Sparse inverse Cholesky factorization of dense kernel matrices by greedy conditional selection

Dense kernel matrices resulting from pairwise evaluations of a kernel function arise naturally in machine learning and statistics. Previous work in constructing sparse approximate inverse Cholesky factors of such matrices by minimizing Kullback-Leibler divergence recovers the Vecchia approximation for Gaussian processes. These methods rely only on the geometry of the evaluation points to construct the sparsity pattern. In this work, we instead construct the sparsity pattern by leveraging a greedy selection algorithm that maximizes mutual information with target points, conditional on all points previously selected. For selecting $k$ points out of $N$, the naive time complexity is $\mathcal{O}(N k^4)$, but by maintaining a partial Cholesky factor we reduce this to $\mathcal{O}(N k^2)$. Furthermore, for multiple ($m$) targets we achieve a time complexity of $\mathcal{O}(N k^2 + N m^2 + m^3)$, which is maintained in the setting of aggregated Cholesky factorization where a selected point need not condition every target. We apply the selection algorithm to image classification and recovery of sparse Cholesky factors. By minimizing Kullback-Leibler divergence, we apply the algorithm to Cholesky factorization, Gaussian process regression, and preconditioning with the conjugate gradient, improving over $k$-nearest neighbors selection.

==> figures/cg/data/n_iter-res_KL.csv <==
0.000000000000000000e+00 7.635455699105154963e+02
1.000000000000000000e+00 1.783863180269236466e+02
2.000000000000000000e+00 5.928716872572271512e+01
3.000000000000000000e+00 1.722249764189851362e+01
4.000000000000000000e+00 3.424145315248660282e+00
5.000000000000000000e+00 1.087211762742528398e+00
6.000000000000000000e+00 1.684300307463139357e-01
7.000000000000000000e+00 5.749345153450416412e-02
8.000000000000000000e+00 9.515326474621253056e-03
9.000000000000000000e+00 2.774038878622919150e-03
1.000000000000000000e+01 6.163871344517940238e-04
1.100000000000000000e+01 1.296142899324142410e-04
1.200000000000000000e+01 3.776307906641626698e-05
1.300000000000000000e+01 6.120370552568064971e-06
1.400000000000000000e+01 1.922847016109911331e-06
1.500000000000000000e+01 3.038281700691582488e-07
1.600000000000000000e+01 1.062974814971389760e-07
1.700000000000000000e+01 1.808715333132161674e-08
1.800000000000000000e+01 7.352154585200453308e-09


==> figures/cg/data/n_iter-res_KL_agg.csv <==
0.000000000000000000e+00 6.155574766013678527e+02
1.000000000000000000e+00 7.461045585801070956e+01
2.000000000000000000e+00 2.592480530807151951e+01
3.000000000000000000e+00 3.897341060553507042e+00
4.000000000000000000e+00 1.064048550580081409e+00
5.000000000000000000e+00 1.905496307932223188e-01
6.000000000000000000e+00 4.061904340838545097e-02
7.000000000000000000e+00 9.510042922171927163e-03
8.000000000000000000e+00 1.709591712050924838e-03
9.000000000000000000e+00 4.770468990198382963e-04
1.000000000000000000e+01 6.638261658012276295e-05
1.100000000000000000e+01 2.026680346620233177e-05
1.200000000000000000e+01 2.724187777805323060e-06
1.300000000000000000e+01 7.958321888423987730e-07
1.400000000000000000e+01 9.948563487797809564e-08
1.500000000000000000e+01 2.987823129000727493e-08
1.600000000000000000e+01 6.295103913270275252e-09


==> figures/cg/data/n_iter-res_hlib.csv <==
0.000000000000000000e+00 1.401875681350768055e+01
1.000000000000000000e+00 2.376300662786360984e+00
2.000000000000000000e+00 4.770998809641007199e-01
3.000000000000000000e+00 1.420509879635643569e-01
4.000000000000000000e+00 3.178483542796999017e-02
5.000000000000000000e+00 7.443364062649616454e-03
6.000000000000000000e+00 7.265665568371017062e-04
7.000000000000000000e+00 1.923847539881412972e-04
8.000000000000000000e+00 3.336942471455917460e-05
9.000000000000000000e+00 7.361451009456739017e-06
1.000000000000000000e+01 1.586827992410397942e-06
1.100000000000000000e+01 3.365251204480149852e-07


==> figures/cg/data/n_iter-res_select-KNN.csv <==
0.000000000000000000e+00 2.906073581113410569e+02
1.000000000000000000e+00 3.571269581109164903e+01
2.000000000000000000e+00 9.660749599184578429e+00
3.000000000000000000e+00 1.237230248122226817e+00
4.000000000000000000e+00 1.480069667444287862e-01
5.000000000000000000e+00 1.735120740083223589e-02
6.000000000000000000e+00 1.684007254114232213e-03
7.000000000000000000e+00 2.368227428850427376e-04
8.000000000000000000e+00 2.997982920778082742e-05
9.000000000000000000e+00 2.588313327844471115e-06
1.000000000000000000e+01 3.175270132253626737e-07
1.100000000000000000e+01 4.648340360768965925e-08
1.200000000000000000e+01 6.452163941906666154e-09


==> figures/cg/data/n_iter-res_select.csv <==
0.000000000000000000e+00 1.243924171356217698e+02
1.000000000000000000e+00 8.969575188441320179e+00
2.000000000000000000e+00 1.197141499204808612e+00
3.000000000000000000e+00 1.231600877706553049e-01
4.000000000000000000e+00 1.200565596832661210e-02
5.000000000000000000e+00 1.056921958345503811e-03
6.000000000000000000e+00 1.438745621770853996e-04
7.000000000000000000e+00 1.422512907051167584e-05
8.000000000000000000e+00 1.191286168294571528e-06
9.000000000000000000e+00 6.922787929350553285e-08
1.000000000000000000e+01 8.603249682466329845e-09


==> figures/cg/data/n_iter-res_select_agg.csv <==
0.000000000000000000e+00 1.075502812868231786e+02
1.000000000000000000e+00 3.847686079441126505e+00
2.000000000000000000e+00 1.208736806023322119e+00
3.000000000000000000e+00 3.417695466319299602e-02
4.000000000000000000e+00 7.660554219917028139e-03
5.000000000000000000e+00 4.007936026975788386e-04
6.000000000000000000e+00 1.432509973796597500e-04
7.000000000000000000e+00 7.448911933775739811e-06
8.000000000000000000e+00 4.659323507599306883e-07
9.000000000000000000e+00 2.766374824003999641e-08
1.000000000000000000e+01 4.377214228453018449e-09


==> figures/cg/data/nnz_nnz_KL.csv <==
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.500000000000000000e+00
4.000000000000000000e+00 2.500000000000000000e+00
8.000000000000000000e+00 4.375000000000000000e+00
1.600000000000000000e+01 6.812500000000000000e+00
3.200000000000000000e+01 8.531250000000000000e+00
6.400000000000000000e+01 1.162500000000000000e+01
1.280000000000000000e+02 1.294531250000000000e+01
2.560000000000000000e+02 1.417578125000000000e+01
5.120000000000000000e+02 1.506250000000000000e+01
1.024000000000000000e+03 1.590820312500000000e+01
2.048000000000000000e+03 1.659033203125000000e+01
4.096000000000000000e+03 1.730712890625000000e+01
8.192000000000000000e+03 1.785583496093750000e+01
1.638400000000000000e+04 1.801757812500000000e+01
3.276800000000000000e+04 2.136923217773437500e+01
6.553600000000000000e+04 2.725453186035156250e+01
1.310720000000000000e+05 3.538129425048828125e+01


==> figures/cg/data/nnz_nnz_KL_agg.csv <==
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.500000000000000000e+00
4.000000000000000000e+00 2.500000000000000000e+00
8.000000000000000000e+00 4.500000000000000000e+00
1.600000000000000000e+01 8.375000000000000000e+00
3.200000000000000000e+01 1.196875000000000000e+01
6.400000000000000000e+01 1.839062500000000000e+01
1.280000000000000000e+02 2.421875000000000000e+01
2.560000000000000000e+02 2.746875000000000000e+01
5.120000000000000000e+02 3.130468750000000000e+01
1.024000000000000000e+03 3.428417968750000000e+01
2.048000000000000000e+03 3.760791015625000000e+01
4.096000000000000000e+03 4.034399414062500000e+01
8.192000000000000000e+03 4.261108398437500000e+01
1.638400000000000000e+04 4.388140869140625000e+01
3.276800000000000000e+04 4.497500610351562500e+01
6.553600000000000000e+04 5.173005676269531250e+01
1.310720000000000000e+05 6.972606658935546875e+01


==> figures/cg/data/nnz_nnz_hlib.csv <==
1.000000000000000000e+00 9.583333333333333703e-01
2.000000000000000000e+00 5.416666666666666297e-01
4.000000000000000000e+00 3.958333333333333148e-01
8.000000000000000000e+00 4.479166666666666852e-01
1.600000000000000000e+01 7.239583333333333703e-01
3.200000000000000000e+01 1.287760416666666741e+00
6.400000000000000000e+01 2.024088541666666519e+00
1.280000000000000000e+02 3.504557291666666519e+00
2.560000000000000000e+02 5.526041666666666963e+00
5.120000000000000000e+02 8.101643880208333925e+00
1.024000000000000000e+03 1.166788736979166607e+01
2.048000000000000000e+03 1.621225992838541785e+01
4.096000000000000000e+03 2.540279134114583215e+01
8.192000000000000000e+03 3.487681070963541430e+01
1.638400000000000000e+04 4.603234100341796875e+01
3.276800000000000000e+04 6.012476603190103930e+01
6.553600000000000000e+04 7.864643987019856297e+01
1.310720000000000000e+05 1.062928317387898716e+02


==> figures/cg/data/nnz_nnz_select-KNN.csv <==
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 1.750000000000000000e+00
8.000000000000000000e+00 3.250000000000000000e+00
1.600000000000000000e+01 5.062500000000000000e+00
3.200000000000000000e+01 7.125000000000000000e+00
6.400000000000000000e+01 1.014062500000000000e+01
1.280000000000000000e+02 1.148437500000000000e+01
2.560000000000000000e+02 1.364453125000000000e+01
5.120000000000000000e+02 1.479492187500000000e+01
1.024000000000000000e+03 1.489746093750000000e+01
2.048000000000000000e+03 1.594140625000000000e+01
4.096000000000000000e+03 1.696679687500000000e+01
8.192000000000000000e+03 1.698339843750000000e+01
1.638400000000000000e+04 1.799066162109375000e+01
3.276800000000000000e+04 1.899478149414062500e+01
6.553600000000000000e+04 2.399578857421875000e+01
1.310720000000000000e+05 2.999668121337890625e+01


==> figures/cg/data/nnz_nnz_select.csv <==
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.500000000000000000e+00
4.000000000000000000e+00 2.500000000000000000e+00
8.000000000000000000e+00 4.375000000000000000e+00
1.600000000000000000e+01 6.812500000000000000e+00
3.200000000000000000e+01 8.531250000000000000e+00
6.400000000000000000e+01 1.162500000000000000e+01
1.280000000000000000e+02 1.294531250000000000e+01
2.560000000000000000e+02 1.417578125000000000e+01
5.120000000000000000e+02 1.506250000000000000e+01
1.024000000000000000e+03 1.590820312500000000e+01
2.048000000000000000e+03 1.659033203125000000e+01
4.096000000000000000e+03 1.730712890625000000e+01
8.192000000000000000e+03 1.785583496093750000e+01
1.638400000000000000e+04 1.801757812500000000e+01
3.276800000000000000e+04 1.827444458007812500e+01
6.553600000000000000e+04 1.858013916015625000e+01
1.310720000000000000e+05 1.877133178710937500e+01


==> figures/cg/data/nnz_nnz_select_agg.csv <==
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.500000000000000000e+00
4.000000000000000000e+00 2.500000000000000000e+00
8.000000000000000000e+00 4.500000000000000000e+00
1.600000000000000000e+01 8.250000000000000000e+00
3.200000000000000000e+01 1.196875000000000000e+01
6.400000000000000000e+01 1.837500000000000000e+01
1.280000000000000000e+02 2.417187500000000000e+01
2.560000000000000000e+02 2.743359375000000000e+01
5.120000000000000000e+02 3.129492187500000000e+01
1.024000000000000000e+03 3.428320312500000000e+01
2.048000000000000000e+03 3.760498046875000000e+01
4.096000000000000000e+03 4.034082031250000000e+01
8.192000000000000000e+03 4.260949707031250000e+01
1.638400000000000000e+04 4.388104248046875000e+01
3.276800000000000000e+04 4.497470092773437500e+01
6.553600000000000000e+04 4.637443542480468750e+01
1.310720000000000000e+05 4.728452301025390625e+01


==> figures/cg/data/rho_iter_KL.csv <==
1.573510235175490379e-05 2.095100000000000000e+04
1.432138960808515549e-04 9.900000000000000000e+01
4.573828191496431828e-04 3.000000000000000000e+01
1.034890010487288237e-03 1.900000000000000000e+01


==> figures/cg/data/rho_iter_KL_agg.csv <==
1.839856849983334541e-05 1.975300000000000000e+04
3.607536782510578632e-04 7.400000000000000000e+01
1.462930929847061634e-03 2.400000000000000000e+01
3.689206379931420088e-03 1.700000000000000000e+01


==> figures/cg/data/rho_iter_hlib.csv <==
2.695400180527940392e-04 8.895000000000000000e+03
4.110243147200283724e-04 1.459000000000000000e+03
6.348829192575067282e-04 1.570000000000000000e+02
8.958654725574888289e-04 1.200000000000000000e+01


==> figures/cg/data/rho_iter_select-KNN.csv <==
1.525873085483908653e-05 2.324400000000000000e+04
1.373201957903802395e-04 8.000000000000000000e+01
4.500346840359270573e-04 2.100000000000000000e+01
1.029441773425787687e-03 1.300000000000000000e+01


==> figures/cg/data/rho_iter_select.csv <==
1.573510235175490379e-05 1.184300000000000000e+04
1.432138960808515549e-04 2.800000000000000000e+01
4.573828191496431828e-04 1.500000000000000000e+01
1.034890010487288237e-03 1.100000000000000000e+01


==> figures/cg/data/rho_iter_select_agg.csv <==
1.839845208451151848e-05 1.280800000000000000e+04
3.607522812671959400e-04 2.600000000000000000e+01
1.462930522393435240e-03 1.300000000000000000e+01
3.689204051624983549e-03 1.100000000000000000e+01


==> figures/cg/data/rho_time_tot_KL.csv <==
1.573510235175490379e-05 4.555760659694671631e+03
1.432138960808515549e-04 4.839771103858947754e+01
4.573828191496431828e-04 4.557709455490112305e+01
1.034890010487288237e-03 1.060629167556762695e+02


==> figures/cg/data/rho_time_tot_KL_agg.csv <==
1.839856849983334541e-05 4.305350795984268188e+03
3.607536782510578632e-04 3.829502511024475098e+01
1.462930929847061634e-03 5.919808983802795410e+01
3.689206379931420088e-03 2.724192452430725098e+02


==> figures/cg/data/rho_time_tot_hlib.csv <==
2.695400180527940392e-04 7.307189000606536865e+03
4.110243147200283724e-04 2.159853799104690552e+03
6.348829192575067282e-04 5.191113672494888306e+03
8.958654725574888289e-04 1.634640889525413513e+04


==> figures/cg/data/rho_time_tot_select-KNN.csv <==
1.525873085483908653e-05 5.042224010705947876e+03
1.373201957903802395e-04 5.315098166465759277e+01
4.500346840359270573e-04 7.707453274726867676e+01
1.029441773425787687e-03 1.826896815299987793e+02


==> figures/cg/data/rho_time_tot_select.csv <==
1.573510235175490379e-05 2.607085040569305420e+03
1.432138960808515549e-04 6.185876059532165527e+01
4.573828191496431828e-04 1.381775906085968018e+02
1.034890010487288237e-03 5.720152647495269775e+02


==> figures/cg/data/rho_time_tot_select_agg.csv <==
1.839845208451151848e-05 2.809756572246551514e+03
3.607522812671959400e-04 1.004628956317901611e+02
1.462930522393435240e-03 1.348181322574615479e+03
3.689204051624983549e-03 1.206375966906547546e+04


==> figures/cg_norm/data/rho_op_norm_KL.csv <==
1.573510235175490379e-05 4.853721407844610076e+04
1.432138960808515549e-04 1.634489796065058363e+04
4.573828191496431828e-04 4.537838007678068607e+03
1.034890010487288237e-03 1.845881004898466472e+03


==> figures/cg_norm/data/rho_op_norm_KL_agg.csv <==
1.839856849983334541e-05 4.770093797867264948e+04
3.607536782510578632e-04 7.942693167980226463e+03
1.462930929847061634e-03 2.490822400426686727e+03
3.689206379931420088e-03 1.203257636750557367e+03


==> figures/cg_norm/data/rho_op_norm_hlib.csv <==
2.695400180527940392e-04 9.998854045765392939e-01
4.110243147200283724e-04 9.966356556945541456e-01
6.348829192575067282e-04 2.252541943829519777e+00
8.958654725574888289e-04 5.835180620119965411e+00


==> figures/cg_norm/data/rho_op_norm_select-KNN.csv <==
1.525873085483908653e-05 4.956668783308821003e+04
1.373201957903802395e-04 1.703899884722086426e+04
4.500346840359270573e-04 1.006702846791533602e+03
1.029441773425787687e-03 7.634948141855511494e+02


==> figures/cg_norm/data/rho_op_norm_select.csv <==
1.573510235175490379e-05 4.874071059159751894e+04
1.432138960808515549e-04 3.805884121179867179e+03
4.573828191496431828e-04 8.792915258469043920e+02
1.034890010487288237e-03 2.413756476819489762e+02


==> figures/cg_norm/data/rho_op_norm_select_agg.csv <==
1.839845208451151848e-05 4.753597250502144016e+04
3.607522812671959400e-04 2.011764781154991169e+03
1.462930522393435240e-03 5.096552655757755019e+02
3.689204051624983549e-03 2.090645889163729123e+02


==> figures/cholesky/data/n_kl_div_KL.csv <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 1.110223024625156540e-16
8.000000000000000000e+00 7.275740290774734831e-01
1.600000000000000000e+01 3.929912806976624040e+00
3.200000000000000000e+01 2.030263546480578896e+01
6.400000000000000000e+01 4.362371094503450308e+01
1.280000000000000000e+02 1.164554072935469549e+02
2.560000000000000000e+02 3.365840921236831491e+02
5.120000000000000000e+02 7.840978486726412484e+02
1.024000000000000000e+03 1.721195324654076103e+03
2.048000000000000000e+03 3.729300530156000605e+03
4.096000000000000000e+03 8.218860827355874790e+03
8.192000000000000000e+03 1.803206624789287162e+04
1.638400000000000000e+04 3.782662891012281762e+04
3.276800000000000000e+04 8.151183736994996434e+04
6.553600000000000000e+04 1.710322901673058514e+05


==> figures/cholesky/data/n_kl_div_KL_agg.csv <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 1.110223024625156540e-16
8.000000000000000000e+00 5.838174976580496889e-01
1.600000000000000000e+01 3.255295677792119591e+00
3.200000000000000000e+01 1.485818530271968996e+01
6.400000000000000000e+01 3.109148773522326792e+01
1.280000000000000000e+02 7.421563301043465799e+01
2.560000000000000000e+02 2.155183118227441810e+02
5.120000000000000000e+02 4.759511513729880789e+02
1.024000000000000000e+03 1.044383691993010871e+03
2.048000000000000000e+03 2.144780048810480366e+03
4.096000000000000000e+03 4.817733820183486387e+03
8.192000000000000000e+03 9.934714333882133360e+03
1.638400000000000000e+04 2.085708917195431422e+04
3.276800000000000000e+04 4.331334597358456813e+04
6.553600000000000000e+04 9.151548184894979931e+04


==> figures/cholesky/data/n_kl_div_select-KNN.csv <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 1.212635881825323003e-01
8.000000000000000000e+00 1.899541210390343515e+00
1.600000000000000000e+01 3.464776388981356092e+00
3.200000000000000000e+01 2.050786065792800628e+01
6.400000000000000000e+01 4.225205983458045012e+01
1.280000000000000000e+02 1.129160272810476044e+02
2.560000000000000000e+02 3.129625901859762962e+02
5.120000000000000000e+02 7.919998348246795103e+02
1.024000000000000000e+03 1.771668918545855377e+03
2.048000000000000000e+03 3.922240589698994881e+03
4.096000000000000000e+03 8.821317302577397641e+03
8.192000000000000000e+03 1.950317072506596014e+04
1.638400000000000000e+04 4.178348873723365250e+04
3.276800000000000000e+04 8.946255857973475941e+04
6.553600000000000000e+04 1.913620330077875406e+05


==> figures/cholesky/data/n_kl_div_select.csv <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 1.110223024625156540e-16
8.000000000000000000e+00 6.046602838814001402e-01
1.600000000000000000e+01 2.382863764422303632e+00
3.200000000000000000e+01 1.279378024687947857e+01
6.400000000000000000e+01 2.794139072908430421e+01
1.280000000000000000e+02 7.142457741130243676e+01
2.560000000000000000e+02 2.128214398876466475e+02
5.120000000000000000e+02 4.915074380461105648e+02
1.024000000000000000e+03 1.030059600300397506e+03
2.048000000000000000e+03 2.211400058748913580e+03
4.096000000000000000e+03 4.793389037044762517e+03
8.192000000000000000e+03 1.046815473126688448e+04
1.638400000000000000e+04 2.137384263663404272e+04
3.276800000000000000e+04 4.616129162163840374e+04
6.553600000000000000e+04 9.446860541501687840e+04


==> figures/cholesky/data/n_kl_div_select_agg.csv <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 1.110223024625156540e-16
8.000000000000000000e+00 3.646901697595064107e-01
1.600000000000000000e+01 1.707082353046800449e+00
3.200000000000000000e+01 1.053049240359321459e+01
6.400000000000000000e+01 1.850581531852756711e+01
1.280000000000000000e+02 4.612669783277146962e+01
2.560000000000000000e+02 1.387573621816191007e+02
5.120000000000000000e+02 3.140057854839064930e+02
1.024000000000000000e+03 6.560409754904067086e+02
2.048000000000000000e+03 1.402287494212936508e+03
4.096000000000000000e+03 3.033304354774118110e+03
8.192000000000000000e+03 6.494334403402521275e+03
1.638400000000000000e+04 1.344079498721368145e+04
3.276800000000000000e+04 2.823545331790175987e+04
6.553600000000000000e+04 5.834879935011023190e+04


==> figures/cholesky/data/n_time_KL.csv <==
1.000000000000000000e+00 2.487468719482421875e-02
2.000000000000000000e+00 3.814697265625000000e-04
4.000000000000000000e+00 1.031875610351562500e-03
8.000000000000000000e+00 1.744747161865234375e-03
1.600000000000000000e+01 2.847909927368164062e-03
3.200000000000000000e+01 5.717992782592773438e-03
6.400000000000000000e+01 9.612321853637695312e-03
1.280000000000000000e+02 1.725292205810546875e-02
2.560000000000000000e+02 3.604030609130859375e-02
5.120000000000000000e+02 7.417750358581542969e-02
1.024000000000000000e+03 1.438140869140625000e-01
2.048000000000000000e+03 2.855553627014160156e-01
4.096000000000000000e+03 5.816001892089843750e-01
8.192000000000000000e+03 1.176554918289184570e+00
1.638400000000000000e+04 2.455768585205078125e+00
3.276800000000000000e+04 5.535685062408447266e+00
6.553600000000000000e+04 9.824747323989868164e+00


==> figures/cholesky/data/n_time_KL_agg.csv <==
1.000000000000000000e+00 4.217624664306640625e-04
2.000000000000000000e+00 3.709793090820312500e-04
4.000000000000000000e+00 9.262561798095703125e-04
8.000000000000000000e+00 1.558780670166015625e-03
1.600000000000000000e+01 2.450942993164062500e-03
3.200000000000000000e+01 4.726171493530273438e-03
6.400000000000000000e+01 7.282972335815429688e-03
1.280000000000000000e+02 1.293921470642089844e-02
2.560000000000000000e+02 2.684044837951660156e-02
5.120000000000000000e+02 5.591821670532226562e-02
1.024000000000000000e+03 1.082589626312255859e-01
2.048000000000000000e+03 2.150974273681640625e-01
4.096000000000000000e+03 4.415218830108642578e-01
8.192000000000000000e+03 8.954873085021972656e-01
1.638400000000000000e+04 1.876567125320434570e+00
3.276800000000000000e+04 3.863100290298461914e+00
6.553600000000000000e+04 8.241537094116210938e+00


==> figures/cholesky/data/n_time_select-KNN.csv <==
1.000000000000000000e+00 7.088184356689453125e-04
2.000000000000000000e+00 4.856586456298828125e-04
4.000000000000000000e+00 1.287937164306640625e-03
8.000000000000000000e+00 1.932382583618164062e-03
1.600000000000000000e+01 3.211498260498046875e-03
3.200000000000000000e+01 6.244897842407226562e-03
6.400000000000000000e+01 1.051735877990722656e-02
1.280000000000000000e+02 1.906991004943847656e-02
2.560000000000000000e+02 3.959894180297851562e-02
5.120000000000000000e+02 8.258605003356933594e-02
1.024000000000000000e+03 1.584374904632568359e-01
2.048000000000000000e+03 3.147623538970947266e-01
4.096000000000000000e+03 6.435153484344482422e-01
8.192000000000000000e+03 1.372287034988403320e+00
1.638400000000000000e+04 2.644964933395385742e+00
3.276800000000000000e+04 5.364365577697753906e+00
6.553600000000000000e+04 1.072624278068542480e+01


==> figures/cholesky/data/n_time_select.csv <==
1.000000000000000000e+00 9.148120880126953125e-04
2.000000000000000000e+00 4.932880401611328125e-04
4.000000000000000000e+00 2.174210548400878906e-02
8.000000000000000000e+00 3.046512603759765625e-03
1.600000000000000000e+01 4.846572875976562500e-03
3.200000000000000000e+01 1.016926765441894531e-02
6.400000000000000000e+01 1.676225662231445312e-02
1.280000000000000000e+02 3.080987930297851562e-02
2.560000000000000000e+02 6.444358825683593750e-02
5.120000000000000000e+02 1.347014904022216797e-01
1.024000000000000000e+03 2.619256973266601562e-01
2.048000000000000000e+03 5.232348442077636719e-01
4.096000000000000000e+03 1.061873912811279297e+00
8.192000000000000000e+03 2.153300523757934570e+00
1.638400000000000000e+04 4.478121042251586914e+00
3.276800000000000000e+04 8.751341819763183594e+00
6.553600000000000000e+04 1.855418443679809570e+01


==> figures/cholesky/data/n_time_select_agg.csv <==
1.000000000000000000e+00 5.247592926025390625e-04
2.000000000000000000e+00 4.949569702148437500e-04
4.000000000000000000e+00 2.756834030151367188e-03
8.000000000000000000e+00 2.550840377807617188e-03
1.600000000000000000e+01 3.986835479736328125e-03
3.200000000000000000e+01 7.698774337768554688e-03
6.400000000000000000e+01 1.185727119445800781e-02
1.280000000000000000e+02 2.120971679687500000e-02
2.560000000000000000e+02 4.443907737731933594e-02
5.120000000000000000e+02 9.362864494323730469e-02
1.024000000000000000e+03 1.821269989013671875e-01
2.048000000000000000e+03 4.166562557220458984e-01
4.096000000000000000e+03 7.483611106872558594e-01
8.192000000000000000e+03 1.570129871368408203e+00
1.638400000000000000e+04 3.120962619781494141e+00
3.276800000000000000e+04 6.191646099090576172e+00
6.553600000000000000e+04 1.318611836433410645e+01


==> figures/cholesky/data/rho_kl_div_KL.csv <==
1.620827242732048035e-05 8.187559020404206822e+05
8.992827497422695160e-05 1.702620249560110969e+05
2.025358844548463821e-04 2.788229089907417074e+04
3.498888108879327774e-04 7.089659960185061209e+03
5.381798837333917618e-04 2.172465175368473865e+03
7.700428832322359085e-04 6.948681656288681552e+02
1.039384864270687103e-03 2.372241057454375550e+02
1.346918055787682533e-03 9.057964867923874408e+01


==> figures/cholesky/data/rho_kl_div_KL_agg.csv <==
1.621781848371028900e-05 8.187410338815787109e+05
1.454225275665521622e-04 9.026392509645048995e+04
4.067949485033750534e-04 1.251352946992940269e+04
7.716524414718151093e-04 2.517717164170811884e+03
1.263019395992159843e-03 6.307659862282453105e+02
1.885360106825828552e-03 1.777287739383755252e+02
2.623975975438952446e-03 5.896480709977913648e+01
3.482965752482414246e-03 2.619158461107872427e+01


==> figures/cholesky/data/rho_kl_div_select-KNN.csv <==
1.525878906250000000e-05 8.399203902054353384e+05
7.629161700606346130e-05 1.913867131630406948e+05
1.983460970222949982e-04 2.123604222648823634e+04
3.356395754963159561e-04 5.829496016459655948e+03
5.339190829545259476e-04 1.638539674657280557e+03
7.626542355865240097e-04 4.530058681872906163e+02
1.037067268043756485e-03 1.310401366470614448e+02
1.341882161796092987e-03 4.712870275694876909e+01


==> figures/cholesky/data/rho_kl_div_select.csv <==
1.620827242732048035e-05 8.223582405137836467e+05
8.992827497422695160e-05 9.404899320334405638e+04
2.025358844548463821e-04 2.087785517365683336e+04
3.498888108879327774e-04 4.237576116382493638e+03
5.381798837333917618e-04 8.472441450203768909e+02
7.700428832322359085e-04 1.921415747752180323e+02
1.039384864270687103e-03 5.389084046497009695e+01
1.346918055787682533e-03 2.162401049910113215e+01


==> figures/cholesky/data/rho_kl_div_select_agg.csv <==
1.621781848371028900e-05 8.227477119760725182e+05
1.454215962439775467e-04 5.768683460026059765e+04
4.067914560437202454e-04 5.263484186909627169e+03
7.716470863670110703e-04 9.422118039986817166e+02
1.263014739379286766e-03 1.977364951054332778e+02
1.885349396616220474e-03 5.289684538147412241e+01
2.623971085995435715e-03 2.021613483142573386e+01
3.482960630208253860e-03 1.311003843357320875e+01


==> figures/cholesky/data/rho_time_KL_agg_kl_div.csv <==
9.049309492111206055e+00 8.187410338815787109e+05
7.845831394195556641e+00 9.026392509645048995e+04
8.051429748535156250e+00 1.251352946992940269e+04
9.579127073287963867e+00 2.517717164170811884e+03
1.160676980018615723e+01 6.307659862282453105e+02
1.618454742431640625e+01 1.777287739383755252e+02
2.510715508460998535e+01 5.896480709977913648e+01
3.609154224395751953e+01 2.619158461107872427e+01


==> figures/cholesky/data/rho_time_KL_kl_div.csv <==
8.518084049224853516e+00 8.187559020404206822e+05
9.828772783279418945e+00 1.702620249560110969e+05
1.210277748107910156e+01 2.788229089907417074e+04
1.350937533378601074e+01 7.089659960185061209e+03
1.569519805908203125e+01 2.172465175368473865e+03
2.025816297531127930e+01 6.948681656288681552e+02
2.493225479125976562e+01 2.372241057454375550e+02
3.122333669662475586e+01 9.057964867923874408e+01


==> figures/cholesky/data/rho_time_select-KNN_kl_div.csv <==
8.200252294540405273e+00 8.399203902054353384e+05
1.169789099693298340e+01 1.913867131630406948e+05
1.499885106086730957e+01 2.123604222648823634e+04
1.996511840820312500e+01 5.829496016459655948e+03
2.475091505050659180e+01 1.638539674657280557e+03
3.393808245658874512e+01 4.530058681872906163e+02
4.377814888954162598e+01 1.310401366470614448e+02
5.551301527023315430e+01 4.712870275694876909e+01


==> figures/cholesky/data/rho_time_select_agg_kl_div.csv <==
1.064813184738159180e+01 8.227477119760725182e+05
1.368326878547668457e+01 5.768683460026059765e+04
1.630560135841369629e+01 5.263484186909627169e+03
2.828109836578369141e+01 9.422118039986817166e+02
8.614299821853637695e+01 1.977364951054332778e+02
1.091368727684020996e+02 5.289684538147412241e+01
2.192261269092559814e+02 2.021613483142573386e+01
5.351789252758026123e+02 1.311003843357320875e+01


==> figures/cholesky/data/rho_time_select_kl_div.csv <==
1.076228094100952148e+01 8.223582405137836467e+05
1.990729260444641113e+01 9.404899320334405638e+04
2.042118954658508301e+01 2.087785517365683336e+04
2.638085770606994629e+01 4.237576116382493638e+03
3.474624228477478027e+01 8.472441450203768909e+02
4.860539174079895020e+01 1.921415747752180323e+02
1.288239552974700928e+02 5.389084046497009695e+01
1.285945081710815430e+02 2.162401049910113215e+01


==> figures/cholesky_norm/data/n_fro_norm_KL.csv <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 3.682193206295147692e-16
8.000000000000000000e+00 2.895013239267891225e-01
1.600000000000000000e+01 5.703180976338090291e-01
3.200000000000000000e+01 1.515014012712735614e+00
6.400000000000000000e+01 2.875053351243252120e+00
1.280000000000000000e+02 4.255949317683510813e+00
2.560000000000000000e+02 8.917900300252153301e+00
5.120000000000000000e+02 1.720597694036062819e+01
1.024000000000000000e+03 3.220704224787691317e+01
2.048000000000000000e+03 6.327629355789358812e+01
4.096000000000000000e+03 1.316455937868480248e+02
8.192000000000000000e+03 2.435709008448850170e+02
1.638400000000000000e+04 5.179809448824232732e+02
3.276800000000000000e+04 9.919333831207156891e+02
6.553600000000000000e+04 1.908617113319939790e+03


==> figures/cholesky_norm/data/n_fro_norm_KL_agg.csv <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 3.682193206295147692e-16
8.000000000000000000e+00 1.344906888519637189e-01
1.600000000000000000e+01 3.446277566224533739e-01
3.200000000000000000e+01 9.838279037804421590e-01
6.400000000000000000e+01 1.929575347527173967e+00
1.280000000000000000e+02 2.301207710289276953e+00
2.560000000000000000e+02 3.554691009966810533e+00
5.120000000000000000e+02 9.152021347245565153e+00
1.024000000000000000e+03 1.709068660883422908e+01
2.048000000000000000e+03 3.755281698558937364e+01
4.096000000000000000e+03 7.450728530697094243e+01
8.192000000000000000e+03 1.150531394903561164e+02
1.638400000000000000e+04 3.353409521518899510e+02
3.276800000000000000e+04 6.440255285423640998e+02
6.553600000000000000e+04 1.180168142295204916e+03


==> figures/cholesky_norm/data/n_fro_norm_select-KNN.csv <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 5.831680795155405050e-01
8.000000000000000000e+00 1.099125990143167808e+00
1.600000000000000000e+01 8.142845214153564548e-01
3.200000000000000000e+01 1.544186929574858702e+00
6.400000000000000000e+01 2.439806595142936185e+00
1.280000000000000000e+02 5.137676025099715105e+00
2.560000000000000000e+02 1.172724358198109584e+01
5.120000000000000000e+02 2.635406864421267770e+01
1.024000000000000000e+03 4.940108881506004224e+01
2.048000000000000000e+03 9.919038873435279413e+01
4.096000000000000000e+03 2.095459210163660089e+02
8.192000000000000000e+03 4.080648811759953674e+02
1.638400000000000000e+04 8.156528635740892241e+02
3.276800000000000000e+04 1.648426585598477686e+03
6.553600000000000000e+04 3.355466152471758051e+03


==> figures/cholesky_norm/data/n_fro_norm_select.csv <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 3.682193206295147692e-16
8.000000000000000000e+00 1.801962550541521824e-01
1.600000000000000000e+01 2.796428649072288941e-01
3.200000000000000000e+01 1.928813170483692607e+00
6.400000000000000000e+01 1.407799836875434751e+00
1.280000000000000000e+02 2.982831052867012112e+00
2.560000000000000000e+02 7.061708625873164280e+00
5.120000000000000000e+02 1.453455509756756925e+01
1.024000000000000000e+03 3.154608534169027223e+01
2.048000000000000000e+03 6.150522864118170219e+01
4.096000000000000000e+03 1.502923555235599622e+02
8.192000000000000000e+03 1.859700742141947956e+02
1.638400000000000000e+04 4.400460323395398063e+02
3.276800000000000000e+04 6.938956830165246856e+02
6.553600000000000000e+04 1.445180550813121727e+03


==> figures/cholesky_norm/data/n_fro_norm_select_agg.csv <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 3.682193206295147692e-16
8.000000000000000000e+00 4.202063210312397268e-01
1.600000000000000000e+01 3.141892109525309396e-01
3.200000000000000000e+01 8.275425019997734166e-01
6.400000000000000000e+01 5.875326474037088076e-01
1.280000000000000000e+02 1.085702776246328938e+00
2.560000000000000000e+02 1.725237421744820532e+00
5.120000000000000000e+02 3.878357539612206750e+00
1.024000000000000000e+03 7.320389762372957243e+00
2.048000000000000000e+03 2.889422124637531297e+01
4.096000000000000000e+03 3.951811534078680666e+01
8.192000000000000000e+03 6.116298459051552072e+01
1.638400000000000000e+04 8.102296025815731184e+01
3.276800000000000000e+04 4.128618977853664092e+02
6.553600000000000000e+04 6.274949595461176841e+02


==> figures/cholesky_norm/data/n_op_norm_KL.csv <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 1.140981913903860323e-16
8.000000000000000000e+00 1.985465219645679291e-01
1.600000000000000000e+01 3.577070273485300489e-01
3.200000000000000000e+01 1.098416794379795780e+00
6.400000000000000000e+01 2.319972922332913079e+00
1.280000000000000000e+02 3.296053573318078023e+00
2.560000000000000000e+02 6.954789918595749576e+00
5.120000000000000000e+02 1.249738253028240109e+01
1.024000000000000000e+03 2.208355539500008291e+01
2.048000000000000000e+03 4.508474710504058436e+01
4.096000000000000000e+03 9.362570337828091738e+01
8.192000000000000000e+03 1.636210464736170991e+02
1.638400000000000000e+04 3.699187495469868736e+02
3.276800000000000000e+04 6.847819117789613301e+02
6.553600000000000000e+04 1.298746483169358953e+03


==> figures/cholesky_norm/data/n_op_norm_KL_agg.csv <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 1.565535303938348678e-16
8.000000000000000000e+00 9.509927809367388352e-02
1.600000000000000000e+01 2.203624915737885104e-01
3.200000000000000000e+01 7.238624966998203902e-01
6.400000000000000000e+01 1.473078985441836908e+00
1.280000000000000000e+02 1.601343644110148956e+00
2.560000000000000000e+02 2.588943168567260145e+00
5.120000000000000000e+02 6.471609097323842263e+00
1.024000000000000000e+03 1.181663922524974453e+01
2.048000000000000000e+03 2.460750104410409023e+01
4.096000000000000000e+03 5.144198396711083632e+01
8.192000000000000000e+03 7.809937598930594049e+01
1.638400000000000000e+04 2.221196428882922191e+02
3.276800000000000000e+04 4.335796836494183708e+02
6.553600000000000000e+04 8.285405579867091319e+02


==> figures/cholesky_norm/data/n_op_norm_select-KNN.csv <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 4.151625189083714140e-01
8.000000000000000000e+00 7.547707137875507843e-01
1.600000000000000000e+01 5.471870860084978583e-01
3.200000000000000000e+01 9.175497472455643733e-01
6.400000000000000000e+01 1.968281153497234870e+00
1.280000000000000000e+02 4.314517379070905712e+00
2.560000000000000000e+02 1.002247741764433187e+01
5.120000000000000000e+02 2.280705105362103069e+01
1.024000000000000000e+03 4.326564092094759673e+01
2.048000000000000000e+03 8.677012424788739509e+01
4.096000000000000000e+03 1.830093189235976752e+02
8.192000000000000000e+03 3.608878713920638006e+02
1.638400000000000000e+04 7.174153961608143391e+02
3.276800000000000000e+04 1.445417645159619724e+03
6.553600000000000000e+04 2.938315788671112841e+03


==> figures/cholesky_norm/data/n_op_norm_select.csv <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 8.360532128818117207e-17
8.000000000000000000e+00 1.224828866164607288e-01
1.600000000000000000e+01 1.836694164196899237e-01
3.200000000000000000e+01 1.524777098534469522e+00
6.400000000000000000e+01 8.706983749282080076e-01
1.280000000000000000e+02 2.151855557484192882e+00
2.560000000000000000e+02 4.749421111277165153e+00
5.120000000000000000e+02 9.887678238864383573e+00
1.024000000000000000e+03 2.390183055916478949e+01
2.048000000000000000e+03 4.432418043845113687e+01
4.096000000000000000e+03 1.169419178423211036e+02
8.192000000000000000e+03 1.327904389991182086e+02
1.638400000000000000e+04 2.916062146787510301e+02
3.276800000000000000e+04 4.989407425659246655e+02
6.553600000000000000e+04 1.023539864095962685e+03


==> figures/cholesky_norm/data/n_op_norm_select_agg.csv <==
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 1.649887289209316648e-16
8.000000000000000000e+00 3.703773963889639975e-01
1.600000000000000000e+01 2.121024327127074560e-01
3.200000000000000000e+01 5.441748915688258137e-01
6.400000000000000000e+01 4.415923189961870610e-01
1.280000000000000000e+02 7.172554350631639153e-01
2.560000000000000000e+02 1.203836774944896160e+00
5.120000000000000000e+02 2.853070414140404853e+00
1.024000000000000000e+03 5.092127028327463556e+00
2.048000000000000000e+03 2.136647959921456064e+01
4.096000000000000000e+03 2.840402570467768584e+01
8.192000000000000000e+03 3.539934168822319549e+01
1.638400000000000000e+04 5.647435405405499864e+01
3.276800000000000000e+04 2.958573978713546353e+02
6.553600000000000000e+04 4.245031741721854246e+02


==> figures/cholesky_norm/data/rho_fro_norm_KL.csv <==
1.619989052414894104e-05 5.330768269195749599e+04
8.994783274829387665e-05 2.009181271149637496e+03
2.026893198490142822e-04 1.214464712574995957e+02
3.500282764434814453e-04 1.766020848766714479e+01
5.384678952395915985e-04 4.519707663671301390e+00
7.706624455749988556e-04 9.796259861296878757e-01
1.040118979290127754e-03 2.678181922451335906e-01
1.347694313153624535e-03 8.163242493698896762e-02


==> figures/cholesky_norm/data/rho_fro_norm_KL_agg.csv <==
1.621060073375701904e-05 5.330768269195724133e+04
1.452723518013954163e-04 1.044639189576005720e+03
4.076943732798099518e-04 1.802961901608147954e+01
7.737276609987020493e-04 2.013638451432562704e+00
1.261444995179772377e-03 5.876769229276895823e-01


==> figures/cholesky_norm/data/rho_fro_norm_select-KNN.csv <==
1.525878906250000000e-05 5.330777063018373883e+04
7.629161700606346130e-05 3.357644072711047556e+03
1.983460970222949982e-04 5.387579667065186584e+01
3.356395754963159561e-04 7.411752206255048492e+00
5.339190829545259476e-04 1.232754995469428350e+00
7.626542355865240097e-04 2.865385916154593593e-01
1.037067268043756485e-03 8.217671717978616841e-02
1.341882161796092987e-03 2.735534784134877051e-02


==> figures/cholesky_norm/data/rho_fro_norm_select.csv <==
1.619989052414894104e-05 5.330752253474523604e+04
8.994783274829387665e-05 1.688076220650083542e+03
2.026893198490142822e-04 2.255865393746180558e+01
3.500282764434814453e-04 2.513142980839927265e+00
5.384678952395915985e-04 3.170792849762497645e-01
7.706624455749988556e-04 6.363488871246054945e-02
1.040118979290127754e-03 1.555576257316907025e-02
1.347694313153624535e-03 4.257666038030231970e-03


==> figures/cholesky_norm/data/rho_fro_norm_select_agg.csv <==
1.621036790311336517e-05 5.330758264251288347e+04
1.452702563256025314e-04 4.738415035376796141e+02
4.076899494975805283e-04 6.224653649870619532e+00
7.737244013696908951e-04 5.946972114378257235e-01
1.261438708752393723e-03 5.316914907289918557e-02


==> figures/cholesky_norm/data/rho_op_norm_KL.csv <==
1.619989052414894104e-05 5.275360606816148356e+04
8.994783274829387665e-05 1.399925402738581170e+03
2.026893198490142822e-04 8.194569841583434311e+01
3.500282764434814453e-04 1.037156227246301654e+01
5.384678952395915985e-04 1.992307380457937427e+00
7.706624455749988556e-04 4.426908387396512601e-01
1.040118979290127754e-03 1.279723249497748683e-01
1.347694313153624535e-03 4.506746101599583276e-02


==> figures/cholesky_norm/data/rho_op_norm_KL_agg.csv <==
1.621060073375701904e-05 5.275360669782546756e+04
1.452723518013954163e-04 8.180888662906695572e+02
4.076943732798099518e-04 1.029739758010258655e+01
7.737276609987020493e-04 9.196824475088347661e-01
1.261444995179772377e-03 3.207180676959439647e-01


==> figures/cholesky_norm/data/rho_op_norm_select-KNN.csv <==
1.525878906250000000e-05 5.275374586455454119e+04
7.629161700606346130e-05 2.946354135158472673e+03
1.983460970222949982e-04 3.219149332361347859e+01
3.356395754963159561e-04 4.001655102929349006e+00
5.339190829545259476e-04 5.780661137688467566e-01
7.626542355865240097e-04 1.318067452082926916e-01
1.037067268043756485e-03 3.493543673504882763e-02
1.341882161796092987e-03 1.249648644511529988e-02


==> figures/cholesky_norm/data/rho_op_norm_select.csv <==
1.619989052414894104e-05 5.275333388205763913e+04
8.994783274829387665e-05 1.113228864992897570e+03
2.026893198490142822e-04 1.174214563853952242e+01
3.500282764434814453e-04 1.103450258391859951e+00
5.384678952395915985e-04 1.200023758081263520e-01
7.706624455749988556e-04 2.626825631689061469e-02
1.040118979290127754e-03 6.551690003527456743e-03
1.347694313153624535e-03 1.550060303887964511e-03


==> figures/cholesky_norm/data/rho_op_norm_select_agg.csv <==
1.621036790311336517e-05 5.275344518547962798e+04
1.452702563256025314e-04 3.713351442656817767e+02
4.076899494975805283e-04 3.037551136628308335e+00
7.737244013696908951e-04 2.661603844581010847e-01
1.261438708752393723e-03 2.011023514118783287e-02


==> figures/cholesky_norm/data/rho_time_KL_agg_fro_norm.csv <==
8.196873664855957031e+00 5.330768269195724133e+04
7.140007972717285156e+00 1.044639189576005720e+03
7.409224510192871094e+00 1.802961901608147954e+01
8.049969911575317383e+00 2.013638451432562704e+00
1.000722169876098633e+01 5.876769229276895823e-01


==> figures/cholesky_norm/data/rho_time_KL_agg_op_norm.csv <==
8.196873664855957031e+00 5.275360669782546756e+04
7.140007972717285156e+00 8.180888662906695572e+02
7.409224510192871094e+00 1.029739758010258655e+01
8.049969911575317383e+00 9.196824475088347661e-01
1.000722169876098633e+01 3.207180676959439647e-01


==> figures/cholesky_norm/data/rho_time_KL_fro_norm.csv <==
7.970624685287475586e+00 5.330768269195749599e+04
9.196644067764282227e+00 2.009181271149637496e+03
1.004504370689392090e+01 1.214464712574995957e+02
1.136679983139038086e+01 1.766020848766714479e+01
1.645248079299926758e+01 4.519707663671301390e+00
1.568818140029907227e+01 9.796259861296878757e-01
2.160399293899536133e+01 2.678181922451335906e-01
2.378309583663940430e+01 8.163242493698896762e-02


==> figures/cholesky_norm/data/rho_time_KL_op_norm.csv <==
7.970624685287475586e+00 5.275360606816148356e+04
9.196644067764282227e+00 1.399925402738581170e+03
1.004504370689392090e+01 8.194569841583434311e+01
1.136679983139038086e+01 1.037156227246301654e+01
1.645248079299926758e+01 1.992307380457937427e+00
1.568818140029907227e+01 4.426908387396512601e-01
2.160399293899536133e+01 1.279723249497748683e-01
2.378309583663940430e+01 4.506746101599583276e-02


==> figures/cholesky_norm/data/rho_time_select-KNN_fro_norm.csv <==
7.600221157073974609e+00 5.330777063018373883e+04
9.705404043197631836e+00 3.357644072711047556e+03
1.271585988998413086e+01 5.387579667065186584e+01
1.553791570663452148e+01 7.411752206255048492e+00
2.096337604522705078e+01 1.232754995469428350e+00
3.043067932128906250e+01 2.865385916154593593e-01
3.787973880767822266e+01 8.217671717978616841e-02
4.240584516525268555e+01 2.735534784134877051e-02


==> figures/cholesky_norm/data/rho_time_select-KNN_op_norm.csv <==
7.600221157073974609e+00 5.275374586455454119e+04
9.705404043197631836e+00 2.946354135158472673e+03
1.271585988998413086e+01 3.219149332361347859e+01
1.553791570663452148e+01 4.001655102929349006e+00
2.096337604522705078e+01 5.780661137688467566e-01
3.043067932128906250e+01 1.318067452082926916e-01
3.787973880767822266e+01 3.493543673504882763e-02
4.240584516525268555e+01 1.249648644511529988e-02


==> figures/cholesky_norm/data/rho_time_select_agg_fro_norm.csv <==
9.547360181808471680e+00 5.330758264251288347e+04
1.120353484153747559e+01 4.738415035376796141e+02
1.550390934944152832e+01 6.224653649870619532e+00
2.932228779792785645e+01 5.946972114378257235e-01
5.257157039642333984e+01 5.316914907289918557e-02


==> figures/cholesky_norm/data/rho_time_select_agg_op_norm.csv <==
9.547360181808471680e+00 5.275344518547962798e+04
1.120353484153747559e+01 3.713351442656817767e+02
1.550390934944152832e+01 3.037551136628308335e+00
2.932228779792785645e+01 2.661603844581010847e-01
5.257157039642333984e+01 2.011023514118783287e-02


==> figures/cholesky_norm/data/rho_time_select_fro_norm.csv <==
1.147846460342407227e+01 5.330752253474523604e+04
1.563087487220764160e+01 1.688076220650083542e+03
1.843306159973144531e+01 2.255865393746180558e+01
2.391566491127014160e+01 2.513142980839927265e+00
3.240821933746337891e+01 3.170792849762497645e-01
3.880999112129211426e+01 6.363488871246054945e-02
5.475945496559143066e+01 1.555576257316907025e-02
7.557671236991882324e+01 4.257666038030231970e-03


==> figures/cholesky_norm/data/rho_time_select_op_norm.csv <==
1.147846460342407227e+01 5.275333388205763913e+04
1.563087487220764160e+01 1.113228864992897570e+03
1.843306159973144531e+01 1.174214563853952242e+01
2.391566491127014160e+01 1.103450258391859951e+00
3.240821933746337891e+01 1.200023758081263520e-01
3.880999112129211426e+01 2.626825631689061469e-02
5.475945496559143066e+01 6.551690003527456743e-03
7.557671236991882324e+01 1.550060303887964511e-03


==> figures/datasets/oco2/oco2.csv <==
-8.019201660156250000e+01 2.575170898437500000e+01
-8.021081542968750000e+01 2.579766845703120026e+01
-8.023907470703119316e+01 2.575683593750000000e+01
-8.025640869140619316e+01 2.596551513671879974e+01
-8.027661132812500000e+01 2.603997802734379974e+01
-8.030480957031250000e+01 2.602728271484379974e+01
-8.030694580078119316e+01 2.608428955078120026e+01
-8.031323242187500000e+01 2.613140869140620026e+01
-8.031982421875000000e+01 2.617871093750000000e+01
-8.032965087890619316e+01 2.621588134765620026e+01
-8.033300781250000000e+01 2.627313232421879974e+01
-8.036267089843750000e+01 2.622180175781250000e+01
-8.036499023437500000e+01 2.627886962890620026e+01
-8.036773681640619316e+01 2.633593750000000000e+01
-8.037097167968750000e+01 2.639318847656250000e+01
-8.039685058593750000e+01 2.635168457031250000e+01
-8.039965820312500000e+01 2.640869140625000000e+01
-8.040295410156250000e+01 2.646575927734379974e+01
-8.040661621093750000e+01 2.652294921875000000e+01
-8.043200683593750000e+01 2.648138427734379974e+01
-8.043487548828119316e+01 2.653851318359379974e+01
-8.044842529296880684e+01 2.656567382812500000e+01
-8.045501708984380684e+01 2.661279296875000000e+01
-8.045434570312500000e+01 2.671887207031250000e+01
-8.048205566406250000e+01 2.666699218750000000e+01
-8.048858642578119316e+01 2.671417236328120026e+01
-8.049200439453119316e+01 2.677142333984379974e+01
-8.049902343750000000e+01 2.681866455078120026e+01
-8.050317382812500000e+01 2.687609863281250000e+01
-8.052728271484380684e+01 2.683422851562500000e+01
-8.053399658203119316e+01 2.688140869140620026e+01
-8.054089355468750000e+01 2.692864990234379974e+01
-8.054766845703119316e+01 2.697595214843750000e+01
-8.055773925781250000e+01 2.701312255859379974e+01
-8.056988525390619316e+01 2.707891845703120026e+01
-8.058605957031250000e+01 2.709606933593750000e+01
-8.058715820312500000e+01 2.720245361328120026e+01
-8.061267089843750000e+01 2.715026855468750000e+01
-8.060760498046880684e+01 2.727697753906250000e+01
-8.062976074218750000e+01 2.723480224609379974e+01
-8.064007568359380684e+01 2.727203369140620026e+01
-8.065039062500000000e+01 2.730926513671879974e+01
-8.065155029296880684e+01 2.741589355468750000e+01
-8.066180419921880684e+01 2.745306396484379974e+01
-8.068371582031250000e+01 2.741076660156250000e+01
-8.068792724609380684e+01 2.746826171875000000e+01
-8.069268798828119316e+01 2.752575683593750000e+01
-8.069793701171880684e+01 2.758337402343750000e+01
-8.070593261718750000e+01 2.763073730468750000e+01
-8.072973632812500000e+01 2.757800292968750000e+01
-8.073425292968750000e+01 2.763543701171879974e+01
-8.074737548828119316e+01 2.766241455078120026e+01
-8.077069091796880684e+01 2.772668457031250000e+01
-8.077795410156250000e+01 2.777410888671879974e+01
-8.078540039062500000e+01 2.782153320312500000e+01
-8.079071044921880684e+01 2.787902832031250000e+01
-8.079638671875000000e+01 2.793670654296879974e+01
-8.081646728515619316e+01 2.789404296875000000e+01
-8.082141113281250000e+01 2.795159912109379974e+01
-8.082916259765619316e+01 2.799908447265620026e+01
-8.083489990234380684e+01 2.805676269531250000e+01
-8.084112548828119316e+01 2.811450195312500000e+01
-8.086273193359380684e+01 2.806152343750000000e+01
-8.086798095703119316e+01 2.811914062500000000e+01
-8.087384033203119316e+01 2.817675781250000000e+01
-8.088208007812500000e+01 2.822430419921879974e+01
-8.089245605468750000e+01 2.826147460937500000e+01
-8.089886474609380684e+01 2.831909179687500000e+01
-8.091699218750000000e+01 2.827606201171879974e+01
-8.092254638671880684e+01 2.833349609375000000e+01
-8.093066406250000000e+01 2.838055419921879974e+01
-8.093908691406250000e+01 2.842773437500000000e+01
-8.094964599609380684e+01 2.846453857421879974e+01
-8.095806884765619316e+01 2.851171875000000000e+01
-8.096850585937500000e+01 2.854864501953120026e+01
-8.098632812500000000e+01 2.850549316406250000e+01
-8.099218750000000000e+01 2.856304931640620026e+01
-8.100042724609380684e+01 2.861041259765620026e+01
-8.100695800781250000e+01 2.866809082031250000e+01
-8.101733398437500000e+01 2.870513916015620026e+01
-8.102606201171880684e+01 2.875244140625000000e+01
-8.103497314453119316e+01 2.879980468750000000e+01
-8.105871582031250000e+01 2.876477050781250000e+01
-8.106494140625000000e+01 2.882226562500000000e+01
-8.107177734375000000e+01 2.887976074218750000e+01
-8.107897949218750000e+01 2.893750000000000000e+01
-8.109539794921880684e+01 2.889422607421879974e+01
-8.110382080078119316e+01 2.894171142578120026e+01
-8.111437988281250000e+01 2.897882080078120026e+01
-8.112084960937500000e+01 2.903656005859379974e+01
-8.112792968750000000e+01 2.909436035156250000e+01
-8.113690185546880684e+01 2.914196777343750000e+01
-8.115246582031250000e+01 2.909875488281250000e+01
-8.115905761718750000e+01 2.915667724609379974e+01
-8.116955566406250000e+01 2.919396972656250000e+01
-8.117675781250000000e+01 2.925183105468750000e+01
-8.118579101562500000e+01 2.929937744140620026e+01
-8.119384765625000000e+01 2.935723876953120026e+01
-8.120812988281250000e+01 2.931384277343750000e+01
-8.121545410156250000e+01 2.937152099609379974e+01
-8.122326660156250000e+01 2.942919921875000000e+01
-8.123138427734380684e+01 2.948681640625000000e+01
-8.124511718750000000e+01 2.944323730468750000e+01
-8.125396728515619316e+01 2.949047851562500000e+01
-8.126159667968750000e+01 2.954815673828120026e+01
-8.126977539062500000e+01 2.960595703125000000e+01
-8.128356933593750000e+01 2.956237792968750000e+01
-8.129077148437500000e+01 2.962017822265620026e+01
-8.129840087890619316e+01 2.967791748046879974e+01
-8.130664062500000000e+01 2.973583984375000000e+01
-8.131628417968750000e+01 2.978332519531250000e+01
-8.132891845703119316e+01 2.973974609375000000e+01
-8.133673095703119316e+01 2.979754638671879974e+01
-8.134509277343750000e+01 2.985534667968750000e+01
-8.135394287109380684e+01 2.991314697265620026e+01
-8.136608886718750000e+01 2.986950683593750000e+01
-8.137548828125000000e+01 2.991693115234379974e+01
-8.138378906250000000e+01 2.997467041015620026e+01
-8.139245605468750000e+01 3.003253173828120026e+01
-8.140472412109380684e+01 2.998883056640620026e+01
-8.141271972656250000e+01 3.004669189453120026e+01
-8.142108154296880684e+01 3.010461425781250000e+01
-8.142999267578119316e+01 3.016253662109379974e+01
-8.144165039062500000e+01 3.011883544921879974e+01
-8.144976806640619316e+01 3.017663574218750000e+01
-8.145843505859380684e+01 3.023449707031250000e+01
-8.146771240234380684e+01 3.029248046875000000e+01
-8.147906494140619316e+01 3.024884033203120026e+01
-8.148742675781250000e+01 3.030670166015620026e+01
-8.149627685546880684e+01 3.036456298828120026e+01
-8.150561523437500000e+01 3.042260742187500000e+01
-8.151599121093750000e+01 3.047015380859379974e+01
-8.152722167968750000e+01 3.041601562500000000e+01
-8.153564453125000000e+01 3.047387695312500000e+01
-8.154559326171880684e+01 3.052124023437500000e+01
-8.155511474609380684e+01 3.057897949218750000e+01
-8.156488037109380684e+01 3.063677978515620026e+01
-8.157421875000000000e+01 3.059289550781250000e+01
-8.158337402343750000e+01 3.065063476562500000e+01
-8.159301757812500000e+01 3.070843505859379974e+01
-8.160321044921880684e+01 3.076617431640620026e+01
-8.161224365234380684e+01 3.072229003906250000e+01
-8.162158203125000000e+01 3.078015136718750000e+01
-8.163116455078119316e+01 3.083801269531250000e+01
-8.164129638671880684e+01 3.089587402343750000e+01
-8.164971923828119316e+01 3.085205078125000000e+01
-8.165899658203119316e+01 3.090991210937500000e+01
-8.166918945312500000e+01 3.095739746093750000e+01
-8.167926025390619316e+01 3.101538085937500000e+01
-8.168774414062500000e+01 3.097155761718750000e+01
-8.169726562500000000e+01 3.102941894531250000e+01
-8.170770263671880684e+01 3.107678222656250000e+01
-8.171783447265619316e+01 3.113464355468750000e+01
-8.172875976562500000e+01 3.119250488281250000e+01
-8.173626708984380684e+01 3.114862060546879974e+01
-8.174633789062500000e+01 3.120648193359379974e+01
-8.175689697265619316e+01 3.126428222656250000e+01
-8.176788330078119316e+01 3.132208251953120026e+01
-8.177471923828119316e+01 3.127819824218750000e+01
-8.178466796875000000e+01 3.133599853515620026e+01
-8.179498291015619316e+01 3.139392089843750000e+01
-8.180596923828119316e+01 3.144140625000000000e+01
-8.181713867187500000e+01 3.148883056640620026e+01
-8.182336425781250000e+01 3.144494628906250000e+01
-8.183367919921880684e+01 3.150286865234379974e+01
-8.184436035156250000e+01 3.156085205078120026e+01
-8.185571289062500000e+01 3.161871337890620026e+01
-8.186163330078119316e+01 3.157476806640620026e+01
-8.187213134765619316e+01 3.163269042968750000e+01
-8.188305664062500000e+01 3.169055175781250000e+01
-8.189440917968750000e+01 3.174853515625000000e+01
-8.189941406250000000e+01 3.170471191406250000e+01
-8.191015625000000000e+01 3.176257324218750000e+01
-8.192138671875000000e+01 3.182043457031250000e+01
-8.193304443359380684e+01 3.187829589843750000e+01
-8.193786621093750000e+01 3.183435058593750000e+01
-8.194860839843750000e+01 3.189215087890620026e+01
-8.196008300781250000e+01 3.194995117187500000e+01
-8.197204589843750000e+01 3.200769042968750000e+01
-8.197631835937500000e+01 3.196368408203120026e+01
-8.198748779296880684e+01 3.202142333984379974e+01
-8.199920654296880684e+01 3.207910156250000000e+01
-8.201171875000000000e+01 3.213671875000000000e+01
-8.201580810546880684e+01 3.209265136718750000e+01
-8.202716064453119316e+01 3.215039062500000000e+01
-8.203906250000000000e+01 3.220812988281250000e+01
-8.205151367187500000e+01 3.226586914062500000e+01
-8.205493164062500000e+01 3.222186279296879974e+01
-8.206628417968750000e+01 3.227966308593750000e+01
-8.207830810546880684e+01 3.233752441406250000e+01
-8.209075927734380684e+01 3.239526367187500000e+01
-8.209362792968750000e+01 3.235137939453120026e+01
-8.210522460937500000e+01 3.240924072265620026e+01
-8.211718750000000000e+01 3.246716308593750000e+01
-8.212982177734380684e+01 3.252502441406250000e+01
-8.213226318359380684e+01 3.248114013671879974e+01
-8.214416503906250000e+01 3.253894042968750000e+01
-8.215655517578119316e+01 3.259674072265620026e+01
-8.216931152343750000e+01 3.265454101562500000e+01
-8.217144775390619316e+01 3.261065673828120026e+01
-8.218316650390619316e+01 3.265814208984379974e+01
-8.219396972656250000e+01 3.268469238281250000e+01
-8.220501708984380684e+01 3.272167968750000000e+01
-8.221655273437500000e+01 3.276910400390620026e+01
-8.222900390625000000e+01 3.282696533203120026e+01
-8.224102783203119316e+01 3.287438964843750000e+01
-8.225323486328119316e+01 3.292175292968750000e+01
-8.225482177734380684e+01 3.287774658203120026e+01
-8.226702880859380684e+01 3.293560791015620026e+01
-8.227960205078119316e+01 3.299334716796879974e+01
-8.229272460937500000e+01 3.305114746093750000e+01
-8.229400634765619316e+01 3.300714111328120026e+01
-8.230645751953119316e+01 3.306500244140620026e+01
-8.231921386718750000e+01 3.312280273437500000e+01
-8.233251953125000000e+01 3.318060302734379974e+01
-8.234497070312500000e+01 3.322790527343750000e+01
-8.234484863281250000e+01 3.318408203125000000e+01
-8.235760498046880684e+01 3.324194335937500000e+01
-8.237103271484380684e+01 3.329968261718750000e+01
-8.238494873046880684e+01 3.335742187500000000e+01
-8.238378906250000000e+01 3.330316162109379974e+01
-8.239642333984380684e+01 3.336108398437500000e+01
-8.240972900390619316e+01 3.341876220703120026e+01
-8.242364501953119316e+01 3.347656250000000000e+01
-8.243658447265619316e+01 3.352374267578120026e+01
-8.243548583984380684e+01 3.347985839843750000e+01
-8.244873046875000000e+01 3.353759765625000000e+01
-8.246252441406250000e+01 3.359521484375000000e+01
-8.247680664062500000e+01 3.365270996093750000e+01
-8.248846435546880684e+01 3.368957519531250000e+01
-8.248596191406250000e+01 3.363525390625000000e+01
-8.249926757812500000e+01 3.369293212890620026e+01
-8.251293945312500000e+01 3.375067138671879974e+01
-8.252722167968750000e+01 3.380841064453120026e+01
-8.252563476562500000e+01 3.376452636718750000e+01
-8.253802490234380684e+01 3.381188964843750000e+01
-8.255157470703119316e+01 3.386962890625000000e+01
-8.256591796875000000e+01 3.392736816406250000e+01
-8.257934570312500000e+01 3.397467041015620026e+01
-8.258648681640619316e+01 3.398052978515620026e+01
-8.260998535156250000e+01 3.407745361328120026e+01
-8.261956787109380684e+01 3.408099365234379974e+01
-8.264147949218750000e+01 3.416748046875000000e+01
-8.265686035156250000e+01 3.422503662109379974e+01
-8.265319824218750000e+01 3.418139648437500000e+01
-8.266619873046880684e+01 3.422875976562500000e+01
-8.268096923828119316e+01 3.428631591796879974e+01
-8.269604492187500000e+01 3.434405517578120026e+01
-8.270776367187500000e+01 3.438098144531250000e+01
-8.272155761718750000e+01 3.442822265625000000e+01
-8.271716308593750000e+01 3.438458251953120026e+01
-8.273181152343750000e+01 3.444226074218750000e+01
-8.274694824218750000e+01 3.449993896484379974e+01
-8.276269531250000000e+01 3.455743408203120026e+01
-8.275781250000000000e+01 3.451391601562500000e+01
-8.277264404296880684e+01 3.457159423828120026e+01
-8.278790283203119316e+01 3.462921142578120026e+01
-8.280352783203119316e+01 3.468670654296879974e+01
-8.279809570312500000e+01 3.464312744140620026e+01
-8.281304931640619316e+01 3.470080566406250000e+01
-8.282843017578119316e+01 3.475848388671879974e+01
-8.284448242187500000e+01 3.481604003906250000e+01
-8.283868408203119316e+01 3.477246093750000000e+01
-8.285369873046880684e+01 3.483013916015620026e+01
-8.286944580078119316e+01 3.488757324218750000e+01
-8.288562011718750000e+01 3.494500732421879974e+01
-8.287927246093750000e+01 3.490161132812500000e+01
-8.289459228515619316e+01 3.495922851562500000e+01
-8.291027832031250000e+01 3.501684570312500000e+01
-8.292163085937500000e+01 3.505395507812500000e+01
-8.293487548828119316e+01 3.510156250000000000e+01
-8.292962646484380684e+01 3.505725097656250000e+01
-8.294366455078119316e+01 3.511572265625000000e+01
-8.295941162109380684e+01 3.517315673828120026e+01
-8.297558593750000000e+01 3.523083496093750000e+01
-8.296972656250000000e+01 3.518688964843750000e+01
-8.298510742187500000e+01 3.524462890625000000e+01
-8.299987792968750000e+01 3.530310058593750000e+01
-8.301666259765619316e+01 3.536047363281250000e+01
-8.302874755859380684e+01 3.539733886718750000e+01
-8.302172851562500000e+01 3.535394287109379974e+01
-8.303668212890619316e+01 3.541204833984379974e+01
-8.305419921875000000e+01 3.546868896484379974e+01
-8.307098388671880684e+01 3.552648925781250000e+01
-8.306341552734380684e+01 3.548315429687500000e+01
-8.307879638671880684e+01 3.554119873046879974e+01
-8.309600830078119316e+01 3.559808349609379974e+01
-8.311267089843750000e+01 3.565588378906250000e+01
-8.310534667968750000e+01 3.561212158203120026e+01
-8.312127685546880684e+01 3.566992187500000000e+01
-8.313873291015619316e+01 3.572686767578120026e+01
-8.315679931640619316e+01 3.578369140625000000e+01
-8.317218017578119316e+01 3.583038330078120026e+01
-8.316253662109380684e+01 3.578753662109379974e+01
-8.318023681640619316e+01 3.584417724609379974e+01
-8.319732666015619316e+01 3.590161132812500000e+01
-8.321508789062500000e+01 3.595880126953120026e+01
-8.320526123046880684e+01 3.591564941406250000e+01
-8.322222900390619316e+01 3.597308349609379974e+01
-8.323431396484380684e+01 3.600988769531250000e+01
-8.325195312500000000e+01 3.606707763671879974e+01
-8.326995849609380684e+01 3.612426757812500000e+01
-8.325976562500000000e+01 3.608105468750000000e+01
-8.327709960937500000e+01 3.613842773437500000e+01
-8.329467773437500000e+01 3.619586181640620026e+01
-8.331274414062500000e+01 3.625311279296879974e+01
-8.330175781250000000e+01 3.621014404296879974e+01
-8.331359863281250000e+01 3.624694824218750000e+01
-8.332824707031250000e+01 3.629394531250000000e+01
-8.334533691406250000e+01 3.635168457031250000e+01
-8.336383056640619316e+01 3.640875244140620026e+01
-8.335260009765619316e+01 3.636608886718750000e+01
-8.337054443359380684e+01 3.642309570312500000e+01
-8.338848876953119316e+01 3.648040771484379974e+01
-8.340637207031250000e+01 3.653814697265620026e+01
-8.339514160156250000e+01 3.649530029296879974e+01
-8.341320800781250000e+01 3.655218505859379974e+01
-8.343078613281250000e+01 3.660961914062500000e+01
-8.344799804687500000e+01 3.666796875000000000e+01
-8.343762207031250000e+01 3.662402343750000000e+01
-8.345117187500000000e+01 3.667205810546879974e+01
-8.346917724609380684e+01 3.672918701171879974e+01
-8.348760986328119316e+01 3.678649902343750000e+01
-8.350738525390619316e+01 3.684301757812500000e+01
-8.349444580078119316e+01 3.680041503906250000e+01
-8.351202392578119316e+01 3.685803222656250000e+01
-8.352740478515619316e+01 3.690490722656250000e+01
-8.353942871093750000e+01 3.694183349609379974e+01
-8.355841064453119316e+01 3.699877929687500000e+01
-8.357409667968750000e+01 3.704565429687500000e+01
-8.355767822265619316e+01 3.699279785156250000e+01
-8.357611083984380684e+01 3.704998779296879974e+01
-8.359161376953119316e+01 3.709692382812500000e+01
-8.361102294921880684e+01 3.715386962890620026e+01
-8.363104248046880684e+01 3.721063232421879974e+01
-8.361376953125000000e+01 3.715808105468750000e+01
-8.362640380859380684e+01 3.719470214843750000e+01
-8.364233398437500000e+01 3.724133300781250000e+01
-8.365173339843750000e+01 3.726776123046879974e+01
-8.366711425781250000e+01 3.731481933593750000e+01
-8.367938232421880684e+01 3.735162353515620026e+01
-8.371142578125000000e+01 3.744757080078120026e+01
-8.371691894531250000e+01 3.746411132812500000e+01
-8.372607421875000000e+01 3.749066162109379974e+01
-8.373529052734380684e+01 3.751733398437500000e+01
-8.374774169921880684e+01 3.755407714843750000e+01
-8.376684570312500000e+01 3.761138916015620026e+01
-8.378271484375000000e+01 3.765832519531250000e+01
-8.379895019531250000e+01 3.770520019531250000e+01
-8.381518554687500000e+01 3.775207519531250000e+01
-8.383197021484380684e+01 3.779864501953120026e+01
-8.381262207031250000e+01 3.774609375000000000e+01
-8.383215332031250000e+01 3.780297851562500000e+01
-8.384851074218750000e+01 3.784973144531250000e+01
-8.386816406250000000e+01 3.790716552734379974e+01
-8.388903808593750000e+01 3.796380615234379974e+01
-8.386901855468750000e+01 3.791137695312500000e+01
-8.388873291015619316e+01 3.796850585937500000e+01
-8.390869140625000000e+01 3.802545166015620026e+01
-8.392926025390619316e+01 3.808251953125000000e+01
-8.391302490234380684e+01 3.804003906250000000e+01
-8.393292236328119316e+01 3.809716796875000000e+01
-8.395355224609380684e+01 3.815411376953120026e+01
-8.397424316406250000e+01 3.821112060546879974e+01
-8.395739746093750000e+01 3.816876220703120026e+01
-8.397729492187500000e+01 3.822589111328120026e+01
-8.399761962890619316e+01 3.828283691406250000e+01
-8.401861572265619316e+01 3.833972167968750000e+01
-8.400146484375000000e+01 3.829736328125000000e+01
-8.401751708984380684e+01 3.834429931640620026e+01
-8.403802490234380684e+01 3.840118408203120026e+01
-8.405895996093750000e+01 3.845800781250000000e+01
-8.406762695312500000e+01 3.848449707031250000e+01
-8.408874511718750000e+01 3.854150390625000000e+01
-8.407110595703119316e+01 3.849902343750000000e+01
-8.409143066406250000e+01 3.855621337890620026e+01
-8.411224365234380684e+01 3.861309814453120026e+01
-8.412921142578119316e+01 3.865997314453120026e+01
-8.415100097656250000e+01 3.871655273437500000e+01
-8.416400146484380684e+01 3.875317382812500000e+01
-8.414489746093750000e+01 3.871130371093750000e+01
-8.416613769531250000e+01 3.876806640625000000e+01
-8.418316650390619316e+01 3.881494140625000000e+01
-8.420507812500000000e+01 3.887164306640620026e+01
-8.418627929687500000e+01 3.882946777343750000e+01
-8.420727539062500000e+01 3.888635253906250000e+01
-8.422863769531250000e+01 3.894323730468750000e+01
-8.425079345703119316e+01 3.899981689453120026e+01
-8.423156738281250000e+01 3.895776367187500000e+01
-8.425268554687500000e+01 3.901470947265620026e+01
-8.427410888671880684e+01 3.907159423828120026e+01
-8.429638671875000000e+01 3.912823486328120026e+01
-8.427679443359380684e+01 3.908630371093750000e+01
-8.429809570312500000e+01 3.914318847656250000e+01
-8.431945800781250000e+01 3.920013427734379974e+01
-8.434167480468750000e+01 3.925689697265620026e+01
-8.435906982421880684e+01 3.930371093750000000e+01
-8.433801269531250000e+01 3.926208496093750000e+01
-8.435931396484380684e+01 3.931915283203120026e+01
-8.438140869140619316e+01 3.937585449218750000e+01
-8.440429687500000000e+01 3.943225097656250000e+01
-8.438305664062500000e+01 3.939056396484379974e+01
-8.440521240234380684e+01 3.944726562500000000e+01
-8.442785644531250000e+01 3.950384521484379974e+01
-8.445074462890619316e+01 3.956048583984379974e+01
-8.442932128906250000e+01 3.951885986328120026e+01
-8.445135498046880684e+01 3.957574462890620026e+01
-8.447381591796880684e+01 3.963238525390620026e+01
-8.449688720703119316e+01 3.968878173828120026e+01
-8.447479248046880684e+01 3.964721679687500000e+01
-8.449694824218750000e+01 3.970397949218750000e+01
-8.451971435546880684e+01 3.976049804687500000e+01
-8.454290771484380684e+01 3.981695556640620026e+01
-8.452044677734380684e+01 3.977539062500000000e+01
-8.454278564453119316e+01 3.983221435546879974e+01
-8.456579589843750000e+01 3.988879394531250000e+01
-8.458941650390619316e+01 3.994512939453120026e+01
-8.456665039062500000e+01 3.990368652343750000e+01
-8.458941650390619316e+01 3.996032714843750000e+01
-8.461285400390619316e+01 4.001672363281250000e+01
-8.463671875000000000e+01 4.007305908203120026e+01
-8.461340332031250000e+01 4.003179931640620026e+01
-8.463610839843750000e+01 4.008850097656250000e+01
-8.465930175781250000e+01 4.014501953125000000e+01
-8.468310546875000000e+01 4.020135498046879974e+01
-8.465930175781250000e+01 4.016015625000000000e+01
-8.468225097656250000e+01 4.021667480468750000e+01
-8.470574951171880684e+01 4.027313232421879974e+01
-8.472979736328119316e+01 4.032940673828120026e+01
-8.470605468750000000e+01 4.028808593750000000e+01
-8.472967529296880684e+01 4.034448242187500000e+01
-8.475378417968750000e+01 4.040075683593750000e+01
-8.477838134765619316e+01 4.045684814453120026e+01
-8.475408935546880684e+01 4.041564941406250000e+01
-8.477258300781250000e+01 4.046228027343750000e+01
-8.479620361328119316e+01 4.051873779296879974e+01
-8.482043457031250000e+01 4.057519531250000000e+01
-8.479602050781250000e+01 4.053399658203120026e+01
-8.481890869140619316e+01 4.059082031250000000e+01
-8.484222412109380684e+01 4.064758300781250000e+01
-8.486596679687500000e+01 4.070434570312500000e+01
-8.488482666015619316e+01 4.075091552734379974e+01
-8.485913085937500000e+01 4.071008300781250000e+01
-8.488281250000000000e+01 4.076666259765620026e+01
-8.490148925781250000e+01 4.081317138671879974e+01
-8.492614746093750000e+01 4.086956787109379974e+01
-8.490087890625000000e+01 4.082836914062500000e+01
-8.491937255859380684e+01 4.087500000000000000e+01
-8.494348144531250000e+01 4.093145751953120026e+01
-8.496826171875000000e+01 4.098767089843750000e+01
-8.499353027343750000e+01 4.104364013671879974e+01
-8.496215820312500000e+01 4.099273681640620026e+01
-8.498645019531250000e+01 4.104919433593750000e+01
-8.501141357421880684e+01 4.110528564453120026e+01
-8.503680419921880684e+01 4.116143798828120026e+01
-8.501086425781250000e+01 4.112030029296879974e+01
-8.503503417968750000e+01 4.117681884765620026e+01
-8.505981445312500000e+01 4.123297119140620026e+01
-8.507916259765619316e+01 4.127947998046879974e+01
-8.510479736328119316e+01 4.133551025390620026e+01
-8.507763671875000000e+01 4.129479980468750000e+01
-8.510235595703119316e+01 4.135113525390620026e+01
-8.512158203125000000e+01 4.139752197265620026e+01
-8.514709472656250000e+01 4.145373535156250000e+01
-8.512005615234380684e+01 4.141271972656250000e+01
-8.514459228515619316e+01 4.146917724609379974e+01
-8.516961669921880684e+01 4.152539062500000000e+01
-8.519519042968750000e+01 4.158142089843750000e+01
-8.516754150390619316e+01 4.154064941406250000e+01
-8.519213867187500000e+01 4.159716796875000000e+01
-8.521765136718750000e+01 4.165332031250000000e+01
-8.524365234375000000e+01 4.170947265625000000e+01
-8.521575927734380684e+01 4.166870117187500000e+01
-8.524060058593750000e+01 4.172528076171879974e+01
-8.526599121093750000e+01 4.178149414062500000e+01
-8.528576660156250000e+01 4.182788085937500000e+01
-8.531207275390619316e+01 4.188378906250000000e+01
-8.528314208984380684e+01 4.184338378906250000e+01
-8.530859375000000000e+01 4.189959716796879974e+01
-8.533453369140619316e+01 4.195562744140620026e+01
-8.535485839843750000e+01 4.200170898437500000e+01
-8.537524414062500000e+01 4.204779052734379974e+01
-8.534588623046880684e+01 4.200732421875000000e+01
-8.537170410156250000e+01 4.206341552734379974e+01
-8.539196777343750000e+01 4.210955810546879974e+01
-8.541882324218750000e+01 4.216552734375000000e+01
-8.538983154296880684e+01 4.212493896484379974e+01
-8.541577148437500000e+01 4.218121337890620026e+01
-8.544213867187500000e+01 4.223724365234379974e+01
-8.546264648437500000e+01 4.228350830078120026e+01
-8.548291015625000000e+01 4.232989501953120026e+01
-8.545312500000000000e+01 4.228936767578120026e+01
-8.547894287109380684e+01 4.234570312500000000e+01
-8.550537109375000000e+01 4.240167236328120026e+01
-8.553222656250000000e+01 4.245758056640620026e+01
-8.550207519531250000e+01 4.241717529296879974e+01
-8.552215576171880684e+01 4.246356201171879974e+01
-8.554864501953119316e+01 4.251953125000000000e+01
-8.557556152343750000e+01 4.257550048828120026e+01
-8.560308837890619316e+01 4.263122558593750000e+01
-8.557177734375000000e+01 4.259118652343750000e+01
-8.559832763671880684e+01 4.264733886718750000e+01
-8.562536621093750000e+01 4.270324707031250000e+01
-8.565301513671880684e+01 4.275897216796879974e+01
-8.562127685546880684e+01 4.271911621093750000e+01
-8.564172363281250000e+01 4.276531982421879974e+01
-8.566876220703119316e+01 4.282104492187500000e+01
-8.569622802734380684e+01 4.287683105468750000e+01
-8.571728515625000000e+01 4.292272949218750000e+01
-8.568487548828119316e+01 4.288287353515620026e+01
-8.571197509765619316e+01 4.293878173828120026e+01
-8.573956298828119316e+01 4.299475097656250000e+01
-8.576763916015619316e+01 4.305035400390620026e+01
-8.572863769531250000e+01 4.300079345703120026e+01
-8.575555419921880684e+01 4.305700683593750000e+01
-8.578295898437500000e+01 4.311303710937500000e+01
-8.581115722656250000e+01 4.316882324218750000e+01
-8.577868652343750000e+01 4.312896728515620026e+01
-8.580603027343750000e+01 4.318493652343750000e+01
-8.582720947265619316e+01 4.323107910156250000e+01
-8.585546875000000000e+01 4.328680419921879974e+01
-8.588421630859380684e+01 4.334228515625000000e+01
-8.585070800781250000e+01 4.330267333984379974e+01
-8.587835693359380684e+01 4.335852050781250000e+01
-8.590643310546880684e+01 4.341430664062500000e+01
-8.592785644531250000e+01 4.346051025390620026e+01
-8.594952392578119316e+01 4.350646972656250000e+01
-8.591540527343750000e+01 4.346697998046879974e+01
-8.594335937500000000e+01 4.352301025390620026e+01
-8.597174072265619316e+01 4.357861328125000000e+01
-8.600054931640619316e+01 4.363415527343750000e+01
-8.601501464843750000e+01 4.367071533203120026e+01
-8.598046875000000000e+01 4.363122558593750000e+01
-8.600872802734380684e+01 4.368695068359379974e+01
-8.603759765625000000e+01 4.374243164062500000e+01
-8.606701660156250000e+01 4.379772949218750000e+01
-8.603198242187500000e+01 4.375836181640620026e+01
-8.605358886718750000e+01 4.380438232421879974e+01
-8.608251953125000000e+01 4.385998535156250000e+01
-8.611175537109380684e+01 4.391552734375000000e+01
-8.607702636718750000e+01 4.387591552734379974e+01
-8.610528564453119316e+01 4.393176269531250000e+01
-8.613403320312500000e+01 4.398742675781250000e+01
-8.616345214843750000e+01 4.404290771484379974e+01
-8.612835693359380684e+01 4.400329589843750000e+01
-8.615704345703119316e+01 4.405908203125000000e+01
-8.618609619140619316e+01 4.411456298828120026e+01
-8.621569824218750000e+01 4.417004394531250000e+01
-8.618023681640619316e+01 4.413037109375000000e+01
-8.620904541015619316e+01 4.418609619140620026e+01
-8.623840332031250000e+01 4.424151611328120026e+01
-8.625335693359380684e+01 4.427777099609379974e+01
-8.626098632812500000e+01 4.430450439453120026e+01
-8.689648437500000000e+01 4.578503417968750000e+01
-8.689514160156250000e+01 4.581109619140620026e+01
-8.691876220703119316e+01 4.585675048828120026e+01
-8.693426513671880684e+01 4.589306640625000000e+01
-8.697460937500000000e+01 4.596624755859379974e+01
-8.693334960937500000e+01 4.592761230468750000e+01
-8.695703125000000000e+01 4.597344970703120026e+01
-8.696508789062500000e+01 4.600000000000000000e+01
-8.704559326171880684e+01 4.613800048828120026e+01
-8.702038574218750000e+01 4.612670898437500000e+01
-1.041301269531250000e+02 2.945751953125000000e+01
-1.041475219726559942e+02 2.950817871093750000e+01
-1.041580810546879974e+02 2.954833984375000000e+01
-1.041671752929690058e+02 2.959820556640620026e+01
-1.041826782226559942e+02 2.956005859375000000e+01
-1.041895751953120026e+02 2.961950683593750000e+01
-1.041968383789059942e+02 2.967901611328120026e+01
-1.042044677734379974e+02 2.973846435546879974e+01
-1.042193603515620026e+02 2.970031738281250000e+01
-1.042261352539059942e+02 2.975976562500000000e+01
-1.042332153320309942e+02 2.981933593750000000e+01
-1.042408447265620026e+02 2.987878417968750000e+01
-1.042551269531250000e+02 2.984057617187500000e+01
-1.042620849609379974e+02 2.990002441406250000e+01
-1.042696533203120026e+02 2.995965576171879974e+01
-1.042777099609379974e+02 3.001922607421879974e+01
-1.042916259765620026e+02 2.998114013671879974e+01
-1.042990112304690058e+02 3.004064941406250000e+01
-1.043081665039059942e+02 3.009039306640620026e+01
-1.043161621093750000e+02 3.014996337890620026e+01
-1.043301391601559942e+02 3.011181640625000000e+01
-1.043372802734379974e+02 3.017120361328120026e+01
-1.043448486328120026e+02 3.023071289062500000e+01
-1.043530273437500000e+02 3.029028320312500000e+01
-1.043666381835940058e+02 3.025207519531250000e+01
-1.043740844726559942e+02 3.031152343750000000e+01
-1.043833007812500000e+02 3.036138916015620026e+01
-1.043913574218750000e+02 3.042095947265620026e+01
-1.043998413085940058e+02 3.048040771484379974e+01
-1.044121093750000000e+02 3.044207763671879974e+01
-1.044197387695309942e+02 3.050152587890620026e+01
-1.044279174804690058e+02 3.056103515625000000e+01
-1.044367065429690058e+02 3.062042236328120026e+01
-1.044486694335940058e+02 3.058203125000000000e+01
-1.044566040039059942e+02 3.064147949218750000e+01
-1.044649658203120026e+02 3.070098876953120026e+01
-1.044738769531250000e+02 3.076037597656250000e+01
-1.044852294921879974e+02 3.072192382812500000e+01
-1.044934082031250000e+02 3.078149414062500000e+01
-1.045018920898440058e+02 3.084106445312500000e+01
-1.045108642578120026e+02 3.090051269531250000e+01
-1.045216064453120026e+02 3.086206054687500000e+01
-1.045297851562500000e+02 3.092163085937500000e+01
-1.045383911132809942e+02 3.098126220703120026e+01
-1.045476684570309942e+02 3.104095458984379974e+01
-1.045581054687500000e+02 3.100274658203120026e+01
-1.045666503906250000e+02 3.106250000000000000e+01
-1.045756835937500000e+02 3.112231445312500000e+01
-1.045851440429690058e+02 3.118194580078120026e+01
-1.045952148437500000e+02 3.114361572265620026e+01
-1.046042480468750000e+02 3.120324707031250000e+01
-1.046137084960940058e+02 3.126287841796879974e+01
-1.046236572265620026e+02 3.132244873046879974e+01
-1.046333007812500000e+02 3.128393554687500000e+01
-1.046423950195309942e+02 3.134338378906250000e+01
-1.046519165039059942e+02 3.140283203125000000e+01
-1.046618652343750000e+02 3.146221923828120026e+01
-1.046709594726559942e+02 3.142370605468750000e+01
-1.046806030273440058e+02 3.147344970703120026e+01
-1.046904296875000000e+02 3.152319335937500000e+01
-1.047005615234379974e+02 3.157293701171879974e+01
-1.047124633789059942e+02 3.159356689453120026e+01
-1.047268676757809942e+02 3.168316650390620026e+01
-1.047385864257809942e+02 3.170385742187500000e+01
-1.047489013671879974e+02 3.175384521484379974e+01
-1.047590332031250000e+02 3.181353759765620026e+01
-1.047697143554690058e+02 3.186340332031250000e+01
-1.047774658203120026e+02 3.182501220703120026e+01
-1.047877197265620026e+02 3.187487792968750000e+01
-1.047992553710940058e+02 3.190527343750000000e+01
-1.048142700195309942e+02 3.199456787109379974e+01
-1.048317871093750000e+02 3.202514648437500000e+01
-1.048475952148440058e+02 3.209454345703120026e+01
-1.048738403320309942e+02 3.223315429687500000e+01
-1.048915405273440058e+02 3.223455810546879974e+01
-1.049116821289059942e+02 3.234368896484379974e+01
-1.049328002929690058e+02 3.245288085937500000e+01
-1.049387817382809942e+02 3.241455078125000000e+01
-1.049541625976559942e+02 3.248443603515620026e+01
-1.049699707031250000e+02 3.255432128906250000e+01
-1.049974365234379974e+02 3.269372558593750000e+01
-1.050141601562500000e+02 3.276354980468750000e+01
-1.050189819335940058e+02 3.272515869140620026e+01
-1.050299682617190058e+02 3.278472900390620026e+01
-1.050414428710940058e+02 3.284436035156250000e+01
-1.050533447265620026e+02 3.290374755859379974e+01
-1.050576782226559942e+02 3.286535644531250000e+01
-1.050687255859379974e+02 3.292480468750000000e+01
-1.050802612304690058e+02 3.298431396484379974e+01
-1.050924072265620026e+02 3.304376220703120026e+01
-1.050962524414059942e+02 3.300549316406250000e+01
-1.051074829101559942e+02 3.306500244140620026e+01
-1.051191406250000000e+02 3.312463378906250000e+01
-1.051314086914059942e+02 3.318402099609379974e+01
-1.051347045898440058e+02 3.314575195312500000e+01
-1.051460571289059942e+02 3.320526123046879974e+01
-1.051578369140620026e+02 3.326489257812500000e+01
-1.051688842773440058e+02 3.330499267578120026e+01
-1.051804809570309942e+02 3.335479736328120026e+01
-1.051908569335940058e+02 3.338507080078120026e+01
-1.052019653320309942e+02 3.342504882812500000e+01
-1.052137451171879974e+02 3.347473144531250000e+01
-1.052167358398440058e+02 3.343640136718750000e+01
-1.052280273437500000e+02 3.348608398437500000e+01
-1.052391357421879974e+02 3.352612304687500000e+01
-1.052500000000000000e+02 3.355651855468750000e+01
-1.052612915039059942e+02 3.360626220703120026e+01
-1.052722167968750000e+02 3.364630126953120026e+01
-1.054556274414059942e+02 3.434509277343750000e+01
-1.054713745117190058e+02 3.439569091796879974e+01
-1.054712524414059942e+02 3.435748291015620026e+01
-1.054838256835940058e+02 3.441693115234379974e+01
-1.054959106445309942e+02 3.446661376953120026e+01
-1.055080566406250000e+02 3.451635742187500000e+01
-1.055170898437500000e+02 3.453704833984379974e+01
-1.055573120117190058e+02 3.470520019531250000e+01
-1.055557861328120026e+02 3.466729736328120026e+01
-1.055691528320309942e+02 3.472662353515620026e+01
-1.055830078125000000e+02 3.478594970703120026e+01
-1.055974731445309942e+02 3.484521484375000000e+01
-1.055954589843750000e+02 3.480712890625000000e+01
-1.056091308593750000e+02 3.486645507812500000e+01
-1.056231689453120026e+02 3.492578125000000000e+01
-1.056361083984379974e+02 3.497546386718750000e+01
-1.056447753906250000e+02 3.499603271484379974e+01
-1.058259887695309942e+02 3.563470458984379974e+01
-1.058375244140620026e+02 3.567468261718750000e+01
-1.058510742187500000e+02 3.572424316406250000e+01
-1.058461303710940058e+02 3.568670654296879974e+01
-1.058607788085940058e+02 3.574597167968750000e+01
-1.058740844726559942e+02 3.579559326171879974e+01
-1.058897094726559942e+02 3.585485839843750000e+01
-1.058850097656250000e+02 3.581707763671879974e+01
-1.058980102539059942e+02 3.586682128906250000e+01
-1.061492309570309942e+02 3.674279785156250000e+01
-1.061394042968750000e+02 3.669622802734379974e+01
-1.061549682617190058e+02 3.675524902343750000e+01
-1.061665039062500000e+02 3.679528808593750000e+01
-1.061760253906250000e+02 3.682574462890620026e+01
-1.061877441406250000e+02 3.686584472656250000e+01
-1.062015991210940058e+02 3.691540527343750000e+01
-1.062179565429690058e+02 3.697448730468750000e+01
-1.062349853515620026e+02 3.703332519531250000e+01
-1.062266845703120026e+02 3.699633789062500000e+01
-1.062429809570309942e+02 3.705529785156250000e+01
-1.062596435546879974e+02 3.711419677734379974e+01
-1.062767333984379974e+02 3.717297363281250000e+01
-1.062680664062500000e+02 3.713610839843750000e+01
-1.062844238281250000e+02 3.719506835937500000e+01
-1.063012695312500000e+02 3.725396728515620026e+01
-1.063186035156250000e+02 3.731274414062500000e+01
-1.063094482421879974e+02 3.727587890625000000e+01
-1.063259277343750000e+02 3.733483886718750000e+01
-1.063428955078120026e+02 3.739367675781250000e+01
-1.063446044921879974e+02 3.739562988281250000e+01
-1.063750610351559942e+02 3.750305175781250000e+01
-1.063789672851559942e+02 3.751458740234379974e+01
-1.064591064453120026e+02 3.778143310546879974e+01
-1.064647827148440058e+02 3.780273437500000000e+01
-1.065010986328120026e+02 3.792242431640620026e+01
-1.064992675781250000e+02 3.791510009765620026e+01
-1.065286254882809942e+02 3.801263427734379974e+01
-1.065470581054690058e+02 3.807238769531250000e+01
-1.065593261718750000e+02 3.811218261718750000e+01
-1.065625610351559942e+02 3.812371826171879974e+01
-1.067084960937500000e+02 3.860058593750000000e+01
-1.067355957031250000e+02 3.869097900390620026e+01
-1.067505493164059942e+02 3.874145507812500000e+01
-1.067627563476559942e+02 3.878137207031250000e+01
-1.067749023437500000e+02 3.882135009765620026e+01
-1.068002319335940058e+02 3.889984130859379974e+01
-1.068123168945309942e+02 3.893988037109379974e+01
-1.068108520507809942e+02 3.894238281250000000e+01
-1.068199462890620026e+02 3.897290039062500000e+01
-1.068576049804690058e+02 3.909002685546879974e+01
-1.068596191406250000e+02 3.910180664062500000e+01
-1.068997802734379974e+02 3.921746826171879974e+01
-1.069046020507809942e+02 3.923876953125000000e+01
-1.069248046875000000e+02 3.929718017578120026e+01
-1.069090576171879974e+02 3.926129150390620026e+01
-1.069248657226559942e+02 3.931054687500000000e+01
-1.069443359375000000e+02 3.936901855468750000e+01
-1.069569702148440058e+02 3.940893554687500000e+01
-1.069553222656250000e+02 3.941168212890620026e+01
-1.069843750000000000e+02 3.949957275390620026e+01
-1.069968872070309942e+02 3.953942871093750000e+01
-1.070131835937500000e+02 3.958856201171879974e+01
-1.070335693359379974e+02 3.964703369140620026e+01
-1.070173339843750000e+02 3.961126708984379974e+01
-1.070332031250000000e+02 3.966052246093750000e+01
-1.070529174804690058e+02 3.971899414062500000e+01
-1.070733032226559942e+02 3.977734375000000000e+01
-1.070859375000000000e+02 3.981701660156250000e+01
-1.071027221679690058e+02 3.986602783203120026e+01
-1.071153564453120026e+02 3.990582275390620026e+01
-1.071120605468750000e+02 3.990887451171879974e+01
-1.071683349609379974e+02 4.007580566406250000e+01
-1.071809692382809942e+02 4.011584472656250000e+01
-1.071935424804690058e+02 4.015563964843750000e+01
-1.071863403320309942e+02 4.014941406250000000e+01
-1.072111816406250000e+02 4.022937011718750000e+01
-1.072364501953120026e+02 4.030902099609379974e+01
-1.072631835937500000e+02 4.038726806640620026e+01
-1.073247680664059942e+02 4.056329345703120026e+01
-1.073201293945309942e+02 4.056634521484379974e+01
-1.073611450195309942e+02 4.067187500000000000e+01
-1.073517456054690058e+02 4.066589355468750000e+01
-1.073563842773440058e+02 4.068731689453120026e+01
-1.074189453125000000e+02 4.085083007812500000e+01
-1.074317016601559942e+02 4.089074707031250000e+01
-1.074111938476559942e+02 4.085614013671879974e+01
-1.074323730468750000e+02 4.091442871093750000e+01
-1.074494628906250000e+02 4.096350097656250000e+01
-1.074732666015620026e+02 4.103253173828120026e+01
-1.074835205078120026e+02 4.107391357421879974e+01
-1.075056152343750000e+02 4.113195800781250000e+01
-1.075231933593750000e+02 4.118078613281250000e+01
-1.075025634765620026e+02 4.114587402343750000e+01
-1.075541381835940058e+02 4.126892089843750000e+01
-1.075328979492190058e+02 4.123431396484379974e+01
-1.075552368164059942e+02 4.129217529296879974e+01
-1.075733642578120026e+02 4.134088134765620026e+01
-1.075821533203120026e+02 4.137152099609379974e+01
-1.075887451171879974e+02 4.140380859375000000e+01
-1.076416015625000000e+02 4.155072021484379974e+01
-1.076956176757809942e+02 4.169750976562500000e+01
-1.077153320312500000e+02 4.175738525390620026e+01
-1.077039794921879974e+02 4.175213623046879974e+01
-1.077341308593750000e+02 4.184118652343750000e+01
-1.077486572265620026e+02 4.189208984375000000e+01
-1.078112792968750000e+02 4.206964111328120026e+01
-1.078297119140620026e+02 4.211840820312500000e+01
-1.078535156250000000e+02 4.217614746093750000e+01
-1.078301391601559942e+02 4.214190673828120026e+01
-1.078531494140620026e+02 4.219982910156250000e+01
-1.078765869140620026e+02 4.225756835937500000e+01
-1.078950805664059942e+02 4.230633544921879974e+01
-1.079191894531250000e+02 4.236364746093750000e+01
-1.078945922851559942e+02 4.233001708984379974e+01
-1.079176635742190058e+02 4.238775634765620026e+01
-1.079414672851559942e+02 4.244537353515620026e+01
-1.079658813476559942e+02 4.250268554687500000e+01
-1.079409179687500000e+02 4.246893310546879974e+01
-1.079643554687500000e+02 4.252655029296879974e+01
-1.079884033203120026e+02 4.258410644531250000e+01
-1.080129394531250000e+02 4.264135742187500000e+01
-1.079877319335940058e+02 4.260772705078120026e+01
-1.080114135742190058e+02 4.266534423828120026e+01
-1.080300292968750000e+02 4.271392822265620026e+01
-1.080488281250000000e+02 4.276257324218750000e+01
-1.080632324218750000e+02 4.281347656250000000e+01
-1.080607910156250000e+02 4.282666015625000000e+01
-1.080847778320309942e+02 4.288439941406250000e+01
-1.081093139648440058e+02 4.294201660156250000e+01
-1.081342773437500000e+02 4.299951171875000000e+01
-1.081078491210940058e+02 4.296618652343750000e+01
-1.081320190429690058e+02 4.302392578125000000e+01
-1.081567382812500000e+02 4.308148193359379974e+01
-1.081760253906250000e+02 4.313012695312500000e+01
-1.081498413085940058e+02 4.309667968750000000e+01
-1.081739501953120026e+02 4.315435791015620026e+01
-1.081983642578120026e+02 4.321191406250000000e+01
-1.082174072265620026e+02 4.326055908203120026e+01
-1.082428588867190058e+02 4.331793212890620026e+01
-1.082155761718750000e+02 4.328479003906250000e+01
-1.082413940429690058e+02 4.335333251953120026e+01
-1.084306030273440058e+02 4.387646484375000000e+01
-1.084603881835940058e+02 4.397839355468750000e+01
-1.085411376953120026e+02 4.417211914062500000e+01
-1.085363769531250000e+02 4.418591308593750000e+01
-1.085629272460940058e+02 4.424298095703120026e+01
-1.085338134765620026e+02 4.421044921875000000e+01
-1.085534057617190058e+02 4.425897216796879974e+01
-1.085801391601559942e+02 4.432733154296879974e+01
-1.086986694335940058e+02 4.465307617187500000e+01
-1.087189941406250000e+02 4.470129394531250000e+01
-1.087460327148440058e+02 4.475830078125000000e+01
-1.087407836914059942e+02 4.477203369140620026e+01
-1.087424926757809942e+02 4.479437255859379974e+01
-1.088096313476559942e+02 4.492584228515620026e+01
-1.087983398437500000e+02 4.494244384765620026e+01
-1.088063964843750000e+02 4.497351074218750000e+01
-1.088145141601559942e+02 4.500463867187500000e+01
-1.088546142578120026e+02 4.509051513671879974e+01
-1.088625488281250000e+02 4.512170410156250000e+01
-1.089174194335940058e+02 4.522418212890620026e+01
-1.089317626953120026e+02 4.526391601562500000e+01
-1.089254760742190058e+02 4.527801513671879974e+01
-1.089398193359379974e+02 4.531768798828120026e+01
-1.089476318359379974e+02 4.534875488281250000e+01
-1.089966430664059942e+02 4.544244384765620026e+01
-1.089837036132809942e+02 4.544799804687500000e+01
-1.089982910156250000e+02 4.548779296875000000e+01
-1.090194702148440058e+02 4.553601074218750000e+01
-1.090339355468750000e+02 4.557568359375000000e+01
-1.090223388671879974e+02 4.558087158203120026e+01
-1.090990600585940058e+02 4.571997070312500000e+01
-1.091072998046879974e+02 4.577355957031250000e+01
-1.091290893554690058e+02 4.582165527343750000e+01
-1.091435546875000000e+02 4.586126708984379974e+01
-1.091724243164059942e+02 4.591772460937500000e+01
-1.091314086914059942e+02 4.587786865234379974e+01
-1.091592407226559942e+02 4.593463134765620026e+01
-1.091876220703120026e+02 4.599127197265620026e+01
-1.092166137695309942e+02 4.604785156250000000e+01
-1.091824951171879974e+02 4.601647949218750000e+01
-1.092106933593750000e+02 4.607324218750000000e+01
-1.092255249023440058e+02 4.611291503906250000e+01
-1.092691650390620026e+02 4.620922851562500000e+01
-1.092633056640620026e+02 4.622338867187500000e+01
-1.093209228515620026e+02 4.632525634765620026e+01
-1.093355712890620026e+02 4.636499023437500000e+01
-1.093358154296879974e+02 4.638775634765620026e+01
-1.093295288085940058e+02 4.640203857421879974e+01
-1.093951416015620026e+02 4.651208496093750000e+01
-1.094100341796879974e+02 4.655169677734379974e+01
-1.093740234375000000e+02 4.652105712890620026e+01
-1.093960571289059942e+02 4.656921386718750000e+01
-1.094252929687500000e+02 4.662573242187500000e+01
-1.094552001953120026e+02 4.668206787109379974e+01
-1.094194335937500000e+02 4.665130615234379974e+01
-1.094483642578120026e+02 4.670800781250000000e+01
-1.095079956054690058e+02 4.680920410156250000e+01
-1.094642333984379974e+02 4.677050781250000000e+01
-1.095152587890620026e+02 4.686376953125000000e+01
-1.095681762695309942e+02 4.700256347656250000e+01
-1.095542602539059942e+02 4.700848388671879974e+01
-1.095763549804690058e+02 4.705664062500000000e+01
-1.096287841796879974e+02 4.714959716796879974e+01
-1.096668701171879974e+02 4.724829101562500000e+01
-1.097127075195309942e+02 4.736694335937500000e+01
-1.097359008789059942e+02 4.741473388671879974e+01
-1.096981811523440058e+02 4.738446044921879974e+01
-1.097213134765620026e+02 4.744366455078120026e+01
-1.097365722656250000e+02 4.748327636718750000e+01
-1.097592163085940058e+02 4.753118896484379974e+01
-1.097821044921879974e+02 4.757910156250000000e+01
-1.097976074218750000e+02 4.761859130859379974e+01
-1.098284301757809942e+02 4.767486572265620026e+01
-1.098516845703120026e+02 4.772283935546879974e+01
-1.098753051757809942e+02 4.777069091796879974e+01
-1.098364257812500000e+02 4.774072265625000000e+01
-1.098516845703120026e+02 4.778039550781250000e+01
-1.098746948242190058e+02 4.782843017578120026e+01
-1.098903198242190058e+02 4.786804199218750000e+01
-1.099211425781250000e+02 4.793585205078120026e+01
-1.099290161132809942e+02 4.797857666015620026e+01
-1.099521484375000000e+02 4.802661132812500000e+01
-1.099832763671879974e+02 4.808276367187500000e+01
-1.100150146484379974e+02 4.813867187500000000e+01
-1.100473022460940058e+02 4.819439697265620026e+01
-1.100067138671879974e+02 4.816503906250000000e+01
-1.100381469726559942e+02 4.822119140625000000e+01
-1.100701293945309942e+02 4.827716064453120026e+01
-1.101026611328120026e+02 4.833294677734379974e+01
-1.100539550781250000e+02 4.829541015625000000e+01
-1.100853271484379974e+02 4.835168457031250000e+01
-1.101172485351559942e+02 4.840765380859379974e+01
-1.101500244140620026e+02 4.846350097656250000e+01
-1.101096191406250000e+02 4.843395996093750000e+01
-1.101411743164059942e+02 4.849017333984379974e+01
-1.101731567382809942e+02 4.854614257812500000e+01
-1.101892089843750000e+02 4.858569335937500000e+01
-1.102221069335940058e+02 4.864154052734379974e+01
-1.101807861328120026e+02 4.861224365234379974e+01
-1.102126464843750000e+02 4.866833496093750000e+01
-1.102368164062500000e+02 4.871606445312500000e+01
-1.102695922851559942e+02 4.877178955078120026e+01
-1.103028564453120026e+02 4.882739257812500000e+01
-1.102603759765620026e+02 4.879846191406250000e+01
-1.103505859375000000e+02 4.895745849609379974e+01
-1.103323974609379974e+02 4.897607421875000000e+01
-7.125518798828119316e+01 4.152471923828120026e+01
-7.125225830078119316e+01 4.153167724609379974e+01
-7.127465820312500000e+01 4.159472656250000000e+01
-7.133282470703119316e+01 4.173413085937500000e+01
-7.134094238281250000e+01 4.176080322265620026e+01
-7.136633300781250000e+01 4.181689453125000000e+01
-7.139239501953119316e+01 4.187304687500000000e+01
-7.136450195312500000e+01 4.183227539062500000e+01
-7.138958740234380684e+01 4.188867187500000000e+01
-7.141510009765619316e+01 4.194494628906250000e+01
-7.144122314453119316e+01 4.200109863281250000e+01
-7.141296386718750000e+01 4.196032714843750000e+01
-7.143835449218750000e+01 4.201660156250000000e+01
-7.146417236328119316e+01 4.207269287109379974e+01
-7.148437500000000000e+01 4.211895751953120026e+01
-7.151086425781250000e+01 4.217480468750000000e+01
-7.148138427734380684e+01 4.213452148437500000e+01
-7.150726318359380684e+01 4.219073486328120026e+01
-7.153363037109380684e+01 4.224676513671879974e+01
-7.156048583984380684e+01 4.230255126953120026e+01
-7.153027343750000000e+01 4.226245117187500000e+01
-7.155621337890619316e+01 4.231866455078120026e+01
-7.158270263671880684e+01 4.237463378906250000e+01
-7.160961914062500000e+01 4.243060302734379974e+01
-7.157928466796880684e+01 4.239038085937500000e+01
-7.160516357421880684e+01 4.244683837890620026e+01
-7.163208007812500000e+01 4.250256347656250000e+01
-7.165911865234380684e+01 4.255847167968750000e+01
-7.162243652343750000e+01 4.250842285156250000e+01
-7.164825439453119316e+01 4.256481933593750000e+01
-7.167474365234380684e+01 4.262084960937500000e+01
-7.170202636718750000e+01 4.267663574218750000e+01
-7.167138671875000000e+01 4.263629150390620026e+01
-7.169787597656250000e+01 4.269250488281250000e+01
-7.172497558593750000e+01 4.274847412109379974e+01
-7.175250244140619316e+01 4.280438232421879974e+01
-7.172192382812500000e+01 4.276385498046879974e+01
-7.174212646484380684e+01 4.281036376953120026e+01
-7.176928710937500000e+01 4.286608886718750000e+01
-7.179602050781250000e+01 4.292266845703120026e+01
-7.182458496093750000e+01 4.297766113281250000e+01
-7.179229736328119316e+01 4.293817138671879974e+01
-7.181921386718750000e+01 4.299407958984379974e+01
-7.184637451171880684e+01 4.305010986328120026e+01
-7.187445068359380684e+01 4.310559082031250000e+01
-7.184161376953119316e+01 4.306604003906250000e+01
-7.186877441406250000e+01 4.312188720703120026e+01
-7.189630126953119316e+01 4.317779541015620026e+01
-7.192462158203119316e+01 4.323327636718750000e+01
-7.189166259765619316e+01 4.319360351562500000e+01
-7.191931152343750000e+01 4.324926757812500000e+01
-7.194702148437500000e+01 4.330541992187500000e+01
-7.197534179687500000e+01 4.336120605468750000e+01
-7.194262695312500000e+01 4.332098388671879974e+01
-7.196997070312500000e+01 4.337719726562500000e+01
-7.199786376953119316e+01 4.343322753906250000e+01
-7.202612304687500000e+01 4.348919677734379974e+01
-7.198669433593750000e+01 4.343920898437500000e+01
-7.200732421875000000e+01 4.348602294921879974e+01
-7.203552246093750000e+01 4.354156494140620026e+01
-7.206402587890619316e+01 4.359716796875000000e+01
-7.209344482421880684e+01 4.365222167968750000e+01
-7.205902099609380684e+01 4.361303710937500000e+01
-7.208728027343750000e+01 4.366864013671879974e+01
-7.211608886718750000e+01 4.372424316406250000e+01
-7.214538574218750000e+01 4.377960205078120026e+01
-7.210424804687500000e+01 4.373034667968750000e+01
-7.213201904296880684e+01 4.378662109375000000e+01
-7.216137695312500000e+01 4.384143066406250000e+01
-7.218969726562500000e+01 4.389776611328120026e+01
-7.220477294921880684e+01 4.393371582031250000e+01
-7.222656250000000000e+01 4.397998046875000000e+01
-7.219134521484380684e+01 4.394061279296879974e+01
-7.221997070312500000e+01 4.399621582031250000e+01
-7.224182128906250000e+01 4.404217529296879974e+01
-7.227117919921880684e+01 4.409771728515620026e+01
-7.223645019531250000e+01 4.405786132812500000e+01
-7.226422119140619316e+01 4.411444091796879974e+01
-7.228576660156250000e+01 4.416064453125000000e+01
-7.230749511718750000e+01 4.420690917968750000e+01
-7.232983398437500000e+01 4.425262451171879974e+01
-7.235284423828119316e+01 4.429772949218750000e+01
-7.236816406250000000e+01 4.433374023437500000e+01
-7.233209228515619316e+01 4.429473876953120026e+01
-7.236145019531250000e+01 4.435003662109379974e+01
-7.238336181640619316e+01 4.439636230468750000e+01
-7.239807128906250000e+01 4.443292236328120026e+01
-7.242010498046880684e+01 4.447906494140620026e+01
-7.244299316406250000e+01 4.452441406250000000e+01
-7.246582031250000000e+01 4.457006835937500000e+01
-7.242956542968750000e+01 4.453051757812500000e+01
-7.245141601562500000e+01 4.457702636718750000e+01
-7.247363281250000000e+01 4.462298583984379974e+01
-7.250323486328119316e+01 4.467858886718750000e+01
-7.253375244140619316e+01 4.473382568359379974e+01
-7.255554199218750000e+01 4.478088378906250000e+01
-7.251879882812500000e+01 4.474078369140620026e+01
-7.253338623046880684e+01 4.477752685546879974e+01
-7.256262207031250000e+01 4.483380126953120026e+01
-7.259448242187500000e+01 4.488745117187500000e+01
-7.262524414062500000e+01 4.494287109375000000e+01
-7.258703613281250000e+01 4.490417480468750000e+01
-7.261724853515619316e+01 4.495941162109379974e+01
-7.264819335937500000e+01 4.501428222656250000e+01
-7.264801025390619316e+01 4.503155517578120026e+01
-9.016992187500000000e+01 2.919183349609379974e+01
-9.019976806640619316e+01 2.923352050781250000e+01
-9.020153808593750000e+01 2.936145019531250000e+01
-9.021221923828119316e+01 2.940167236328120026e+01
-9.022277832031250000e+01 2.944183349609379974e+01
-9.024163818359380684e+01 2.939410400390620026e+01
-9.024780273437500000e+01 2.945367431640620026e+01
-9.025427246093750000e+01 2.951312255859379974e+01
-9.026110839843750000e+01 2.957281494140620026e+01
-9.027770996093750000e+01 2.953472900390620026e+01
-9.028582763671880684e+01 2.958441162109379974e+01
-9.030328369140619316e+01 2.963464355468750000e+01
-9.032000732421880684e+01 2.973406982421879974e+01
-9.033044433593750000e+01 2.977410888671879974e+01
-9.033734130859380684e+01 2.983361816406250000e+01
-9.034771728515619316e+01 2.987371826171879974e+01
-9.035510253906250000e+01 2.993334960937500000e+01
-9.037066650390619316e+01 2.989514160156250000e+01
-9.037750244140619316e+01 2.995458984375000000e+01
-9.038464355468750000e+01 3.001403808593750000e+01
-9.039514160156250000e+01 3.005419921875000000e+01
-9.041406250000000000e+01 3.009497070312500000e+01
-9.042779541015619316e+01 3.022387695312500000e+01
-9.045971679687500000e+01 3.033471679687500000e+01
-9.047778320312500000e+01 3.037536621093750000e+01
-9.048687744140619316e+01 3.042529296875000000e+01
-9.049511718750000000e+01 3.048492431640620026e+01
-9.050970458984380684e+01 3.043688964843750000e+01
-9.051702880859380684e+01 3.049652099609379974e+01
-9.052758789062500000e+01 3.053662109375000000e+01
-9.053558349609380684e+01 3.059619140625000000e+01
-9.054742431640619316e+01 3.062658691406250000e+01
-9.055804443359380684e+01 3.066662597656250000e+01
-9.057141113281250000e+01 3.068725585937500000e+01
-9.058209228515619316e+01 3.072729492187500000e+01
-9.059326171875000000e+01 3.082635498046879974e+01
-9.060400390625000000e+01 3.086639404296879974e+01
-9.061309814453119316e+01 3.092596435546879974e+01
-9.062475585937500000e+01 3.088751220703120026e+01
-9.063299560546880684e+01 3.094702148437500000e+01
-9.064166259765619316e+01 3.100665283203120026e+01
-9.066589355468750000e+01 3.105755615234379974e+01
-9.067828369140619316e+01 3.115667724609379974e+01
-9.068945312500000000e+01 3.111816406250000000e+01
-9.069775390625000000e+01 3.117773437500000000e+01
-9.070660400390619316e+01 3.123724365234379974e+01
-9.071582031250000000e+01 3.129693603515620026e+01
-9.072656250000000000e+01 3.125842285156250000e+01
-9.073498535156250000e+01 3.131799316406250000e+01
-9.074389648437500000e+01 3.137756347656250000e+01
-9.075317382812500000e+01 3.143725585937500000e+01
-9.076391601562500000e+01 3.147729492187500000e+01
-9.077410888671880684e+01 3.152703857421879974e+01
-9.078521728515619316e+01 3.155718994140620026e+01
-9.079516601562500000e+01 3.151855468750000000e+01
-9.080407714843750000e+01 3.157800292968750000e+01
-9.081317138671880684e+01 3.163745117187500000e+01
-9.082287597656250000e+01 3.169702148437500000e+01
-9.083221435546880684e+01 3.165844726562500000e+01
-9.084283447265619316e+01 3.169866943359379974e+01
-9.085180664062500000e+01 3.175836181640620026e+01
-9.086401367187500000e+01 3.177911376953120026e+01
-9.089428710937500000e+01 3.192877197265620026e+01
-9.091534423828119316e+01 3.203820800781250000e+01
-9.092382812500000000e+01 3.199969482421879974e+01
-9.093408203125000000e+01 3.204956054687500000e+01
-9.094366455078119316e+01 3.210913085937500000e+01
-9.095404052734380684e+01 3.215905761718750000e+01
-9.096453857421880684e+01 3.221893310546879974e+01
-9.097711181640619316e+01 3.221026611328120026e+01
-9.098791503906250000e+01 3.225036621093750000e+01
-9.099822998046880684e+01 3.230017089843750000e+01
-9.100842285156250000e+01 3.235961914062500000e+01
-9.101916503906250000e+01 3.241918945312500000e+01
-9.102618408203119316e+01 3.238049316406250000e+01
-9.103698730468750000e+01 3.242028808593750000e+01
-9.104705810546880684e+01 3.247967529296879974e+01
-9.105761718750000000e+01 3.252929687500000000e+01
-9.106854248046880684e+01 3.256921386718750000e+01
-9.107946777343750000e+01 3.262878417968750000e+01
-9.109051513671880684e+01 3.266882324218750000e+01
-9.110156250000000000e+01 3.271862792968750000e+01
-9.111242675781250000e+01 3.275872802734379974e+01
-9.112329101562500000e+01 3.278912353515620026e+01
-9.113415527343750000e+01 3.280981445312500000e+01
-9.114514160156250000e+01 3.284020996093750000e+01
-9.115600585937500000e+01 3.289978027343750000e+01
-9.116741943359380684e+01 3.295953369140620026e+01
-9.117254638671880684e+01 3.292102050781250000e+01
-9.118310546875000000e+01 3.298052978515620026e+01
-9.119409179687500000e+01 3.303991699218750000e+01
-9.120538330078119316e+01 3.308959960937500000e+01
-9.121606445312500000e+01 3.311968994140620026e+01
-9.122766113281250000e+01 3.317919921875000000e+01
-9.123217773437500000e+01 3.314062500000000000e+01
-9.124316406250000000e+01 3.319030761718750000e+01
-9.125451660156250000e+01 3.324987792968750000e+01
-9.126629638671880684e+01 3.330944824218750000e+01
-9.127642822265619316e+01 3.332019042968750000e+01
-9.128796386718750000e+01 3.337963867187500000e+01
-9.129943847656250000e+01 3.342944335937500000e+01
-9.131097412109380684e+01 3.347912597656250000e+01
-9.132226562500000000e+01 3.351910400390620026e+01
-9.133343505859380684e+01 3.355902099609379974e+01
-9.134527587890619316e+01 3.360864257812500000e+01
-9.134771728515619316e+01 3.356042480468750000e+01
-9.136712646484380684e+01 3.367889404296879974e+01
-9.137768554687500000e+01 3.370916748046879974e+01
-9.138836669921880684e+01 3.373944091796879974e+01
-9.139807128906250000e+01 3.375042724609379974e+01
-9.140905761718750000e+01 3.379058837890620026e+01
-9.142041015625000000e+01 3.384051513671879974e+01
-9.143188476562500000e+01 3.389050292968750000e+01
-9.144433593750000000e+01 3.395019531250000000e+01
-9.145623779296880684e+01 3.400012207031250000e+01
-9.146832275390619316e+01 3.404992675781250000e+01
-9.146929931640619316e+01 3.401159667968750000e+01
-9.148095703125000000e+01 3.406127929687500000e+01
-9.149102783203119316e+01 3.408172607421879974e+01
-9.151196289062500000e+01 3.419989013671879974e+01
-9.151287841796880684e+01 3.416149902343750000e+01
-9.152435302734380684e+01 3.421112060546879974e+01
-9.154638671875000000e+01 3.432928466796879974e+01
-9.154595947265619316e+01 3.428125000000000000e+01
-9.156500244140619316e+01 3.437042236328120026e+01
-9.159918212890619316e+01 3.449090576171879974e+01
-9.178631591796880684e+01 3.514996337890620026e+01
-9.184619140625000000e+01 3.536926269531250000e+01
-9.188427734375000000e+01 3.550836181640620026e+01
-9.193798828125000000e+01 3.568884277343750000e+01
-9.231872558593750000e+01 3.698846435546879974e+01
-9.234179687500000000e+01 3.706738281250000000e+01
-9.233325195312500000e+01 3.703015136718750000e+01
-9.236901855468750000e+01 3.715777587890620026e+01
-9.239868164062500000e+01 3.725769042968750000e+01
-9.240258789062500000e+01 3.726922607421879974e+01
-9.240960693359380684e+01 3.729016113281250000e+01
-9.241906738281250000e+01 3.732055664062500000e+01
-9.243524169921880684e+01 3.737963867187500000e+01
-9.245196533203119316e+01 3.743865966796879974e+01
-9.246929931640619316e+01 3.749774169921879974e+01
-9.248400878906250000e+01 3.754711914062500000e+01
-9.249584960937500000e+01 3.758709716796879974e+01
-9.250482177734380684e+01 3.761755371093750000e+01
-9.249505615234380684e+01 3.758038330078120026e+01
-9.252880859375000000e+01 3.769720458984379974e+01
-9.251892089843750000e+01 3.766009521484379974e+01
-9.253338623046880684e+01 3.770953369140620026e+01
-9.255065917968750000e+01 3.776843261718750000e+01
-9.256286621093750000e+01 3.780822753906250000e+01
-9.262145996093750000e+01 3.799963378906250000e+01
-9.265032958984380684e+01 3.809747314453120026e+01
-9.265911865234380684e+01 3.812799072265620026e+01
-9.267163085937500000e+01 3.816888427734379974e+01
-9.269531250000000000e+01 3.824768066406250000e+01
-9.273779296875000000e+01 3.838623046875000000e+01
-9.274090576171880684e+01 3.839776611328120026e+01
-9.275311279296880684e+01 3.843756103515620026e+01
-9.275958251953119316e+01 3.845855712890620026e+01
-9.280023193359380684e+01 3.858416748046879974e+01
-9.278692626953119316e+01 3.854772949218750000e+01
-9.280505371093750000e+01 3.860650634765620026e+01
-9.282067871093750000e+01 3.865563964843750000e+01
-9.283978271484380684e+01 3.871429443359379974e+01
-9.285559082031250000e+01 3.876354980468750000e+01
-9.284167480468750000e+01 3.872723388671879974e+01
-9.286004638671880684e+01 3.878588867187500000e+01
-9.286920166015619316e+01 3.881634521484379974e+01
-9.288153076171880684e+01 3.885620117187500000e+01
-9.289990234375000000e+01 3.891601562500000000e+01
-9.291827392578119316e+01 3.897576904296879974e+01
-9.295318603515619316e+01 3.908355712890620026e+01
-9.300030517578119316e+01 3.923236083984379974e+01
-9.301849365234380684e+01 3.929223632812500000e+01
-9.300372314453119316e+01 3.925610351562500000e+01
-9.301934814453119316e+01 3.930541992187500000e+01
-9.303173828125000000e+01 3.934527587890620026e+01
-9.307849121093750000e+01 3.948095703125000000e+01
-9.307940673828119316e+01 3.949291992187500000e+01
-9.307794189453119316e+01 3.949542236328120026e+01
-9.312347412109380684e+01 3.963238525390620026e+01
-9.314617919921880684e+01 3.970153808593750000e+01
-9.316259765625000000e+01 3.975067138671879974e+01
-9.314636230468750000e+01 3.971478271484379974e+01
-9.316583251953119316e+01 3.977337646484379974e+01
-9.318585205078119316e+01 3.983190917968750000e+01
-9.320642089843750000e+01 3.989038085937500000e+01
-9.318981933593750000e+01 3.985467529296879974e+01
-9.320953369140619316e+01 3.991326904296879974e+01
-9.322967529296880684e+01 3.997167968750000000e+01
-9.325268554687500000e+01 4.004077148437500000e+01
-9.327160644531250000e+01 4.010064697265620026e+01
-9.326458740234380684e+01 4.009429931640620026e+01
-9.330273437500000000e+01 4.020050048828120026e+01
-9.331964111328119316e+01 4.024951171875000000e+01
-9.330200195312500000e+01 4.021386718750000000e+01
-9.331835937500000000e+01 4.026300048828120026e+01
-9.333508300781250000e+01 4.031201171875000000e+01
-9.335595703125000000e+01 4.037023925781250000e+01
-9.335675048828119316e+01 4.038232421875000000e+01
-9.338000488281250000e+01 4.045117187500000000e+01
-9.341613769531250000e+01 4.054772949218750000e+01
-9.344659423828119316e+01 4.063653564453120026e+01
-9.343371582031250000e+01 4.062127685546879974e+01
-9.345458984375000000e+01 4.067956542968750000e+01
-9.347161865234380684e+01 4.072851562500000000e+01
-9.348883056640619316e+01 4.077752685546879974e+01
-9.350640869140619316e+01 4.082647705078120026e+01
-9.348724365234380684e+01 4.079125976562500000e+01
-9.353240966796880684e+01 4.090588378906250000e+01
-9.354046630859380684e+01 4.093664550781250000e+01
-9.355786132812500000e+01 4.098559570312500000e+01
-9.353808593750000000e+01 4.095050048828120026e+01
-9.355090332031250000e+01 4.099035644531250000e+01
-9.356787109375000000e+01 4.103942871093750000e+01
-9.358502197265619316e+01 4.108843994140620026e+01
-9.362261962890619316e+01 4.118469238281250000e+01
-9.361291503906250000e+01 4.117901611328120026e+01
-9.363012695312500000e+01 4.122808837890620026e+01
-9.364746093750000000e+01 4.127703857421879974e+01
-9.364739990234380684e+01 4.128948974609379974e+01
-9.370910644531250000e+01 4.145465087890620026e+01
-9.371264648437500000e+01 4.147631835937500000e+01
-9.373529052734380684e+01 4.153436279296879974e+01
-9.375836181640619316e+01 4.159222412109379974e+01
-9.373187255859380684e+01 4.154858398437500000e+01
-9.376477050781250000e+01 4.163586425781250000e+01
-9.378894042968750000e+01 4.170458984375000000e+01
-9.378338623046880684e+01 4.170788574218750000e+01
-9.381671142578119316e+01 4.179486083984379974e+01
-9.383947753906250000e+01 4.185266113281250000e+01
-9.384741210937500000e+01 4.188342285156250000e+01
-9.387060546875000000e+01 4.194134521484379974e+01
-9.384796142578119316e+01 4.190692138671879974e+01
-9.387030029296880684e+01 4.196490478515620026e+01
-9.389318847656250000e+01 4.202264404296879974e+01
-9.391149902343750000e+01 4.207141113281250000e+01
-9.393524169921880684e+01 4.212915039062500000e+01
-9.391162109375000000e+01 4.209503173828120026e+01
-9.393457031250000000e+01 4.215295410156250000e+01
-9.395800781250000000e+01 4.221081542968750000e+01
-9.398205566406250000e+01 4.226855468750000000e+01
-9.395812988281250000e+01 4.223461914062500000e+01
-9.397613525390619316e+01 4.228363037109379974e+01
-9.399438476562500000e+01 4.233245849609379974e+01
-9.401800537109380684e+01 4.239013671875000000e+01
-9.403662109375000000e+01 4.243902587890620026e+01
-9.401269531250000000e+01 4.240496826171879974e+01
-9.403564453125000000e+01 4.246289062500000000e+01
-9.405401611328119316e+01 4.251171875000000000e+01
-9.407794189453119316e+01 4.256945800781250000e+01
-9.410260009765619316e+01 4.262701416015620026e+01
-9.407769775390619316e+01 4.259320068359379974e+01
-9.410125732421880684e+01 4.265093994140620026e+01
-9.412542724609380684e+01 4.270855712890620026e+01
-9.415014648437500000e+01 4.276605224609379974e+01
-9.412481689453119316e+01 4.273236083984379974e+01
-9.414868164062500000e+01 4.279010009765620026e+01
-9.416766357421880684e+01 4.283862304687500000e+01
-9.419226074218750000e+01 4.289624023437500000e+01
-9.416699218750000000e+01 4.286248779296879974e+01
-9.419738769531250000e+01 4.294006347656250000e+01
-9.427252197265619316e+01 4.312347412109379974e+01
-9.425817871093750000e+01 4.311883544921879974e+01
-9.427709960937500000e+01 4.316754150390620026e+01
-9.430175781250000000e+01 4.322509765625000000e+01
-9.432104492187500000e+01 4.327374267578120026e+01
-9.433465576171880684e+01 4.331353759765620026e+01
-9.432568359375000000e+01 4.331787109375000000e+01
-9.633593750000000000e+01 4.867327880859379974e+01
-9.631817626953119316e+01 4.868035888671879974e+01
-9.634240722656250000e+01 4.872802734375000000e+01
-9.636682128906250000e+01 4.877569580078120026e+01
-9.639135742187500000e+01 4.882330322265620026e+01
-9.634985351562500000e+01 4.879406738281250000e+01
-9.638201904296880684e+01 4.885015869140620026e+01
-9.641473388671880684e+01 4.890594482421879974e+01
-9.643951416015619316e+01 4.895361328125000000e+01
-9.646447753906250000e+01 4.900122070312500000e+01
-1.176987915039059942e+02 3.471276855468750000e+01
-1.178842163085940058e+02 3.468548583984379974e+01
-1.178140869140620026e+02 3.467291259765620026e+01
-1.177478637695309942e+02 3.466815185546879974e+01
-1.176832275390620026e+02 3.466784667968750000e+01
-1.178701782226559942e+02 3.465039062500000000e+01
-1.178073730468750000e+02 3.465429687500000000e+01
-1.177481689453120026e+02 3.466583251953120026e+01
-1.176904296875000000e+02 3.468151855468750000e+01
-1.178814697265620026e+02 3.467877197265620026e+01
-1.178245849609379974e+02 3.469610595703120026e+01
-1.177710571289059942e+02 3.472155761718750000e+01
-1.177189331054690058e+02 3.475103759765620026e+01
-1.179142456054690058e+02 3.476074218750000000e+01
-1.178625488281250000e+02 3.479095458984379974e+01
-1.178118896484379974e+02 3.482360839843750000e+01
-1.177627563476559942e+02 3.486138916015620026e+01
-1.179588012695309942e+02 3.487347412109379974e+01
-1.179089355468750000e+02 3.490911865234379974e+01
-1.178605957031250000e+02 3.494793701171879974e+01
-1.178428344726559942e+02 3.498443603515620026e+01
-1.177942504882809942e+02 3.502301025390620026e+01
-1.179871826171879974e+02 3.502795410156250000e+01
-1.179364013671879974e+02 3.506121826171879974e+01
-1.178850708007809942e+02 3.509326171875000000e+01
-1.178329467773440058e+02 3.512286376953120026e+01
-1.180228881835940058e+02 3.512054443359379974e+01
-1.179680786132809942e+02 3.514343261718750000e+01
-1.179118041992190058e+02 3.516204833984379974e+01
-1.178544921875000000e+02 3.517694091796879974e+01
-1.180394287109379974e+02 3.516424560546879974e+01
-1.179791259765620026e+02 3.517291259765620026e+01
-1.179172973632809942e+02 3.517663574218750000e+01
-1.178545532226559942e+02 3.517694091796879974e+01
-1.180328979492190058e+02 3.515216064453120026e+01
-1.179670410156250000e+02 3.514398193359379974e+01
-1.179003906250000000e+02 3.513311767578120026e+01
-1.178342285156250000e+02 3.512182617187500000e+01
-1.180054931640620026e+02 3.508691406250000000e+01
-1.179653320312500000e+02 3.506390380859379974e+01
-1.179250488281250000e+02 3.504064941406250000e+01
-1.179137573242190058e+02 3.501226806640620026e+01
-1.178445434570309942e+02 3.498968505859379974e+01
-1.177763061523440058e+02 3.496954345703120026e+01
-1.179400634765620026e+02 3.492822265625000000e+01
-1.178710937500000000e+02 3.490631103515620026e+01
-1.178039550781250000e+02 3.488684082031250000e+01
-1.177376708984379974e+02 3.486749267578120026e+01
-1.178998413085940058e+02 3.483123779296879974e+01
-1.178341674804690058e+02 3.481201171875000000e+01
-1.177689819335940058e+02 3.479620361328120026e+01
-1.177073974609379974e+02 3.478607177734379974e+01
-1.178701782226559942e+02 3.475762939453120026e+01
-1.178087768554690058e+02 3.474926757812500000e+01
-1.177512817382809942e+02 3.474890136718750000e+01
-1.176954956054690058e+02 3.475164794921879974e+01
-1.178601074218750000e+02 3.473156738281250000e+01
-1.178043823242190058e+02 3.473553466796879974e+01
-1.177516479492190058e+02 3.474609375000000000e+01
-1.177013549804690058e+02 3.476141357421879974e+01
-1.178677978515620026e+02 3.475231933593750000e+01
-1.178166503906250000e+02 3.476660156250000000e+01
-1.177694091796879974e+02 3.478918457031250000e+01
-1.177230224609379974e+02 3.481311035156250000e+01
-1.178919677734379974e+02 3.481127929687500000e+01
-1.178457031250000000e+02 3.483660888671879974e+01
-1.178004150390620026e+02 3.486401367187500000e+01
-1.177566528320309942e+02 3.489495849609379974e+01
-1.179534912109379974e+02 3.489440917968750000e+01
-1.179631958007809942e+02 3.491845703125000000e+01
-1.179732666015620026e+02 3.494396972656250000e+01
-1.179278564453120026e+02 3.497088623046879974e+01
-1.178829345703120026e+02 3.499902343750000000e+01
-1.178376464843750000e+02 3.502655029296879974e+01
-1.178195800781250000e+02 3.505120849609379974e+01
-1.179851684570309942e+02 3.504583740234379974e+01
-1.179375000000000000e+02 3.506719970703120026e+01
-1.178897094726559942e+02 3.508801269531250000e+01
-1.178410034179690058e+02 3.510577392578120026e+01
-1.180031127929690058e+02 3.509411621093750000e+01
-1.179520874023440058e+02 3.510595703125000000e+01
-1.178995971679690058e+02 3.511401367187500000e+01
-1.179262084960940058e+02 3.511145019531250000e+01
-1.178715820312500000e+02 3.511267089843750000e+01
-1.180283203125000000e+02 3.509301757812500000e+01
-1.179713745117190058e+02 3.508978271484379974e+01
-1.179146728515620026e+02 3.508508300781250000e+01
-1.178577270507809942e+02 3.507922363281250000e+01
-1.180080566406250000e+02 3.504992675781250000e+01
-1.179487304687500000e+02 3.503747558593750000e+01
-1.178900756835940058e+02 3.502539062500000000e+01
-1.178570556640620026e+02 3.500964355468750000e+01
-1.177990112304690058e+02 3.499786376953120026e+01
-1.179436035156250000e+02 3.496258544921879974e+01
-1.178851318359379974e+02 3.494915771484379974e+01
-1.178519897460940058e+02 3.493170166015620026e+01
-1.178443603515620026e+02 3.491021728515620026e+01
-1.178365478515620026e+02 3.489050292968750000e+01
-1.177811279296879974e+02 3.488031005859379974e+01
-1.179248657226559942e+02 3.485198974609379974e+01
-1.178701782226559942e+02 3.484295654296879974e+01
-1.178167114257809942e+02 3.483618164062500000e+01
-1.177637939453120026e+02 3.483068847656250000e+01
-1.179074707031250000e+02 3.480725097656250000e+01
-1.178560180664059942e+02 3.480517578125000000e+01
-1.178053588867190058e+02 3.480511474609379974e+01
-1.177561645507809942e+02 3.480889892578120026e+01
-1.177323608398440058e+02 3.481231689453120026e+01
-1.178763427734379974e+02 3.479760742187500000e+01
-1.178295898437500000e+02 3.480590820312500000e+01
-1.177838745117190058e+02 3.481628417968750000e+01
-1.177402954101559942e+02 3.483099365234379974e+01
-1.178854370117190058e+02 3.482244873046879974e+01
-1.178425903320309942e+02 3.483874511718750000e+01
-1.178005981445309942e+02 3.485723876953120026e+01
-1.177601928710940058e+02 3.487854003906250000e+01
-1.179058227539059942e+02 3.487243652343750000e+01
-1.178653564453120026e+02 3.489404296875000000e+01
-1.178256225585940058e+02 3.491644287109379974e+01
-1.177860107421879974e+02 3.493988037109379974e+01
-1.179311523437500000e+02 3.493542480468750000e+01
-1.178908691406250000e+02 3.495715332031250000e+01
-1.178845825195309942e+02 3.500146484375000000e+01
-1.178441162109379974e+02 3.502227783203120026e+01
-1.179869995117190058e+02 3.501538085937500000e+01
-1.179682006835940058e+02 3.502966308593750000e+01
-1.179257812500000000e+02 3.504479980468750000e+01
-1.179063110351559942e+02 3.505651855468750000e+01
-1.178855590820309942e+02 3.506463623046879974e+01
-1.178415527343750000e+02 3.507482910156250000e+01
-1.179785156250000000e+02 3.505816650390620026e+01
-1.179546508789059942e+02 3.505944824218750000e+01
-1.179085693359379974e+02 3.506347656250000000e+01
-1.178842163085940058e+02 3.506219482421879974e+01
-1.178591918945309942e+02 3.505920410156250000e+01
-1.179910888671879974e+02 3.503448486328120026e+01
-1.179424438476559942e+02 3.503088378906250000e+01
-1.178936767578120026e+02 3.502636718750000000e+01
-1.178455810546879974e+02 3.502099609375000000e+01
-1.179739990234379974e+02 3.499414062500000000e+01
-1.179462890625000000e+02 3.498284912109379974e+01
-1.178972167968750000e+02 3.497454833984379974e+01
-1.178481445312500000e+02 3.496618652343750000e+01
-1.177999267578120026e+02 3.495904541015620026e+01
-1.179251098632809942e+02 3.493054199218750000e+01
-1.178762207031250000e+02 3.492169189453120026e+01
-1.178282470703120026e+02 3.491467285156250000e+01
-1.177813110351559942e+02 3.490917968750000000e+01
-1.179050292968750000e+02 3.488281250000000000e+01
-1.178581542968750000e+02 3.487762451171879974e+01
-1.178123779296879974e+02 3.487432861328120026e+01
-1.177677001953120026e+02 3.487298583984379974e+01
-1.178915405273440058e+02 3.485070800781250000e+01
-1.178474121093750000e+02 3.485052490234379974e+01
-1.178047485351559942e+02 3.485302734375000000e+01
-1.177630004882809942e+02 3.485644531250000000e+01
-1.177835083007809942e+02 3.485302734375000000e+01
-1.177640991210940058e+02 3.485797119140620026e+01
-1.178884277343750000e+02 3.484393310546879974e+01
-1.178488769531250000e+02 3.485314941406250000e+01
-1.178104248046879974e+02 3.486462402343750000e+01
-1.177729492187500000e+02 3.487823486328120026e+01
-1.178981323242190058e+02 3.486877441406250000e+01
-1.178608398437500000e+02 3.488262939453120026e+01
-1.178245849609379974e+02 3.489837646484379974e+01
-1.177892456054690058e+02 3.491491699218750000e+01
-1.179137573242190058e+02 3.490747070312500000e+01
-1.178781738281250000e+02 3.492425537109379974e+01
-1.178426513671879974e+02 3.494189453125000000e+01
-1.178077392578120026e+02 3.496063232421879974e+01
-1.179313964843750000e+02 3.495355224609379974e+01
-1.178955078125000000e+02 3.497027587890620026e+01
-1.178597412109379974e+02 3.498602294921879974e+01
-1.178240966796879974e+02 3.500268554687500000e+01
-1.179459838867190058e+02 3.499371337890620026e+01
-1.179092407226559942e+02 3.500762939453120026e+01
-1.178724975585940058e+02 3.502117919921879974e+01
-1.178554687500000000e+02 3.503100585937500000e+01
-1.179750366210940058e+02 3.501916503906250000e+01
-1.179761962890620026e+02 3.502246093750000000e+01
-1.179570312500000000e+02 3.502679443359379974e+01
-1.179375000000000000e+02 3.503015136718750000e+01
-1.178977050781250000e+02 3.503344726562500000e+01
-1.178776245117190058e+02 3.503472900390620026e+01
-1.178759155273440058e+02 3.503100585937500000e+01
-1.178355712890620026e+02 3.503143310546879974e+01
-1.179484252929690058e+02 3.501055908203120026e+01
-1.179260253906250000e+02 3.500567626953120026e+01
-1.178848876953120026e+02 3.500299072265620026e+01
-1.178623657226559942e+02 3.499639892578120026e+01
-1.178215332031250000e+02 3.499279785156250000e+01
-1.179311523437500000e+02 3.496820068359379974e+01
-1.178903198242190058e+02 3.496301269531250000e+01
-1.178493041992190058e+02 3.495843505859379974e+01
-1.178087768554690058e+02 3.495422363281250000e+01
-1.179169921875000000e+02 3.493005371093750000e+01
-1.178760986328120026e+02 3.492541503906250000e+01
-1.178358154296879974e+02 3.492169189453120026e+01
-1.177961425781250000e+02 3.491943359375000000e+01
-1.179031982421879974e+02 3.489715576171879974e+01
-1.178634643554690058e+02 3.489508056640620026e+01
-1.178246459960940058e+02 3.489459228515620026e+01
-1.177871093750000000e+02 3.489477539062500000e+01
-1.178936767578120026e+02 3.487609863281250000e+01
-1.178565063476559942e+02 3.487780761718750000e+01
-1.178200683593750000e+02 3.488122558593750000e+01
-1.177844848632809942e+02 3.488543701171879974e+01
-1.178916625976559942e+02 3.487066650390620026e+01
-1.178565673828120026e+02 3.487683105468750000e+01
-1.178225708007809942e+02 3.488391113281250000e+01
-1.177893066406250000e+02 3.489349365234379974e+01
-1.178964233398440058e+02 3.488201904296879974e+01
-1.178628540039059942e+02 3.489172363281250000e+01
-1.178300781250000000e+02 3.490313720703120026e+01
-1.177984008789059942e+02 3.491619873046879974e+01
-1.179053955078120026e+02 3.490722656250000000e+01
-1.178734130859379974e+02 3.491967773437500000e+01
-1.178417358398440058e+02 3.493310546875000000e+01
-1.178105468750000000e+02 3.494750976562500000e+01
-1.179168701171879974e+02 3.493890380859379974e+01
-1.178851318359379974e+02 3.495214843750000000e+01
-1.178539428710940058e+02 3.496594238281250000e+01
-1.178228759765620026e+02 3.497998046875000000e+01
-1.179277954101559942e+02 3.497039794921879974e+01
-1.178963012695309942e+02 3.498291015625000000e+01
-1.178820800781250000e+02 3.499267578125000000e+01
-1.178672485351559942e+02 3.500115966796879974e+01
-1.178353881835940058e+02 3.501184082031250000e+01
-1.179385986328120026e+02 3.500048828125000000e+01
-1.179059448242190058e+02 3.500866699218750000e+01
-1.178731079101559942e+02 3.501586914062500000e+01
-1.178403320312500000e+02 3.502258300781250000e+01
-1.178573608398440058e+02 3.502001953125000000e+01
-1.179577636718750000e+02 3.500445556640620026e+01
-1.179232177734379974e+02 3.500689697265620026e+01
-1.178886108398440058e+02 3.500885009765620026e+01
-1.178540649414059942e+02 3.500976562500000000e+01
-1.179520874023440058e+02 3.499218750000000000e+01
-1.179333496093750000e+02 3.498895263671879974e+01
-1.179309082031250000e+02 3.498254394531250000e+01
-1.179118652343750000e+02 3.497827148437500000e+01
-1.178771972656250000e+02 3.497668457031250000e+01
-1.178422851562500000e+02 3.497521972656250000e+01
-1.179377441406250000e+02 3.495483398437500000e+01
-1.179024658203120026e+02 3.495190429687500000e+01
-1.178675537109379974e+02 3.494946289062500000e+01
-1.178489379882809942e+02 3.494378662109379974e+01
-1.178146362304690058e+02 3.494219970703120026e+01
-1.179087524414059942e+02 3.492242431640620026e+01
-1.178743896484379974e+02 3.492028808593750000e+01
-1.178404541015620026e+02 3.491888427734379974e+01
-1.178073120117190058e+02 3.491912841796879974e+01
-1.179167480468750000e+02 3.489935302734379974e+01
-1.178835449218750000e+02 3.489935302734379974e+01
-1.178665771484379974e+02 3.489880371093750000e+01
-1.178343505859379974e+02 3.490161132812500000e+01
-1.178031005859379974e+02 3.490545654296879974e+01
-1.179122924804690058e+02 3.488928222656250000e+01
-1.178813476562500000e+02 3.489416503906250000e+01
-1.178507690429690058e+02 3.490002441406250000e+01
-1.178206787109379974e+02 3.490740966796879974e+01
-1.178067016601559942e+02 3.491302490234379974e+01
-1.179161987304690058e+02 3.490039062500000000e+01
-1.178868408203120026e+02 3.490863037109379974e+01
-1.178579101562500000e+02 3.491839599609379974e+01
-1.178292236328120026e+02 3.492858886718750000e+01
-1.179232177734379974e+02 3.491979980468750000e+01
-1.178942871093750000e+02 3.492987060546879974e+01
-1.178660278320309942e+02 3.494104003906250000e+01
-1.178377075195309942e+02 3.495257568359379974e+01
-1.179310302734379974e+02 3.494445800781250000e+01
-1.179026489257809942e+02 3.495532226562500000e+01
-1.178745727539059942e+02 3.496673583984379974e+01
-1.178463745117190058e+02 3.497735595703120026e+01
-1.179385375976559942e+02 3.496875000000000000e+01
-1.179101562500000000e+02 3.497869873046879974e+01
-1.178814086914059942e+02 3.498828125000000000e+01
-1.178675537109379974e+02 3.499481201171879974e+01
-1.178688354492190058e+02 3.499908447265620026e+01
-1.178399047851559942e+02 3.500726318359379974e+01
-1.179301757812500000e+02 3.499511718750000000e+01
-1.179006347656250000e+02 3.500115966796879974e+01
-1.178708496093750000e+02 3.500640869140620026e+01
-1.178412475585940058e+02 3.501080322265620026e+01
-1.179301147460940058e+02 3.499664306640620026e+01
-1.178999633789059942e+02 3.499920654296879974e+01
-1.178695068359379974e+02 3.500140380859379974e+01
-1.178681640625000000e+02 3.499755859375000000e+01
-1.178520507812500000e+02 3.499584960937500000e+01
-1.179390869140620026e+02 3.497930908203120026e+01
-1.179078979492190058e+02 3.497784423828120026e+01
-1.178766479492190058e+02 3.497729492187500000e+01
-1.178454589843750000e+02 3.497656250000000000e+01
-1.179315185546879974e+02 3.495855712890620026e+01
-1.179000854492190058e+02 3.495635986328120026e+01
-1.178692016601559942e+02 3.495465087890620026e+01
-1.178383178710940058e+02 3.495343017578120026e+01
-1.179241333007809942e+02 3.493518066406250000e+01
-1.178935546875000000e+02 3.493365478515620026e+01
-1.178630981445309942e+02 3.493273925781250000e+01
-1.178328247070309942e+02 3.493182373046879974e+01
-1.179183959960940058e+02 3.491534423828120026e+01
-1.178886108398440058e+02 3.491534423828120026e+01
-1.178587646484379974e+02 3.491595458984379974e+01
-1.178291625976559942e+02 3.491717529296879974e+01
-1.179150390625000000e+02 3.490258789062500000e+01
-1.178858642578120026e+02 3.490515136718750000e+01
-1.178572387695309942e+02 3.490826416015620026e+01
-1.179003295898440058e+02 3.490228271484379974e+01
-1.178864135742190058e+02 3.490557861328120026e+01
-1.178585205078120026e+02 3.491094970703120026e+01
-1.178307495117190058e+02 3.491796875000000000e+01
-1.179170532226559942e+02 3.490747070312500000e+01
-1.178894042968750000e+02 3.491473388671879974e+01
-1.178620605468750000e+02 3.492266845703120026e+01
-1.178349609375000000e+02 3.493176269531250000e+01
-1.179213867187500000e+02 3.492297363281250000e+01
-1.178942260742190058e+02 3.493151855468750000e+01
-1.178671875000000000e+02 3.494158935546879974e+01
-1.178402709960940058e+02 3.495220947265620026e+01
-1.179263305664059942e+02 3.494403076171879974e+01
-1.178992919921879974e+02 3.495379638671879974e+01
-1.178726806640620026e+02 3.496417236328120026e+01
-1.178457641601559942e+02 3.497467041015620026e+01
-1.179315795898440058e+02 3.496594238281250000e+01
-1.179047241210940058e+02 3.497528076171879974e+01
-1.178778076171879974e+02 3.498449707031250000e+01
-1.178507690429690058e+02 3.499316406250000000e+01
-1.179364013671879974e+02 3.498382568359379974e+01
-1.179373779296879974e+02 3.498760986328120026e+01
-1.179238281250000000e+02 3.499218750000000000e+01
-1.178958740234379974e+02 3.499792480468750000e+01
-1.178677978515620026e+02 3.500329589843750000e+01
-1.179097900390620026e+02 3.499670410156250000e+01
-1.178812255859379974e+02 3.499993896484379974e+01
-1.178525390625000000e+02 3.500323486328120026e+01
-1.179366455078120026e+02 3.498913574218750000e+01
-1.179359130859379974e+02 3.498590087890620026e+01
-1.179349365234379974e+02 3.498266601562500000e+01
-1.179057617187500000e+02 3.498272705078120026e+01
-1.178765258789059942e+02 3.498211669921879974e+01
-1.178472290039059942e+02 3.498223876953120026e+01
-1.179306640625000000e+02 3.496557617187500000e+01
-1.179011840820309942e+02 3.496411132812500000e+01
-1.178717651367190058e+02 3.496252441406250000e+01
-1.178425292968750000e+02 3.496160888671879974e+01
-1.178273315429690058e+02 3.495849609375000000e+01
-1.179107666015620026e+02 3.494024658203120026e+01
-1.178815917968750000e+02 3.493920898437500000e+01
-1.178526611328120026e+02 3.493859863281250000e+01
-1.178236083984379974e+02 3.493811035156250000e+01
-1.179072875976559942e+02 3.492114257812500000e+01
-1.178784179687500000e+02 3.492120361328120026e+01
-1.178496093750000000e+02 3.492211914062500000e+01
-1.178208007812500000e+02 3.492352294921879974e+01
-1.179053344726559942e+02 3.490844726562500000e+01
-1.178768310546879974e+02 3.491094970703120026e+01
-1.178484497070309942e+02 3.491394042968750000e+01
-1.178768920898440058e+02 3.490924072265620026e+01
-1.178488769531250000e+02 3.491455078125000000e+01
-1.178209228515620026e+02 3.492022705078120026e+01
-1.179060668945309942e+02 3.490850830078120026e+01
-1.178782958984379974e+02 3.491528320312500000e+01
-1.178505859375000000e+02 3.492327880859379974e+01
-1.178230590820309942e+02 3.493151855468750000e+01
-1.178244018554690058e+02 3.493640136718750000e+01
-1.179107055664059942e+02 3.492694091796879974e+01
-1.178836669921879974e+02 3.493597412109379974e+01
-1.178563232421879974e+02 3.494622802734379974e+01
-1.178290405273440058e+02 3.495690917968750000e+01
-1.179151611328120026e+02 3.494769287109379974e+01
-1.178875732421879974e+02 3.495794677734379974e+01
-1.178598632812500000e+02 3.496862792968750000e+01
-1.178464965820309942e+02 3.497760009765620026e+01
-1.179331054687500000e+02 3.496893310546879974e+01
-1.179054565429690058e+02 3.497863769531250000e+01
-1.178775634765620026e+02 3.498803710937500000e+01
-1.178637695312500000e+02 3.499481201171879974e+01
-1.178644409179690058e+02 3.499957275390620026e+01
-1.178361816406250000e+02 3.500805664062500000e+01
-1.179227294921879974e+02 3.499645996093750000e+01
-1.179083862304690058e+02 3.500054931640620026e+01
-1.178795776367190058e+02 3.500634765625000000e+01
-1.178649902343750000e+02 3.500952148437500000e+01
-1.178500366210940058e+02 3.501129150390620026e+01
-1.179371337890620026e+02 3.499725341796879974e+01
-1.179075927734379974e+02 3.499951171875000000e+01
-1.178779296875000000e+02 3.500085449218750000e+01
-1.178479614257809942e+02 3.500256347656250000e+01
-1.178472290039059942e+02 3.499829101562500000e+01
-1.178316040039059942e+02 3.499554443359379974e+01
-1.179333496093750000e+02 3.497546386718750000e+01
-1.179031372070309942e+02 3.497387695312500000e+01
-1.178728027343750000e+02 3.497241210937500000e+01
-1.178420410156250000e+02 3.497076416015620026e+01
-1.179301757812500000e+02 3.495233154296879974e+01
-1.178995361328120026e+02 3.495037841796879974e+01
-1.178688354492190058e+02 3.494799804687500000e+01
-1.178377685546879974e+02 3.494671630859379974e+01
-1.179263305664059942e+02 3.492791748046879974e+01
-1.178953247070309942e+02 3.492620849609379974e+01
-1.178643798828120026e+02 3.492480468750000000e+01
-1.178336181640620026e+02 3.492492675781250000e+01
-1.179235229492190058e+02 3.490771484375000000e+01
-1.178928222656250000e+02 3.490747070312500000e+01
-1.178621826171879974e+02 3.490899658203120026e+01
-1.178468017578120026e+02 3.490911865234379974e+01
-1.178314208984379974e+02 3.490972900390620026e+01
-1.178162841796879974e+02 3.491217041015620026e+01
-1.179075317382809942e+02 3.489764404296879974e+01
-1.178774414062500000e+02 3.490301513671879974e+01
-1.178474121093750000e+02 3.490972900390620026e+01
-1.178175659179690058e+02 3.491796875000000000e+01
-1.179104003906250000e+02 3.490576171875000000e+01
-1.178803710937500000e+02 3.491387939453120026e+01
-1.178502807617190058e+02 3.492388916015620026e+01
-1.178203125000000000e+02 3.493499755859379974e+01
-1.179290771484379974e+02 3.492321777343750000e+01
-1.178994750976559942e+02 3.493438720703120026e+01
-1.178699340820309942e+02 3.494622802734379974e+01
-1.178402709960940058e+02 3.495886230468750000e+01
-1.179349975585940058e+02 3.495019531250000000e+01
-1.179049682617190058e+02 3.496228027343750000e+01
-1.178748168945309942e+02 3.497430419921879974e+01
-1.178440551757809942e+02 3.498651123046879974e+01
-1.179384765625000000e+02 3.497796630859379974e+01
-1.179239501953120026e+02 3.498693847656250000e+01
-1.178931274414059942e+02 3.499774169921879974e+01
-1.178622436523440058e+02 3.500805664062500000e+01
-1.178312377929690058e+02 3.501849365234379974e+01
-1.179266967773440058e+02 3.500671386718750000e+01
-1.178952636718750000e+02 3.501428222656250000e+01
-1.178635253906250000e+02 3.502191162109379974e+01
-1.178316650390620026e+02 3.502899169921879974e+01
-1.179435424804690058e+02 3.501165771484379974e+01
-1.179274291992190058e+02 3.501330566406250000e+01
-1.178952636718750000e+02 3.501660156250000000e+01
-1.178624877929690058e+02 3.501922607421879974e+01
-1.178293457031250000e+02 3.502105712890620026e+01
-1.179257812500000000e+02 3.500207519531250000e+01
-1.178923950195309942e+02 3.500189208984379974e+01
-1.178750000000000000e+02 3.499755859375000000e+01
-1.178573608398440058e+02 3.499334716796879974e+01
-1.178397216796879974e+02 3.498870849609379974e+01
-1.179373779296879974e+02 3.496759033203120026e+01
-1.179033813476559942e+02 3.496405029296879974e+01
-1.178691406250000000e+02 3.496063232421879974e+01
-1.178346557617190058e+02 3.495812988281250000e+01
-1.179332885742190058e+02 3.493530273437500000e+01
-1.178986816406250000e+02 3.493151855468750000e+01
-1.178639526367190058e+02 3.492871093750000000e+01
-1.178286132812500000e+02 3.492633056640620026e+01
-1.179290161132809942e+02 3.490484619140620026e+01
-1.178943481445309942e+02 3.490270996093750000e+01
-1.178767700195309942e+02 3.489892578125000000e+01
-1.178762817382809942e+02 3.489318847656250000e+01
-1.178763427734379974e+02 3.488903808593750000e+01
-1.178763427734379974e+02 3.488598632812500000e+01
-1.178763427734379974e+02 3.488391113281250000e+01
-1.178939819335940058e+02 3.488116455078120026e+01
-1.178943481445309942e+02 3.488226318359379974e+01
-1.178948364257809942e+02 3.488500976562500000e+01
-1.178781738281250000e+02 3.489154052734379974e+01
-1.178789062500000000e+02 3.489685058593750000e+01
-1.178447875976559942e+02 3.490844726562500000e+01
-1.178109130859379974e+02 3.492211914062500000e+01
-1.179173583984379974e+02 3.491125488281250000e+01
-1.178833618164059942e+02 3.492474365234379974e+01
-1.178493041992190058e+02 3.494018554687500000e+01
-1.178153686523440058e+02 3.495642089843750000e+01
-1.179228515625000000e+02 3.494763183593750000e+01
-1.178887939453120026e+02 3.496270751953120026e+01
-1.178545532226559942e+02 3.497882080078120026e+01
-1.178201293945309942e+02 3.499505615234379974e+01
-1.179281616210940058e+02 3.498486328125000000e+01
-1.179116210937500000e+02 3.499682617187500000e+01
-1.178770141601559942e+02 3.501110839843750000e+01
-1.178421630859379974e+02 3.502539062500000000e+01
-1.179515991210940058e+02 3.501501464843750000e+01
-1.179346923828120026e+02 3.502392578125000000e+01
-1.178991699218750000e+02 3.503515625000000000e+01
-1.178630371093750000e+02 3.504382324218750000e+01
-1.178270263671879974e+02 3.505346679687500000e+01
-1.179366455078120026e+02 3.503692626953120026e+01
-1.179365844726559942e+02 3.503686523437500000e+01
-1.178995361328120026e+02 3.504132080078120026e+01
-1.178619995117190058e+02 3.504449462890620026e+01
-1.178240356445309942e+02 3.504681396484379974e+01
-1.179346923828120026e+02 3.502459716796879974e+01
-1.178964843750000000e+02 3.502362060546879974e+01
-1.178579101562500000e+02 3.502178955078120026e+01
-1.178190307617190058e+02 3.501965332031250000e+01
-1.179307861328120026e+02 3.499377441406250000e+01
-1.179105224609379974e+02 3.498614501953120026e+01
-1.178709106445309942e+02 3.498052978515620026e+01
-1.178310546875000000e+02 3.497619628906250000e+01
-1.179443359375000000e+02 3.494927978515620026e+01
-1.179043579101559942e+02 3.494238281250000000e+01
-1.179024658203120026e+02 3.492907714843750000e+01
-1.178622436523440058e+02 3.492346191406250000e+01
-1.178410644531250000e+02 3.491497802734379974e+01
-1.178002929687500000e+02 3.491143798828120026e+01
-1.179162597656250000e+02 3.488391113281250000e+01
-1.178757324218750000e+02 3.488092041015620026e+01
-1.178351440429690058e+02 3.487933349609379974e+01
-1.177947387695309942e+02 3.488067626953120026e+01
-1.179130859375000000e+02 3.485675048828120026e+01
-1.178730468750000000e+02 3.485876464843750000e+01
-1.178330078125000000e+02 3.486328125000000000e+01
-1.177933959960940058e+02 3.487097167968750000e+01
-1.179137573242190058e+02 3.485229492187500000e+01
-1.178742675781250000e+02 3.486132812500000000e+01
-1.178348999023440058e+02 3.487261962890620026e+01
-1.177956542968750000e+02 3.488647460937500000e+01
-1.179177246093750000e+02 3.487182617187500000e+01
-1.178782958984379974e+02 3.488592529296879974e+01
-1.178389892578120026e+02 3.490264892578120026e+01
-1.178000488281250000e+02 3.492108154296879974e+01
-1.179235839843750000e+02 3.491027832031250000e+01
-1.178846435546879974e+02 3.492919921875000000e+01
-1.178455810546879974e+02 3.494915771484379974e+01
-1.178064575195309942e+02 3.497009277343750000e+01
-1.179316406250000000e+02 3.496215820312500000e+01
-1.178924560546879974e+02 3.498144531250000000e+01
-1.178532714843750000e+02 3.500238037109379974e+01
-1.178343505859379974e+02 3.501947021484379974e+01
-1.179606933593750000e+02 3.501092529296879974e+01
-1.179418334960940058e+02 3.502630615234379974e+01
-1.179437866210940058e+02 3.503790283203120026e+01
-1.179033813476559942e+02 3.505285644531250000e+01
-1.179044799804690058e+02 3.506188964843750000e+01
-1.179053344726559942e+02 3.506811523437500000e+01
-1.178635253906250000e+02 3.507910156250000000e+01
-1.178216552734379974e+02 3.508972167968750000e+01
-1.179483642578120026e+02 3.506890869140620026e+01
-1.179057617187500000e+02 3.507354736328120026e+01
-1.178629150390620026e+02 3.507806396484379974e+01
-1.178619384765620026e+02 3.507257080078120026e+01
-1.178607177734379974e+02 3.506512451171879974e+01
-1.178381347656250000e+02 3.506103515625000000e+01
-1.179669799804690058e+02 3.503387451171879974e+01
-1.179221191406250000e+02 3.502770996093750000e+01
-1.178770141601559942e+02 3.502185058593750000e+01
-1.178310546875000000e+02 3.501599121093750000e+01
-1.179605712890620026e+02 3.498358154296879974e+01
-1.179141845703120026e+02 3.497314453125000000e+01
-1.178674316406250000e+02 3.496313476562500000e+01
-1.178204956054690058e+02 3.495458984375000000e+01
-1.179520874023440058e+02 3.492083740234379974e+01
-1.179052124023440058e+02 3.491009521484379974e+01
-1.178582153320309942e+02 3.490136718750000000e+01
-1.178103027343750000e+02 3.489361572265620026e+01
-1.179443969726559942e+02 3.486145019531250000e+01
-1.178972167968750000e+02 3.485412597656250000e+01
-1.178498535156250000e+02 3.484991455078120026e+01
-1.178024902343750000e+02 3.484887695312500000e+01
-1.179389648437500000e+02 3.482061767578120026e+01
-1.178918457031250000e+02 3.482037353515620026e+01
-1.178903808593750000e+02 3.481427001953120026e+01
-1.178437500000000000e+02 3.481964111328120026e+01
-1.177971191406250000e+02 3.482916259765620026e+01
-1.179369506835940058e+02 3.480902099609379974e+01
-1.179191894531250000e+02 3.483612060546879974e+01
-1.178771362304690058e+02 3.486175537109379974e+01
-1.178369140625000000e+02 3.489392089843750000e+01
-1.177977905273440058e+02 3.493157958984379974e+01
-1.179460449218750000e+02 3.493499755859379974e+01
-1.179087524414059942e+02 3.498083496093750000e+01
-1.178723754882809942e+02 3.503222656250000000e+01
-1.178374633789059942e+02 3.509014892578120026e+01
-1.179882202148440058e+02 3.510729980468750000e+01
-1.179539794921879974e+02 3.517034912109379974e+01
-1.179202270507809942e+02 3.523754882812500000e+01
-1.178867187500000000e+02 3.530548095703120026e+01
-1.180385742187500000e+02 3.533630371093750000e+01
-1.180052490234379974e+02 3.540521240234379974e+01
-1.179724121093750000e+02 3.547821044921879974e+01
-1.179402465820309942e+02 3.555230712890620026e+01
-1.180921630859379974e+02 3.558941650390620026e+01
-1.180596923828120026e+02 3.566094970703120026e+01
-1.181213378906250000e+02 3.572021484375000000e+01
-1.180751953125000000e+02 3.584692382812500000e+01
-1.180432739257809942e+02 3.592315673828120026e+01
-1.181915893554690058e+02 3.594543457031250000e+01
-1.181830444335940058e+02 3.602117919921879974e+01
-1.181744384765620026e+02 3.609649658203120026e+01
-1.181651611328120026e+02 3.616668701171879974e+01
-1.181565551757809942e+02 3.624096679687500000e+01
-1.181480102539059942e+02 3.631604003906250000e+01
-1.181401977539059942e+02 3.639526367187500000e+01
-1.182861938476559942e+02 3.641638183593750000e+01
-1.181442871093750000e+02 3.652624511718750000e+01
-1.182043457031250000e+02 3.659020996093750000e+01
-1.182419433593750000e+02 3.666033935546879974e+01
-1.182552490234379974e+02 3.672485351562500000e+01
-1.182462768554690058e+02 3.679492187500000000e+01
-1.182602539062500000e+02 3.686437988281250000e+01
-1.182970581054690058e+02 3.693383789062500000e+01
-1.182877197265620026e+02 3.700500488281250000e+01
-1.182561035156250000e+02 3.708062744140620026e+01
-1.184237670898440058e+02 3.711596679687500000e+01
-1.183909301757809942e+02 3.718383789062500000e+01
-1.183801879882809942e+02 3.724468994140620026e+01
-1.183484497070309942e+02 3.731994628906250000e+01
-1.183177490234379974e+02 3.739941406250000000e+01
-1.184583740234379974e+02 3.741351318359379974e+01
-1.184492797851559942e+02 3.748760986328120026e+01
-1.184404296875000000e+02 3.756188964843750000e+01
-1.184096069335940058e+02 3.764038085937500000e+01
-1.183799438476559942e+02 3.772399902343750000e+01
-1.185409545898440058e+02 3.773565673828120026e+01
-1.185320434570309942e+02 3.780676269531250000e+01
-1.185233764648440058e+02 3.788037109375000000e+01
-1.184945678710940058e+02 3.796789550781250000e+01
-1.184642333984379974e+02 3.804455566406250000e+01
-1.186007080078120026e+02 3.805181884765620026e+01
-1.185698242187500000e+02 3.812573242187500000e+01
-1.185623168945309942e+02 3.820617675781250000e+01
-1.185327758789059942e+02 3.828411865234379974e+01
-1.185040283203120026e+02 3.836584472656250000e+01
-1.186390380859379974e+02 3.837658691406250000e+01
-1.186083374023440058e+02 3.844830322265620026e+01
-1.185791015625000000e+02 3.852734375000000000e+01
-1.185515747070309942e+02 3.861285400390620026e+01
-1.187046508789059942e+02 3.860607910156250000e+01
-1.186625976562500000e+02 3.873028564453120026e+01
-1.186427001953120026e+02 3.885382080078120026e+01
-1.186359252929690058e+02 3.892962646484379974e+01
-1.186297607421879974e+02 3.900665283203120026e+01
-1.187592163085940058e+02 3.900439453125000000e+01
-1.187326049804690058e+02 3.909063720703120026e+01
-1.187063598632809942e+02 3.917364501953120026e+01
-1.187213745117190058e+02 3.924853515625000000e+01
-1.186958007812500000e+02 3.933288574218750000e+01
-1.188435058593750000e+02 3.932092285156250000e+01
-1.188380126953120026e+02 3.939984130859379974e+01
-1.188131103515620026e+02 3.948675537109379974e+01
-1.187896118164059942e+02 3.957537841796879974e+01
-1.188052368164059942e+02 3.964892578125000000e+01
-1.187825317382809942e+02 3.973785400390620026e+01
-1.189072875976559942e+02 3.972985839843750000e+01
-1.189230957031250000e+02 3.980401611328120026e+01
-1.189003295898440058e+02 3.989233398437500000e+01
-1.188781738281250000e+02 3.998077392578120026e+01
-1.188578491210940058e+02 4.007147216796879974e+01
-1.189982910156250000e+02 4.005114746093750000e+01
-1.189760742187500000e+02 4.013836669921879974e+01
-1.189934082031250000e+02 4.021215820312500000e+01
-1.189729003906250000e+02 4.030212402343750000e+01
-1.189725341796879974e+02 4.038861083984379974e+01
-1.190086059570309942e+02 4.045214843750000000e+01
-1.189910888671879974e+02 4.054797363281250000e+01
-1.189919433593750000e+02 4.063201904296879974e+01
-1.191080322265620026e+02 4.061224365234379974e+01
-1.191083984375000000e+02 4.069549560546879974e+01
-1.191082763671879974e+02 4.077447509765620026e+01
-1.191626586914059942e+02 4.082922363281250000e+01
-1.191315917968750000e+02 4.101354980468750000e+01
-1.192410888671879974e+02 4.112689208984379974e+01
-1.192357788085940058e+02 4.125085449218750000e+01
-1.192163085937500000e+02 4.138708496093750000e+01
-1.193259277343750000e+02 4.136431884765620026e+01
-1.192576293945309942e+02 4.153283691406250000e+01
-1.192638549804690058e+02 4.161688232421879974e+01
-1.193479614257809942e+02 4.164477539062500000e+01
-1.193852539062500000e+02 4.183050537109379974e+01
-1.194697875976559942e+02 4.198181152343750000e+01
-1.195430908203120026e+02 4.209503173828120026e+01
-1.195612792968750000e+02 4.220983886718750000e+01
-1.195220336914059942e+02 4.237097167968750000e+01
-1.195604858398440058e+02 4.242852783203120026e+01
-1.195692749023440058e+02 4.250811767578120026e+01
-1.195926513671879974e+02 4.257580566406250000e+01
-1.196728515625000000e+02 4.259667968750000000e+01
-1.197233886718750000e+02 4.263739013671879974e+01
-1.197321777343750000e+02 4.271594238281250000e+01
-1.197424926757809942e+02 4.279705810546879974e+01
-1.197518920898440058e+02 4.287591552734379974e+01
-1.197753906250000000e+02 4.294128417968750000e+01
-1.198002929687500000e+02 4.300811767578120026e+01
-1.197984008789059942e+02 4.309930419921879974e+01
-1.198104248046879974e+02 4.317864990234379974e+01
-1.199003295898440058e+02 4.313610839843750000e+01
-1.199117431640620026e+02 4.321374511718750000e+01
-1.199363403320309942e+02 4.327978515625000000e+01
-1.199625854492190058e+02 4.334649658203120026e+01
-1.199752197265620026e+02 4.342218017578120026e+01
-1.200123901367190058e+02 4.347424316406250000e+01
-1.199953613281250000e+02 4.368005371093750000e+01
-1.200908203125000000e+02 4.371228027343750000e+01
-1.201179199218750000e+02 4.377697753906250000e+01
-1.201555175781250000e+02 4.382867431640620026e+01
-1.201705932617190058e+02 4.390582275390620026e+01
-1.202089843750000000e+02 4.395440673828120026e+01
-1.202356567382809942e+02 4.402056884765620026e+01
-1.202510375976559942e+02 4.409399414062500000e+01
-1.202684326171879974e+02 4.417016601562500000e+01
-1.202856445312500000e+02 4.424853515625000000e+01
-1.203030395507809942e+02 4.432556152343750000e+01
-1.203321533203120026e+02 4.438916015625000000e+01
-1.203787231445309942e+02 4.442211914062500000e+01
-1.204257812500000000e+02 4.445806884765620026e+01
-1.204544677734379974e+02 4.451934814453120026e+01
-1.204821166992190058e+02 4.458337402343750000e+01
-1.205001220703120026e+02 4.465350341796879974e+01
-1.205295410156250000e+02 4.471472167968750000e+01
-1.205575561523440058e+02 4.477441406250000000e+01
-1.205772705078120026e+02 4.484893798828120026e+01
-1.206077270507809942e+02 4.491217041015620026e+01
-1.206444702148440058e+02 4.495751953125000000e+01
-1.206730957031250000e+02 4.501708984375000000e+01
-1.207033081054690058e+02 4.507757568359379974e+01
-1.207165527343750000e+02 4.516424560546879974e+01
-1.207305908203120026e+02 4.525085449218750000e+01
-1.207922973632809942e+02 4.519921875000000000e+01
-1.208064575195309942e+02 4.528576660156250000e+01
-1.208210449218750000e+02 4.537194824218750000e+01
-1.208588867187500000e+02 4.541540527343750000e+01
-1.208760986328120026e+02 4.550372314453120026e+01
-1.208926391601559942e+02 4.558673095703120026e+01
-1.209555664062500000e+02 4.552178955078120026e+01
-1.209800415039059942e+02 4.559375000000000000e+01
-1.210095825195309942e+02 4.565026855468750000e+01
-1.210274658203120026e+02 4.573870849609379974e+01
-1.210475463867190058e+02 4.582397460937500000e+01
-1.210677490234379974e+02 4.591015625000000000e+01
-1.211182250976559942e+02 4.585632324218750000e+01
-1.211379394531250000e+02 4.593975830078120026e+01
-1.211594238281250000e+02 4.602551269531250000e+01
-1.211809692382809942e+02 4.611218261718750000e+01
-1.212283325195309942e+02 4.605749511718750000e+01
-1.212506713867190058e+02 4.614550781250000000e+01
-1.212773437500000000e+02 4.621392822265620026e+01
-1.213004150390620026e+02 4.630120849609379974e+01
-1.213468017578120026e+02 4.624786376953120026e+01
-1.213787841796879974e+02 4.630242919921879974e+01
-1.214107666015620026e+02 4.636053466796879974e+01
-1.217265625000000000e+02 4.696722412109379974e+01
-7.765667724609380684e+01 3.433404541015620026e+01
-7.766839599609380684e+01 3.438385009765620026e+01
-7.768115234375000000e+01 3.444329833984379974e+01
-7.769470214843750000e+01 3.450280761718750000e+01
-7.769543457031250000e+01 3.446447753906250000e+01
-7.770727539062500000e+01 3.451440429687500000e+01
-7.771844482421880684e+01 3.455468750000000000e+01
-7.773126220703119316e+01 3.461431884765620026e+01
-7.774481201171880684e+01 3.467395019531250000e+01
-7.775744628906250000e+01 3.472387695312500000e+01
-7.775726318359380684e+01 3.468572998046879974e+01
-7.776995849609380684e+01 3.474523925781250000e+01
-7.778314208984380684e+01 3.480468750000000000e+01
-7.779693603515619316e+01 3.486407470703120026e+01
-7.780975341796880684e+01 3.491357421875000000e+01
-7.780847167968750000e+01 3.487524414062500000e+01
-7.782055664062500000e+01 3.492486572265620026e+01
-7.783386230468750000e+01 3.498406982421879974e+01
-7.784771728515619316e+01 3.504345703125000000e+01
-7.784649658203119316e+01 3.500518798828120026e+01
-7.785968017578119316e+01 3.506463623046879974e+01
-7.787335205078119316e+01 3.512402343750000000e+01
-7.788751220703119316e+01 3.518353271484379974e+01
-7.788598632812500000e+01 3.514532470703120026e+01
-7.789941406250000000e+01 3.520465087890620026e+01
-7.791345214843750000e+01 3.526391601562500000e+01
-7.792791748046880684e+01 3.532324218750000000e+01
-7.792596435546880684e+01 3.528503417968750000e+01
-7.793957519531250000e+01 3.534442138671879974e+01
-7.795367431640619316e+01 3.540380859375000000e+01
-7.796826171875000000e+01 3.546325683593750000e+01
-7.796582031250000000e+01 3.542523193359379974e+01
-7.797741699218750000e+01 3.546527099609379974e+01
-7.799127197265619316e+01 3.552453613281250000e+01
-7.800561523437500000e+01 3.558374023437500000e+01
-7.802044677734380684e+01 3.564294433593750000e+01
-7.803375244140619316e+01 3.569244384765620026e+01
-7.802996826171880684e+01 3.565454101562500000e+01
-7.804437255859380684e+01 3.571380615234379974e+01
-7.805932617187500000e+01 3.577307128906250000e+01
-7.807464599609380684e+01 3.583245849609379974e+01
-7.807043457031250000e+01 3.579473876953120026e+01
-7.808483886718750000e+01 3.585418701171879974e+01
-7.809973144531250000e+01 3.591369628906250000e+01
-7.811511230468750000e+01 3.597320556640620026e+01
-7.811041259765619316e+01 3.593554687500000000e+01
-7.812506103515619316e+01 3.599493408203120026e+01
-7.814019775390619316e+01 3.605413818359379974e+01
-7.815588378906250000e+01 3.611328125000000000e+01
-7.815081787109380684e+01 3.607543945312500000e+01
-7.816571044921880684e+01 3.613458251953120026e+01
-7.818109130859380684e+01 3.619366455078120026e+01
-7.819702148437500000e+01 3.625268554687500000e+01
-7.819146728515619316e+01 3.621490478515620026e+01
-7.820642089843750000e+01 3.627404785156250000e+01
-7.822192382812500000e+01 3.633319091796879974e+01
-7.823797607421880684e+01 3.639233398437500000e+01
-7.823205566406250000e+01 3.635467529296879974e+01
-7.824737548828119316e+01 3.641381835937500000e+01
-7.826312255859380684e+01 3.647302246093750000e+01
-7.827935791015619316e+01 3.653222656250000000e+01
-7.827124023437500000e+01 3.648510742187500000e+01
-7.829840087890619316e+01 3.659301757812500000e+01
-7.830401611328119316e+01 3.660412597656250000e+01
-7.831781005859380684e+01 3.665362548828120026e+01
-7.833166503906250000e+01 3.670306396484379974e+01
-7.834808349609380684e+01 3.676214599609379974e+01
-7.834143066406250000e+01 3.672454833984379974e+01
-7.835687255859380684e+01 3.678375244140620026e+01
-7.837274169921880684e+01 3.684283447265620026e+01
-7.838916015625000000e+01 3.690197753906250000e+01
-7.838201904296880684e+01 3.686444091796879974e+01
-7.839764404296880684e+01 3.692358398437500000e+01
-7.841375732421880684e+01 3.698260498046879974e+01
-7.843041992187500000e+01 3.704168701171879974e+01
-7.842297363281250000e+01 3.700427246093750000e+01
-7.843890380859380684e+01 3.706335449218750000e+01
-7.845513916015619316e+01 3.712231445312500000e+01
-7.847198486328119316e+01 3.718139648437500000e+01
-7.846405029296880684e+01 3.714398193359379974e+01
-7.847796630859380684e+01 3.719342041015620026e+01
-7.849432373046880684e+01 3.725244140625000000e+01
-7.850622558593750000e+01 3.729229736328120026e+01
-7.852301025390619316e+01 3.735131835937500000e+01
-7.854028320312500000e+01 3.741027832031250000e+01
-7.853100585937500000e+01 3.737310791015620026e+01
-7.854748535156250000e+01 3.743212890625000000e+01
-7.856451416015619316e+01 3.749114990234379974e+01
-7.858203125000000000e+01 3.755010986328120026e+01
-7.857232666015619316e+01 3.751300048828120026e+01
-7.858898925781250000e+01 3.757202148437500000e+01
-7.860614013671880684e+01 3.763098144531250000e+01
-7.862384033203119316e+01 3.768988037109379974e+01
-7.861376953125000000e+01 3.765283203125000000e+01
-7.863067626953119316e+01 3.771179199218750000e+01
-7.864831542968750000e+01 3.777062988281250000e+01
-7.866650390625000000e+01 3.782934570312500000e+01
-7.865600585937500000e+01 3.779241943359379974e+01
-7.867059326171880684e+01 3.784185791015620026e+01
-7.868536376953119316e+01 3.789123535156250000e+01
-7.873107910156250000e+01 3.804144287109379974e+01
-7.875463867187500000e+01 3.812036132812500000e+01
-7.877270507812500000e+01 3.817926025390620026e+01
-7.876153564453119316e+01 3.814245605468750000e+01
-7.877868652343750000e+01 3.820147705078120026e+01
-7.879095458984380684e+01 3.824145507812500000e+01
-7.880883789062500000e+01 3.830029296875000000e+01
-7.882720947265619316e+01 3.835919189453120026e+01
-7.881549072265619316e+01 3.832244873046879974e+01
-7.883294677734380684e+01 3.838134765625000000e+01
-7.885095214843750000e+01 3.844006347656250000e+01
-7.886950683593750000e+01 3.849884033203120026e+01
-7.885748291015619316e+01 3.846215820312500000e+01
-7.887518310546880684e+01 3.852093505859379974e+01
-7.889343261718750000e+01 3.857965087890620026e+01
-7.890875244140619316e+01 3.862890625000000000e+01
-7.892437744140619316e+01 3.867816162109379974e+01
-7.893676757812500000e+01 3.871795654296879974e+01
-7.894909667968750000e+01 3.875787353515620026e+01
-7.895800781250000000e+01 3.878839111328120026e+01
-7.897375488281250000e+01 3.883770751953120026e+01
-7.898248291015619316e+01 3.886816406250000000e+01
-7.900195312500000000e+01 3.892675781250000000e+01
-7.898822021484380684e+01 3.889044189453120026e+01
-7.900683593750000000e+01 3.894915771484379974e+01
-7.902581787109380684e+01 3.900787353515620026e+01
-7.904534912109380684e+01 3.906646728515620026e+01
-7.903094482421880684e+01 3.903027343750000000e+01
-7.904949951171880684e+01 3.908892822265620026e+01
-7.906524658203119316e+01 3.913818359375000000e+01
-7.910333251953119316e+01 3.925665283203120026e+01
-7.909844970703119316e+01 3.924969482421879974e+01
-7.911749267578119316e+01 3.930822753906250000e+01
-7.913702392578119316e+01 3.936663818359379974e+01
-7.915319824218750000e+01 3.941577148437500000e+01
-7.913836669921880684e+01 3.937957763671879974e+01
-7.915728759765619316e+01 3.943823242187500000e+01
-7.917687988281250000e+01 3.949670410156250000e+01
-7.919708251953119316e+01 3.955529785156250000e+01
-7.918164062500000000e+01 3.951934814453120026e+01
-7.920043945312500000e+01 3.957806396484379974e+01
-7.921643066406250000e+01 3.962725830078120026e+01
-7.922894287109380684e+01 3.966717529296879974e+01
-7.924914550781250000e+01 3.972564697265620026e+01
-7.926965332031250000e+01 3.978393554687500000e+01
-7.925323486328119316e+01 3.974810791015620026e+01
-7.927282714843750000e+01 3.980670166015620026e+01
-7.929284667968750000e+01 3.986523437500000000e+01
-7.931329345703119316e+01 3.992370605468750000e+01
-7.929638671875000000e+01 3.988800048828120026e+01
-7.931622314453119316e+01 3.994653320312500000e+01
-7.933673095703119316e+01 4.000488281250000000e+01
-7.935766601562500000e+01 4.006311035156250000e+01
-7.934051513671880684e+01 4.002746582031250000e+01
-7.936077880859380684e+01 4.008593750000000000e+01
-7.938171386718750000e+01 4.014422607421879974e+01
-7.940289306640619316e+01 4.020245361328120026e+01
-7.938531494140619316e+01 4.016693115234379974e+01
-7.940576171875000000e+01 4.022534179687500000e+01
-7.942663574218750000e+01 4.028363037109379974e+01
-7.944799804687500000e+01 4.034185791015620026e+01
-7.943005371093750000e+01 4.030633544921879974e+01
-7.945062255859380684e+01 4.036468505859379974e+01
-7.947149658203119316e+01 4.042297363281250000e+01
-7.949291992187500000e+01 4.048114013671879974e+01
-7.947448730468750000e+01 4.044561767578120026e+01
-7.949523925781250000e+01 4.050378417968750000e+01
-7.951660156250000000e+01 4.056182861328120026e+01
-7.953839111328119316e+01 4.061975097656250000e+01
-7.951568603515619316e+01 4.057507324218750000e+01
-7.953234863281250000e+01 4.062402343750000000e+01
-7.955328369140619316e+01 4.068231201171879974e+01
-7.957470703125000000e+01 4.074047851562500000e+01
-7.959655761718750000e+01 4.079858398437500000e+01
-7.957714843750000000e+01 4.076342773437500000e+01
-7.959826660156250000e+01 4.082159423828120026e+01
-7.961560058593750000e+01 4.087054443359379974e+01
-7.963763427734380684e+01 4.092864990234379974e+01
-7.961828613281250000e+01 4.089343261718750000e+01
-7.963922119140619316e+01 4.095178222656250000e+01
-7.966064453125000000e+01 4.100994873046879974e+01
-7.967779541015619316e+01 4.105895996093750000e+01
-7.969964599609380684e+01 4.111706542968750000e+01
-7.967492675781250000e+01 4.107305908203120026e+01
-7.970843505859380684e+01 4.117144775390620026e+01
-7.975701904296880684e+01 4.129705810546879974e+01
-7.975561523437500000e+01 4.130963134765620026e+01
-7.977307128906250000e+01 4.135864257812500000e+01
-7.979553222656250000e+01 4.141668701171879974e+01
-7.977404785156250000e+01 4.138208007812500000e+01
-7.979559326171880684e+01 4.144036865234379974e+01
-7.981781005859380684e+01 4.149841308593750000e+01
-7.983081054687500000e+01 4.153826904296879974e+01
-7.986065673828119316e+01 4.161602783203120026e+01
-7.985479736328119316e+01 4.161950683593750000e+01
-7.987286376953119316e+01 4.166839599609379974e+01
-7.988153076171880684e+01 4.169915771484379974e+01
-7.989489746093750000e+01 4.173895263671879974e+01
-7.991766357421880684e+01 4.179693603515620026e+01
-7.993096923828119316e+01 4.183673095703120026e+01
-7.996105957031250000e+01 4.191448974609379974e+01
-7.996899414062500000e+01 4.194537353515620026e+01
-7.994683837890619316e+01 4.191082763671879974e+01
-7.996453857421880684e+01 4.195977783203120026e+01
-8.000360107421880684e+01 4.205572509765620026e+01
-7.999279785156250000e+01 4.205023193359379974e+01
-1.028292846679690058e+02 2.944555664062500000e+01
-1.028430175781250000e+02 2.946203613281250000e+01
-1.028507080078120026e+02 2.951965332031250000e+01
-1.028658447265620026e+02 2.947644042968750000e+01
-1.028729858398440058e+02 2.953399658203120026e+01
-1.028804931640620026e+02 2.959173583984379974e+01
-1.028884277343750000e+02 2.964947509765620026e+01
-1.029051513671879974e+02 2.959582519531250000e+01
-1.029118041992190058e+02 2.965368652343750000e+01
-1.029188842773440058e+02 2.971154785156250000e+01
-1.029266357421879974e+02 2.976947021484379974e+01
-1.029414062500000000e+02 2.972619628906250000e+01
-1.029482421875000000e+02 2.978411865234379974e+01
-1.029557495117190058e+02 2.984185791015620026e+01
-1.029634399414059942e+02 2.989984130859379974e+01
-1.029780883789059942e+02 2.985638427734379974e+01
-1.029851074218750000e+02 2.991412353515620026e+01
-1.029928588867190058e+02 2.997174072265620026e+01
-1.030003662109379974e+02 3.002978515625000000e+01
-1.030146484375000000e+02 2.998614501953120026e+01
-1.030216674804690058e+02 3.004400634765620026e+01
-1.030296630859379974e+02 3.010162353515620026e+01
-1.030378417968750000e+02 3.015948486328120026e+01
-1.030474853515620026e+02 3.020690917968750000e+01
-1.030601806640620026e+02 3.016345214843750000e+01
-1.030682373046879974e+02 3.022125244140620026e+01
-1.030767211914059942e+02 3.027911376953120026e+01
-1.030858154296879974e+02 3.033685302734379974e+01
-1.030979614257809942e+02 3.029345703125000000e+01
-1.031060791015620026e+02 3.035119628906250000e+01
-1.031141357421879974e+02 3.040924072265620026e+01
-1.031238403320309942e+02 3.046685791015620026e+01
-1.031348876953120026e+02 3.042364501953120026e+01
-1.031447753906250000e+02 3.047094726562500000e+01
-1.031535644531250000e+02 3.052862548828120026e+01
-1.031628417968750000e+02 3.058642578125000000e+01
-1.031741943359379974e+02 3.054309082031250000e+01
-1.031828002929690058e+02 3.060064697265620026e+01
-1.031916503906250000e+02 3.065826416015620026e+01
-1.032006225585940058e+02 3.071612548828120026e+01
-1.032117919921879974e+02 3.067242431640620026e+01
-1.032200927734379974e+02 3.073022460937500000e+01
-1.032291259765620026e+02 3.078784179687500000e+01
-1.032386474609379974e+02 3.084564208984379974e+01
-1.032493896484379974e+02 3.080206298828120026e+01
-1.032581787109379974e+02 3.085986328125000000e+01
-1.032674560546879974e+02 3.091754150390620026e+01
-1.032772216796879974e+02 3.097534179687500000e+01
-1.032872314453120026e+02 3.093176269531250000e+01
-1.032982177734379974e+02 3.096875000000000000e+01
-1.033072509765620026e+02 3.102648925781250000e+01
-1.033165893554690058e+02 3.108428955078120026e+01
-1.033265380859379974e+02 3.114215087890620026e+01
-1.033360595703120026e+02 3.109851074218750000e+01
-1.033451538085940058e+02 3.115643310546879974e+01
-1.033546752929690058e+02 3.121423339843750000e+01
-1.033648071289059942e+02 3.127209472656250000e+01
-1.033756103515620026e+02 3.131945800781250000e+01
-1.033839721679690058e+02 3.127581787109379974e+01
-1.033935546875000000e+02 3.133355712890620026e+01
-1.034036254882809942e+02 3.139123535156250000e+01
-1.034142456054690058e+02 3.144897460937500000e+01
-1.034228515625000000e+02 3.139489746093750000e+01
-1.034326171875000000e+02 3.145263671875000000e+01
-1.034426269531250000e+02 3.151037597656250000e+01
-1.034531250000000000e+02 3.156823730468750000e+01
-1.034610595703120026e+02 3.152435302734379974e+01
-1.034707031250000000e+02 3.158215332031250000e+01
-1.034807739257809942e+02 3.163995361328120026e+01
-1.034915161132809942e+02 3.169775390625000000e+01
-1.034990234375000000e+02 3.165393066406250000e+01
-1.035087890625000000e+02 3.171173095703120026e+01
-1.035189819335940058e+02 3.176947021484379974e+01
-1.035298461914059942e+02 3.182733154296879974e+01
-1.035369262695309942e+02 3.178338623046879974e+01
-1.035472412109379974e+02 3.184112548828120026e+01
-1.035579833984379974e+02 3.189886474609379974e+01
-1.035692749023440058e+02 3.195666503906250000e+01
-1.035758056640620026e+02 3.191284179687500000e+01
-1.035860595703120026e+02 3.197070312500000000e+01
-1.035968017578120026e+02 3.202856445312500000e+01
-1.036079711914059942e+02 3.208648681640620026e+01
-1.036140136718750000e+02 3.204260253906250000e+01
-1.036242065429690058e+02 3.210052490234379974e+01
-1.036350097656250000e+02 3.215826416015620026e+01
-1.036463012695309942e+02 3.221618652343750000e+01
-1.036516723632809942e+02 3.217236328125000000e+01
-1.036621093750000000e+02 3.223028564453120026e+01
-1.036732788085940058e+02 3.228808593750000000e+01
-1.036851806640620026e+02 3.234582519531250000e+01
-1.036903076171879974e+02 3.230200195312500000e+01
-1.037012939453120026e+02 3.235974121093750000e+01
-1.037125854492190058e+02 3.241754150390620026e+01
-1.037244873046879974e+02 3.247534179687500000e+01
-1.037290649414059942e+02 3.243157958984379974e+01
-1.037402343750000000e+02 3.248931884765620026e+01
-1.037515258789059942e+02 3.253662109375000000e+01
-1.037629394531250000e+02 3.258386230468750000e+01
-1.037749633789059942e+02 3.264172363281250000e+01
-1.037790527343750000e+02 3.259790039062500000e+01
-1.037904052734379974e+02 3.265570068359379974e+01
-1.038022460937500000e+02 3.271343994140620026e+01
-1.038143310546879974e+02 3.277136230468750000e+01
-1.038178100585940058e+02 3.272753906250000000e+01
-1.038294677734379974e+02 3.278533935546879974e+01
-1.038416137695309942e+02 3.284307861328120026e+01
-1.038543090820309942e+02 3.290087890625000000e+01
-1.038575439453120026e+02 3.285699462890620026e+01
-1.038693237304690058e+02 3.291479492187500000e+01
-1.038815307617190058e+02 3.297247314453120026e+01
-1.038942871093750000e+02 3.303015136718750000e+01
-1.038967895507809942e+02 3.298632812500000000e+01
-1.039088134765620026e+02 3.304406738281250000e+01
-1.039213256835940058e+02 3.310168457031250000e+01
-1.039340209960940058e+02 3.315948486328120026e+01
-1.039359741210940058e+02 3.311566162109379974e+01
-1.039481811523440058e+02 3.317340087890620026e+01
-1.039608154296879974e+02 3.323107910156250000e+01
-1.039730224609379974e+02 3.327844238281250000e+01
-1.039863891601559942e+02 3.333612060546879974e+01
-1.039871826171879974e+02 3.329248046875000000e+01
-1.039996337890620026e+02 3.335028076171879974e+01
-1.040125732421879974e+02 3.340808105468750000e+01
-1.040260620117190058e+02 3.346575927734379974e+01
-1.040263671875000000e+02 3.342205810546879974e+01
-1.040391235351559942e+02 3.347973632812500000e+01
-1.040523681640620026e+02 3.353747558593750000e+01
-1.040649414062500000e+02 3.358483886718750000e+01
-1.040654296875000000e+02 3.354107666015620026e+01
-1.040780639648440058e+02 3.359899902343750000e+01
-1.040913696289059942e+02 3.365667724609379974e+01
-1.041051635742190058e+02 3.371435546875000000e+01
-1.041051635742190058e+02 3.367065429687500000e+01
-1.041180419921879974e+02 3.372839355468750000e+01
-1.041315917968750000e+02 3.378607177734379974e+01
-1.041456909179690058e+02 3.384368896484379974e+01
-1.041573486328120026e+02 3.388061523437500000e+01
-1.041569213867190058e+02 3.383679199218750000e+01
-1.041693725585940058e+02 3.388409423828120026e+01
-1.041818237304690058e+02 3.393121337890620026e+01
-1.041942138671879974e+02 3.397845458984379974e+01
-1.042056274414059942e+02 3.401531982421879974e+01
-1.042137451171879974e+02 3.402117919921879974e+01
-1.042479248046879974e+02 3.416552734375000000e+01
-1.042658081054690058e+02 3.419799804687500000e+01
-1.042891235351559942e+02 3.427191162109379974e+01
-1.043153076171879974e+02 3.438928222656250000e+01
-1.043112792968750000e+02 3.433532714843750000e+01
-1.043238525390620026e+02 3.438275146484379974e+01
-1.043380126953120026e+02 3.444042968750000000e+01
-1.043529663085940058e+02 3.449792480468750000e+01
-1.043663940429690058e+02 3.454522705078120026e+01
-1.043631591796879974e+02 3.450183105468750000e+01
-1.043775024414059942e+02 3.455957031250000000e+01
-1.043903808593750000e+02 3.460693359375000000e+01
-1.044033813476559942e+02 3.465423583984379974e+01
-1.044187011718750000e+02 3.471191406250000000e+01
-1.044324340820309942e+02 3.475909423828120026e+01
-1.044281005859379974e+02 3.471575927734379974e+01
-1.044427490234379974e+02 3.477343750000000000e+01
-1.044578857421879974e+02 3.483111572265620026e+01
-1.044734497070309942e+02 3.488873291015620026e+01
-1.044687500000000000e+02 3.484533691406250000e+01
-1.044833984375000000e+02 3.490313720703120026e+01
-1.044987792968750000e+02 3.496069335937500000e+01
-1.045147094726559942e+02 3.501812744140620026e+01
-1.045094604492190058e+02 3.497485351562500000e+01
-1.045245361328120026e+02 3.503240966796879974e+01
-1.045404663085940058e+02 3.508966064453120026e+01
-1.045567016601559942e+02 3.514697265625000000e+01
-1.045510864257809942e+02 3.510351562500000000e+01
-1.045662841796879974e+02 3.516094970703120026e+01
-1.045818481445309942e+02 3.521838378906250000e+01
-1.045979614257809942e+02 3.527563476562500000e+01
-1.045917968750000000e+02 3.523223876953120026e+01
-1.046071166992190058e+02 3.528979492187500000e+01
-1.046231689453120026e+02 3.534710693359379974e+01
-1.046393432617190058e+02 3.540460205078120026e+01
-1.046326904296879974e+02 3.536138916015620026e+01
-1.046480102539059942e+02 3.541912841796879974e+01
-1.046638793945309942e+02 3.547674560546879974e+01
-1.046798095703120026e+02 3.553466796875000000e+01
-1.046735839843750000e+02 3.549096679687500000e+01
-1.046884765625000000e+02 3.554895019531250000e+01
-1.047045288085940058e+02 3.560632324218750000e+01
-1.047213745117190058e+02 3.566369628906250000e+01
-1.047137451171879974e+02 3.562066650390620026e+01
-1.047298583984379974e+02 3.567816162109379974e+01
-1.047464599609379974e+02 3.573553466796879974e+01
-1.047637329101559942e+02 3.579278564453120026e+01
-1.047559204101559942e+02 3.574981689453120026e+01
-1.047724609375000000e+02 3.580725097656250000e+01
-1.047892456054690058e+02 3.586474609375000000e+01
-1.048065185546879974e+02 3.592211914062500000e+01
-1.047983398437500000e+02 3.587896728515620026e+01
-1.048146362304690058e+02 3.593646240234379974e+01
-1.048312988281250000e+02 3.599395751953120026e+01
-1.048488159179690058e+02 3.605108642578120026e+01
-1.048397216796879974e+02 3.600830078125000000e+01
-1.048564453125000000e+02 3.606555175781250000e+01
-1.048734130859379974e+02 3.612292480468750000e+01
-1.048909912109379974e+02 3.618017578125000000e+01
-1.048819580078120026e+02 3.613714599609379974e+01
-1.048986206054690058e+02 3.619470214843750000e+01
-1.049161376953120026e+02 3.625177001953120026e+01
-1.049340209960940058e+02 3.630895996093750000e+01
-1.049239501953120026e+02 3.626629638671879974e+01
-1.049412231445309942e+02 3.632336425781250000e+01
-1.049560546875000000e+02 3.637023925781250000e+01
-1.049733276367190058e+02 3.642779541015620026e+01
-1.049887084960940058e+02 3.647448730468750000e+01
-1.049780883789059942e+02 3.643182373046879974e+01
-1.049927368164059942e+02 3.647882080078120026e+01
-1.049998779296879974e+02 3.649530029296879974e+01
-1.050165405273440058e+02 3.655334472656250000e+01
-1.050350341796879974e+02 3.661016845703120026e+01
-1.050499877929690058e+02 3.665759277343750000e+01
-1.050654907226559942e+02 3.670440673828120026e+01
-1.050746459960940058e+02 3.673101806640620026e+01
-1.050927734375000000e+02 3.678833007812500000e+01
-1.050814208984379974e+02 3.674554443359379974e+01
-1.050960693359379974e+02 3.679266357421879974e+01
-1.051135253906250000e+02 3.684997558593750000e+01
-1.051282348632809942e+02 3.689727783203120026e+01
-1.051468505859379974e+02 3.695428466796879974e+01
-1.051348876953120026e+02 3.691168212890620026e+01
-1.051496582031250000e+02 3.695886230468750000e+01
-1.051642456054690058e+02 3.700646972656250000e+01
-1.051777954101559942e+02 3.705487060546879974e+01
-1.051843872070309942e+02 3.707128906250000000e+01
-1.052125244140620026e+02 3.715484619140620026e+01
-1.052231445312500000e+02 3.717913818359379974e+01
-1.052634887695309942e+02 3.730560302734379974e+01
-1.052466430664059942e+02 3.725384521484379974e+01
-1.052620239257809942e+02 3.730053710937500000e+01
-1.052754516601559942e+02 3.733630371093750000e+01
-1.052855224609379974e+02 3.736230468750000000e+01
-1.053201904296879974e+02 3.746582031250000000e+01
-1.053510742187500000e+02 3.755993652343750000e+01
-1.053718261718750000e+02 3.762628173828120026e+01
-1.053847045898440058e+02 3.766284179687500000e+01
-1.053706054687500000e+02 3.762078857421879974e+01
-1.053865356445309942e+02 3.766748046875000000e+01
-1.053967285156250000e+02 3.769342041015620026e+01
-1.054279785156250000e+02 3.778967285156250000e+01
-1.054403686523440058e+02 3.782666015625000000e+01
-1.054431152343750000e+02 3.783288574218750000e+01
-1.054751586914059942e+02 3.792913818359379974e+01
-1.054772949218750000e+02 3.793536376953120026e+01
-1.054997558593750000e+02 3.800024414062500000e+01
-1.055368652343750000e+02 3.810302734375000000e+01
-1.055383300781250000e+02 3.810943603515620026e+01
-1.055475463867190058e+02 3.813598632812500000e+01
-1.055640869140620026e+02 3.818267822265620026e+01
-1.055808105468750000e+02 3.822924804687500000e+01
-1.055937500000000000e+02 3.826586914062500000e+01
-1.056148681640620026e+02 3.832238769531250000e+01
-1.056237792968750000e+02 3.834912109375000000e+01
-1.056970214843750000e+02 3.856298828125000000e+01
-1.057152099609379974e+02 3.861901855468750000e+01
-1.057245483398440058e+02 3.864501953125000000e+01
-1.057451782226559942e+02 3.870208740234379974e+01
-1.057239379882809942e+02 3.864984130859379974e+01
-1.082337646484379974e+02 4.516357421875000000e+01
-1.082489013671879974e+02 4.520886230468750000e+01
-1.082260131835940058e+02 4.519757080078120026e+01
-1.082860717773440058e+02 4.531774902343750000e+01
-1.083097534179690058e+02 4.536303710937500000e+01
-1.083419799804690058e+02 4.541729736328120026e+01
-1.083024902343750000e+02 4.537902832031250000e+01
-1.083332519531250000e+02 4.543432617187500000e+01
-1.083566284179690058e+02 4.547985839843750000e+01
-1.083883056640620026e+02 4.553497314453120026e+01
-1.084123535156250000e+02 4.558001708984379974e+01
-1.083720703125000000e+02 4.554199218750000000e+01
-1.084031372070309942e+02 4.559698486328120026e+01
-1.084342651367190058e+02 4.565240478515620026e+01
-1.084498901367190058e+02 4.568859863281250000e+01
-1.084902343750000000e+02 4.576123046875000000e+01
-1.085138549804690058e+02 4.581567382812500000e+01
-1.084655761718750000e+02 4.576782226562500000e+01
-1.084965820312500000e+02 4.582318115234379974e+01
-1.085283203125000000e+02 4.587817382812500000e+01
-1.085604248046879974e+02 4.593334960937500000e+01
-1.085200195312500000e+02 4.589471435546879974e+01
-1.085510253906250000e+02 4.595031738281250000e+01
-1.085828857421879974e+02 4.600524902343750000e+01
-1.086067504882809942e+02 4.605102539062500000e+01
-1.086304931640620026e+02 4.609698486328120026e+01
-1.085898437500000000e+02 4.605816650390620026e+01
-1.086209716796879974e+02 4.611383056640620026e+01
-1.086447753906250000e+02 4.615960693359379974e+01
-1.086607055664059942e+02 4.619567871093750000e+01
-1.086936645507809942e+02 4.625006103515620026e+01
-1.087182006835940058e+02 4.629541015625000000e+01
-1.086766357421879974e+02 4.625714111328120026e+01
-1.087091064453120026e+02 4.631182861328120026e+01
-1.087332153320309942e+02 4.635748291015620026e+01
-1.087326660156250000e+02 4.637487792968750000e+01
-1.087485351562500000e+02 4.641113281250000000e+01
-1.087642822265620026e+02 4.644744873046879974e+01
-1.087881469726559942e+02 4.649334716796879974e+01
-1.088038330078120026e+02 4.652978515625000000e+01
-1.088278808593750000e+02 4.657580566406250000e+01
-1.088438720703120026e+02 4.661212158203120026e+01
-1.088769531250000000e+02 4.666711425781250000e+01
-1.088930664062500000e+02 4.670336914062500000e+01
-1.089177246093750000e+02 4.674902343750000000e+01
-1.088751220703120026e+02 4.671051025390620026e+01
-1.088911132812500000e+02 4.674682617187500000e+01
-1.089147338867190058e+02 4.679315185546879974e+01
-1.089481201171879974e+02 4.684729003906250000e+01
-1.089807739257809942e+02 4.690295410156250000e+01
-1.090153198242190058e+02 4.695654296875000000e+01
-1.089705810546879974e+02 4.691931152343750000e+01
-1.090044555664059942e+02 4.697320556640620026e+01
-1.090383300781250000e+02 4.702770996093750000e+01
-1.090726318359379974e+02 4.708221435546879974e+01
-1.090277709960940058e+02 4.704479980468750000e+01
-1.090611572265620026e+02 4.709979248046879974e+01
-1.090862426757809942e+02 4.714532470703120026e+01
-1.091113891601559942e+02 4.719128417968750000e+01
-1.091364135742190058e+02 4.723748779296879974e+01
-1.090924682617190058e+02 4.719885253906250000e+01
-1.091169433593750000e+02 4.724505615234379974e+01
-1.091514892578120026e+02 4.729919433593750000e+01
-1.091770629882809942e+02 4.734429931640620026e+01
-1.092119140625000000e+02 4.739868164062500000e+01
-1.091667480468750000e+02 4.736096191406250000e+01
-1.092005004882809942e+02 4.741589355468750000e+01
-1.092346801757809942e+02 4.747064208984379974e+01
-1.092698974609379974e+02 4.752484130859379974e+01
-1.092243652343750000e+02 4.748730468750000000e+01
-1.092498168945309942e+02 4.753259277343750000e+01
-1.092843017578120026e+02 4.758734130859379974e+01
-1.093103027343750000e+02 4.763244628906250000e+01
-1.093363037109379974e+02 4.767779541015620026e+01
-1.093532104492190058e+02 4.771368408203120026e+01
-1.093889770507809942e+02 4.776776123046879974e+01
-1.093421630859379974e+02 4.773034667968750000e+01
-1.093585815429690058e+02 4.776672363281250000e+01
-1.093925781250000000e+02 4.782226562500000000e+01
-1.094089965820309942e+02 4.785858154296879974e+01
-1.094348754882809942e+02 4.790405273437500000e+01
-1.094515380859379974e+02 4.794030761718750000e+01
-1.094871215820309942e+02 4.799499511718750000e+01
-1.094403076171879974e+02 4.795715332031250000e+01
-1.094747924804690058e+02 4.801239013671879974e+01
-1.095094604492190058e+02 4.806756591796879974e+01
-1.095451660156250000e+02 4.812219238281250000e+01
-1.094979858398440058e+02 4.808453369140620026e+01
-1.095234985351559942e+02 4.813049316406250000e+01
-1.095590820312500000e+02 4.818475341796879974e+01
-1.095855102539059942e+02 4.822961425781250000e+01
-1.096220703125000000e+02 4.828350830078120026e+01
-1.096197509765620026e+02 4.830126953125000000e+01
-1.096564331054690058e+02 4.835522460937500000e+01
-1.096078491210940058e+02 4.831854248046879974e+01
-1.096435546875000000e+02 4.837280273437500000e+01
-1.096796875000000000e+02 4.842706298828120026e+01
-1.097068481445309942e+02 4.847180175781250000e+01
-1.097241821289059942e+02 4.850769042968750000e+01
-1.097613525390620026e+02 4.856170654296879974e+01
-1.097025146484379974e+02 4.851550292968750000e+01
-1.097385253906250000e+02 4.857006835937500000e+01
-1.097745971679690058e+02 4.862487792968750000e+01
-1.098112792968750000e+02 4.867919921875000000e+01
-1.097617187500000000e+02 4.864196777343750000e+01
-1.097878417968750000e+02 4.868750000000000000e+01
-1.098240966796879974e+02 4.874200439453120026e+01
-1.098608398437500000e+02 4.879650878906250000e+01
-1.098881835937500000e+02 4.884155273437500000e+01
-1.098386840820309942e+02 4.880413818359379974e+01
-1.098657836914059942e+02 4.884930419921879974e+01
-1.099028320312500000e+02 4.890344238281250000e+01
-1.099404296875000000e+02 4.895733642578120026e+01
-1.099580078125000000e+02 4.899316406250000000e+01
-7.661566162109380684e+01 3.476831054687500000e+01
-7.662231445312500000e+01 3.477429199218750000e+01
-7.663696289062500000e+01 3.483197021484379974e+01
-7.665222167968750000e+01 3.488946533203120026e+01
-7.664843750000000000e+01 3.484588623046879974e+01
-7.666009521484380684e+01 3.488275146484379974e+01
-7.670172119140619316e+01 3.503491210937500000e+01
-7.671447753906250000e+01 3.505914306640620026e+01
-7.672955322265619316e+01 3.511663818359379974e+01
-7.674334716796880684e+01 3.516375732421879974e+01
-7.675921630859380684e+01 3.522125244140620026e+01
-7.675433349609380684e+01 3.517773437500000000e+01
-7.676763916015619316e+01 3.522503662109379974e+01
-7.678106689453119316e+01 3.527233886718750000e+01
-7.679461669921880684e+01 3.531951904296879974e+01
-7.680847167968750000e+01 3.536676025390620026e+01
-7.681304931640619316e+01 3.536236572265620026e+01
-7.685650634765619316e+01 3.551428222656250000e+01
-7.686462402343750000e+01 3.553045654296879974e+01
-7.688067626953119316e+01 3.558795166015620026e+01
-7.688861083984380684e+01 3.560418701171879974e+01
-7.690069580078119316e+01 3.564105224609379974e+01
-7.691040039062500000e+01 3.566778564453120026e+01
-7.692211914062500000e+01 3.570471191406250000e+01
-7.693786621093750000e+01 3.576226806640620026e+01
-7.695385742187500000e+01 3.581988525390620026e+01
-7.694689941406250000e+01 3.577655029296879974e+01
-7.697711181640619316e+01 3.589379882812500000e+01
-7.698461914062500000e+01 3.591003417968750000e+01
-7.700787353515619316e+01 3.598577880859379974e+01
-7.701104736328119316e+01 3.598144531250000000e+01
-7.703967285156250000e+01 3.607580566406250000e+01
-7.706536865234380684e+01 3.616180419921879974e+01
-7.705700683593750000e+01 3.611859130859379974e+01
-7.707354736328119316e+01 3.617602539062500000e+01
-7.709057617187500000e+01 3.623333740234379974e+01
-7.710809326171880684e+01 3.629064941406250000e+01
-7.709924316406250000e+01 3.624743652343750000e+01
-7.711578369140619316e+01 3.630474853515620026e+01
-7.713293457031250000e+01 3.636212158203120026e+01
-7.715063476562500000e+01 3.641937255859379974e+01
-7.714135742187500000e+01 3.637622070312500000e+01
-7.715576171875000000e+01 3.642340087890620026e+01
-7.717553710937500000e+01 3.647650146484379974e+01
-7.728540039062500000e+01 3.682452392578120026e+01
-7.729504394531250000e+01 3.684912109375000000e+01
-7.730743408203119316e+01 3.688586425781250000e+01
-7.732275390625000000e+01 3.693292236328120026e+01
-7.733807373046880684e+01 3.697998046875000000e+01
-7.735028076171880684e+01 3.701678466796879974e+01
-7.738061523437500000e+01 3.710681152343750000e+01
-7.741070556640619316e+01 3.719909667968750000e+01
-7.743212890625000000e+01 3.726464843750000000e+01
-7.743841552734380684e+01 3.728106689453120026e+01
-7.745373535156250000e+01 3.732806396484379974e+01
-7.746917724609380684e+01 3.737506103515620026e+01
-7.748846435546880684e+01 3.743212890625000000e+01
-7.747583007812500000e+01 3.738934326171879974e+01
-7.749108886718750000e+01 3.743646240234379974e+01
-7.750671386718750000e+01 3.748339843750000000e+01
-7.752600097656250000e+01 3.754034423828120026e+01
-7.754541015625000000e+01 3.759729003906250000e+01
-7.753216552734380684e+01 3.755456542968750000e+01
-7.755078125000000000e+01 3.761175537109379974e+01
-7.757006835937500000e+01 3.766882324218750000e+01
-7.758612060546880684e+01 3.771569824218750000e+01
-7.757312011718750000e+01 3.767279052734379974e+01
-7.759173583984380684e+01 3.773004150390620026e+01
-7.760754394531250000e+01 3.777697753906250000e+01
-7.763330078125000000e+01 3.785241699218750000e+01
-7.766729736328119316e+01 3.795263671875000000e+01
-7.769189453125000000e+01 3.802258300781250000e+01
-7.778619384765619316e+01 3.830072021484379974e+01
-7.780194091796880684e+01 3.834558105468750000e+01
-7.891485595703119316e+01 4.144604492187500000e+01
-7.896917724609380684e+01 4.158361816406250000e+01
-7.898895263671880684e+01 4.162988281250000000e+01
-7.901464843750000000e+01 4.168579101562500000e+01
-7.898760986328119316e+01 4.164544677734379974e+01
-7.901257324218750000e+01 4.170147705078120026e+01
-7.903741455078119316e+01 4.175811767578120026e+01
-7.906335449218750000e+01 4.181396484375000000e+01
-7.903564453125000000e+01 4.177374267578120026e+01
-7.906042480468750000e+01 4.183007812500000000e+01
-7.908581542968750000e+01 4.188623046875000000e+01
-7.911132812500000000e+01 4.194238281250000000e+01
-7.908343505859380684e+01 4.190197753906250000e+01
-7.910852050781250000e+01 4.195812988281250000e+01
-7.913433837890619316e+01 4.201391601562500000e+01
-7.916052246093750000e+01 4.206964111328120026e+01
-7.913201904296880684e+01 4.202954101562500000e+01
-7.915753173828119316e+01 4.208544921875000000e+01
-7.918316650390619316e+01 4.214166259765620026e+01
-7.920935058593750000e+01 4.219775390625000000e+01
-7.918072509765619316e+01 4.215753173828120026e+01
-7.920599365234380684e+01 4.221405029296879974e+01
-7.923223876953119316e+01 4.227014160156250000e+01
-7.925872802734380684e+01 4.232604980468750000e+01
-7.922973632812500000e+01 4.228588867187500000e+01
-7.925537109375000000e+01 4.234210205078120026e+01
-7.928198242187500000e+01 4.239776611328120026e+01
-7.930291748046880684e+01 4.244354248046879974e+01
-7.927374267578119316e+01 4.240356445312500000e+01
-7.931896972656250000e+01 4.249688720703120026e+01
-9.743737792968750000e+01 2.746087646484379974e+01
-9.746643066406250000e+01 2.741497802734379974e+01
-9.746423339843750000e+01 2.752239990234379974e+01
-9.747131347656250000e+01 2.757208251953120026e+01
-9.748809814453119316e+01 2.759320068359379974e+01
-9.749517822265619316e+01 2.764276123046879974e+01
-9.750219726562500000e+01 2.769238281250000000e+01
-9.753881835937500000e+01 2.772509765625000000e+01
-9.754937744140619316e+01 2.783361816406250000e+01
-9.755633544921880684e+01 2.788323974609379974e+01
-9.756054687500000000e+01 2.794256591796879974e+01
-9.758422851562500000e+01 2.790570068359379974e+01
-9.759106445312500000e+01 2.795532226562500000e+01
-9.759497070312500000e+01 2.801440429687500000e+01
-9.760821533203119316e+01 2.804510498046879974e+01
-9.761846923828119316e+01 2.808526611328120026e+01
-9.763171386718750000e+01 2.811590576171879974e+01
-9.764178466796880684e+01 2.815606689453120026e+01
-9.764544677734380684e+01 2.825439453125000000e+01
-9.765307617187500000e+01 2.830413818359379974e+01
-9.767559814453119316e+01 2.826690673828120026e+01
-9.767980957031250000e+01 2.832604980468750000e+01
-9.768438720703119316e+01 2.838525390625000000e+01
-9.768939208984380684e+01 2.844451904296879974e+01
-9.771148681640619316e+01 2.840710449218750000e+01
-9.771575927734380684e+01 2.846606445312500000e+01
-9.815435791015619316e+01 3.022991943359379974e+01
-9.817175292968750000e+01 3.028039550781250000e+01
-9.818792724609380684e+01 3.024230957031250000e+01
-9.819445800781250000e+01 3.030175781250000000e+01
-9.820153808593750000e+01 3.036120605468750000e+01
-9.820904541015619316e+01 3.042077636718750000e+01
-9.822479248046880684e+01 3.038262939453120026e+01
-9.823150634765619316e+01 3.044213867187500000e+01
-9.823846435546880684e+01 3.050158691406250000e+01
-9.824584960937500000e+01 3.056115722656250000e+01
-9.826074218750000000e+01 3.052301025390620026e+01
-9.826733398437500000e+01 3.058251953125000000e+01
-9.827453613281250000e+01 3.064196777343750000e+01
-9.828228759765619316e+01 3.070159912109379974e+01
-9.829705810546880684e+01 3.066333007812500000e+01
-9.830401611328119316e+01 3.072277832031250000e+01
-9.831158447265619316e+01 3.078222656250000000e+01
-9.831970214843750000e+01 3.084191894531250000e+01
-9.833404541015619316e+01 3.080358886718750000e+01
-9.834130859375000000e+01 3.086303710937500000e+01
-9.834893798828119316e+01 3.092236328125000000e+01
-9.835699462890619316e+01 3.098193359375000000e+01
-9.837072753906250000e+01 3.094354248046879974e+01
-9.837963867187500000e+01 3.099334716796879974e+01
-9.838854980468750000e+01 3.104309082031250000e+01
-9.842230224609380684e+01 3.121252441406250000e+01
-9.843414306640619316e+01 3.124279785156250000e+01
-9.844372558593750000e+01 3.129272460937500000e+01
-9.845263671875000000e+01 3.135241699218750000e+01
-9.846459960937500000e+01 3.131396484375000000e+01
-9.847387695312500000e+01 3.136383056640620026e+01
-9.848333740234380684e+01 3.141375732421879974e+01
-9.849206542968750000e+01 3.147332763671879974e+01
-9.850128173828119316e+01 3.153289794921879974e+01
-9.851275634765619316e+01 3.149444580078120026e+01
-9.852117919921880684e+01 3.155401611328120026e+01
-9.853015136718750000e+01 3.161358642578120026e+01
-9.853967285156250000e+01 3.167321777343750000e+01
-9.855072021484380684e+01 3.163458251953120026e+01
-9.855944824218750000e+01 3.169415283203120026e+01
-9.856860351562500000e+01 3.175372314453120026e+01
-9.857824707031250000e+01 3.181335449218750000e+01
-9.858856201171880684e+01 3.177484130859379974e+01
-9.859716796875000000e+01 3.183453369140620026e+01
-9.860968017578119316e+01 3.185522460937500000e+01
-9.862438964843750000e+01 3.192504882812500000e+01
-9.863409423828119316e+01 3.197485351562500000e+01
-9.864349365234380684e+01 3.203442382812500000e+01
-9.865435791015619316e+01 3.207434082031250000e+01
-9.866430664062500000e+01 3.213378906250000000e+01
-9.867364501953119316e+01 3.209509277343750000e+01
-9.868298339843750000e+01 3.215441894531250000e+01
-9.869287109375000000e+01 3.221374511718750000e+01
-9.870324707031250000e+01 3.227319335937500000e+01
-9.871221923828119316e+01 3.223455810546879974e+01
-9.872161865234380684e+01 3.229406738281250000e+01
-9.873144531250000000e+01 3.235369873046879974e+01
-9.874163818359380684e+01 3.241339111328120026e+01
-9.874993896484380684e+01 3.237487792968750000e+01
-9.875970458984380684e+01 3.243457031250000000e+01
-9.876971435546880684e+01 3.249426269531250000e+01
-9.878027343750000000e+01 3.255401611328120026e+01
-9.878808593750000000e+01 3.251544189453120026e+01
-9.879779052734380684e+01 3.257507324218750000e+01
-9.880798339843750000e+01 3.263470458984379974e+01
-9.881848144531250000e+01 3.269433593750000000e+01
-9.882562255859380684e+01 3.265576171875000000e+01
-9.883508300781250000e+01 3.271539306640620026e+01
-9.884497070312500000e+01 3.277508544921879974e+01
-9.885546875000000000e+01 3.283483886718750000e+01
-9.886199951171880684e+01 3.279638671875000000e+01
-9.887170410156250000e+01 3.285601806640620026e+01
-9.888220214843750000e+01 3.291571044921879974e+01
-9.889324951171880684e+01 3.297534179687500000e+01
-9.889941406250000000e+01 3.293676757812500000e+01
-9.890942382812500000e+01 3.299621582031250000e+01
-9.891992187500000000e+01 3.305560302734379974e+01
-9.893090820312500000e+01 3.311505126953120026e+01
-9.893652343750000000e+01 3.307641601562500000e+01
-9.894689941406250000e+01 3.313586425781250000e+01
-9.895782470703119316e+01 3.319531250000000000e+01
-9.896948242187500000e+01 3.325482177734379974e+01
-9.897509765625000000e+01 3.321618652343750000e+01
-9.898608398437500000e+01 3.326593017578120026e+01
-9.899743652343750000e+01 3.332543945312500000e+01
-9.900921630859380684e+01 3.338500976562500000e+01
-9.901513671875000000e+01 3.334643554687500000e+01
-9.902618408203119316e+01 3.340594482421879974e+01
-9.903771972656250000e+01 3.346545410156250000e+01
-9.904968261718750000e+01 3.352508544921879974e+01
-9.905493164062500000e+01 3.348657226562500000e+01
-9.906579589843750000e+01 3.354595947265620026e+01
-9.907702636718750000e+01 3.360540771484379974e+01
-9.908892822265619316e+01 3.366497802734379974e+01
-9.909350585937500000e+01 3.362646484375000000e+01
-9.910443115234380684e+01 3.368597412109379974e+01
-9.911547851562500000e+01 3.373577880859379974e+01
-9.912670898437500000e+01 3.378552246093750000e+01
-9.913879394531250000e+01 3.384509277343750000e+01
-9.914276123046880684e+01 3.380664062500000000e+01
-9.915399169921880684e+01 3.386614990234379974e+01
-9.916577148437500000e+01 3.392559814453120026e+01
-9.917803955078119316e+01 3.398516845703120026e+01
-9.918157958984380684e+01 3.394665527343750000e+01
-9.919299316406250000e+01 3.400616455078120026e+01
-9.920477294921880684e+01 3.406561279296879974e+01
-9.921716308593750000e+01 3.412530517578120026e+01
-9.922009277343750000e+01 3.408691406250000000e+01
-9.923168945312500000e+01 3.414654541015620026e+01
-9.924389648437500000e+01 3.420617675781250000e+01
-9.925665283203119316e+01 3.426593017578120026e+01
-9.925921630859380684e+01 3.422766113281250000e+01
-9.927099609375000000e+01 3.428729248046879974e+01
-9.928332519531250000e+01 3.434686279296879974e+01
-9.929614257812500000e+01 3.440649414062500000e+01
-9.929821777343750000e+01 3.436804199218750000e+01
-9.930975341796880684e+01 3.441772460937500000e+01
-9.932202148437500000e+01 3.447698974609379974e+01
-9.933471679687500000e+01 3.453625488281250000e+01
-9.934802246093750000e+01 3.459552001953120026e+01
-9.934899902343750000e+01 3.455700683593750000e+01
-9.936083984375000000e+01 3.460656738281250000e+01
-9.937359619140619316e+01 3.466577148437500000e+01
-9.938684082031250000e+01 3.472509765625000000e+01
-9.938787841796880684e+01 3.468664550781250000e+01
-9.940032958984380684e+01 3.474609375000000000e+01
-9.941333007812500000e+01 3.480554199218750000e+01
-9.942681884765619316e+01 3.486511230468750000e+01
-9.942724609375000000e+01 3.482690429687500000e+01
-9.943981933593750000e+01 3.488653564453120026e+01
-9.945294189453119316e+01 3.494610595703120026e+01
-9.946655273437500000e+01 3.500579833984379974e+01
-9.947924804687500000e+01 3.505566406250000000e+01
-9.947851562500000000e+01 3.501757812500000000e+01
-9.949157714843750000e+01 3.507714843750000000e+01
-9.950524902343750000e+01 3.513665771484379974e+01
-9.951947021484380684e+01 3.519616699218750000e+01
-9.951843261718750000e+01 3.515814208984379974e+01
-9.953186035156250000e+01 3.521765136718750000e+01
-9.954577636718750000e+01 3.527716064453120026e+01
-9.956018066406250000e+01 3.533636474609379974e+01
-9.955865478515619316e+01 3.529809570312500000e+01
-9.957214355468750000e+01 3.535723876953120026e+01
-9.958599853515619316e+01 3.541644287109379974e+01
-9.960034179687500000e+01 3.547564697265620026e+01
-9.959820556640619316e+01 3.543737792968750000e+01
-9.961175537109380684e+01 3.549658203125000000e+01
-9.962579345703119316e+01 3.555584716796879974e+01
-9.964044189453119316e+01 3.561511230468750000e+01
-9.963800048828119316e+01 3.557702636718750000e+01
-9.965197753906250000e+01 3.563635253906250000e+01
-9.966644287109380684e+01 3.569561767578120026e+01
-9.968121337890619316e+01 3.575494384765620026e+01
-9.967822265625000000e+01 3.571697998046879974e+01
-9.969226074218750000e+01 3.577630615234379974e+01
-9.970697021484380684e+01 3.583557128906250000e+01
-9.972216796875000000e+01 3.589477539062500000e+01
-9.971881103515619316e+01 3.585668945312500000e+01
-9.973309326171880684e+01 3.591583251953120026e+01
-9.974786376953119316e+01 3.597497558593750000e+01
-9.976318359375000000e+01 3.603417968750000000e+01
-9.975939941406250000e+01 3.599621582031250000e+01
-9.977380371093750000e+01 3.605548095703120026e+01
-9.978686523437500000e+01 3.610498046875000000e+01
-9.980200195312500000e+01 3.616430664062500000e+01
-9.981561279296880684e+01 3.621398925781250000e+01
-9.981109619140619316e+01 3.617620849609379974e+01
-9.982574462890619316e+01 3.623553466796879974e+01
-9.984088134765619316e+01 3.629473876953120026e+01
-9.985235595703119316e+01 3.633465576171879974e+01
-9.986590576171880684e+01 3.638421630859379974e+01
-9.986138916015619316e+01 3.634631347656250000e+01
-9.987597656250000000e+01 3.640551757812500000e+01
-9.989111328125000000e+01 3.646466064453120026e+01
-9.990679931640619316e+01 3.652392578125000000e+01
-9.990185546875000000e+01 3.648614501953120026e+01
-9.991680908203119316e+01 3.654547119140620026e+01
-9.993212890625000000e+01 3.660473632812500000e+01
-9.994793701171880684e+01 3.666406250000000000e+01
-9.995977783203119316e+01 3.670410156250000000e+01
-9.996936035156250000e+01 3.673449707031250000e+01
-9.997698974609380684e+01 3.675531005859379974e+01
-9.998516845703119316e+01 3.677612304687500000e+01
-1.000084838867190058e+02 3.686486816406250000e+01
-1.000202636718750000e+02 3.690484619140620026e+01
-1.000365600585940058e+02 3.696405029296879974e+01
-1.000303344726559942e+02 3.692651367187500000e+01
-1.000439453125000000e+02 3.697613525390620026e+01
-1.000595703125000000e+02 3.703533935546879974e+01
-1.000692138671879974e+02 3.706573486328120026e+01
-1.000933227539059942e+02 3.715441894531250000e+01
-1.001029663085940058e+02 3.718481445312500000e+01
-1.001148071289059942e+02 3.722473144531250000e+01
-1.001314086914059942e+02 3.728387451171879974e+01
-1.001431884765620026e+02 3.732385253906250000e+01
-1.001501464843750000e+02 3.734460449218750000e+01
-1.001619873046879974e+02 3.738458251953120026e+01
-1.001716308593750000e+02 3.741503906250000000e+01
-1.001968383789059942e+02 3.750366210937500000e+01
-1.001991577148440058e+02 3.750537109375000000e+01
-1.002111816406250000e+02 3.754522705078120026e+01
-1.002210083007809942e+02 3.757556152343750000e+01
-1.002542724609379974e+02 3.769244384765620026e+01
-1.002451171875000000e+02 3.765521240234379974e+01
-1.002783203125000000e+02 3.777209472656250000e+01
-1.002745971679690058e+02 3.775488281250000000e+01
-1.003599243164059942e+02 3.804296875000000000e+01
-1.003930053710940058e+02 3.815112304687500000e+01
-1.004022827148440058e+02 3.818255615234379974e+01
-1.005579833984379974e+02 3.869073486328120026e+01
-1.005701904296879974e+02 3.873065185546879974e+01
-1.005856933593750000e+02 3.877996826171879974e+01
-1.005736083984379974e+02 3.874328613281250000e+01
-1.005914916992190058e+02 3.880218505859379974e+01
-1.006099243164059942e+02 3.886096191406250000e+01
-1.006253051757809942e+02 3.891027832031250000e+01
-1.006444702148440058e+02 3.896899414062500000e+01
-1.006314086914059942e+02 3.893249511718750000e+01
-1.006497802734379974e+02 3.899127197265620026e+01
-1.006686401367190058e+02 3.905004882812500000e+01
-1.006879882812500000e+02 3.910870361328120026e+01
-1.006744384765620026e+02 3.907232666015620026e+01
-1.006960449218750000e+02 3.914166259765620026e+01
-1.009013061523440058e+02 3.979827880859379974e+01
-1.019257202148440058e+02 4.291119384765620026e+01
-1.019124145507809942e+02 4.290625000000000000e+01
-1.019310302734379974e+02 4.295507812500000000e+01
-1.019340820312500000e+02 4.297698974609379974e+01
-1.020691528320309942e+02 4.333990478515620026e+01
-1.020716552734379974e+02 4.336181640625000000e+01
-1.020967407226559942e+02 4.341925048828120026e+01
-1.020711669921879974e+02 4.338555908203120026e+01
-1.020955200195309942e+02 4.344317626953120026e+01
-1.021203002929690058e+02 4.350061035156250000e+01
-1.021455078125000000e+02 4.355804443359379974e+01
-1.021192016601559942e+02 4.352447509765620026e+01
-1.021434326171879974e+02 4.358209228515620026e+01
-1.021680908203120026e+02 4.363958740234379974e+01
-1.021935424804690058e+02 4.369702148437500000e+01
-1.021669311523440058e+02 4.366357421875000000e+01
-1.021913452148440058e+02 4.372119140625000000e+01
-1.022163085937500000e+02 4.377862548828120026e+01
-1.022418823242190058e+02 4.383593750000000000e+01
-1.022149047851559942e+02 4.380261230468750000e+01
-1.022395629882809942e+02 4.386016845703120026e+01
-1.022645874023440058e+02 4.391754150390620026e+01
-1.022902832031250000e+02 4.397497558593750000e+01
-1.022629394531250000e+02 4.394177246093750000e+01
-1.022878417968750000e+02 4.399932861328120026e+01
-1.023133544921879974e+02 4.405664062500000000e+01
-1.023396606445309942e+02 4.411401367187500000e+01
-1.023121337890620026e+02 4.408081054687500000e+01
-1.023372802734379974e+02 4.413824462890620026e+01
-1.023629150390620026e+02 4.419555664062500000e+01
-1.023891601562500000e+02 4.425292968750000000e+01
-1.023610229492190058e+02 4.421978759765620026e+01
-1.023863525390620026e+02 4.427722167968750000e+01
-1.024119873046879974e+02 4.433453369140620026e+01
-1.024381713867190058e+02 4.439190673828120026e+01
-1.024095458984379974e+02 4.435913085937500000e+01
-1.024348144531250000e+02 4.441668701171879974e+01
-1.024606933593750000e+02 4.447412109375000000e+01
-1.024807128906250000e+02 4.452270507812500000e+01
-1.025073242187500000e+02 4.457983398437500000e+01
-1.024775390625000000e+02 4.454736328125000000e+01
-1.025035400390620026e+02 4.460461425781250000e+01
-1.025302124023440058e+02 4.466174316406250000e+01
-1.025572509765620026e+02 4.471881103515620026e+01
-1.025272216796879974e+02 4.468634033203120026e+01
-1.025535278320309942e+02 4.474346923828120026e+01
-1.025802612304690058e+02 4.480047607421879974e+01
-1.026008300781250000e+02 4.484875488281250000e+01
-1.026217041015620026e+02 4.489697265625000000e+01
-1.025910644531250000e+02 4.486456298828120026e+01
-1.026172485351559942e+02 4.492187500000000000e+01
-1.026440429687500000e+02 4.497900390625000000e+01
-1.026713256835940058e+02 4.503588867187500000e+01
-1.026403808593750000e+02 4.500366210937500000e+01
-1.026546020507809942e+02 4.504345703125000000e+01
-1.026810302734379974e+02 4.510064697265620026e+01
-1.027080688476559942e+02 4.515771484375000000e+01
-1.027356567382809942e+02 4.521459960937500000e+01
-1.026979980468750000e+02 4.517370605468750000e+01
-1.027244873046879974e+02 4.523089599609379974e+01
-1.027517089843750000e+02 4.528784179687500000e+01
-1.027794189453120026e+02 4.534478759765620026e+01
-1.027482299804690058e+02 4.531256103515620026e+01
-1.027750244140620026e+02 4.536968994140620026e+01
-1.028023071289059942e+02 4.542663574218750000e+01
-1.028167114257809942e+02 4.546630859375000000e+01
-1.028380126953120026e+02 4.551458740234379974e+01
-1.028663940429690058e+02 4.557135009765620026e+01
-1.028340454101559942e+02 4.553942871093750000e+01
-1.028614501953120026e+02 4.559637451171879974e+01
-1.028894653320309942e+02 4.565313720703120026e+01
-1.029179687500000000e+02 4.570983886718750000e+01
-1.028851928710940058e+02 4.567803955078120026e+01
-1.029126586914059942e+02 4.573498535156250000e+01
-1.029140625000000000e+02 4.575738525390620026e+01
-1.029285888671879974e+02 4.579699707031250000e+01
-1.029562988281250000e+02 4.585394287109379974e+01
-1.029844970703120026e+02 4.591082763671879974e+01
-1.030131835937500000e+02 4.596752929687500000e+01
-1.029794921875000000e+02 4.593609619140620026e+01
-1.030006103515620026e+02 4.598443603515620026e+01
-1.030288085937500000e+02 4.604125976562500000e+01
-1.030576171875000000e+02 4.609796142578120026e+01
-1.030241699218750000e+02 4.606634521484379974e+01
-1.030518188476559942e+02 4.612335205078120026e+01
-1.030802001953120026e+02 4.618005371093750000e+01
-1.031091918945309942e+02 4.623669433593750000e+01
-1.030753784179690058e+02 4.620513916015620026e+01
-1.031033935546879974e+02 4.626208496093750000e+01
-1.031319580078120026e+02 4.631878662109379974e+01
-1.031613769531250000e+02 4.637542724609379974e+01
-1.031273193359379974e+02 4.634399414062500000e+01
-1.031488037109379974e+02 4.639227294921879974e+01
-1.031773071289059942e+02 4.644903564453120026e+01
-1.032063598632809942e+02 4.650561523437500000e+01
-1.032360839843750000e+02 4.656213378906250000e+01
-1.032008666992190058e+02 4.653112792968750000e+01
-1.032296142578120026e+02 4.658782958984379974e+01
-1.032589111328120026e+02 4.664447021484379974e+01
-1.032813110351559942e+02 4.669268798828120026e+01
-1.032462158203120026e+02 4.666149902343750000e+01
-1.032749023437500000e+02 4.671826171875000000e+01
-1.032967529296879974e+02 4.676641845703120026e+01
-1.033261718750000000e+02 4.682299804687500000e+01
-1.033562622070309942e+02 4.687939453125000000e+01
-1.033200073242190058e+02 4.684863281250000000e+01
-1.033491821289059942e+02 4.690533447265620026e+01
-1.033789062500000000e+02 4.696185302734379974e+01
-1.034092407226559942e+02 4.701812744140620026e+01
-1.033726806640620026e+02 4.698742675781250000e+01
-1.034022216796879974e+02 4.704394531250000000e+01
-1.034249877929690058e+02 4.709185791015620026e+01
-1.034399414062500000e+02 4.713153076171879974e+01
-1.034780273437500000e+02 4.720764160156250000e+01
-1.034416503906250000e+02 4.717687988281250000e+01
-1.034712524414059942e+02 4.723333740234379974e+01
-1.035012817382809942e+02 4.728967285156250000e+01
-1.035472412109379974e+02 4.737408447265620026e+01
-1.035701904296879974e+02 4.743353271484379974e+01
-1.035325317382809942e+02 4.740319824218750000e+01
-1.035625610351559942e+02 4.745965576171879974e+01
-1.035931396484379974e+02 4.751599121093750000e+01
-1.036242675781250000e+02 4.757214355468750000e+01
-1.035861816406250000e+02 4.754193115234379974e+01
-1.036163330078120026e+02 4.759844970703120026e+01
-1.036470947265620026e+02 4.765484619140620026e+01
-1.036784057617190058e+02 4.771105957031250000e+01
-1.036398315429690058e+02 4.768103027343750000e+01
-1.036701660156250000e+02 4.773748779296879974e+01
-1.037009887695309942e+02 4.779376220703120026e+01
-1.037324829101559942e+02 4.784979248046879974e+01
-1.036935424804690058e+02 4.781970214843750000e+01
-1.037242431640620026e+02 4.787591552734379974e+01
-1.037554931640620026e+02 4.793194580078120026e+01
-1.037872314453120026e+02 4.798785400390620026e+01
-1.037479248046879974e+02 4.795788574218750000e+01
-1.037711181640620026e+02 4.800585937500000000e+01
-1.037945556640620026e+02 4.805364990234379974e+01
-1.038261718750000000e+02 4.810968017578120026e+01
-1.038582763671879974e+02 4.816558837890620026e+01
-1.038185424804690058e+02 4.813580322265620026e+01
-1.038496093750000000e+02 4.819195556640620026e+01
-1.038812255859379974e+02 4.824804687500000000e+01
-1.039132690429690058e+02 4.830401611328120026e+01
-1.038731689453120026e+02 4.827435302734379974e+01
-1.039045410156250000e+02 4.833050537109379974e+01
-1.039365234375000000e+02 4.838647460937500000e+01
-1.039689331054690058e+02 4.844226074218750000e+01
-1.039282836914059942e+02 4.841278076171879974e+01
-1.039597167968750000e+02 4.846893310546879974e+01
-1.039918212890620026e+02 4.852490234375000000e+01
-1.040245971679690058e+02 4.858074951171879974e+01
-1.039836425781250000e+02 4.855133056640620026e+01
-1.039917602539059942e+02 4.858258056640620026e+01
-1.040232543945309942e+02 4.863873291015620026e+01
-1.040470581054690058e+02 4.868652343750000000e+01
-1.040795288085940058e+02 4.874237060546879974e+01
-1.041124877929690058e+02 4.879809570312500000e+01
-1.040709838867190058e+02 4.876892089843750000e+01
-1.041030883789059942e+02 4.882489013671879974e+01
-1.041358642578120026e+02 4.888067626953120026e+01
-1.041690063476559942e+02 4.893646240234379974e+01
-1.041270141601559942e+02 4.890740966796879974e+01
-1.041593017578120026e+02 4.896331787109379974e+01
-8.432714843750000000e+01 3.050708007812500000e+01
-8.435003662109380684e+01 3.052838134765620026e+01
-8.436248779296880684e+01 3.055871582031250000e+01
-8.436944580078119316e+01 3.061816406250000000e+01
-8.437847900390619316e+01 3.066790771484379974e+01
-8.438610839843750000e+01 3.072753906250000000e+01
-8.440136718750000000e+01 3.068927001953120026e+01
-8.440820312500000000e+01 3.074865722656250000e+01
-8.441546630859380684e+01 3.080804443359379974e+01
-8.442449951171880684e+01 3.085784912109379974e+01
-8.443377685546880684e+01 3.090765380859379974e+01
-8.444836425781250000e+01 3.086932373046879974e+01
-8.445556640625000000e+01 3.092877197265620026e+01
-8.446313476562500000e+01 3.098822021484379974e+01
-8.447119140625000000e+01 3.104785156250000000e+01
-8.448529052734380684e+01 3.100952148437500000e+01
-8.449261474609380684e+01 3.106903076171879974e+01
-8.450042724609380684e+01 3.112854003906250000e+01
-8.450872802734380684e+01 3.118823242187500000e+01
-8.452239990234380684e+01 3.114990234375000000e+01
-8.453137207031250000e+01 3.119964599609379974e+01
-8.453906250000000000e+01 3.125915527343750000e+01
-8.454730224609380684e+01 3.131866455078120026e+01
-8.455590820312500000e+01 3.137823486328120026e+01
-8.456823730468750000e+01 3.133978271484379974e+01
-8.457617187500000000e+01 3.139935302734379974e+01
-8.458465576171880684e+01 3.145898437500000000e+01
-8.459350585937500000e+01 3.151861572265620026e+01
-8.460681152343750000e+01 3.147039794921879974e+01
-8.461468505859380684e+01 3.152996826171879974e+01
-8.462420654296880684e+01 3.157977294921879974e+01
-8.463293457031250000e+01 3.163934326171879974e+01
-8.464282226562500000e+01 3.168920898437500000e+01
-8.465466308593750000e+01 3.165075683593750000e+01
-8.466278076171880684e+01 3.171032714843750000e+01
-8.467138671875000000e+01 3.176983642578120026e+01
-8.468041992187500000e+01 3.182940673828120026e+01
-8.469183349609380684e+01 3.179089355468750000e+01
-8.470013427734380684e+01 3.185040283203120026e+01
-8.470971679687500000e+01 3.190014648437500000e+01
-8.471887207031250000e+01 3.195971679687500000e+01
-8.472857666015619316e+01 3.201928710937500000e+01
-8.473889160156250000e+01 3.198083496093750000e+01
-8.474780273437500000e+01 3.204052734375000000e+01
-8.475683593750000000e+01 3.210021972656250000e+01
-8.476635742187500000e+01 3.215991210937500000e+01
-8.477581787109380684e+01 3.212139892578120026e+01
-8.478564453125000000e+01 3.217114257812500000e+01
-8.479492187500000000e+01 3.223065185546879974e+01
-8.480529785156250000e+01 3.228045654296879974e+01
-8.481542968750000000e+01 3.234008789062500000e+01
-8.482470703125000000e+01 3.230151367187500000e+01
-8.483416748046880684e+01 3.236108398437500000e+01
-8.484423828125000000e+01 3.242065429687500000e+01
-8.485461425781250000e+01 3.248022460937500000e+01
-8.486334228515619316e+01 3.244165039062500000e+01
-8.487274169921880684e+01 3.250115966796879974e+01
-8.488269042968750000e+01 3.256072998046879974e+01
-8.489324951171880684e+01 3.262030029296879974e+01
-8.490136718750000000e+01 3.258178710937500000e+01
-8.491088867187500000e+01 3.264141845703120026e+01
-8.492095947265619316e+01 3.270098876953120026e+01
-8.493164062500000000e+01 3.276062011718750000e+01
-8.493939208984380684e+01 3.272210693359379974e+01
-8.494934082031250000e+01 3.278161621093750000e+01
-8.495971679687500000e+01 3.284112548828120026e+01
-8.497070312500000000e+01 3.289086914062500000e+01
-8.498181152343750000e+01 3.294049072265620026e+01
-8.498937988281250000e+01 3.289196777343750000e+01
-8.499920654296880684e+01 3.295129394531250000e+01
-8.500946044921880684e+01 3.301062011718750000e+01
-8.502020263671880684e+01 3.307025146484379974e+01
-8.502722167968750000e+01 3.303161621093750000e+01
-8.503747558593750000e+01 3.308142089843750000e+01
-8.504754638671880684e+01 3.314099121093750000e+01
-8.505810546875000000e+01 3.319079589843750000e+01
-8.506896972656250000e+01 3.325054931640620026e+01
-8.507531738281250000e+01 3.321209716796879974e+01
-8.508581542968750000e+01 3.326208496093750000e+01
-8.509667968750000000e+01 3.331207275390620026e+01
-8.510766601562500000e+01 3.337170410156250000e+01
-8.511901855468750000e+01 3.343145751953120026e+01
-8.512493896484380684e+01 3.339294433593750000e+01
-8.513604736328119316e+01 3.343304443359379974e+01
-8.515246582031250000e+01 3.354193115234379974e+01
-8.516351318359380684e+01 3.357220458984379974e+01
-8.517468261718750000e+01 3.361224365234379974e+01
-8.518634033203119316e+01 3.367193603515620026e+01
-8.519134521484380684e+01 3.363336181640620026e+01
-8.520208740234380684e+01 3.369293212890620026e+01
-8.521319580078119316e+01 3.373303222656250000e+01
-8.522430419921880684e+01 3.376330566406250000e+01
-8.524090576171880684e+01 3.383325195312500000e+01
-8.525231933593750000e+01 3.389270019531250000e+01
-8.527465820312500000e+01 3.397283935546879974e+01
-8.529290771484380684e+01 3.406219482421879974e+01
-8.530291748046880684e+01 3.408276367187500000e+01
-8.531365966796880684e+01 3.411297607421879974e+01
-8.534661865234380684e+01 3.421307373046879974e+01
-8.543707275390619316e+01 3.454193115234379974e+01
-8.547967529296880684e+01 3.472033691406250000e+01
-8.548583984375000000e+01 3.469238281250000000e+01
-8.552203369140619316e+01 3.484179687500000000e+01
-8.554650878906250000e+01 3.494152832031250000e+01
-8.555505371093750000e+01 3.495263671875000000e+01
-8.557373046875000000e+01 3.503210449218750000e+01
-8.558404541015619316e+01 3.506250000000000000e+01
-8.559625244140619316e+01 3.511230468750000000e+01
-8.560882568359380684e+01 3.516223144531250000e+01
-8.562286376953119316e+01 3.522180175781250000e+01
-8.562219238281250000e+01 3.518371582031250000e+01
-8.563549804687500000e+01 3.524316406250000000e+01
-8.564611816406250000e+01 3.527355957031250000e+01
-8.567358398437500000e+01 3.539233398437500000e+01
-8.569677734375000000e+01 3.547235107421879974e+01
-8.571832275390619316e+01 3.554248046875000000e+01
-8.572619628906250000e+01 3.555322265625000000e+01
-8.573883056640619316e+01 3.560266113281250000e+01
-8.578332519531250000e+01 3.577117919921879974e+01
-8.579608154296880684e+01 3.580194091796879974e+01
-8.581042480468750000e+01 3.586120605468750000e+01
-8.582196044921880684e+01 3.590106201171879974e+01
-8.583685302734380684e+01 3.596032714843750000e+01
-8.583239746093750000e+01 3.591265869140620026e+01
-8.586578369140619316e+01 3.606005859375000000e+01
-8.587072753906250000e+01 3.606134033203120026e+01
-8.588378906250000000e+01 3.611083984375000000e+01
-8.589703369140619316e+01 3.616046142578120026e+01
-8.590692138671880684e+01 3.619067382812500000e+01
-8.592779541015619316e+01 3.627014160156250000e+01
-8.599603271484380684e+01 3.650146484375000000e+01
-8.600415039062500000e+01 3.652209472656250000e+01
-8.601599121093750000e+01 3.656188964843750000e+01
-8.602795410156250000e+01 3.660162353515620026e+01
-8.603778076171880684e+01 3.663183593750000000e+01
-8.604626464843750000e+01 3.665234375000000000e+01
-8.605957031250000000e+01 3.670178222656250000e+01
-8.607141113281250000e+01 3.674169921875000000e+01
-8.608660888671880684e+01 3.680090332031250000e+01
-8.609637451171880684e+01 3.683129882812500000e+01
-8.610455322265619316e+01 3.685205078125000000e+01
-8.611975097656250000e+01 3.691125488281250000e+01
-8.613555908203119316e+01 3.697039794921879974e+01
-8.614947509765619316e+01 3.701989746093750000e+01
-8.616601562500000000e+01 3.707891845703120026e+01
-8.615930175781250000e+01 3.704125976562500000e+01
-8.617498779296880684e+01 3.710028076171879974e+01
-8.619116210937500000e+01 3.715924072265620026e+01
-8.620788574218750000e+01 3.721820068359379974e+01
-8.620056152343750000e+01 3.718072509765620026e+01
-8.621435546875000000e+01 3.723028564453120026e+01
-8.623046875000000000e+01 3.728942871093750000e+01
-8.624713134765619316e+01 3.734863281250000000e+01
-8.625927734375000000e+01 3.738879394531250000e+01
-8.625213623046880684e+01 3.735144042968750000e+01
-8.626397705078119316e+01 3.739154052734379974e+01
-8.627996826171880684e+01 3.745074462890620026e+01
-8.628985595703119316e+01 3.748120117187500000e+01
-8.632037353515619316e+01 3.758978271484379974e+01
-8.633575439453119316e+01 3.764001464843750000e+01
-8.638177490234380684e+01 3.779748535156250000e+01
-8.639996337890619316e+01 3.785729980468750000e+01
-8.638842773437500000e+01 3.781060791015620026e+01
-8.640856933593750000e+01 3.788024902343750000e+01
-8.644244384765619316e+01 3.799749755859379974e+01
-8.644622802734380684e+01 3.800915527343750000e+01
-8.645581054687500000e+01 3.803979492187500000e+01
-8.647332763671880684e+01 3.809875488281250000e+01
-8.649133300781250000e+01 3.815753173828120026e+01
-8.647857666015619316e+01 3.811096191406250000e+01
-8.662744140625000000e+01 3.860644531250000000e+01
-8.664245605468750000e+01 3.865686035156250000e+01
-8.666741943359380684e+01 3.873571777343750000e+01
-8.667633056640619316e+01 3.876623535156250000e+01
-8.666467285156250000e+01 3.872955322265620026e+01
-8.668261718750000000e+01 3.878845214843750000e+01
-8.668939208984380684e+01 3.880938720703120026e+01
-8.670172119140619316e+01 3.884924316406250000e+01
-8.671978759765619316e+01 3.890808105468750000e+01
-8.673828125000000000e+01 3.896673583984379974e+01
-8.675738525390619316e+01 3.902545166015620026e+01
-8.674493408203119316e+01 3.898883056640620026e+01
-8.676007080078119316e+01 3.903820800781250000e+01
-8.677539062500000000e+01 3.908752441406250000e+01
-8.679400634765619316e+01 3.914611816406250000e+01
-8.681317138671880684e+01 3.920477294921879974e+01
-8.680047607421880684e+01 3.916815185546879974e+01
-8.681903076171880684e+01 3.922686767578120026e+01
-8.683447265625000000e+01 3.927624511718750000e+01
-8.685345458984380684e+01 3.933489990234379974e+01
-8.687286376953119316e+01 3.939343261718750000e+01
-8.685882568359380684e+01 3.935717773437500000e+01
-8.687780761718750000e+01 3.941583251953120026e+01
-8.689361572265619316e+01 3.946508789062500000e+01
-8.690954589843750000e+01 3.951434326171879974e+01
-8.692932128906250000e+01 3.957275390625000000e+01
-8.691461181640619316e+01 3.953656005859379974e+01
-8.693029785156250000e+01 3.958581542968750000e+01
-8.694952392578119316e+01 3.964440917968750000e+01
-8.696936035156250000e+01 3.970300292968750000e+01
-8.695489501953119316e+01 3.966687011718750000e+01
-8.697375488281250000e+01 3.972564697265620026e+01
-8.699310302734380684e+01 3.978424072265620026e+01
-8.700939941406250000e+01 3.983355712890620026e+01
-8.702966308593750000e+01 3.989202880859379974e+01
-8.701397705078119316e+01 3.985607910156250000e+01
-8.702996826171880684e+01 3.990539550781250000e+01
-8.704614257812500000e+01 3.995458984375000000e+01
-8.706604003906250000e+01 4.001306152343750000e+01
-8.708264160156250000e+01 4.006213378906250000e+01
-8.709948730468750000e+01 4.011120605468750000e+01
-8.708331298828119316e+01 4.007531738281250000e+01
-8.709954833984380684e+01 4.012445068359379974e+01
-8.711578369140619316e+01 4.017352294921879974e+01
-8.713610839843750000e+01 4.023193359375000000e+01
-8.715283203125000000e+01 4.028112792968750000e+01
-8.715380859375000000e+01 4.029309082031250000e+01
-8.715893554687500000e+01 4.031439208984379974e+01
-8.719726562500000000e+01 4.042053222656250000e+01
-8.721008300781250000e+01 4.046026611328120026e+01
-8.719317626953119316e+01 4.042456054687500000e+01
-8.720574951171880684e+01 4.046447753906250000e+01
-8.725030517578119316e+01 4.059045410156250000e+01
-8.727362060546880684e+01 4.065948486328120026e+01
-8.728649902343750000e+01 4.069927978515620026e+01
-8.729095458984380684e+01 4.072058105468750000e+01
-8.731451416015619316e+01 4.078961181640620026e+01
-8.733782958984380684e+01 4.085858154296879974e+01
-8.732604980468750000e+01 4.084295654296879974e+01
-8.735705566406250000e+01 4.093041992187500000e+01
-8.737628173828119316e+01 4.099011230468750000e+01
-8.739562988281250000e+01 4.104980468750000000e+01
-8.745373535156250000e+01 4.121661376953120026e+01
-8.749273681640619316e+01 4.133605957031250000e+01
-8.749078369140619316e+01 4.134991455078120026e+01
-8.752166748046880684e+01 4.143865966796879974e+01
-8.756579589843750000e+01 4.156726074218750000e+01
-8.757696533203119316e+01 4.160870361328120026e+01
-8.760992431640619316e+01 4.169598388671879974e+01
-8.761608886718750000e+01 4.172833251953120026e+01
-8.763134765625000000e+01 4.177886962890620026e+01
-8.768145751953119316e+01 4.192749023437500000e+01
-8.782928466796880684e+01 4.237487792968750000e+01
-8.789807128906250000e+01 4.258453369140620026e+01
-8.820770263671880684e+01 4.348889160156250000e+01
-8.824475097656250000e+01 4.361041259765620026e+01
-8.846557617187500000e+01 4.418762207031250000e+01
-8.843865966796880684e+01 4.416571044921879974e+01
-8.858587646484380684e+01 4.453662109375000000e+01
-8.855700683593750000e+01 4.450378417968750000e+01
-8.861450195312500000e+01 4.462731933593750000e+01
-8.863598632812500000e+01 4.468676757812500000e+01
-8.863793945312500000e+01 4.470904541015620026e+01
-8.877044677734380684e+01 4.505291748046879974e+01
-8.878479003906250000e+01 4.509265136718750000e+01
-8.879913330078119316e+01 4.513238525390620026e+01
-8.881341552734380684e+01 4.517218017578120026e+01
-8.881469726562500000e+01 4.519451904296879974e+01
-8.886663818359380684e+01 4.535577392578120026e+01
-8.906854248046880684e+01 4.588842773437500000e+01
-8.914855957031250000e+01 4.609600830078120026e+01
-8.913629150390619316e+01 4.610137939453120026e+01
-8.920141601562500000e+01 4.625720214843750000e+01
-8.927636718750000000e+01 4.646667480468750000e+01
-8.935083007812500000e+01 4.666448974609379974e+01
-1.111168212890620026e+02 3.145513916015620026e+01
-1.111284179687500000e+02 3.149194335937500000e+01
-1.111375732421879974e+02 3.144891357421879974e+01
-1.111475219726559942e+02 3.150616455078120026e+01
-1.111571655273440058e+02 3.156378173828120026e+01
-1.111679687500000000e+02 3.161108398437500000e+01
-1.111782836914059942e+02 3.166870117187500000e+01
-1.111869506835940058e+02 3.162518310546879974e+01
-1.111967163085940058e+02 3.168280029296879974e+01
-1.112065429687500000e+02 3.174060058593750000e+01
-1.112167968750000000e+02 3.179846191406250000e+01
-1.112253417968750000e+02 3.175469970703120026e+01
-1.112347412109379974e+02 3.181250000000000000e+01
-1.112445068359379974e+02 3.187042236328120026e+01
-1.112555541992190058e+02 3.192791748046879974e+01
-1.112632446289059942e+02 3.188439941406250000e+01
-1.112733764648440058e+02 3.194195556640620026e+01
-1.112841796875000000e+02 3.199951171875000000e+01
-1.112953491210940058e+02 3.205706787109379974e+01
-1.113024902343750000e+02 3.201354980468750000e+01
-1.113128051757809942e+02 3.207116699218750000e+01
-1.113233032226559942e+02 3.212896728515620026e+01
-1.113342895507809942e+02 3.218670654296879974e+01
-1.113411865234379974e+02 3.214306640625000000e+01
-1.113513793945309942e+02 3.220086669921879974e+01
-1.113624267578120026e+02 3.225848388671879974e+01
-1.113737182617190058e+02 3.231616210937500000e+01
-1.113801879882809942e+02 3.227252197265620026e+01
-1.113905029296879974e+02 3.233032226562500000e+01
-1.114017333984379974e+02 3.238793945312500000e+01
-1.114130859375000000e+02 3.242492675781250000e+01
-1.114248046875000000e+02 3.248266601562500000e+01
-1.114307861328120026e+02 3.243896484375000000e+01
-1.114415893554690058e+02 3.249658203125000000e+01
-1.114530639648440058e+02 3.255419921875000000e+01
-1.114648437500000000e+02 3.261181640625000000e+01
-1.114701538085940058e+02 3.256811523437500000e+01
-1.114808959960940058e+02 3.262585449218750000e+01
-1.114922485351559942e+02 3.268359375000000000e+01
-1.115041503906250000e+02 3.274127197265620026e+01
-1.115087890625000000e+02 3.269763183593750000e+01
-1.115197143554690058e+02 3.275537109375000000e+01
-1.115311889648440058e+02 3.281317138671879974e+01
-1.115432128906250000e+02 3.287091064453120026e+01
-1.115475463867190058e+02 3.282720947265620026e+01
-1.115586547851559942e+02 3.288500976562500000e+01
-1.115701904296879974e+02 3.294274902343750000e+01
-1.115823974609379974e+02 3.300048828125000000e+01
-1.115861816406250000e+02 3.295678710937500000e+01
-1.115975952148440058e+02 3.301452636718750000e+01
-1.116096191406250000e+02 3.307226562500000000e+01
-1.116218261718750000e+02 3.313018798828120026e+01
-1.116255493164059942e+02 3.308636474609379974e+01
-1.116367797851559942e+02 3.314440917968750000e+01
-1.116492919921879974e+02 3.320196533203120026e+01
-1.116619873046879974e+02 3.325970458984379974e+01
-1.116649169921879974e+02 3.321600341796879974e+01
-1.116768798828120026e+02 3.327380371093750000e+01
-1.116893310546879974e+02 3.333148193359379974e+01
-1.117021484375000000e+02 3.338922119140620026e+01
-1.117045288085940058e+02 3.334545898437500000e+01
-1.117166748046879974e+02 3.340313720703120026e+01
-1.117291870117190058e+02 3.346075439453120026e+01
-1.117422485351559942e+02 3.351831054687500000e+01
-1.117439575195309942e+02 3.347448730468750000e+01
-1.117559204101559942e+02 3.353222656250000000e+01
-1.117683715820309942e+02 3.359002685546879974e+01
-1.117814331054690058e+02 3.364770507812500000e+01
-1.117828369140620026e+02 3.360406494140620026e+01
-1.117950439453120026e+02 3.366192626953120026e+01
-1.118076782226559942e+02 3.371978759765620026e+01
-1.118208007812500000e+02 3.377758789062500000e+01
-1.118323974609379974e+02 3.381463623046879974e+01
-1.118335571289059942e+02 3.377099609375000000e+01
-1.118466186523440058e+02 3.382873535156250000e+01
-1.118594970703120026e+02 3.388690185546879974e+01
-1.118733520507809942e+02 3.394464111328120026e+01
-1.118736572265620026e+02 3.390124511718750000e+01
-1.118879394531250000e+02 3.395825195312500000e+01
-1.119009399414059942e+02 3.401623535156250000e+01
-1.119133300781250000e+02 3.406384277343750000e+01
-1.119142456054690058e+02 3.401989746093750000e+01
-1.119260253906250000e+02 3.406738281250000000e+01
-1.119394531250000000e+02 3.412481689453120026e+01
-1.119526367187500000e+02 3.418267822265620026e+01
-1.119673461914059942e+02 3.423992919921879974e+01
-1.119661865234379974e+02 3.419641113281250000e+01
-1.119793090820309942e+02 3.425408935546879974e+01
-1.119932861328120026e+02 3.431164550781250000e+01
-1.120075073242190058e+02 3.436932373046879974e+01
-1.120062255859379974e+02 3.432592773437500000e+01
-1.120198974609379974e+02 3.438336181640620026e+01
-1.120337524414059942e+02 3.444104003906250000e+01
-1.120480957031250000e+02 3.449859619140620026e+01
-1.120463256835940058e+02 3.445507812500000000e+01
-1.120596923828120026e+02 3.451287841796879974e+01
-1.120731201171879974e+02 3.457092285156250000e+01
-1.120870971679690058e+02 3.462878417968750000e+01
-1.120844726562500000e+02 3.457458496093750000e+01
-1.120976562500000000e+02 3.463256835937500000e+01
-1.121115722656250000e+02 3.469030761718750000e+01
-1.121268310546879974e+02 3.474761962890620026e+01
-1.121232299804690058e+02 3.470513916015620026e+01
-1.121387939453120026e+02 3.476171875000000000e+01
-1.121538085937500000e+02 3.481890869140620026e+01
-1.121696166992190058e+02 3.487628173828120026e+01
-1.121832885742190058e+02 3.492346191406250000e+01
-1.121801147460940058e+02 3.488000488281250000e+01
-1.121942138671879974e+02 3.493756103515620026e+01
-1.122085571289059942e+02 3.499517822265620026e+01
-1.122231445312500000e+02 3.505303955078120026e+01
-1.122197875976559942e+02 3.500939941406250000e+01
-1.122337036132809942e+02 3.506719970703120026e+01
-1.122480468750000000e+02 3.512512207031250000e+01
-1.122636108398440058e+02 3.518243408203120026e+01
-1.122591552734379974e+02 3.513928222656250000e+01
-1.122710571289059942e+02 3.517602539062500000e+01
-1.122843017578120026e+02 3.522314453125000000e+01
-1.122994995117190058e+02 3.528051757812500000e+01
-1.123153076171879974e+02 3.533789062500000000e+01
-1.123110961914059942e+02 3.529449462890620026e+01
-1.123228759765620026e+02 3.533142089843750000e+01
-1.123378295898440058e+02 3.538897705078120026e+01
-1.123533325195309942e+02 3.544628906250000000e+01
-1.123692626953120026e+02 3.550366210937500000e+01
-1.123834838867190058e+02 3.555059814453120026e+01
-1.123776855468750000e+02 3.550756835937500000e+01
-1.123931274414059942e+02 3.556500244140620026e+01
-1.124089965820309942e+02 3.562255859375000000e+01
-1.124255371093750000e+02 3.567993164062500000e+01
-1.124194335937500000e+02 3.563702392578120026e+01
-1.124351196289059942e+02 3.569458007812500000e+01
-1.124511108398440058e+02 3.575207519531250000e+01
-1.124628906250000000e+02 3.578924560546879974e+01
-1.124769897460940058e+02 3.583654785156250000e+01
-1.124710083007809942e+02 3.579339599609379974e+01
-1.124864501953120026e+02 3.585107421875000000e+01
-1.125024414062500000e+02 3.590850830078120026e+01
-1.125198364257809942e+02 3.596527099609379974e+01
-1.125124511718750000e+02 3.592266845703120026e+01
-1.125242919921879974e+02 3.595953369140620026e+01
-1.125399780273440058e+02 3.601702880859379974e+01
-1.125565795898440058e+02 3.607409667968750000e+01
-1.125740356445309942e+02 3.613098144531250000e+01
-1.125659179687500000e+02 3.608850097656250000e+01
-1.125819091796879974e+02 3.614599609375000000e+01
-1.125960693359379974e+02 3.619329833984379974e+01
-1.126127319335940058e+02 3.625079345703120026e+01
-1.126317749023440058e+02 3.630688476562500000e+01
-1.126221313476559942e+02 3.626495361328120026e+01
-1.126394653320309942e+02 3.632171630859379974e+01
-1.126567993164059942e+02 3.637884521484379974e+01
-1.126633300781250000e+02 3.639581298828120026e+01
-1.126885375976559942e+02 3.648223876953120026e+01
-1.126957397460940058e+02 3.649829101562500000e+01
-1.127105102539059942e+02 3.654522705078120026e+01
-1.127258300781250000e+02 3.659197998046879974e+01
-1.127384033203120026e+02 3.662860107421879974e+01
-1.127455444335940058e+02 3.664477539062500000e+01
-1.127796020507809942e+02 3.674487304687500000e+01
-1.127986450195309942e+02 3.679815673828120026e+01
-1.128206787109379974e+02 3.687475585937500000e+01
-1.128386840820309942e+02 3.693176269531250000e+01
-1.128509521484379974e+02 3.696862792968750000e+01
-1.128686523437500000e+02 3.702624511718750000e+01
-1.128581542968750000e+02 3.698345947265620026e+01
-1.128754272460940058e+02 3.704101562500000000e+01
-1.128937377929690058e+02 3.709802246093750000e+01
-1.129125366210940058e+02 3.715490722656250000e+01
-1.129012451171879974e+02 3.711218261718750000e+01
-1.129193115234379974e+02 3.716894531250000000e+01
-1.129370727539059942e+02 3.722625732421879974e+01
-1.129525756835940058e+02 3.727307128906250000e+01
-1.129413452148440058e+02 3.723034667968750000e+01
-1.129592895507809942e+02 3.728741455078120026e+01
-1.129765625000000000e+02 3.734515380859379974e+01
-1.129955444335940058e+02 3.740203857421879974e+01
-1.130070190429690058e+02 3.743933105468750000e+01
-1.130073242187500000e+02 3.743542480468750000e+01
-1.130563354492190058e+02 3.758319091796879974e+01
-1.130887451171879974e+02 3.767602539062500000e+01
-1.130980834960940058e+02 3.770263671875000000e+01
-1.131303710937500000e+02 3.779827880859379974e+01
-1.131259765625000000e+02 3.778442382812500000e+01
-1.131323242187500000e+02 3.780078125000000000e+01
-1.131696777343750000e+02 3.791485595703120026e+01
-1.131824951171879974e+02 3.795178222656250000e+01
-1.131893310546879974e+02 3.796624755859379974e+01
-1.132118530273440058e+02 3.803149414062500000e+01
-1.132725219726559942e+02 3.820916748046879974e+01
-1.132815551757809942e+02 3.823614501953120026e+01
-1.132974243164059942e+02 3.828326416015620026e+01
-1.133063964843750000e+02 3.831018066406250000e+01
-1.133188476562500000e+02 3.834509277343750000e+01
-1.133458251953120026e+02 3.841961669921879974e+01
-1.133624877929690058e+02 3.846618652343750000e+01
-1.133830566406250000e+02 3.852288818359379974e+01
-1.133674926757809942e+02 3.848065185546879974e+01
-1.133870239257809942e+02 3.853765869140620026e+01
-1.134067382812500000e+02 3.859460449218750000e+01
-1.134230346679690058e+02 3.864147949218750000e+01
-1.134437255859379974e+02 3.869830322265620026e+01
-1.134271240234379974e+02 3.865618896484379974e+01
-1.134467163085940058e+02 3.871331787109379974e+01
-1.134669799804690058e+02 3.877032470703120026e+01
-1.134877319335940058e+02 3.882714843750000000e+01
-1.134708862304690058e+02 3.878509521484379974e+01
-1.134869995117190058e+02 3.883221435546879974e+01
-1.135070800781250000e+02 3.888934326171879974e+01
-1.135157470703120026e+02 3.891638183593750000e+01
-1.135322875976559942e+02 3.896350097656250000e+01
-1.135538940429690058e+02 3.902008056640620026e+01
-1.135366210937500000e+02 3.897845458984379974e+01
-1.135575561523440058e+02 3.903491210937500000e+01
-1.135788574218750000e+02 3.909124755859379974e+01
-1.135907592773440058e+02 3.912878417968750000e+01
-1.136090087890620026e+02 3.917468261718750000e+01
-1.136302490234379974e+02 3.923162841796879974e+01
-1.136120605468750000e+02 3.918963623046879974e+01
-1.136325683593750000e+02 3.924676513671879974e+01
-1.136542358398440058e+02 3.930322265625000000e+01
-1.136674804687500000e+02 3.933953857421879974e+01
-1.136848754882809942e+02 3.938604736328120026e+01
-1.137018432617190058e+02 3.943298339843750000e+01
-1.136832885742190058e+02 3.939086914062500000e+01
-1.137038574218750000e+02 3.944799804687500000e+01
-1.137252197265620026e+02 3.950482177734379974e+01
-1.137425537109379974e+02 3.955163574218750000e+01
-1.137464599609379974e+02 3.956842041015620026e+01
-1.137760009765620026e+02 3.964245605468750000e+01
-1.137846679687500000e+02 3.966906738281250000e+01
-1.137805175781250000e+02 3.966577148437500000e+01
-1.138300781250000000e+02 3.979809570312500000e+01
-1.138298950195309942e+02 3.980487060546879974e+01
-1.138660888671879974e+02 3.990118408203120026e+01
-1.138693237304690058e+02 3.991864013671879974e+01
-1.138651733398440058e+02 3.991534423828120026e+01
-1.138872070312500000e+02 3.997180175781250000e+01
-1.139109497070309942e+02 4.002697753906250000e+01
-1.139295654296879974e+02 4.007299804687500000e+01
-1.139529418945309942e+02 4.012915039062500000e+01
-1.139269409179690058e+02 4.007824707031250000e+01
-1.139492187500000000e+02 4.013482666015620026e+01
-1.139716796875000000e+02 4.019146728515620026e+01
-1.139948730468750000e+02 4.024792480468750000e+01
-1.140130615234379974e+02 4.029461669921879974e+01
-1.139913330078120026e+02 4.025329589843750000e+01
-1.140041503906250000e+02 4.029046630859379974e+01
-1.140272827148440058e+02 4.034649658203120026e+01
-1.140501708984379974e+02 4.040307617187500000e+01
-1.140734863281250000e+02 4.045953369140620026e+01
-1.140510253906250000e+02 4.041839599609379974e+01
-1.140688476562500000e+02 4.046527099609379974e+01
-1.140875854492190058e+02 4.051123046875000000e+01
-1.141109008789059942e+02 4.056756591796879974e+01
-1.141345825195309942e+02 4.062390136718750000e+01
-1.141117553710940058e+02 4.058270263671879974e+01
-1.141345214843750000e+02 4.063934326171879974e+01
-1.141579589843750000e+02 4.069580078125000000e+01
-1.141816406250000000e+02 4.075225830078120026e+01
-1.141583862304690058e+02 4.071118164062500000e+01
-1.141715698242190058e+02 4.074804687500000000e+01
-1.141947631835940058e+02 4.080450439453120026e+01
-1.142186889648440058e+02 4.086077880859379974e+01
-1.142427978515620026e+02 4.091723632812500000e+01
-1.142189941406250000e+02 4.087622070312500000e+01
-1.142420654296879974e+02 4.093292236328120026e+01
-1.142603149414059942e+02 4.097973632812500000e+01
-1.142736816406250000e+02 4.101654052734379974e+01
-1.142916259765620026e+02 4.106402587890620026e+01
-1.142950439453120026e+02 4.108044433593750000e+01
-1.143093261718750000e+02 4.111627197265620026e+01
-1.143331298828120026e+02 4.117266845703120026e+01
-1.143511962890620026e+02 4.121984863281250000e+01
-1.143273925781250000e+02 4.117816162109379974e+01
-1.143519287109379974e+02 4.124340820312500000e+01
-1.143649291992190058e+02 4.128051757812500000e+01
-1.144188232421879974e+02 4.139300537109379974e+01
-1.143930053710940058e+02 4.135266113281250000e+01
-1.144067993164059942e+02 4.138909912109379974e+01
-1.144305419921879974e+02 4.144586181640620026e+01
-1.144494018554690058e+02 4.149255371093750000e+01
-1.144636840820309942e+02 4.152862548828120026e+01
-1.144724121093750000e+02 4.155499267578120026e+01
-1.144860839843750000e+02 4.159167480468750000e+01
-1.144890136718750000e+02 4.160852050781250000e+01
-1.145041503906250000e+02 4.165368652343750000e+01
-1.145473632812500000e+02 4.175677490234379974e+01
-1.145500488281250000e+02 4.177398681640620026e+01
-1.145703125000000000e+02 4.181945800781250000e+01
-1.145957031250000000e+02 4.187536621093750000e+01
-1.146215209960940058e+02 4.193151855468750000e+01
-1.145949096679690058e+02 4.189105224609379974e+01
-1.146196899414059942e+02 4.194744873046879974e+01
-1.146449584960940058e+02 4.200354003906250000e+01
-1.146705322265620026e+02 4.205975341796879974e+01
-1.146905517578120026e+02 4.210577392578120026e+01
-1.146622924804690058e+02 4.206585693359379974e+01
-1.146876831054690058e+02 4.212170410156250000e+01
-1.147135620117190058e+02 4.217749023437500000e+01
-1.147398071289059942e+02 4.223327636718750000e+01
-1.147116699218750000e+02 4.219305419921879974e+01
-1.147371826171879974e+02 4.224914550781250000e+01
-1.147631835937500000e+02 4.230505371093750000e+01
-1.147899169921879974e+02 4.236059570312500000e+01
-1.147611083984379974e+02 4.232073974609379974e+01
-1.147868652343750000e+02 4.237664794921879974e+01
-1.148131103515620026e+02 4.243255615234379974e+01
-1.148402709960940058e+02 4.248809814453120026e+01
-1.148112182617190058e+02 4.244818115234379974e+01
-1.148313598632809942e+02 4.249432373046879974e+01
-1.148515625000000000e+02 4.254058837890620026e+01
-1.148781738281250000e+02 4.259625244140620026e+01
-1.148984375000000000e+02 4.264263916015620026e+01
-1.149190063476559942e+02 4.268872070312500000e+01
-1.148833007812500000e+02 4.263897705078120026e+01
-1.149087524414059942e+02 4.269512939453120026e+01
-1.149348144531250000e+02 4.275091552734379974e+01
-1.149548950195309942e+02 4.279742431640620026e+01
-1.149820556640620026e+02 4.285302734375000000e+01
-1.149459228515620026e+02 4.280322265625000000e+01
-1.149655761718750000e+02 4.284985351562500000e+01
-1.149796752929690058e+02 4.288635253906250000e+01
-1.150061645507809942e+02 4.294238281250000000e+01
-1.150269775390620026e+02 4.298840332031250000e+01
-1.150545043945309942e+02 4.304425048828120026e+01
-1.150245361328120026e+02 4.300408935546879974e+01
-1.150450439453120026e+02 4.305053710937500000e+01
-1.150587768554690058e+02 4.308795166015620026e+01
-1.150730590820309942e+02 4.312481689453120026e+01
-1.150996093750000000e+02 4.318127441406250000e+01
-1.151202392578120026e+02 4.322778320312500000e+01
-1.151419677734379974e+02 4.327313232421879974e+01
-1.151629028320309942e+02 4.331927490234379974e+01
-1.151835327148440058e+02 4.336560058593750000e+01
-1.151519775390620026e+02 4.332550048828120026e+01
-1.151715698242190058e+02 4.337255859375000000e+01
-1.151804199218750000e+02 4.339831542968750000e+01
-1.152276000976559942e+02 4.349194335937500000e+01
-1.152154541015620026e+02 4.349041748046879974e+01
-1.152307739257809942e+02 4.352612304687500000e+01
-1.152521972656250000e+02 4.357165527343750000e+01
-1.152668457031250000e+02 4.360784912109379974e+01
-1.152938842773440058e+02 4.366436767578120026e+01
-1.153150024414059942e+02 4.371075439453120026e+01
-1.153092651367190058e+02 4.371881103515620026e+01
-1.153221435546879974e+02 4.375738525390620026e+01
-1.153736572265620026e+02 4.384783935546879974e+01
-1.153949584960940058e+02 4.389428710937500000e+01
-1.153616333007809942e+02 4.385473632812500000e+01
-1.153893432617190058e+02 4.391070556640620026e+01
-1.154180908203120026e+02 4.396594238281250000e+01
-1.154462890625000000e+02 4.402197265625000000e+01
-1.154530029296879974e+02 4.404980468750000000e+01
-1.154773559570309942e+02 4.409283447265620026e+01
-1.154412841796879974e+02 4.405566406250000000e+01
-1.154572143554690058e+02 4.409057617187500000e+01
-1.154718627929690058e+02 4.412695312500000000e+01
-1.154788208007809942e+02 4.415478515625000000e+01
-1.154928588867190058e+02 4.419183349609379974e+01
-1.155204467773440058e+02 4.424816894531250000e+01
-1.155497436523440058e+02 4.430297851562500000e+01
-1.155796508789059942e+02 4.435791015625000000e+01
-1.155446777343750000e+02 4.431933593750000000e+01
-1.155735473632809942e+02 4.437463378906250000e+01
-1.155955810546879974e+02 4.442041015625000000e+01
-1.156236572265620026e+02 4.447698974609379974e+01
-1.156462402343750000e+02 4.452246093750000000e+01
-1.156397094726559942e+02 4.453002929687500000e+01
-1.156704101562500000e+02 4.458404541015620026e+01
-1.157002563476559942e+02 4.463934326171879974e+01
-1.156646728515620026e+02 4.460034179687500000e+01
-1.156942749023440058e+02 4.465563964843750000e+01
-1.157165527343750000e+02 4.470166015625000000e+01
-1.157241821289059942e+02 4.472900390625000000e+01
-1.157243652343750000e+02 4.474737548828120026e+01
-1.157324218750000000e+02 4.477429199218750000e+01
-1.157619018554690058e+02 4.482958984375000000e+01
-1.157846679687500000e+02 4.487512207031250000e+01
-1.158076171875000000e+02 4.492028808593750000e+01
-1.158290405273440058e+02 4.496759033203120026e+01
-1.158518676757809942e+02 4.501336669921879974e+01
-1.158676147460940058e+02 4.504895019531250000e+01
-1.158819580078120026e+02 4.508612060546879974e+01
-1.158975219726559942e+02 4.512194824218750000e+01
-1.158964843750000000e+02 4.514038085937500000e+01
-1.159199829101559942e+02 4.518554687500000000e+01
-1.159437255859379974e+02 4.523071289062500000e+01
-1.159061279296879974e+02 4.519244384765620026e+01
-1.159284667968750000e+02 4.523858642578120026e+01
-1.159810180664059942e+02 4.533166503906250000e+01
-1.160147705078120026e+02 4.538391113281250000e+01
-1.159745483398440058e+02 4.534802246093750000e+01
-1.160072631835940058e+02 4.540063476562500000e+01
-1.160079345703120026e+02 4.541772460937500000e+01
-1.160296020507809942e+02 4.546496582031250000e+01
-1.160603027343750000e+02 4.552001953125000000e+01
-1.160917968750000000e+02 4.557482910156250000e+01
-1.160533447265620026e+02 4.553631591796879974e+01
-1.160842285156250000e+02 4.559100341796879974e+01
-1.161083984375000000e+02 4.563549804687500000e+01
-1.161298828125000000e+02 4.568347167968750000e+01
-1.161630859375000000e+02 4.573669433593750000e+01
-1.161228637695309942e+02 4.569982910156250000e+01
-1.161546020507809942e+02 4.575384521484379974e+01
-1.161862792968750000e+02 4.580834960937500000e+01
-1.162178955078120026e+02 4.586352539062500000e+01
-1.161777954101559942e+02 4.582586669921879974e+01
-1.162095947265620026e+02 4.588000488281250000e+01
-1.162252807617190058e+02 4.591601562500000000e+01
-1.162486572265620026e+02 4.596166992187500000e+01
-1.162804565429690058e+02 4.601660156250000000e+01
-1.163128051757809942e+02 4.607135009765620026e+01
-1.162722167968750000e+02 4.603314208984379974e+01
-1.163034667968750000e+02 4.608843994140620026e+01
-1.163353271484379974e+02 4.614355468750000000e+01
-1.163677978515620026e+02 4.619830322265620026e+01
-1.163269042968750000e+02 4.616003417968750000e+01
-1.163583374023440058e+02 4.621539306640620026e+01
-1.163905029296879974e+02 4.627038574218750000e+01
-1.164235229492190058e+02 4.632495117187500000e+01
-1.163821411132809942e+02 4.628692626953120026e+01
-1.164146118164059942e+02 4.634130859375000000e+01
-1.164466552734379974e+02 4.639654541015620026e+01
-1.164713745117190058e+02 4.644171142578120026e+01
-1.164296875000000000e+02 4.640393066406250000e+01
-1.164458007812500000e+02 4.644012451171879974e+01
-1.164787597656250000e+02 4.649426269531250000e+01
-1.165103149414059942e+02 4.655059814453120026e+01
-1.165435180664059942e+02 4.660546875000000000e+01
-1.165016479492190058e+02 4.656756591796879974e+01
-1.165338745117190058e+02 4.662274169921879974e+01
-1.165668945312500000e+02 4.667730712890620026e+01
-1.166000366210940058e+02 4.673236083984379974e+01
-1.165579833984379974e+02 4.669409179687500000e+01
-1.165902099609379974e+02 4.674945068359379974e+01
-1.166231079101559942e+02 4.680444335937500000e+01
-1.166566162109379974e+02 4.685931396484379974e+01
-1.166141357421879974e+02 4.682116699218750000e+01
-1.166379394531250000e+02 4.686749267578120026e+01
-1.166535644531250000e+02 4.690423583984379974e+01
-1.166701049804690058e+02 4.693963623046879974e+01
-1.167028808593750000e+02 4.699456787109379974e+01
-1.167359008789059942e+02 4.704980468750000000e+01
-1.167702026367190058e+02 4.710382080078120026e+01
-1.167257080078120026e+02 4.706683349609379974e+01
-1.167420043945309942e+02 4.710260009765620026e+01
-1.167575683593750000e+02 4.713946533203120026e+01
-1.167820434570309942e+02 4.718518066406250000e+01
-1.168076171875000000e+02 4.722985839843750000e+01
-1.168418579101559942e+02 4.728436279296879974e+01
-1.168766479492190058e+02 4.733868408203120026e+01
-1.168318481445309942e+02 4.730139160156250000e+01
-1.168655395507809942e+02 4.735614013671879974e+01
-1.168998413085940058e+02 4.741070556640620026e+01
-1.169255371093750000e+02 4.745581054687500000e+01
-1.169515380859379974e+02 4.750085449218750000e+01
-1.168978881835940058e+02 4.745385742187500000e+01
-1.169229125976559942e+02 4.749945068359379974e+01
-1.169476318359379974e+02 4.754541015625000000e+01
-1.169729003906250000e+02 4.759075927734379974e+01
-1.170067138671879974e+02 4.764624023437500000e+01
-1.170431518554690058e+02 4.769879150390620026e+01
-1.169965209960940058e+02 4.766223144531250000e+01
-1.170133666992190058e+02 4.769769287109379974e+01
-1.170382690429690058e+02 4.774353027343750000e+01
-1.170457763671879974e+02 4.777050781250000000e+01
-1.170618896484379974e+02 4.780706787109379974e+01
-1.170871582031250000e+02 4.785272216796879974e+01
-1.171210937500000000e+02 4.790850830078120026e+01
-1.171574707031250000e+02 4.796160888671879974e+01
-1.171093139648440058e+02 4.792675781250000000e+01
-1.171455688476559942e+02 4.797900390625000000e+01
-1.171809692382809942e+02 4.803295898437500000e+01
-1.172165527343750000e+02 4.808728027343750000e+01
-1.171697998046879974e+02 4.805004882812500000e+01
-1.171957397460940058e+02 4.809545898437500000e+01
-1.172306518554690058e+02 4.815032958984379974e+01
-1.172661132812500000e+02 4.820507812500000000e+01
-1.173027343750000000e+02 4.825872802734379974e+01
-1.172547607421879974e+02 4.822210693359379974e+01
-1.172902832031250000e+02 4.827636718750000000e+01
-1.173264770507809942e+02 4.833050537109379974e+01
-1.173626708984379974e+02 4.838525390625000000e+01
-1.173151855468750000e+02 4.834747314453120026e+01
-1.173505249023440058e+02 4.840246582031250000e+01
-1.173767089843750000e+02 4.844818115234379974e+01
-1.174030151367190058e+02 4.849401855468750000e+01
-1.174299316406250000e+02 4.853930664062500000e+01
-1.173820800781250000e+02 4.850170898437500000e+01
-1.174174194335940058e+02 4.855657958984379974e+01
-1.174523925781250000e+02 4.861248779296879974e+01
-1.174898071289059942e+02 4.866558837890620026e+01
-1.174407958984379974e+02 4.862908935546879974e+01
-1.174767456054690058e+02 4.868341064453120026e+01
-1.175128784179690058e+02 4.873791503906250000e+01
-1.175498046875000000e+02 4.879223632812500000e+01
-1.175011596679690058e+02 4.875476074218750000e+01
-1.175361938476559942e+02 4.881060791015620026e+01
-1.175634155273440058e+02 4.885528564453120026e+01
-1.176015014648440058e+02 4.890777587890620026e+01
-1.176386108398440058e+02 4.896209716796879974e+01
-1.175889282226559942e+02 4.892474365234379974e+01
-1.176246337890620026e+02 4.898760986328120026e+01
-9.641821289062500000e+01 2.870324707031250000e+01
-9.642376708984380684e+01 2.876086425781250000e+01
-9.644750976562500000e+01 2.870837402343750000e+01
-9.644927978515619316e+01 2.881488037109379974e+01
-9.650653076171880684e+01 2.897949218750000000e+01
-9.652478027343750000e+01 2.902478027343750000e+01
-9.658398437500000000e+01 2.921868896484379974e+01
-9.661596679687500000e+01 2.936907958984379974e+01
-9.663122558593750000e+01 2.938574218750000000e+01
-9.663708496093750000e+01 2.944329833984379974e+01
-9.664343261718750000e+01 2.950097656250000000e+01
-9.665838623046880684e+01 2.951763916015620026e+01
-9.666839599609380684e+01 2.960412597656250000e+01
-9.667913818359380684e+01 2.964129638671879974e+01
-9.669372558593750000e+01 2.965783691406250000e+01
-9.673986816406250000e+01 2.983508300781250000e+01
-9.676055908203119316e+01 2.982098388671879974e+01
-9.677636718750000000e+01 2.987677001953120026e+01
-9.697076416015619316e+01 3.063183593750000000e+01
-9.702264404296880684e+01 3.083868408203120026e+01
-9.709875488281250000e+01 3.109820556640620026e+01
-9.711236572265619316e+01 3.110418701171879974e+01
-9.712335205078119316e+01 3.114129638671879974e+01
-9.713415527343750000e+01 3.117834472656250000e+01
-9.714611816406250000e+01 3.120513916015620026e+01
-9.715985107421880684e+01 3.129180908203120026e+01
-9.717895507812500000e+01 3.131628417968750000e+01
-9.720446777343750000e+01 3.142956542968750000e+01
-9.722155761718750000e+01 3.147485351562500000e+01
-9.723181152343750000e+01 3.152227783203120026e+01
-9.724267578125000000e+01 3.155938720703120026e+01
-9.725488281250000000e+01 3.157580566406250000e+01
-9.726586914062500000e+01 3.161297607421879974e+01
-9.727679443359380684e+01 3.165014648437500000e+01
-9.728656005859380684e+01 3.170794677734379974e+01
-9.729821777343750000e+01 3.173449707031250000e+01
-9.731237792968750000e+01 3.173010253906250000e+01
-9.732519531250000000e+01 3.183740234375000000e+01
-9.733886718750000000e+01 3.183276367187500000e+01
-9.735668945312500000e+01 3.187768554687500000e+01
-9.738635253906250000e+01 3.206127929687500000e+01
-9.740368652343750000e+01 3.208557128906250000e+01
-9.741687011718750000e+01 3.208111572265620026e+01
-9.743560791015619316e+01 3.222784423828120026e+01
-9.744897460937500000e+01 3.219219970703120026e+01
-9.746539306640619316e+01 3.224780273437500000e+01
-9.748535156250000000e+01 3.237390136718750000e+01
-9.749633789062500000e+01 3.241101074218750000e+01
-9.750756835937500000e+01 3.245843505859379974e+01
-9.751879882812500000e+01 3.249554443359379974e+01
-9.753027343750000000e+01 3.250146484375000000e+01
-9.754174804687500000e+01 3.252807617187500000e+01
-9.755865478515619316e+01 3.263537597656250000e+01
-9.756994628906250000e+01 3.267236328125000000e+01
-9.758081054687500000e+01 3.269909667968750000e+01
-9.759246826171880684e+01 3.268414306640620026e+01
-9.762042236328119316e+01 3.282861328125000000e+01
-9.763677978515619316e+01 3.282183837890620026e+01
-9.765307617187500000e+01 3.288775634765620026e+01
-9.766430664062500000e+01 3.294549560546879974e+01
-9.767584228515619316e+01 3.299279785156250000e+01
-9.768756103515619316e+01 3.304028320312500000e+01
-9.769970703125000000e+01 3.308758544921879974e+01
-9.771136474609380684e+01 3.312451171875000000e+01
-9.772192382812500000e+01 3.313031005859379974e+01
-9.789257812500000000e+01 3.369519042968750000e+01
-9.791223144531250000e+01 3.378173828125000000e+01
-9.792352294921880684e+01 3.381878662109379974e+01
-9.793408203125000000e+01 3.384539794921879974e+01
-9.794390869140619316e+01 3.386157226562500000e+01
-9.796679687500000000e+01 3.393548583984379974e+01
-9.797674560546880684e+01 3.395166015625000000e+01
-9.798974609375000000e+01 3.400933837890620026e+01
-9.800213623046880684e+01 3.405664062500000000e+01
-9.801354980468750000e+01 3.409362792968750000e+01
-9.802636718750000000e+01 3.414093017578120026e+01
-9.803796386718750000e+01 3.417791748046879974e+01
-9.805078125000000000e+01 3.422521972656250000e+01
-9.804986572265619316e+01 3.417114257812500000e+01
-9.806848144531250000e+01 3.424731445312500000e+01
-9.808990478515619316e+01 3.434405517578120026e+01
-9.809704589843750000e+01 3.433947753906250000e+01
-9.811041259765619316e+01 3.439697265625000000e+01
-9.812207031250000000e+01 3.443377685546879974e+01
-9.824615478515619316e+01 3.483221435546879974e+01
-9.826373291015619316e+01 3.488769531250000000e+01
-9.827551269531250000e+01 3.492462158203120026e+01
-9.829089355468750000e+01 3.498205566406250000e+01
-9.828778076171880684e+01 3.493865966796879974e+01
-9.829931640625000000e+01 3.497570800781250000e+01
-9.832287597656250000e+01 3.504956054687500000e+01
-9.878326416015619316e+01 3.649414062500000000e+01
-9.879113769531250000e+01 3.650848388671879974e+01
-9.880816650390619316e+01 3.656591796875000000e+01
-9.882031250000000000e+01 3.660284423828120026e+01
-9.883807373046880684e+01 3.666009521484379974e+01
-9.882891845703119316e+01 3.661712646484379974e+01
-9.884570312500000000e+01 3.667449951171879974e+01
-9.886291503906250000e+01 3.673175048828120026e+01
-9.888073730468750000e+01 3.678894042968750000e+01
-9.887127685546880684e+01 3.674597167968750000e+01
-9.888574218750000000e+01 3.679321289062500000e+01
-9.890051269531250000e+01 3.684033203125000000e+01
-9.891040039062500000e+01 3.686688232421879974e+01
-9.896942138671880684e+01 3.704022216796879974e+01
-9.937664794921880684e+01 3.824853515625000000e+01
-9.938903808593750000e+01 3.828540039062500000e+01
-9.940875244140619316e+01 3.834252929687500000e+01
-9.939416503906250000e+01 3.830004882812500000e+01
-9.943786621093750000e+01 3.842590332031250000e+01
-9.942242431640619316e+01 3.838366699218750000e+01
-9.944183349609380684e+01 3.844055175781250000e+01
-9.946166992187500000e+01 3.849749755859379974e+01
-9.948211669921880684e+01 3.855426025390620026e+01
-9.946636962890619316e+01 3.851196289062500000e+01
-9.948608398437500000e+01 3.856896972656250000e+01
-9.950256347656250000e+01 3.861578369140620026e+01
-9.952294921875000000e+01 3.867285156250000000e+01
-9.953973388671880684e+01 3.871972656250000000e+01
-9.952343750000000000e+01 3.867767333984379974e+01
-9.954327392578119316e+01 3.873486328125000000e+01
-9.956365966796880684e+01 3.879193115234379974e+01
-9.958447265625000000e+01 3.884893798828120026e+01
-9.956768798828119316e+01 3.880694580078120026e+01
-9.958764648437500000e+01 3.886395263671879974e+01
-9.960815429687500000e+01 3.892083740234379974e+01
-9.962921142578119316e+01 3.897760009765620026e+01
-9.961193847656250000e+01 3.893554687500000000e+01
-9.962457275390619316e+01 3.897229003906250000e+01
-9.964111328125000000e+01 3.901910400390620026e+01
-9.966180419921880684e+01 3.907580566406250000e+01
-9.968316650390619316e+01 3.913250732421879974e+01
-9.970050048828119316e+01 3.917913818359379974e+01
-9.968273925781250000e+01 3.913714599609379974e+01
-9.970330810546880684e+01 3.919403076171879974e+01
-9.972460937500000000e+01 3.925085449218750000e+01
-9.974670410156250000e+01 3.930731201171879974e+01
-9.972833251953119316e+01 3.926562500000000000e+01
-9.974932861328119316e+01 3.932238769531250000e+01
-9.977075195312500000e+01 3.937908935546879974e+01
-9.979254150390619316e+01 3.943591308593750000e+01
-9.977392578125000000e+01 3.939416503906250000e+01
-9.979479980468750000e+01 3.945123291015620026e+01
-9.980786132812500000e+01 3.948803710937500000e+01
-9.982940673828119316e+01 3.954492187500000000e+01
-9.984240722656250000e+01 3.958166503906250000e+01
-9.985559082031250000e+01 3.961822509765620026e+01
-9.987762451171880684e+01 3.967486572265620026e+01
-9.985815429687500000e+01 3.963311767578120026e+01
-9.987542724609380684e+01 3.967980957031250000e+01
-9.989709472656250000e+01 3.973638916015620026e+01
-9.991949462890619316e+01 3.979284667968750000e+01
-9.993261718750000000e+01 3.982934570312500000e+01
-9.991308593750000000e+01 3.978747558593750000e+01
-9.993444824218750000e+01 3.984411621093750000e+01
-9.995642089843750000e+01 3.990075683593750000e+01
-9.996966552734380684e+01 3.993737792968750000e+01
-1.000037841796879974e+02 4.002197265625000000e+01
-9.998931884765619316e+01 3.999902343750000000e+01
-1.000023193359379974e+02 4.003576660156250000e+01
-1.000241699218750000e+02 4.009246826171879974e+01
-1.000416870117190058e+02 4.013909912109379974e+01
-1.000594482421879974e+02 4.018591308593750000e+01
-1.000775756835940058e+02 4.023254394531250000e+01
-1.000567016601559942e+02 4.019110107421879974e+01
-1.000698852539059942e+02 4.022790527343750000e+01
-1.001175537109379974e+02 4.034277343750000000e+01
-1.001165771484379974e+02 4.034967041015620026e+01
-1.001298217773440058e+02 4.038635253906250000e+01
-1.001593017578120026e+02 4.046124267578120026e+01
-1.001792602539059942e+02 4.051629638671879974e+01
-1.002027587890620026e+02 4.057275390625000000e+01
-1.001757202148440058e+02 4.052160644531250000e+01
-1.002050170898440058e+02 4.059655761718750000e+01
-1.002465820312500000e+02 4.069952392578120026e+01
-1.002426147460940058e+02 4.070483398437500000e+01
-1.002990722656250000e+02 4.083758544921879974e+01
-1.003177490234379974e+02 4.088409423828120026e+01
-1.002941894531250000e+02 4.084307861328120026e+01
-1.003173828125000000e+02 4.089947509765620026e+01
-1.003360595703120026e+02 4.094580078125000000e+01
-1.003396606445309942e+02 4.096264648437500000e+01
-1.004275512695309942e+02 4.117700195312500000e+01
-1.004302978515620026e+02 4.119415283203120026e+01
-1.004548950195309942e+02 4.125036621093750000e+01
-1.004300537109379974e+02 4.120959472656250000e+01
-1.004484252929690058e+02 4.125616455078120026e+01
-1.004722900390620026e+02 4.131243896484379974e+01
-1.004967651367190058e+02 4.136865234375000000e+01
-1.004720458984379974e+02 4.132763671875000000e+01
-1.004855346679690058e+02 4.136419677734379974e+01
-1.005092163085940058e+02 4.142059326171879974e+01
-1.005335693359379974e+02 4.147674560546879974e+01
-1.005583496093750000e+02 4.153295898437500000e+01
-1.005779418945309942e+02 4.157922363281250000e+01
-1.005521850585940058e+02 4.153851318359379974e+01
-1.005714111328120026e+02 4.158496093750000000e+01
-1.005963745117190058e+02 4.164105224609379974e+01
-1.006216430664059942e+02 4.169726562500000000e+01
-1.005961914062500000e+02 4.165637207031250000e+01
-1.006149291992190058e+02 4.170312500000000000e+01
-1.006395263671879974e+02 4.175939941406250000e+01
-1.006645507812500000e+02 4.181555175781250000e+01
-1.006782836914059942e+02 4.185205078125000000e+01
-1.006978759765620026e+02 4.189825439453120026e+01
-1.007116699218750000e+02 4.193469238281250000e+01
-1.007313232421879974e+02 4.198089599609379974e+01
-1.007039794921879974e+02 4.194049072265620026e+01
-1.007286376953120026e+02 4.199670410156250000e+01
-1.007481079101559942e+02 4.204302978515620026e+01
-1.007869262695309942e+02 4.212707519531250000e+01
-1.007831420898440058e+02 4.213458251953120026e+01
-1.008027954101559942e+02 4.218109130859379974e+01
-1.008287353515620026e+02 4.223718261718750000e+01
-1.008004760742190058e+02 4.219714355468750000e+01
-1.008255615234379974e+02 4.225354003906250000e+01
-1.008452148437500000e+02 4.229992675781250000e+01
-1.008713989257809942e+02 4.235601806640620026e+01
-1.008437500000000000e+02 4.231549072265620026e+01
-1.008635864257809942e+02 4.236181640625000000e+01
-1.008834838867190058e+02 4.240820312500000000e+01
-1.009094238281250000e+02 4.246429443359379974e+01
-1.009360961914059942e+02 4.252001953125000000e+01
-1.009500732421879974e+02 4.255670166015620026e+01
-1.009705200195309942e+02 4.260272216796879974e+01
-1.009411621093750000e+02 4.256268310546879974e+01
-1.009609375000000000e+02 4.260900878906250000e+01
-1.009809570312500000e+02 4.265521240234379974e+01
-1.010010986328120026e+02 4.270135498046879974e+01
-1.009975585937500000e+02 4.270843505859379974e+01
-1.011063232421879974e+02 4.294885253906250000e+01
-1.010949096679690058e+02 4.294689941406250000e+01
-1.011219482421879974e+02 4.300256347656250000e+01
-1.011492309570309942e+02 4.305828857421879974e+01
-1.011182861328120026e+02 4.301861572265620026e+01
-1.011446533203120026e+02 4.307464599609379974e+01
-1.011718139648440058e+02 4.313024902343750000e+01
-1.011860351562500000e+02 4.316687011718750000e+01
-1.013026733398440058e+02 4.345837402343750000e+01
-1.013747558593750000e+02 4.362255859375000000e+01
-1.013491210937500000e+02 4.360137939453120026e+01
-1.013574218750000000e+02 4.362774658203120026e+01
-1.014188842773440058e+02 4.374017333984379974e+01
-1.013865966796879974e+02 4.370037841796879974e+01
-1.014140625000000000e+02 4.375622558593750000e+01
-1.014418334960940058e+02 4.381188964843750000e+01
-1.014704589843750000e+02 4.386761474609379974e+01
-1.014379272460940058e+02 4.382800292968750000e+01
-1.014653930664059942e+02 4.388409423828120026e+01
-1.014933471679690058e+02 4.393988037109379974e+01
-1.015223999023440058e+02 4.399523925781250000e+01
-1.014891357421879974e+02 4.395593261718750000e+01
-1.015171508789059942e+02 4.401159667968750000e+01
-1.015454101562500000e+02 4.406732177734379974e+01
-1.015743408203120026e+02 4.412298583984379974e+01
-1.015407714843750000e+02 4.408361816406250000e+01
-1.015686645507809942e+02 4.413958740234379974e+01
-1.015968627929690058e+02 4.419543457031250000e+01
-1.016258544921879974e+02 4.425097656250000000e+01
-1.015917968750000000e+02 4.421160888671879974e+01
-1.016129150390620026e+02 4.425793457031250000e+01
-1.016343994140620026e+02 4.430401611328120026e+01
-1.016631469726559942e+02 4.435937500000000000e+01
-1.016923828125000000e+02 4.441491699218750000e+01
-1.016579589843750000e+02 4.437548828125000000e+01
-1.016796264648440058e+02 4.442163085937500000e+01
-1.017085571289059942e+02 4.447705078125000000e+01
-1.017381591796879974e+02 4.453222656250000000e+01
-1.017682495117190058e+02 4.458734130859379974e+01
-1.017327880859379974e+02 4.454833984375000000e+01
-1.017619628906250000e+02 4.460406494140620026e+01
-1.017917480468750000e+02 4.465948486328120026e+01
-1.018219604492190058e+02 4.471466064453120026e+01
-1.017858886718750000e+02 4.467590332031250000e+01
-1.018151855468750000e+02 4.473138427734379974e+01
-1.018446044921879974e+02 4.478717041015620026e+01
-1.018747558593750000e+02 4.484246826171879974e+01
-1.018381347656250000e+02 4.480364990234379974e+01
-1.018529663085940058e+02 4.484020996093750000e+01
-1.018750610351559942e+02 4.488629150390620026e+01
-1.018973999023440058e+02 4.493212890625000000e+01
-1.019198608398440058e+02 4.497790527343750000e+01
-1.019424438476559942e+02 4.502380371093750000e+01
-1.019500122070309942e+02 4.505059814453120026e+01
-1.019727783203120026e+02 4.509631347656250000e+01
-1.019957275390620026e+02 4.514202880859379974e+01
-1.020189208984379974e+02 4.518762207031250000e+01
-1.020265502929690058e+02 4.521466064453120026e+01
-1.020343017578120026e+02 4.524157714843750000e+01
-1.020496826171879974e+02 4.527801513671879974e+01
-1.020499267578120026e+02 4.529541015625000000e+01
-1.020504150390620026e+02 4.531274414062500000e+01
-1.020731201171879974e+02 4.535864257812500000e+01
-1.021035766601559942e+02 4.541394042968750000e+01
-1.021345825195309942e+02 4.546911621093750000e+01
-1.021501464843750000e+02 4.550537109375000000e+01
-1.021423339843750000e+02 4.551342773437500000e+01
-1.021427612304690058e+02 4.553051757812500000e+01
-1.021657714843750000e+02 4.557629394531250000e+01
-1.021813354492190058e+02 4.561248779296879974e+01
-1.022043457031250000e+02 4.565826416015620026e+01
-1.022125244140620026e+02 4.569360351562500000e+01
-1.022667846679690058e+02 4.579437255859379974e+01
-1.022589721679690058e+02 4.580218505859379974e+01
-1.023131713867190058e+02 4.590301513671879974e+01
-1.023129272460940058e+02 4.592059326171879974e+01
-1.023128662109379974e+02 4.593792724609379974e+01
-1.024138183593750000e+02 4.616522216796879974e+01
-1.024454956054690058e+02 4.622912597656250000e+01
-1.024534912109379974e+02 4.625598144531250000e+01
-1.025097656250000000e+02 4.634783935546879974e+01
-1.025585937500000000e+02 4.643884277343750000e+01
-1.025570678710940058e+02 4.646545410156250000e+01
-1.025566406250000000e+02 4.648284912109379974e+01
-1.025723266601559942e+02 4.651940917968750000e+01
-1.025722656250000000e+02 4.653656005859379974e+01
-1.026287841796879974e+02 4.662866210937500000e+01
-1.026201782226559942e+02 4.663671875000000000e+01
-1.026524658203120026e+02 4.669189453125000000e+01
-1.026768798828120026e+02 4.673736572265620026e+01
-1.027644042968750000e+02 4.697125244140620026e+01
-1.028046875000000000e+02 4.706201171875000000e+01
-1.029521484375000000e+02 4.736187744140620026e+01
-1.029512329101559942e+02 4.737939453125000000e+01
-1.030107421875000000e+02 4.747070312500000000e+01
-1.029834594726559942e+02 4.746020507812500000e+01
-1.031114501953120026e+02 4.767749023437500000e+01
-1.031376342773440058e+02 4.772253417968750000e+01
-1.031358032226559942e+02 4.774047851562500000e+01
-1.032250366210940058e+02 4.797448730468750000e+01
-1.033107299804690058e+02 4.812841796875000000e+01
-1.033272094726559942e+02 4.816479492187500000e+01
-1.033533935546879974e+02 4.821002197265620026e+01
-1.033892211914059942e+02 4.826409912109379974e+01
-1.033323974609379974e+02 4.821795654296879974e+01
-1.033942260742190058e+02 4.830914306640620026e+01
-1.035076293945309942e+02 4.852545166015620026e+01
-1.035954589843750000e+02 4.869665527343750000e+01
-1.035812377929690058e+02 4.872344970703120026e+01
-1.036347045898440058e+02 4.881390380859379974e+01
-1.036141357421879974e+02 4.881304931640620026e+01
-1.036980590820309942e+02 4.892193603515620026e+01
-1.036486816406250000e+02 4.888513183593750000e+01
-1.036746826171879974e+02 4.893902587890620026e+01
-1.213441162109379974e+02 3.585870361328120026e+01
-1.213542480468750000e+02 3.588897705078120026e+01
-1.213687744140620026e+02 3.594830322265620026e+01
-1.213666992187500000e+02 3.591027832031250000e+01
-1.213804321289059942e+02 3.596960449218750000e+01
-1.213947753906250000e+02 3.602886962890620026e+01
-1.214095458984379974e+02 3.608825683593750000e+01
-1.214069824218750000e+02 3.605029296875000000e+01
-1.214209594726559942e+02 3.610968017578120026e+01
-1.214354858398440058e+02 3.616894531250000000e+01
-1.214488525390620026e+02 3.621856689453120026e+01
-1.214643554687500000e+02 3.627770996093750000e+01
-1.214608764648440058e+02 3.623980712890620026e+01
-1.214754028320309942e+02 3.629895019531250000e+01
-1.214903564453120026e+02 3.635815429687500000e+01
-1.215040283203120026e+02 3.640759277343750000e+01
-1.215004882812500000e+02 3.636975097656250000e+01
-1.215148315429690058e+02 3.642895507812500000e+01
-1.215296630859379974e+02 3.648815917968750000e+01
-1.215432128906250000e+02 3.653784179687500000e+01
-1.215568847656250000e+02 3.658746337890620026e+01
-1.215709228515620026e+02 3.663696289062500000e+01
-1.215661621093750000e+02 3.659918212890620026e+01
-1.215811157226559942e+02 3.665838623046879974e+01
-1.215964965820309942e+02 3.671759033203120026e+01
-1.216123657226559942e+02 3.677685546875000000e+01
-1.216054077148440058e+02 3.672955322265620026e+01
-1.216185302734379974e+02 3.677923583984379974e+01
-1.216318969726559942e+02 3.682885742187500000e+01
-1.216454467773440058e+02 3.687841796875000000e+01
-1.216571655273440058e+02 3.691839599609379974e+01
-1.216728515625000000e+02 3.697753906250000000e+01
-1.216890869140620026e+02 3.703662109375000000e+01
-1.216828613281250000e+02 3.699902343750000000e+01
-1.216983032226559942e+02 3.705816650390620026e+01
-1.217142333984379974e+02 3.711730957031250000e+01
-1.217307128906250000e+02 3.717645263671879974e+01
-1.217239379882809942e+02 3.713897705078120026e+01
-1.217394409179690058e+02 3.719824218750000000e+01
-1.217554931640620026e+02 3.725744628906250000e+01
-1.217720336914059942e+02 3.731652832031250000e+01
-1.217648315429690058e+02 3.727911376953120026e+01
-1.217806396484379974e+02 3.733825683593750000e+01
-1.217968750000000000e+02 3.739733886718750000e+01
-1.218135986328120026e+02 3.745635986328120026e+01
-1.218257446289059942e+02 3.749621582031250000e+01
-1.218181152343750000e+02 3.745880126953120026e+01
-1.218342895507809942e+02 3.751782226562500000e+01
-1.218508911132809942e+02 3.757684326171879974e+01
-1.218679809570309942e+02 3.763580322265620026e+01
-1.218597412109379974e+02 3.759851074218750000e+01
-1.218759765625000000e+02 3.765753173828120026e+01
-1.218928222656250000e+02 3.771655273437500000e+01
-1.219100952148440058e+02 3.777545166015620026e+01
-1.219014892578120026e+02 3.773822021484379974e+01
-1.219178466796879974e+02 3.779724121093750000e+01
-1.219348144531250000e+02 3.785620117187500000e+01
-1.219522705078120026e+02 3.791510009765620026e+01
-1.219411621093750000e+02 3.786834716796879974e+01
-1.219576416015620026e+02 3.792730712890620026e+01
-1.219746093750000000e+02 3.798626708984379974e+01
-1.219893188476559942e+02 3.803582763671879974e+01
-1.219936523437500000e+02 3.804736328125000000e+01
-1.220090942382809942e+02 3.809783935546879974e+01
-1.220432739257809942e+02 3.821472167968750000e+01
-1.220333251953120026e+02 3.817761230468750000e+01
-1.220504760742190058e+02 3.823651123046879974e+01
-1.220681762695309942e+02 3.829528808593750000e+01
-1.220863647460940058e+02 3.835406494140620026e+01
-1.220759277343750000e+02 3.831713867187500000e+01
-1.220932617187500000e+02 3.837603759765620026e+01
-1.221110229492190058e+02 3.843493652343750000e+01
-1.221783447265620026e+02 3.865545654296879974e+01
-1.221904296875000000e+02 3.869543457031250000e+01
-1.222084350585940058e+02 3.875433349609379974e+01
-1.222237548828120026e+02 3.880371093750000000e+01
-1.222124633789059942e+02 3.876696777343750000e+01
-1.222300415039059942e+02 3.882586669921879974e+01
-1.222480468750000000e+02 3.888464355468750000e+01
-1.222666015625000000e+02 3.894335937500000000e+01
-1.222548828125000000e+02 3.890661621093750000e+01
-1.222728881835940058e+02 3.896533203125000000e+01
-1.222915649414059942e+02 3.902386474609379974e+01
-1.223104248046879974e+02 3.908258056640620026e+01
-1.223099975585940058e+02 3.908471679687500000e+01
-1.223414306640620026e+02 3.918218994140620026e+01
-1.223439941406250000e+02 3.919390869140620026e+01
-1.223563842773440058e+02 3.923382568359379974e+01
-1.223688354492190058e+02 3.927374267578120026e+01
-1.223812255859379974e+02 3.931365966796879974e+01
-1.223935546875000000e+02 3.935363769531250000e+01
-1.223995971679690058e+02 3.937475585937500000e+01
-1.224382324218750000e+02 3.949090576171879974e+01
-1.224470214843750000e+02 3.952142333984379974e+01
-1.224524536132809942e+02 3.954248046875000000e+01
-1.224648437500000000e+02 3.958239746093750000e+01
-1.224772338867190058e+02 3.962225341796879974e+01
-1.224828491210940058e+02 3.964355468750000000e+01
-1.224953002929690058e+02 3.968347167968750000e+01
-1.225047607421879974e+02 3.971398925781250000e+01
-1.225448608398440058e+02 3.982983398437500000e+01
-1.225536499023440058e+02 3.986041259765620026e+01
-1.225700683593750000e+02 3.990948486328120026e+01
-1.225548095703120026e+02 3.987341308593750000e+01
-1.225741577148440058e+02 3.993188476562500000e+01
-1.225901489257809942e+02 3.998101806640620026e+01
-1.226101684570309942e+02 4.003948974609379974e+01
-1.225949707031250000e+02 4.000341796875000000e+01
-1.226143798828120026e+02 4.006201171875000000e+01
-1.226342773437500000e+02 4.012048339843750000e+01
-1.226546020507809942e+02 4.017901611328120026e+01
-1.226390991210940058e+02 4.014300537109379974e+01
-1.226586914062500000e+02 4.020159912109379974e+01
-1.226787109375000000e+02 4.025994873046879974e+01
-1.226992797851559942e+02 4.031835937500000000e+01
-1.227161865234379974e+02 4.036730957031250000e+01
-1.226994628906250000e+02 4.033148193359379974e+01
-1.227194824218750000e+02 4.038989257812500000e+01
-1.227360229492190058e+02 4.043890380859379974e+01
-1.227487792968750000e+02 4.047863769531250000e+01
-1.227575683593750000e+02 4.050927734375000000e+01
-1.227740478515620026e+02 4.055834960937500000e+01
-1.227866210937500000e+02 4.059826660156250000e+01
-1.228034667968750000e+02 4.064739990234379974e+01
-1.228204956054690058e+02 4.069653320312500000e+01
-1.228033447265620026e+02 4.066088867187500000e+01
-1.228234252929690058e+02 4.071942138671879974e+01
-1.228439941406250000e+02 4.077783203125000000e+01
-1.228652954101559942e+02 4.083618164062500000e+01
-1.228477172851559942e+02 4.080059814453120026e+01
-1.228603515625000000e+02 4.084051513671879974e+01
-1.228952636718750000e+02 4.093731689453120026e+01
-1.229041748046879974e+02 4.096789550781250000e+01
-1.229092407226559942e+02 4.098925781250000000e+01
-1.229259643554690058e+02 4.103833007812500000e+01
-1.229428100585940058e+02 4.108740234375000000e+01
-1.229555053710940058e+02 4.112731933593750000e+01
-1.229768066406250000e+02 4.118548583984379974e+01
-1.229987182617190058e+02 4.124365234375000000e+01
-1.229754028320309942e+02 4.119946289062500000e+01
-1.229883422851559942e+02 4.123925781250000000e+01
-1.230013427734379974e+02 4.127911376953120026e+01
-1.230144042968750000e+02 4.131890869140620026e+01
-1.230317993164059942e+02 4.136785888671879974e+01
-1.230492553710940058e+02 4.141680908203120026e+01
-1.230708618164059942e+02 4.147491455078120026e+01
-1.230839843750000000e+02 4.151470947265620026e+01
-1.230971679687500000e+02 4.155450439453120026e+01
-1.231060180664059942e+02 4.158520507812500000e+01
-1.231105346679690058e+02 4.160656738281250000e+01
-1.231322021484379974e+02 4.166467285156250000e+01
-1.231408081054690058e+02 4.169537353515620026e+01
-1.231582031250000000e+02 4.174432373046879974e+01
-1.231711425781250000e+02 4.178411865234379974e+01
-1.231933593750000000e+02 4.184222412109379974e+01
-1.232067260742190058e+02 4.188195800781250000e+01
-1.232299194335940058e+02 4.193988037109379974e+01
-1.232432250976559942e+02 4.197961425781250000e+01
-1.232216796875000000e+02 4.194512939453120026e+01
-1.232437133789059942e+02 4.200323486328120026e+01
-1.232664794921879974e+02 4.206121826171879974e+01
-1.232847290039059942e+02 4.210992431640620026e+01
-1.232634887695309942e+02 4.207531738281250000e+01
-1.232766723632809942e+02 4.211511230468750000e+01
-1.233245849609379974e+02 4.222937011718750000e+01
-1.233277587890620026e+02 4.225103759765620026e+01
-1.233510131835940058e+02 4.230895996093750000e+01
-1.233543701171879974e+02 4.233062744140620026e+01
-1.233488769531250000e+02 4.233404541015620026e+01
-1.233874511718750000e+02 4.243023681640620026e+01
-1.233865356445309942e+02 4.244293212890620026e+01
-1.234313964843750000e+02 4.254791259765620026e+01
-1.234296875000000000e+02 4.256060791015620026e+01
-1.234290161132809942e+02 4.257318115234379974e+01
-1.234788818359379974e+02 4.268707275390620026e+01
-1.234557495117190058e+02 4.265277099609379974e+01
-1.234785156250000000e+02 4.271063232421879974e+01
-1.235018310546879974e+02 4.276843261718750000e+01
-1.235256958007809942e+02 4.282611083984379974e+01
-1.235023193359379974e+02 4.279193115234379974e+01
-1.235254516601559942e+02 4.284979248046879974e+01
-1.235489501953120026e+02 4.290747070312500000e+01
-1.235729980468750000e+02 4.296514892578120026e+01
-1.235490112304690058e+02 4.293103027343750000e+01
-1.235722045898440058e+02 4.298889160156250000e+01
-1.235959472656250000e+02 4.304663085937500000e+01
-1.236203002929690058e+02 4.310424804687500000e+01
-1.235959472656250000e+02 4.307031250000000000e+01
-1.236192626953120026e+02 4.312817382812500000e+01
-1.236432495117190058e+02 4.318579101562500000e+01
-1.236677856445309942e+02 4.324340820312500000e+01
-1.236430053710940058e+02 4.320953369140620026e+01
-1.236666259765620026e+02 4.326733398437500000e+01
-1.236907958984379974e+02 4.332489013671879974e+01
-1.237156372070309942e+02 4.338244628906250000e+01
-1.236905517578120026e+02 4.334869384765620026e+01
-1.237144165039059942e+02 4.340643310546879974e+01
-1.237388305664059942e+02 4.346405029296879974e+01
-1.237638549804690058e+02 4.352160644531250000e+01
-1.237384033203120026e+02 4.348797607421879974e+01
-1.237625732421879974e+02 4.354571533203120026e+01
-1.237870483398440058e+02 4.360339355468750000e+01
-1.238121337890620026e+02 4.366101074218750000e+01
-1.237862548828120026e+02 4.362744140625000000e+01
-1.238051757812500000e+02 4.367626953125000000e+01
-1.238296508789059942e+02 4.373394775390620026e+01
-1.238547363281250000e+02 4.379150390625000000e+01
-1.238804321289059942e+02 4.384893798828120026e+01
-1.238533325195309942e+02 4.381561279296879974e+01
-1.238780517578120026e+02 4.387322998046879974e+01
-1.239031982421879974e+02 4.393072509765620026e+01
-1.239288330078120026e+02 4.398803710937500000e+01
-1.239012451171879974e+02 4.395489501953120026e+01
-1.239260253906250000e+02 4.401239013671879974e+01
-1.239514770507809942e+02 4.406976318359379974e+01
-1.239714965820309942e+02 4.411816406250000000e+01
-1.239443969726559942e+02 4.408483886718750000e+01
-1.239694213867190058e+02 4.414227294921879974e+01
-1.239893188476559942e+02 4.419073486328120026e+01
-1.240152587890620026e+02 4.424804687500000000e+01
-1.240415649414059942e+02 4.430523681640620026e+01
-1.240131835937500000e+02 4.427227783203120026e+01
-1.240327758789059942e+02 4.432086181640620026e+01
-1.240480346679690058e+02 4.437158203125000000e+01
-8.188500976562500000e+01 2.639880371093750000e+01
-8.189990234375000000e+01 2.645458984375000000e+01
-8.190570068359380684e+01 2.650152587890620026e+01
-8.191583251953119316e+01 2.653875732421879974e+01
-8.193518066406250000e+01 2.658489990234379974e+01
-8.195385742187500000e+01 2.660253906250000000e+01
-8.196392822265619316e+01 2.663977050781250000e+01
-8.196545410156250000e+01 2.669653320312500000e+01
-8.196740722656250000e+01 2.675341796875000000e+01
-8.197753906250000000e+01 2.679058837890620026e+01
-8.199554443359380684e+01 2.680810546875000000e+01
-8.200158691406250000e+01 2.685510253906250000e+01
-8.200402832031250000e+01 2.691210937500000000e+01
-8.203320312500000000e+01 2.687152099609379974e+01
-8.202435302734380684e+01 2.698645019531250000e+01
-8.204223632812500000e+01 2.700378417968750000e+01
-8.204498291015619316e+01 2.706091308593750000e+01
-8.207373046875000000e+01 2.702020263671879974e+01
-8.207562255859380684e+01 2.707708740234379974e+01
-8.207806396484380684e+01 2.713403320312500000e+01
-8.208459472656250000e+01 2.718127441406250000e+01
-8.209118652343750000e+01 2.722851562500000000e+01
-8.210137939453119316e+01 2.726580810546879974e+01
-8.212927246093750000e+01 2.722491455078120026e+01
-8.213531494140619316e+01 2.727203369140620026e+01
-8.213769531250000000e+01 2.732904052734379974e+01
-8.214044189453119316e+01 2.738610839843750000e+01
-8.214379882812500000e+01 2.744323730468750000e+01
-8.217059326171880684e+01 2.740203857421879974e+01
-8.217315673828119316e+01 2.745898437500000000e+01
-8.217620849609380684e+01 2.751599121093750000e+01
-8.218298339843750000e+01 2.756311035156250000e+01
-8.220977783203119316e+01 2.752185058593750000e+01
-8.221624755859380684e+01 2.756896972656250000e+01
-8.221905517578119316e+01 2.762597656250000000e+01
-8.222241210937500000e+01 2.768310546875000000e+01
-8.222625732421880684e+01 2.774035644531250000e+01
-8.225195312500000000e+01 2.769891357421879974e+01
-8.225500488281250000e+01 2.775598144531250000e+01
-8.226519775390619316e+01 2.779315185546879974e+01
-8.227886962890619316e+01 2.782031250000000000e+01
-8.229077148437500000e+01 2.788586425781250000e+01
-8.229962158203119316e+01 2.796160888671879974e+01
-8.230389404296880684e+01 2.801892089843750000e+01
-8.232836914062500000e+01 2.797717285156250000e+01
-8.233843994140619316e+01 2.801422119140620026e+01
-8.234179687500000000e+01 2.807128906250000000e+01
-8.234875488281250000e+01 2.811834716796879974e+01
-8.235913085937500000e+01 2.815551757812500000e+01
-8.236944580078119316e+01 2.819262695312500000e+01
-8.237670898437500000e+01 2.823986816406250000e+01
-8.238635253906250000e+01 2.831579589843750000e+01
-8.241455078125000000e+01 2.829248046875000000e+01
-8.242663574218750000e+01 2.835839843750000000e+01
-8.244354248046880684e+01 2.837561035156250000e+01
-8.245410156250000000e+01 2.841284179687500000e+01
-8.245825195312500000e+01 2.847021484375000000e+01
-8.247668457031250000e+01 2.851593017578120026e+01
-8.248321533203119316e+01 2.860180664062500000e+01
-8.248834228515619316e+01 2.865924072265620026e+01
-8.251098632812500000e+01 2.861700439453120026e+01
-8.251812744140619316e+01 2.866412353515620026e+01
-8.252258300781250000e+01 2.872137451171879974e+01
-8.252764892578119316e+01 2.877868652343750000e+01
-8.253814697265619316e+01 2.881579589843750000e+01
-8.254602050781250000e+01 2.886309814453120026e+01
-8.255426025390619316e+01 2.891052246093750000e+01
-8.257525634765619316e+01 2.886816406250000000e+01
-8.258276367187500000e+01 2.891540527343750000e+01
-8.259027099609380684e+01 2.896270751953120026e+01
-8.259796142578119316e+01 2.901007080078120026e+01
-8.260583496093750000e+01 2.905755615234379974e+01
-8.262951660156250000e+01 2.904388427734379974e+01
-8.264221191406250000e+01 2.910974121093750000e+01
-8.264770507812500000e+01 2.920605468750000000e+01
-8.266546630859380684e+01 2.921258544921879974e+01
-8.267852783203119316e+01 2.923950195312500000e+01
-8.268212890625000000e+01 2.934625244140620026e+01
-8.269061279296880684e+01 2.939355468750000000e+01
-8.271752929687500000e+01 2.935919189453120026e+01
-8.284698486328119316e+01 2.988146972656250000e+01
-8.308154296875000000e+01 3.069830322265620026e+01
-8.311944580078119316e+01 3.082769775390620026e+01
-8.319042968750000000e+01 3.100830078125000000e+01
-8.342938232421880684e+01 3.189434814453120026e+01
-8.403710937500000000e+01 3.387164306640620026e+01
-8.404699707031250000e+01 3.387744140625000000e+01
-8.405883789062500000e+01 3.392486572265620026e+01
-8.407153320312500000e+01 3.398266601562500000e+01
-8.408471679687500000e+01 3.404034423828120026e+01
-8.409820556640619316e+01 3.409808349609379974e+01
-8.409906005859380684e+01 3.405438232421879974e+01
-8.411120605468750000e+01 3.410168457031250000e+01
-8.412347412109380684e+01 3.414910888671879974e+01
-8.413891601562500000e+01 3.417340087890620026e+01
-8.422058105468750000e+01 3.448565673828120026e+01
-8.423120117187500000e+01 3.447888183593750000e+01
-8.425006103515619316e+01 3.455511474609379974e+01
-8.425939941406250000e+01 3.457159423828120026e+01
-8.427008056640619316e+01 3.459820556640620026e+01
-8.441296386718750000e+01 3.507220458984379974e+01
-8.442071533203119316e+01 3.507818603515620026e+01
-8.443377685546880684e+01 3.512524414062500000e+01
-8.445654296875000000e+01 3.518841552734379974e+01
-8.476666259765619316e+01 3.617071533203120026e+01
-8.478100585937500000e+01 3.620526123046879974e+01
-8.497601318359380684e+01 3.680505371093750000e+01
-8.498339843750000000e+01 3.682122802734379974e+01
-8.499572753906250000e+01 3.685778808593750000e+01
-8.501885986328119316e+01 3.693371582031250000e+01
-8.503094482421880684e+01 3.697058105468750000e+01
-8.504846191406250000e+01 3.702789306640620026e+01
-8.505267333984380684e+01 3.703405761718750000e+01
-8.506475830078119316e+01 3.707092285156250000e+01
-8.508245849609380684e+01 3.712811279296879974e+01
-8.510089111328119316e+01 3.718524169921879974e+01
-8.509069824218750000e+01 3.714233398437500000e+01
-8.510559082031250000e+01 3.718927001953120026e+01
-8.514746093750000000e+01 3.732409667968750000e+01
-8.514807128906250000e+01 3.732006835937500000e+01
-8.516668701171880684e+01 3.737713623046879974e+01
-8.517626953125000000e+01 3.740368652343750000e+01
-8.519549560546880684e+01 3.745697021484379974e+01
-8.521722412109380684e+01 3.752221679687500000e+01
-8.524523925781250000e+01 3.760803222656250000e+01
-8.526037597656250000e+01 3.765313720703120026e+01
-8.527935791015619316e+01 3.771020507812500000e+01
-8.526385498046880684e+01 3.765747070312500000e+01
-8.527606201171880684e+01 3.769433593750000000e+01
-8.529113769531250000e+01 3.774139404296879974e+01
-8.530621337890619316e+01 3.778851318359379974e+01
-8.532165527343750000e+01 3.783557128906250000e+01
-8.534063720703119316e+01 3.789276123046879974e+01
-8.536010742187500000e+01 3.794976806640620026e+01
-8.534692382812500000e+01 3.790716552734379974e+01
-8.536254882812500000e+01 3.795416259765620026e+01
-8.538183593750000000e+01 3.801104736328120026e+01
-8.540148925781250000e+01 3.806811523437500000e+01
-8.538848876953119316e+01 3.802532958984379974e+01
-8.540399169921880684e+01 3.807238769531250000e+01
-8.542291259765619316e+01 3.812945556640620026e+01
-8.545135498046880684e+01 3.821301269531250000e+01
-8.546374511718750000e+01 3.824591064453120026e+01
-8.549835205078119316e+01 3.834820556640620026e+01
-8.550762939453119316e+01 3.837481689453120026e+01
-8.555126953125000000e+01 3.850091552734379974e+01
-8.553277587890619316e+01 3.844842529296879974e+01
-8.554864501953119316e+01 3.849542236328120026e+01
-8.556823730468750000e+01 3.855242919921879974e+01
-8.558087158203119316e+01 3.858911132812500000e+01
-8.560089111328119316e+01 3.864599609375000000e+01
-8.561755371093750000e+01 3.869274902343750000e+01
-8.560229492187500000e+01 3.865032958984379974e+01
-8.562182617187500000e+01 3.870745849609379974e+01
-8.564190673828119316e+01 3.876434326171879974e+01
-8.566247558593750000e+01 3.882128906250000000e+01
-8.564666748046880684e+01 3.877893066406250000e+01
-8.566650390625000000e+01 3.883593750000000000e+01
-8.568701171875000000e+01 3.889282226562500000e+01
-8.570819091796880684e+01 3.894964599609379974e+01
-8.569201660156250000e+01 3.890734863281250000e+01
-8.571209716796880684e+01 3.896435546875000000e+01
-8.572882080078119316e+01 3.901110839843750000e+01
-8.574963378906250000e+01 3.906793212890620026e+01
-8.577087402343750000e+01 3.912463378906250000e+01
-8.575347900390619316e+01 3.908264160156250000e+01
-8.577380371093750000e+01 3.913970947265620026e+01
-8.579467773437500000e+01 3.919659423828120026e+01
-8.581604003906250000e+01 3.925335693359379974e+01
-8.579815673828119316e+01 3.921154785156250000e+01
-8.581872558593750000e+01 3.926849365234379974e+01
-8.583984375000000000e+01 3.932525634765620026e+01
-8.586145019531250000e+01 3.938195800781250000e+01
-8.584320068359380684e+01 3.934002685546879974e+01
-8.586376953125000000e+01 3.939703369140620026e+01
-8.587664794921880684e+01 3.943371582031250000e+01
-8.590887451171880684e+01 3.951879882812500000e+01
-8.591314697265619316e+01 3.953540039062500000e+01
-8.593511962890619316e+01 3.959216308593750000e+01
-8.591680908203119316e+01 3.955017089843750000e+01
-8.593762207031250000e+01 3.960723876953120026e+01
-8.595904541015619316e+01 3.966400146484379974e+01
-8.598101806640619316e+01 3.972076416015620026e+01
-8.599884033203119316e+01 3.976739501953120026e+01
-8.597924804687500000e+01 3.972570800781250000e+01
-8.600048828125000000e+01 3.978253173828120026e+01
-8.602239990234380684e+01 3.983923339843750000e+01


==> figures/datasets/sarcos/sarcos.csv <==
1.947799999999999879e-02 -1.342180000000000040e-01
1.727899999999999922e-02 -1.370770000000000044e-01
1.633599999999999983e-02 -1.408780000000000032e-01
1.627299999999999927e-02 -1.453069999999999917e-01
1.727899999999999922e-02 -1.500509999999999899e-01
1.881800000000000139e-02 -1.545439999999999869e-01
2.001199999999999854e-02 -1.586909999999999987e-01
2.111100000000000129e-02 -1.624919999999999976e-01
2.167699999999999835e-02 -1.657589999999999897e-01
2.214800000000000102e-02 -1.687440000000000051e-01
2.277600000000000111e-02 -1.713510000000000033e-01
2.381300000000000083e-02 -1.738329999999999875e-01
2.510099999999999831e-02 -1.762519999999999920e-01
2.638899999999999926e-02 -1.782940000000000080e-01
2.742599999999999899e-02 -1.798960000000000004e-01
2.840000000000000163e-02 -1.809649999999999870e-01
2.909099999999999880e-02 -1.815930000000000044e-01
2.993900000000000033e-02 -1.819070000000000131e-01
3.088199999999999973e-02 -1.820009999999999961e-01
3.179300000000000181e-02 -1.819699999999999929e-01
3.239000000000000212e-02 -1.819379999999999886e-01
3.270399999999999696e-02 -1.818760000000000099e-01
3.273500000000000021e-02 -1.816869999999999874e-01
3.270399999999999696e-02 -1.813099999999999989e-01
3.267199999999999965e-02 -1.802110000000000101e-01
3.260899999999999910e-02 -1.786709999999999965e-01
3.251500000000000223e-02 -1.765029999999999932e-01
3.229499999999999732e-02 -1.740220000000000100e-01
3.185500000000000137e-02 -1.714769999999999905e-01
3.107000000000000040e-02 -1.689009999999999956e-01
3.022199999999999886e-02 -1.662619999999999931e-01
2.927899999999999947e-02 -1.634970000000000034e-01
2.824300000000000074e-02 -1.606380000000000030e-01
2.610600000000000073e-02 -1.577479999999999993e-01
2.318500000000000075e-02 -1.549210000000000031e-01
1.869200000000000028e-02 -1.520299999999999985e-01
1.265999999999999938e-02 -1.489520000000000011e-01
4.806000000000000376e-03 -1.457160000000000122e-01
-4.713000000000000175e-03 -1.423230000000000051e-01
-1.574000000000000052e-02 -1.388359999999999872e-01
-2.808599999999999985e-02 -1.354430000000000078e-01
-4.165800000000000058e-02 -1.324269999999999892e-01
-5.557499999999999940e-02 -1.300709999999999922e-01
-6.911499999999999588e-02 -1.287200000000000011e-01
-8.102199999999999680e-02 -1.284689999999999999e-01
-9.107500000000000318e-02 -1.287200000000000011e-01
-9.852099999999999747e-02 -1.299140000000000017e-01
-1.035790000000000044e-01 -1.317989999999999995e-01
-1.063749999999999973e-01 -1.347829999999999862e-01
-1.073169999999999957e-01 -1.384589999999999987e-01
-1.073479999999999990e-01 -1.427309999999999968e-01
-1.061549999999999994e-01 -1.475380000000000025e-01
-1.044270000000000059e-01 -1.522820000000000007e-01
-1.023219999999999963e-01 -1.567739999999999967e-01
-1.002170000000000005e-01 -1.610469999999999957e-01
-9.873999999999999444e-02 -1.648799999999999988e-01
-9.792399999999999716e-02 -1.682730000000000059e-01
-9.751500000000000445e-02 -1.714769999999999905e-01
-9.732699999999999685e-02 -1.744300000000000017e-01
-9.672999999999999654e-02 -1.772890000000000021e-01
-9.575599999999999390e-02 -1.799590000000000078e-01
-9.449899999999999967e-02 -1.823150000000000048e-01
-9.321100000000000219e-02 -1.843569999999999931e-01
-9.195499999999999508e-02 -1.863049999999999984e-01
-9.063499999999999335e-02 -1.877820000000000045e-01
-8.915900000000000214e-02 -1.890380000000000116e-01
-8.752500000000000557e-02 -1.897610000000000130e-01
-8.598600000000000687e-02 -1.901690000000000047e-01
-8.463500000000000190e-02 -1.902949999999999919e-01
-8.350399999999999490e-02 -1.902949999999999919e-01
-8.265599999999999337e-02 -1.902639999999999887e-01
-8.218399999999999317e-02 -1.902010000000000089e-01
-8.205900000000000694e-02 -1.900749999999999940e-01
-8.180700000000000471e-02 -1.897300000000000098e-01
-8.177600000000000147e-02 -1.890380000000000116e-01
-8.186999999999999833e-02 -1.879699999999999982e-01
-8.234099999999999753e-02 -1.865880000000000039e-01
-8.337799999999999379e-02 -1.849540000000000073e-01
-8.466600000000000514e-02 -1.829749999999999988e-01
-8.642500000000000182e-02 -1.809649999999999870e-01
-8.821600000000000275e-02 -1.787970000000000115e-01
-9.003800000000000692e-02 -1.764409999999999867e-01
-9.207999999999999519e-02 -1.740839999999999888e-01
-9.512800000000000422e-02 -1.717279999999999918e-01
-9.990300000000000569e-02 -1.694660000000000055e-01
-1.062489999999999962e-01 -1.673929999999999862e-01
-1.151080000000000020e-01 -1.655079999999999885e-01
-1.260409999999999864e-01 -1.640629999999999866e-01
-1.384819999999999940e-01 -1.632770000000000055e-01
-1.531530000000000113e-01 -1.631519999999999915e-01
-1.689859999999999973e-01 -1.635919999999999874e-01
-1.859200000000000019e-01 -1.649740000000000095e-01
-2.033870000000000122e-01 -1.674869999999999970e-01
-2.198489999999999889e-01 -1.713200000000000001e-01
-2.342059999999999975e-01 -1.764409999999999867e-01
-2.458299999999999930e-01 -1.823470000000000091e-01
-2.540290000000000048e-01 -1.888809999999999933e-01
-2.594639999999999724e-01 -1.955099999999999894e-01
-2.618519999999999737e-01 -2.019499999999999906e-01
-2.625750000000000028e-01 -2.080760000000000109e-01
-2.623550000000000049e-01 -2.133859999999999923e-01
-2.605640000000000178e-01 -2.178779999999999883e-01
-2.587729999999999753e-01 -2.218050000000000022e-01
-2.564170000000000060e-01 -2.255439999999999945e-01
-2.542179999999999995e-01 -2.295020000000000115e-01
-2.529299999999999882e-01 -2.334610000000000019e-01
-2.521129999999999760e-01 -2.375450000000000061e-01
-2.520819999999999728e-01 -2.417229999999999934e-01
-2.525839999999999752e-01 -2.459959999999999924e-01
-2.527730000000000254e-01 -2.503619999999999735e-01
-2.527099999999999902e-01 -2.544779999999999820e-01
-2.523639999999999772e-01 -2.583110000000000128e-01
-2.519250000000000100e-01 -2.619549999999999934e-01
-2.514850000000000141e-01 -2.654110000000000080e-01
-2.507309999999999817e-01 -2.683320000000000149e-01
-2.498819999999999930e-01 -2.707200000000000162e-01
-2.487199999999999966e-01 -2.722589999999999733e-01
-2.474949999999999928e-01 -2.732020000000000004e-01
-2.462070000000000092e-01 -2.735159999999999814e-01
-2.451069999999999915e-01 -2.735469999999999846e-01
-2.441020000000000134e-01 -2.735159999999999814e-01
-2.432219999999999938e-01 -2.734840000000000049e-01
-2.425940000000000041e-01 -2.734219999999999984e-01
-2.418710000000000027e-01 -2.733269999999999866e-01
-2.415889999999999982e-01 -2.729820000000000024e-01
-2.414320000000000077e-01 -2.722589999999999733e-01
-2.414320000000000077e-01 -2.711600000000000121e-01
-2.416830000000000089e-01 -2.696520000000000028e-01
-2.422169999999999879e-01 -2.678920000000000190e-01
-2.429399999999999893e-01 -2.657559999999999922e-01
-2.440390000000000059e-01 -2.634940000000000060e-01
-2.453899999999999970e-01 -2.612010000000000165e-01
-2.468980000000000063e-01 -2.588130000000000153e-01
-2.501019999999999910e-01 -2.563940000000000108e-01
-2.542809999999999793e-01 -2.537869999999999848e-01
-2.603130000000000166e-01 -2.513360000000000039e-01
-2.682289999999999952e-01 -2.490110000000000101e-01
-2.791620000000000212e-01 -2.471260000000000123e-01
-2.916969999999999841e-01 -2.460269999999999957e-01
-3.058660000000000267e-01 -2.457439999999999902e-01
-3.207249999999999823e-01 -2.464040000000000119e-01
-3.366219999999999768e-01 -2.481949999999999990e-01
-3.521099999999999786e-01 -2.513360000000000039e-01
-3.670010000000000217e-01 -2.562999999999999723e-01
-3.803210000000000202e-01 -2.624889999999999723e-01
-3.900290000000000146e-01 -2.695890000000000231e-01
-3.971600000000000130e-01 -2.773169999999999802e-01
-4.011500000000000066e-01 -2.847000000000000086e-01
-4.027839999999999754e-01 -2.918000000000000038e-01
-4.029719999999999969e-01 -2.978000000000000091e-01
-4.025949999999999807e-01 -3.029529999999999723e-01
-4.012129999999999863e-01 -3.074450000000000238e-01
-3.999880000000000102e-01 -3.120319999999999760e-01
-3.982910000000000061e-01 -3.170899999999999830e-01
-3.968780000000000086e-01 -3.225250000000000061e-01
-3.960919999999999996e-01 -3.285569999999999879e-01
-3.957470000000000154e-01 -3.348079999999999945e-01
-3.963749999999999774e-01 -3.413740000000000108e-01
-3.975690000000000057e-01 -3.479720000000000035e-01
-3.984480000000000244e-01 -3.543180000000000218e-01
-3.990770000000000151e-01 -3.603810000000000069e-01
-3.992649999999999810e-01 -3.659729999999999928e-01
-3.992649999999999810e-01 -3.710939999999999794e-01
-3.990449999999999831e-01 -3.754290000000000127e-01
-3.988249999999999851e-01 -3.790419999999999900e-01
-3.985429999999999806e-01 -3.818380000000000107e-01
-3.980400000000000049e-01 -3.834089999999999998e-01
-3.973800000000000110e-01 -3.840999999999999970e-01
-3.963119999999999976e-01 -3.842880000000000185e-01
-3.951810000000000045e-01 -3.841629999999999767e-01
-3.940819999999999879e-01 -3.840370000000000172e-01
-3.932649999999999757e-01 -3.838799999999999990e-01
-3.922910000000000008e-01 -3.835339999999999860e-01
-3.913479999999999737e-01 -3.823719999999999897e-01
-3.906569999999999765e-01 -3.803610000000000047e-01
-3.899659999999999793e-01 -3.777539999999999787e-01
-3.895890000000000186e-01 -3.745180000000000176e-01
-3.894009999999999971e-01 -3.709370000000000167e-01
-3.894009999999999971e-01 -3.671349999999999891e-01
-3.894630000000000036e-01 -3.633649999999999936e-01
-3.896519999999999984e-01 -3.595949999999999980e-01
-3.898719999999999963e-01 -3.558569999999999789e-01
-3.913170000000000259e-01 -3.519300000000000206e-01
-3.934849999999999737e-01 -3.475949999999999873e-01
-3.970350000000000268e-01 -3.429760000000000031e-01
-4.019980000000000220e-01 -3.376669999999999949e-01
-4.083129999999999815e-01 -3.321689999999999920e-01
-4.158839999999999759e-01 -3.266399999999999859e-01
-4.246809999999999752e-01 -3.216140000000000110e-01
-4.344819999999999793e-01 -3.175299999999999789e-01
-4.451950000000000074e-01 -3.147650000000000170e-01
-4.560020000000000184e-01 -3.134140000000000259e-01
-4.669039999999999857e-01 -3.133199999999999874e-01
-4.768000000000000016e-01 -3.141369999999999996e-01
-4.858469999999999733e-01 -3.162730000000000263e-01
-4.928850000000000176e-01 -3.194770000000000110e-01
-4.979430000000000245e-01 -3.241580000000000017e-01
-5.008010000000000517e-01 -3.298130000000000228e-01
-5.022780000000000022e-01 -3.358140000000000014e-01
-5.025920000000000387e-01 -3.419400000000000217e-01
-5.023090000000000055e-01 -3.479400000000000270e-01
-5.006129999999999747e-01 -3.540659999999999918e-01
-4.994509999999999783e-01 -3.604439999999999866e-01
-4.981940000000000257e-01 -3.672920000000000074e-01
-4.973139999999999783e-01 -3.748319999999999985e-01
-4.970629999999999771e-01 -3.827490000000000059e-01
-4.971260000000000123e-01 -3.914199999999999902e-01
-4.980049999999999755e-01 -3.999960000000000182e-01
-4.989790000000000059e-01 -4.081960000000000033e-01
-4.999850000000000128e-01 -4.157040000000000179e-01
-5.009900000000000464e-01 -4.224899999999999767e-01
-5.018380000000000063e-01 -4.285849999999999937e-01
-5.021839999999999637e-01 -4.337679999999999869e-01
-5.024349999999999650e-01 -4.378839999999999955e-01
-5.024349999999999650e-01 -4.410569999999999768e-01
-5.024349999999999650e-01 -4.431620000000000004e-01
-5.024039999999999617e-01 -4.443559999999999732e-01
-5.022780000000000022e-01 -4.448269999999999724e-01
-5.020580000000000043e-01 -4.447329999999999894e-01
-5.017749999999999710e-01 -4.442610000000000170e-01
-5.013670000000000071e-01 -4.435069999999999846e-01
-5.007390000000000452e-01 -4.421249999999999902e-01
-5.001419999999999755e-01 -4.398949999999999805e-01
-4.994190000000000018e-01 -4.367530000000000023e-01
-4.987909999999999844e-01 -4.329830000000000068e-01
-4.981309999999999905e-01 -4.285530000000000173e-01
-4.976280000000000148e-01 -4.237779999999999880e-01
-4.969999999999999973e-01 -4.187520000000000131e-01
-4.965919999999999779e-01 -4.135369999999999879e-01
-4.959950000000000192e-01 -4.082899999999999863e-01
-4.956180000000000030e-01 -4.028240000000000154e-01
-4.954609999999999848e-01 -3.973260000000000125e-01
-4.954290000000000083e-01 -3.913880000000000137e-01
-4.955240000000000200e-01 -3.851049999999999751e-01
-4.958060000000000245e-01 -3.779420000000000002e-01
-4.966550000000000131e-01 -3.699000000000000066e-01
-4.980370000000000075e-01 -3.610410000000000008e-01
-5.001729999999999787e-01 -3.516469999999999874e-01
-5.028120000000000367e-01 -3.425050000000000039e-01
-5.057970000000000521e-01 -3.342109999999999803e-01
-5.093469999999999942e-01 -3.271109999999999851e-01
-5.131160000000000165e-01 -3.217389999999999972e-01
-5.169810000000000239e-01 -3.184089999999999976e-01
-5.208129999999999704e-01 -3.170899999999999830e-01
-5.243630000000000235e-01 -3.171840000000000215e-01
-5.274739999999999984e-01 -3.185660000000000158e-01
-5.298929999999999474e-01 -3.211109999999999798e-01
-5.319350000000000467e-01 -3.249440000000000106e-01
-5.334109999999999685e-01 -3.300330000000000208e-01
-5.344480000000000341e-01 -3.363789999999999836e-01
-5.348880000000000301e-01 -3.437620000000000120e-01
-5.350449999999999928e-01 -3.520869999999999833e-01
-5.349819999999999576e-01 -3.606949999999999878e-01
-5.347309999999999564e-01 -3.697739999999999916e-01
-5.345739999999999936e-01 -3.788219999999999921e-01
-5.345419999999999616e-01 -3.878699999999999926e-01
-5.345419999999999616e-01 -3.966979999999999951e-01
-5.345419999999999616e-01 -4.049289999999999834e-01
-5.345739999999999936e-01 -4.125309999999999810e-01
-5.345739999999999936e-01 -4.193490000000000273e-01
-5.346049999999999969e-01 -4.253799999999999804e-01
-5.346360000000000001e-01 -4.304379999999999873e-01
-5.346990000000000354e-01 -4.342079999999999829e-01
-5.348559999999999981e-01 -4.367219999999999991e-01
-5.350129999999999608e-01 -4.380100000000000104e-01
-5.352649999999999908e-01 -4.384489999999999776e-01
-5.355159999999999920e-01 -4.383870000000000267e-01
-5.357039999999999580e-01 -4.379469999999999752e-01
-5.358929999999999527e-01 -4.370990000000000153e-01
-5.359869999999999912e-01 -4.357480000000000242e-01
-5.360500000000000265e-01 -4.333910000000000262e-01
-5.360500000000000265e-01 -4.299990000000000201e-01
-5.360190000000000232e-01 -4.254430000000000156e-01
-5.360190000000000232e-01 -4.201030000000000042e-01
-5.359869999999999912e-01 -4.142589999999999884e-01
-5.359869999999999912e-01 -4.081960000000000033e-01
-5.359559999999999880e-01 -4.021009999999999862e-01
-5.357990000000000252e-01 -3.959119999999999862e-01
-5.355790000000000273e-01 -3.896609999999999796e-01
-5.352329999999999588e-01 -3.832519999999999816e-01
-5.347619999999999596e-01 -3.766539999999999888e-01
-5.343539999999999957e-01 -3.699629999999999863e-01
-5.333480000000000443e-01 -3.628629999999999911e-01
-5.324370000000000491e-01 -3.554490000000000149e-01
-5.314630000000000187e-01 -3.473120000000000096e-01
-5.304900000000000171e-01 -3.383579999999999921e-01
-5.293590000000000240e-01 -3.286510000000000264e-01
-5.279449999999999976e-01 -3.186289999999999956e-01
-5.258709999999999773e-01 -3.087960000000000149e-01
-5.230749999999999567e-01 -2.994970000000000132e-01
-5.190540000000000154e-01 -2.911719999999999864e-01
-5.136819999999999720e-01 -2.844490000000000074e-01
-5.080580000000000096e-01 -2.795159999999999867e-01
-5.033149999999999569e-01 -2.765000000000000235e-01
-4.998900000000000010e-01 -2.752749999999999919e-01
-4.979430000000000245e-01 -2.753070000000000239e-01
-4.969689999999999941e-01 -2.764059999999999850e-01
-4.969689999999999941e-01 -2.784800000000000053e-01
-4.979109999999999925e-01 -2.823120000000000074e-01
-4.989480000000000026e-01 -2.874019999999999908e-01
-4.998900000000000010e-01 -2.937480000000000091e-01
-5.006129999999999747e-01 -3.010360000000000258e-01
-5.006760000000000099e-01 -3.089529999999999776e-01
-5.000790000000000513e-01 -3.170270000000000032e-01
-4.987280000000000046e-01 -3.248809999999999754e-01
-4.969689999999999941e-01 -3.325150000000000050e-01
-4.952719999999999900e-01 -3.395520000000000205e-01
-4.934189999999999965e-01 -3.459920000000000218e-01
-4.918480000000000074e-01 -3.518990000000000173e-01
-4.904660000000000131e-01 -3.572710000000000052e-01
-4.894290000000000029e-01 -3.618569999999999842e-01
-4.889580000000000037e-01 -3.655640000000000001e-01
-4.887690000000000090e-01 -3.681409999999999960e-01
-4.888319999999999887e-01 -3.695539999999999936e-01
-4.892090000000000050e-01 -3.699629999999999863e-01
-4.899629999999999819e-01 -3.698679999999999746e-01
-4.908429999999999738e-01 -3.694290000000000074e-01
-4.920050000000000257e-01 -3.686429999999999985e-01
-4.931360000000000188e-01 -3.671670000000000211e-01
-4.942039999999999766e-01 -3.648109999999999964e-01
-4.952409999999999868e-01 -3.614800000000000235e-01
-4.961519999999999819e-01 -3.573339999999999850e-01
-4.970629999999999771e-01 -3.523069999999999813e-01
-4.980049999999999755e-01 -3.467149999999999954e-01
-4.986970000000000014e-01 -3.408089999999999731e-01
-4.992309999999999803e-01 -3.346830000000000083e-01
-4.993560000000000221e-01 -3.285250000000000115e-01
-4.994190000000000018e-01 -3.222419999999999729e-01
-4.993879999999999986e-01 -3.160220000000000251e-01
-4.992929999999999868e-01 -3.097380000000000133e-01
-4.989480000000000026e-01 -3.034870000000000068e-01
-4.983819999999999917e-01 -2.971719999999999917e-01
-4.965600000000000014e-01 -2.907000000000000139e-01
-4.936070000000000180e-01 -2.840719999999999912e-01
-4.891460000000000252e-01 -2.770340000000000025e-01
-4.826119999999999854e-01 -2.694320000000000048e-01
-4.743490000000000206e-01 -2.612320000000000197e-01
-4.647669999999999857e-01 -2.525299999999999767e-01
-4.540859999999999896e-01 -2.436709999999999987e-01
-4.427449999999999997e-01 -2.349999999999999867e-01
-4.312779999999999947e-01 -2.270830000000000071e-01
-4.200940000000000230e-01 -2.206110000000000015e-01
-4.101350000000000273e-01 -2.158680000000000043e-01
-4.029719999999999969e-01 -2.129769999999999996e-01
-3.980710000000000082e-01 -2.116580000000000128e-01
-3.959349999999999814e-01 -2.115009999999999946e-01
-3.956210000000000004e-01 -2.116889999999999883e-01
-3.966890000000000138e-01 -2.127259999999999984e-01
-3.988570000000000171e-01 -2.147370000000000112e-01
-4.008990000000000054e-01 -2.183180000000000121e-01
-4.026899999999999924e-01 -2.235020000000000062e-01
-4.035380000000000078e-01 -2.294710000000000083e-01
-4.036319999999999908e-01 -2.362569999999999948e-01
-4.017470000000000208e-01 -2.428220000000000101e-01
-3.996109999999999940e-01 -2.488859999999999961e-01
-3.957470000000000154e-01 -2.543520000000000225e-01
-3.921020000000000061e-01 -2.591269999999999962e-01
-3.884270000000000223e-01 -2.633690000000000198e-01
-3.849079999999999724e-01 -2.675150000000000028e-01
-3.822380000000000222e-01 -2.713479999999999781e-01
-3.801329999999999987e-01 -2.745839999999999947e-01
-3.791280000000000205e-01 -2.769719999999999960e-01
-3.787820000000000076e-01 -2.782600000000000073e-01
-3.788130000000000108e-01 -2.784800000000000053e-01
-3.793469999999999898e-01 -2.784170000000000256e-01
-3.802900000000000169e-01 -2.781029999999999891e-01
-3.814839999999999898e-01 -2.775369999999999782e-01
-3.832740000000000036e-01 -2.764690000000000203e-01
-3.850649999999999906e-01 -2.746469999999999745e-01
-3.868869999999999809e-01 -2.722589999999999733e-01
-3.885520000000000085e-01 -2.692430000000000101e-01
-3.899969999999999826e-01 -2.654110000000000080e-01
-3.912860000000000227e-01 -2.609179999999999833e-01
-3.923849999999999838e-01 -2.560799999999999743e-01
-3.931390000000000162e-01 -2.511479999999999824e-01
-3.937990000000000101e-01 -2.460269999999999957e-01
-3.941439999999999944e-01 -2.408750000000000058e-01
-3.943010000000000126e-01 -2.356600000000000084e-01
-3.942390000000000061e-01 -2.305389999999999939e-01
-3.937359999999999749e-01 -2.254180000000000073e-01
-3.921649999999999858e-01 -2.204230000000000078e-01
-3.890859999999999874e-01 -2.153960000000000041e-01
-3.842800000000000105e-01 -2.102130000000000110e-01
-3.775569999999999760e-01 -2.045579999999999898e-01
-3.685399999999999787e-01 -1.986199999999999910e-01
-3.573250000000000037e-01 -1.923999999999999877e-01
-3.446330000000000227e-01 -1.861480000000000079e-01
-3.308409999999999962e-01 -1.797080000000000066e-01
-3.160129999999999884e-01 -1.733619999999999883e-01
-3.012480000000000158e-01 -1.674239999999999895e-01
-2.872359999999999913e-01 -1.623350000000000071e-01
-2.747640000000000082e-01 -1.586589999999999945e-01
-2.651510000000000256e-01 -1.562089999999999868e-01
-2.586789999999999923e-01 -1.548269999999999924e-01
-2.547519999999999785e-01 -1.538210000000000133e-01
-2.534009999999999874e-01 -1.532870000000000066e-01
-2.539980000000000016e-01 -1.531609999999999916e-01
-2.558520000000000238e-01 -1.532560000000000033e-01
-2.580189999999999984e-01 -1.538529999999999898e-01
-2.604699999999999793e-01 -1.549840000000000106e-01
-2.618829999999999769e-01 -1.573400000000000076e-01
-2.626060000000000061e-01 -1.610779999999999990e-01
-2.612860000000000182e-01 -1.654450000000000087e-01
-2.577679999999999971e-01 -1.702829999999999899e-01
-2.534950000000000259e-01 -1.750579999999999914e-01
-2.480289999999999995e-01 -1.793939999999999979e-01
-2.429080000000000128e-01 -1.833519999999999872e-01
-2.381959999999999911e-01 -1.866819999999999868e-01
-2.343000000000000083e-01 -1.896039999999999948e-01
-2.314410000000000078e-01 -1.918340000000000045e-01
-2.291789999999999938e-01 -1.935310000000000086e-01
-2.280480000000000007e-01 -1.946299999999999975e-01
-2.278910000000000102e-01 -1.951019999999999976e-01
-2.281430000000000125e-01 -1.951650000000000051e-01
-2.295560000000000100e-01 -1.951019999999999976e-01
-2.310639999999999916e-01 -1.949450000000000072e-01
-2.329179999999999862e-01 -1.947250000000000092e-01
-2.346459999999999935e-01 -1.941910000000000025e-01
-2.363109999999999933e-01 -1.935000000000000053e-01
-2.380069999999999963e-01 -1.926200000000000134e-01
-2.393899999999999917e-01 -1.912999999999999978e-01
-2.408349999999999935e-01 -1.891960000000000031e-01
-2.420910000000000006e-01 -1.865880000000000039e-01
-2.430970000000000075e-01 -1.835720000000000129e-01
-2.437560000000000004e-01 -1.802729999999999888e-01
-2.440080000000000027e-01 -1.768800000000000094e-01
-2.440390000000000059e-01 -1.735190000000000066e-01
-2.436619999999999897e-01 -1.701259999999999994e-01
-2.430340000000000000e-01 -1.669529999999999903e-01
-2.421860000000000124e-01 -1.640310000000000101e-01
-2.400809999999999889e-01 -1.611410000000000065e-01
-2.362480000000000135e-01 -1.581569999999999920e-01
-2.303729999999999944e-01 -1.552350000000000119e-01
-2.223940000000000083e-01 -1.521250000000000102e-01
-2.123720000000000052e-01 -1.489199999999999968e-01
-2.004340000000000011e-01 -1.457160000000000122e-01
-1.869879999999999876e-01 -1.426060000000000105e-01
-1.723480000000000012e-01 -1.396209999999999951e-01
-1.571110000000000007e-01 -1.366680000000000117e-01
-1.418119999999999936e-01 -1.340290000000000092e-01
-1.276430000000000065e-01 -1.317359999999999920e-01
-1.154850000000000043e-01 -1.299770000000000092e-01
-1.068459999999999965e-01 -1.288140000000000118e-01
-1.014739999999999948e-01 -1.280600000000000072e-01
-9.870900000000000507e-02 -1.278090000000000059e-01
-9.848899999999999322e-02 -1.279029999999999889e-01
-9.971399999999999708e-02 -1.284369999999999956e-01
-1.023850000000000038e-01 -1.294109999999999983e-01
-1.048349999999999976e-01 -1.311070000000000013e-01
-1.071909999999999946e-01 -1.337460000000000038e-01
-1.084790000000000060e-01 -1.374539999999999929e-01
-1.083849999999999952e-01 -1.416949999999999876e-01
-1.060600000000000015e-01 -1.461870000000000114e-01
-1.024790000000000006e-01 -1.506170000000000009e-01
-9.776700000000000668e-02 -1.546069999999999944e-01
-9.245699999999999752e-02 -1.579369999999999941e-01
-8.793299999999999728e-02 -1.608580000000000010e-01
-8.331500000000000017e-02 -1.632770000000000055e-01
-7.973399999999999932e-02 -1.653509999999999980e-01
-7.696899999999999575e-02 -1.671420000000000128e-01
-7.514700000000000546e-02 -1.684609999999999996e-01
-7.451900000000000190e-02 -1.692780000000000118e-01
-7.442500000000000504e-02 -1.697180000000000077e-01
-7.467600000000000626e-02 -1.698119999999999907e-01
-7.571300000000000252e-02 -1.698119999999999907e-01
-7.668700000000000516e-02 -1.697799999999999865e-01
-7.806899999999999951e-02 -1.697180000000000077e-01
-7.960799999999999821e-02 -1.696229999999999960e-01
-8.111599999999999366e-02 -1.694350000000000023e-01
-8.262400000000000300e-02 -1.690270000000000106e-01
-8.391200000000000048e-02 -1.683669999999999889e-01
-8.516899999999999471e-02 -1.670790000000000053e-01
-8.614299999999999735e-02 -1.653189999999999937e-01
-8.702200000000000213e-02 -1.631829999999999947e-01
-8.743099999999999483e-02 -1.608900000000000052e-01
-8.761900000000000244e-02 -1.585959999999999870e-01
-8.758799999999999919e-02 -1.563029999999999975e-01
-8.721099999999999686e-02 -1.539780000000000038e-01
-8.651999999999999968e-02 -1.516849999999999865e-01
-8.567099999999999715e-02 -1.494230000000000003e-01
-8.340999999999999803e-02 -1.470349999999999990e-01
-8.029899999999999538e-02 -1.448049999999999893e-01
-7.524100000000000232e-02 -1.426060000000000105e-01
-6.836100000000000509e-02 -1.405009999999999870e-01
-5.997299999999999853e-02 -1.383330000000000115e-01
-4.991999999999999910e-02 -1.361340000000000050e-01
-3.923900000000000304e-02 -1.338409999999999878e-01
-2.767800000000000121e-02 -1.314529999999999865e-01
-1.608499999999999860e-02 -1.292850000000000110e-01
-5.027000000000000218e-03 -1.273690000000000100e-01
4.931999999999999752e-03 -1.257669999999999899e-01
1.338300000000000080e-02 -1.247299999999999937e-01
1.831500000000000142e-02 -1.241960000000000008e-01
2.142499999999999960e-02 -1.241649999999999976e-01
2.214800000000000102e-02 -1.243530000000000052e-01
2.108000000000000151e-02 -1.248559999999999948e-01
1.862899999999999973e-02 -1.258299999999999974e-01
1.605300000000000130e-02 -1.274000000000000132e-01
1.350900000000000017e-02 -1.295999999999999930e-01
1.159199999999999987e-02 -1.325530000000000042e-01
1.096399999999999979e-02 -1.362909999999999955e-01
1.118399999999999950e-02 -1.404070000000000040e-01
1.379099999999999944e-02 -1.448359999999999925e-01
1.655600000000000127e-02 -1.489830000000000043e-01
2.111100000000000129e-02 -1.526589999999999892e-01
2.550900000000000042e-02 -1.559570000000000123e-01
2.971899999999999889e-02 -1.587220000000000020e-01
3.389799999999999758e-02 -1.612669999999999937e-01
3.713299999999999934e-02 -1.634339999999999959e-01
3.977200000000000180e-02 -1.651940000000000075e-01
4.140599999999999836e-02 -1.665449999999999986e-01
4.228599999999999720e-02 -1.673929999999999862e-01
4.272499999999999909e-02 -1.678330000000000100e-01
4.278799999999999965e-02 -1.679579999999999962e-01
4.266299999999999953e-02 -1.679900000000000004e-01
4.228599999999999720e-02 -1.679900000000000004e-01
4.165699999999999958e-02 -1.679579999999999962e-01
4.080899999999999805e-02 -1.679269999999999929e-01
3.964700000000000168e-02 -1.678330000000000100e-01
3.854699999999999793e-02 -1.675810000000000077e-01
3.772999999999999965e-02 -1.670790000000000053e-01
3.694499999999999867e-02 -1.660109999999999919e-01
3.612800000000000039e-02 -1.645649999999999891e-01
3.549999999999999684e-02 -1.627429999999999988e-01
3.480899999999999966e-02 -1.607329999999999870e-01
3.443199999999999733e-02 -1.587530000000000052e-01
3.418000000000000205e-02 -1.565860000000000030e-01
3.421199999999999936e-02 -1.544810000000000072e-01
3.449399999999999689e-02 -1.522820000000000007e-01
3.484000000000000291e-02 -1.499880000000000102e-01
3.556299999999999739e-02 -1.475690000000000057e-01
3.691300000000000137e-02 -1.451820000000000055e-01
3.905000000000000138e-02 -1.429509999999999947e-01
4.209700000000000247e-02 -1.407210000000000127e-01
4.571000000000000063e-02 -1.383330000000000115e-01
4.976300000000000168e-02 -1.356940000000000091e-01
5.390899999999999859e-02 -1.328040000000000054e-01
5.808800000000000074e-02 -1.299770000000000092e-01
6.188899999999999957e-02 -1.272119999999999918e-01
6.503100000000000547e-02 -1.247930000000000011e-01
6.741800000000000570e-02 -1.229709999999999970e-01
6.870600000000000318e-02 -1.224049999999999999e-01
6.886299999999999366e-02 -1.224049999999999999e-01
6.861200000000000632e-02 -1.227509999999999990e-01
6.657000000000000417e-02 -1.235679999999999973e-01
6.430800000000000405e-02 -1.248240000000000044e-01
6.163799999999999835e-02 -1.269919999999999938e-01
5.943899999999999878e-02 -1.298819999999999975e-01
5.830799999999999872e-02 -1.333689999999999876e-01
5.783599999999999852e-02 -1.375480000000000036e-01
5.808800000000000074e-02 -1.419459999999999888e-01
5.937599999999999822e-02 -1.463129999999999986e-01
6.069499999999999895e-02 -1.502709999999999879e-01
6.270599999999999785e-02 -1.539149999999999963e-01
6.528200000000000669e-02 -1.569000000000000117e-01
6.792099999999999527e-02 -1.594760000000000066e-01
7.062300000000000522e-02 -1.617689999999999961e-01
7.269599999999999673e-02 -1.640000000000000069e-01
7.426699999999999968e-02 -1.659480000000000122e-01
7.524100000000000232e-02 -1.675190000000000012e-01
7.596300000000000274e-02 -1.685240000000000071e-01
7.640299999999999869e-02 -1.690889999999999893e-01
7.690600000000000214e-02 -1.694350000000000023e-01
7.728300000000000447e-02 -1.695290000000000130e-01
7.740900000000000558e-02 -1.695609999999999895e-01
7.740900000000000558e-02 -1.695609999999999895e-01
7.721999999999999698e-02 -1.695290000000000130e-01
7.681200000000000527e-02 -1.694350000000000023e-01
7.665500000000000091e-02 -1.692150000000000043e-01
7.662299999999999667e-02 -1.688689999999999913e-01
7.652899999999999980e-02 -1.679269999999999929e-01
7.634000000000000508e-02 -1.665760000000000018e-01
7.612099999999999422e-02 -1.647540000000000115e-01
7.577499999999999514e-02 -1.626180000000000125e-01
7.536700000000000343e-02 -1.603870000000000018e-01
7.502100000000000435e-02 -1.581569999999999920e-01
7.483199999999999574e-02 -1.557999999999999940e-01
7.464400000000000202e-02 -1.534129999999999938e-01
7.432999999999999330e-02 -1.509310000000000096e-01
7.360700000000000576e-02 -1.484800000000000009e-01
7.266499999999999349e-02 -1.459040000000000059e-01
7.106300000000000117e-02 -1.431080000000000130e-01
6.873799999999999355e-02 -1.400609999999999911e-01
6.606700000000000073e-02 -1.368250000000000022e-01
6.446499999999999453e-02 -1.335890000000000133e-01
6.364799999999999625e-02 -1.302280000000000104e-01
6.314599999999999380e-02 -1.271809999999999885e-01
6.122899999999999870e-02 -1.244790000000000063e-01
5.450599999999999890e-02 -1.223420000000000063e-01
4.533299999999999830e-02 -1.210539999999999949e-01
3.728999999999999676e-02 -1.207400000000000001e-01
2.949900000000000092e-02 -1.208970000000000045e-01
2.349899999999999906e-02 -1.217769999999999964e-01
1.819000000000000131e-02 -1.232219999999999982e-01
1.382300000000000022e-02 -1.253579999999999972e-01
1.068099999999999952e-02 -1.281539999999999901e-01
9.015999999999999709e-03 -1.313900000000000068e-01
8.670999999999999888e-03 -1.351920000000000066e-01
8.984999999999999931e-03 -1.391189999999999927e-01
1.030400000000000066e-02 -1.430770000000000097e-01
1.080700000000000063e-02 -1.469409999999999883e-01
1.137200000000000016e-02 -1.506480000000000041e-01
1.200099999999999952e-02 -1.542610000000000092e-01
1.269200000000000016e-02 -1.576849999999999918e-01
1.379099999999999944e-02 -1.610149999999999915e-01
1.514199999999999921e-02 -1.641569999999999974e-01
1.636699999999999960e-02 -1.672039999999999915e-01
1.753000000000000044e-02 -1.700319999999999887e-01
1.837799999999999850e-02 -1.722940000000000027e-01
1.922600000000000003e-02 -1.740839999999999888e-01
2.004299999999999832e-02 -1.754350000000000076e-01
2.111100000000000129e-02 -1.764409999999999867e-01
2.230499999999999844e-02 -1.771000000000000074e-01
2.337300000000000141e-02 -1.774149999999999894e-01
2.418999999999999970e-02 -1.775090000000000001e-01
2.459799999999999834e-02 -1.775090000000000001e-01
2.469299999999999967e-02 -1.774459999999999926e-01
2.472399999999999945e-02 -1.773520000000000096e-01
2.472399999999999945e-02 -1.770690000000000042e-01
2.481799999999999978e-02 -1.765029999999999932e-01
2.485000000000000056e-02 -1.754670000000000119e-01
2.469299999999999967e-02 -1.739900000000000058e-01
2.422099999999999947e-02 -1.721050000000000080e-01
2.359299999999999939e-02 -1.700629999999999920e-01
2.287099999999999897e-02 -1.677069999999999950e-01
2.208500000000000046e-02 -1.652569999999999872e-01
2.117399999999999838e-02 -1.627429999999999988e-01
2.013699999999999865e-02 -1.601670000000000038e-01
1.888099999999999848e-02 -1.576230000000000131e-01
1.561300000000000014e-02 -1.549840000000000106e-01
1.143500000000000072e-02 -1.521560000000000135e-01
5.591999999999999749e-03 -1.491719999999999990e-01
-2.638999999999999853e-03 -1.461560000000000081e-01
-1.247200000000000045e-02 -1.430140000000000022e-01
-2.422200000000000047e-02 -1.401870000000000061e-01
-3.757400000000000323e-02 -1.379249999999999921e-01
-5.189900000000000069e-02 -1.363540000000000030e-01
-6.701000000000000012e-02 -1.356940000000000091e-01
-8.139899999999999913e-02 -1.356940000000000091e-01
-9.515899999999999359e-02 -1.362909999999999955e-01
-1.063749999999999973e-01 -1.374539999999999929e-01
-1.151080000000000020e-01 -1.395899999999999919e-01
-1.212659999999999988e-01 -1.427309999999999968e-01
-1.246590000000000059e-01 -1.466899999999999871e-01
-1.262290000000000079e-01 -1.511190000000000033e-01
-1.263859999999999983e-01 -1.557379999999999876e-01
-1.261039999999999939e-01 -1.601990000000000081e-01
-1.248159999999999964e-01 -1.643769999999999953e-01
-1.234650000000000053e-01 -1.683669999999999889e-01
-1.218940000000000023e-01 -1.721370000000000122e-01
-1.204800000000000038e-01 -1.757499999999999896e-01
-1.197259999999999991e-01 -1.792680000000000107e-01
-1.195380000000000054e-01 -1.828500000000000125e-01
-1.196009999999999990e-01 -1.865880000000000039e-01
-1.196949999999999958e-01 -1.902320000000000122e-01
-1.195380000000000054e-01 -1.938139999999999863e-01
-1.184700000000000059e-01 -1.968920000000000115e-01
-1.176839999999999969e-01 -1.997510000000000119e-01
-1.166480000000000017e-01 -2.022650000000000003e-01
-1.156419999999999948e-01 -2.044640000000000069e-01
-1.145110000000000017e-01 -2.063800000000000079e-01
-1.132549999999999946e-01 -2.076679999999999915e-01
-1.118100000000000066e-01 -2.082960000000000089e-01
-1.103640000000000038e-01 -2.084850000000000037e-01
-1.090760000000000063e-01 -2.084529999999999994e-01
-1.079770000000000035e-01 -2.083909999999999929e-01
-1.071909999999999946e-01 -2.083589999999999887e-01
-1.067830000000000029e-01 -2.081709999999999949e-01
-1.062489999999999962e-01 -2.079189999999999927e-01
-1.061860000000000026e-01 -2.072279999999999955e-01
-1.061860000000000026e-01 -2.059090000000000087e-01
-1.063749999999999973e-01 -2.041489999999999971e-01
-1.070659999999999945e-01 -2.020129999999999981e-01
-1.078830000000000067e-01 -1.996570000000000011e-01
1.975999999999999979e-02 -2.285280000000000089e-01
1.975999999999999979e-02 -2.249150000000000038e-01
1.972900000000000001e-02 -2.213029999999999997e-01
1.969800000000000023e-02 -2.177840000000000054e-01
1.963499999999999968e-02 -2.141710000000000003e-01
1.825200000000000086e-02 -2.104640000000000122e-01
1.548800000000000003e-02 -2.066000000000000059e-01
1.108999999999999916e-02 -2.025160000000000016e-01
4.712000000000000043e-03 -1.978979999999999906e-01
-3.863999999999999813e-03 -1.922740000000000005e-01
-1.445199999999999957e-02 -1.857399999999999884e-01
-2.695499999999999979e-02 -1.788279999999999870e-01
-4.121799999999999770e-02 -1.720109999999999972e-01
-5.620300000000000296e-02 -1.663880000000000081e-01
-7.169100000000000472e-02 -1.620840000000000058e-01
-8.589099999999999513e-02 -1.593499999999999917e-01
-9.817499999999999838e-02 -1.578110000000000068e-01
-1.075369999999999937e-01 -1.575910000000000089e-01
-1.141660000000000036e-01 -1.580000000000000016e-01
-1.180930000000000035e-01 -1.593189999999999884e-01
-1.199459999999999971e-01 -1.615499999999999992e-01
-1.202919999999999962e-01 -1.648799999999999988e-01
-1.202919999999999962e-01 -1.689950000000000063e-01
-1.192549999999999999e-01 -1.739269999999999983e-01
-1.178730000000000055e-01 -1.791109999999999924e-01
-1.169619999999999965e-01 -1.841059999999999919e-01
-1.162709999999999994e-01 -1.889760000000000051e-01
-1.161449999999999982e-01 -1.935310000000000086e-01
-1.166480000000000017e-01 -1.979609999999999981e-01
-1.174960000000000032e-01 -2.021699999999999886e-01
-1.177470000000000044e-01 -2.060970000000000024e-01
-1.178099999999999981e-01 -2.098039999999999905e-01
-1.177160000000000012e-01 -2.130090000000000039e-01
-1.171500000000000041e-01 -2.158049999999999968e-01
-1.162389999999999951e-01 -2.181299999999999906e-01
-1.153909999999999936e-01 -2.199200000000000044e-01
-1.141029999999999961e-01 -2.209879999999999900e-01
-1.128149999999999986e-01 -2.214909999999999934e-01
-1.114330000000000043e-01 -2.215540000000000009e-01
-1.100819999999999993e-01 -2.215229999999999977e-01
-1.088250000000000051e-01 -2.214280000000000137e-01
-1.076629999999999948e-01 -2.212399999999999922e-01
-1.067830000000000029e-01 -2.207060000000000133e-01
-1.059350000000000014e-01 -2.197000000000000064e-01
-1.054009999999999947e-01 -2.180350000000000066e-01
-1.051809999999999967e-01 -2.156480000000000063e-01
-1.051490000000000063e-01 -2.126629999999999909e-01
-1.052749999999999936e-01 -2.090190000000000103e-01
-1.056829999999999992e-01 -2.052180000000000115e-01
-1.061229999999999951e-01 -2.014160000000000117e-01
-1.069399999999999934e-01 -1.976779999999999926e-01
-1.081020000000000036e-01 -1.940340000000000120e-01
-1.096420000000000033e-01 -1.904520000000000102e-01
-1.123439999999999994e-01 -1.867449999999999943e-01
-1.170250000000000040e-01 -1.828500000000000125e-01
-1.228680000000000050e-01 -1.788279999999999870e-01
-1.320729999999999960e-01 -1.743989999999999985e-01
-1.431310000000000082e-01 -1.695919999999999928e-01
-1.575199999999999934e-01 -1.644079999999999986e-01
-1.736050000000000093e-01 -1.589109999999999967e-01
-1.919829999999999870e-01 -1.536639999999999950e-01
-2.121210000000000040e-01 -1.486059999999999881e-01
-2.328550000000000064e-01 -1.443959999999999966e-01
-2.531180000000000097e-01 -1.414430000000000132e-01
-2.720620000000000260e-01 -1.397780000000000133e-01
-2.878330000000000055e-01 -1.393699999999999939e-01
-3.004310000000000036e-01 -1.399040000000000006e-01
-3.084419999999999940e-01 -1.415379999999999971e-01
-3.135000000000000009e-01 -1.445849999999999913e-01
-3.153850000000000264e-01 -1.488569999999999893e-01
-3.152590000000000114e-01 -1.543549999999999922e-01
-3.132800000000000029e-01 -1.602929999999999910e-01
-3.111439999999999761e-01 -1.666070000000000051e-01
-3.090390000000000081e-01 -1.727019999999999944e-01
-3.072170000000000178e-01 -1.783260000000000123e-01
-3.059600000000000097e-01 -1.833519999999999872e-01
-3.057090000000000085e-01 -1.877500000000000002e-01
-3.058660000000000267e-01 -1.918030000000000013e-01
-3.071220000000000061e-01 -1.955419999999999936e-01
-3.077820000000000000e-01 -1.990599999999999870e-01
-3.084100000000000175e-01 -2.022650000000000003e-01
-3.088819999999999899e-01 -2.053119999999999945e-01
-3.089759999999999729e-01 -2.081389999999999907e-01
-3.090069999999999761e-01 -2.107779999999999931e-01
-3.088819999999999899e-01 -2.130720000000000114e-01
-3.082849999999999757e-01 -2.148940000000000017e-01
-3.071849999999999858e-01 -2.162449999999999928e-01
-3.059279999999999777e-01 -2.172189999999999954e-01
-3.046090000000000186e-01 -2.178779999999999883e-01
-3.033839999999999870e-01 -2.182240000000000013e-01
-3.023469999999999769e-01 -2.183180000000000121e-01
-3.016869999999999830e-01 -2.182870000000000088e-01
-3.010900000000000243e-01 -2.181919999999999971e-01
-3.006510000000000016e-01 -2.180979999999999863e-01
-3.001480000000000259e-01 -2.178470000000000129e-01
-2.999589999999999756e-01 -2.172810000000000019e-01
-2.999910000000000077e-01 -2.165269999999999972e-01
-3.004939999999999833e-01 -2.154590000000000116e-01
-3.012480000000000158e-01 -2.141710000000000003e-01
-3.022529999999999939e-01 -2.124749999999999972e-01
-3.034780000000000255e-01 -2.104959999999999887e-01
-3.048919999999999964e-01 -2.083280000000000132e-01
-3.065880000000000272e-01 -2.059090000000000087e-01
-3.088500000000000134e-01 -2.030500000000000083e-01
-3.123369999999999758e-01 -2.009140000000000092e-01
-3.176149999999999807e-01 -1.991229999999999944e-01
-3.255009999999999848e-01 -1.982119999999999993e-01
-3.360250000000000181e-01 -1.980230000000000046e-01
-3.486230000000000162e-01 -1.983689999999999898e-01
-3.633569999999999856e-01 -1.993109999999999882e-01
-3.788759999999999906e-01 -2.012589999999999935e-01
-3.958090000000000219e-01 -2.044009999999999994e-01
-4.126480000000000148e-01 -2.088929999999999954e-01
-4.290470000000000117e-01 -2.142650000000000110e-01
-4.440009999999999790e-01 -2.204230000000000078e-01
-4.556250000000000022e-01 -2.266430000000000111e-01
-4.646419999999999995e-01 -2.330520000000000092e-01
-4.704849999999999866e-01 -2.389580000000000037e-01
-4.734700000000000020e-01 -2.443929999999999991e-01
-4.748829999999999996e-01 -2.493879999999999986e-01
-4.751029999999999975e-01 -2.538179999999999881e-01
-4.747890000000000166e-01 -2.579020000000000201e-01
-4.734380000000000255e-01 -2.618610000000000104e-01
-4.723069999999999768e-01 -2.663220000000000032e-01
-4.712080000000000157e-01 -2.713800000000000101e-01
-4.703280000000000238e-01 -2.770969999999999822e-01
-4.701400000000000023e-01 -2.833490000000000175e-01
-4.703280000000000238e-01 -2.897580000000000156e-01
-4.717419999999999947e-01 -2.962609999999999966e-01
-4.727160000000000251e-01 -3.022610000000000019e-01
-4.734700000000000020e-01 -3.079160000000000230e-01
-4.738149999999999862e-01 -3.128489999999999882e-01
-4.738149999999999862e-01 -3.173719999999999875e-01
-4.736270000000000202e-01 -3.216140000000000110e-01
-4.734070000000000222e-01 -3.253840000000000066e-01
-4.731549999999999923e-01 -3.287140000000000062e-01
-4.728100000000000080e-01 -3.311950000000000172e-01
-4.718990000000000129e-01 -3.329550000000000010e-01
-4.707990000000000230e-01 -3.339599999999999791e-01
-4.695429999999999882e-01 -3.343679999999999986e-01
-4.683490000000000153e-01 -3.344630000000000103e-01
-4.674690000000000234e-01 -3.344630000000000103e-01
-4.665900000000000047e-01 -3.344309999999999783e-01
-4.656779999999999808e-01 -3.343999999999999750e-01
-4.648300000000000209e-01 -3.341799999999999771e-01
-4.638559999999999905e-01 -3.338659999999999961e-01
-4.629770000000000274e-01 -3.334260000000000002e-01
-4.622859999999999747e-01 -3.324520000000000253e-01
-4.618140000000000023e-01 -3.310379999999999989e-01
-4.616569999999999840e-01 -3.291529999999999734e-01
-4.615319999999999978e-01 -3.269230000000000191e-01
-4.615000000000000213e-01 -3.244719999999999827e-01
-4.614059999999999828e-01 -3.219279999999999919e-01
-4.613430000000000031e-01 -3.192570000000000130e-01
-4.616890000000000160e-01 -3.166809999999999903e-01
-4.628200000000000092e-01 -3.142940000000000178e-01
-4.648930000000000007e-01 -3.119999999999999996e-01
-4.679090000000000193e-01 -3.101149999999999740e-01
-4.718359999999999776e-01 -3.088589999999999947e-01
-4.762029999999999874e-01 -3.083879999999999955e-01
-4.812290000000000179e-01 -3.084500000000000020e-01
-4.870099999999999985e-01 -3.088589999999999947e-01
-4.935760000000000147e-01 -3.099270000000000080e-01
-5.005819999999999714e-01 -3.118750000000000133e-01
-5.076190000000000424e-01 -3.148909999999999765e-01
-5.136190000000000477e-01 -3.188489999999999935e-01
-5.181740000000000235e-01 -3.235930000000000195e-01
-5.209080000000000377e-01 -3.289340000000000042e-01
-5.225100000000000300e-01 -3.345569999999999933e-01
-5.230129999999999502e-01 -3.408399999999999763e-01
-5.230129999999999502e-01 -3.472180000000000266e-01
-5.221010000000000373e-01 -3.539720000000000089e-01
-5.208760000000000057e-01 -3.612609999999999988e-01
-5.196509999999999740e-01 -3.687380000000000102e-01
-5.183630000000000182e-01 -3.767800000000000038e-01
-5.173259999999999525e-01 -3.851990000000000136e-01
-5.167289999999999939e-01 -3.939019999999999744e-01
-5.165720000000000312e-01 -4.024469999999999992e-01
-5.166659999999999586e-01 -4.103319999999999745e-01
-5.169179999999999886e-01 -4.177460000000000062e-01
-5.169810000000000239e-01 -4.242810000000000192e-01
-5.169489999999999919e-01 -4.303440000000000043e-01
-5.168859999999999566e-01 -4.356849999999999890e-01
-5.168549999999999534e-01 -4.403659999999999797e-01
-5.168549999999999534e-01 -4.442300000000000137e-01
-5.168239999999999501e-01 -4.473719999999999919e-01
-5.167920000000000291e-01 -4.496959999999999846e-01
-5.166039999999999521e-01 -4.512039999999999940e-01
-5.161320000000000352e-01 -4.518639999999999879e-01
-5.156300000000000328e-01 -4.519270000000000231e-01
-5.150010000000000421e-01 -4.518010000000000081e-01
-5.143729999999999691e-01 -4.514870000000000272e-01
-5.135880000000000445e-01 -4.508269999999999778e-01
-5.128019999999999801e-01 -4.495390000000000219e-01
-5.118599999999999817e-01 -4.475290000000000101e-01
-5.108230000000000270e-01 -4.447639999999999927e-01
-5.099120000000000319e-01 -4.414029999999999898e-01
-5.090949999999999642e-01 -4.375700000000000145e-01
-5.081839999999999691e-01 -4.334859999999999824e-01
-5.072729999999999739e-01 -4.292130000000000112e-01
-5.063619999999999788e-01 -4.248779999999999779e-01
-5.054819999999999869e-01 -4.202600000000000224e-01
-5.045079999999999565e-01 -4.154840000000000200e-01
-5.037230000000000318e-01 -4.105519999999999725e-01
-5.029379999999999962e-01 -4.053999999999999826e-01
-5.019949999999999690e-01 -4.001219999999999777e-01
-5.011780000000000124e-01 -3.943729999999999736e-01
-5.002670000000000172e-01 -3.883099999999999885e-01
-4.993250000000000188e-01 -3.819319999999999937e-01
-4.984450000000000269e-01 -3.754919999999999924e-01
-4.977230000000000265e-01 -3.693969999999999754e-01
-4.969060000000000143e-01 -3.641820000000000057e-01
-4.961829999999999852e-01 -3.603180000000000271e-01
-4.955550000000000233e-01 -3.582759999999999834e-01
-4.950519999999999921e-01 -3.578049999999999842e-01
-4.948319999999999941e-01 -3.585900000000000198e-01
-4.943299999999999916e-01 -3.607259999999999911e-01
-4.939209999999999989e-01 -3.642759999999999887e-01
-4.934189999999999965e-01 -3.691139999999999977e-01
-4.928850000000000176e-01 -3.755859999999999754e-01
-4.920680000000000054e-01 -3.830950000000000188e-01
-4.911880000000000135e-01 -3.916080000000000116e-01
-4.901510000000000034e-01 -4.005929999999999769e-01
-4.889580000000000037e-01 -4.097040000000000126e-01
-4.876699999999999924e-01 -4.187520000000000131e-01
-4.863500000000000045e-01 -4.274540000000000006e-01
-4.849359999999999782e-01 -4.359680000000000222e-01
-4.834910000000000041e-01 -4.440100000000000158e-01
-4.821400000000000130e-01 -4.514560000000000239e-01
-4.808520000000000016e-01 -4.580529999999999879e-01
-4.796590000000000020e-01 -4.639280000000000070e-01
-4.787790000000000101e-01 -4.689539999999999820e-01
-4.780559999999999810e-01 -4.730070000000000108e-01
-4.777739999999999765e-01 -4.762109999999999954e-01
-4.776480000000000170e-01 -4.786299999999999999e-01
-4.776480000000000170e-01 -4.802330000000000210e-01
-4.777109999999999967e-01 -4.810490000000000044e-01
-4.777109999999999967e-01 -4.812690000000000023e-01
-4.777420000000000000e-01 -4.811440000000000161e-01
-4.778049999999999797e-01 -4.807350000000000234e-01
-4.778990000000000182e-01 -4.800130000000000230e-01
-4.779309999999999947e-01 -4.785360000000000169e-01
-4.779309999999999947e-01 -4.761170000000000124e-01
-4.779309999999999947e-01 -4.727870000000000128e-01
-4.779309999999999947e-01 -4.685460000000000180e-01
-4.778990000000000182e-01 -4.638340000000000241e-01
-4.778680000000000150e-01 -4.588380000000000236e-01
-4.778359999999999830e-01 -4.536229999999999984e-01
-4.776790000000000203e-01 -4.482510000000000105e-01
-4.773970000000000158e-01 -4.427530000000000077e-01
-4.769570000000000198e-01 -4.370040000000000036e-01
-4.764229999999999854e-01 -4.311610000000000165e-01
-4.753229999999999955e-01 -4.248149999999999982e-01
-4.737839999999999829e-01 -4.180289999999999839e-01
-4.717100000000000182e-01 -4.105210000000000248e-01
-4.691969999999999752e-01 -4.021640000000000215e-01
-4.662749999999999950e-01 -3.930850000000000177e-01
-4.628200000000000092e-01 -3.834400000000000031e-01
-4.589869999999999783e-01 -3.737010000000000054e-01
-4.546830000000000038e-01 -3.641190000000000260e-01
-4.499389999999999779e-01 -3.555110000000000214e-01
-4.449440000000000062e-01 -3.481600000000000250e-01
-4.400740000000000207e-01 -3.425679999999999836e-01
-4.359589999999999854e-01 -3.389869999999999828e-01
-4.325970000000000093e-01 -3.370699999999999807e-01
-4.301780000000000048e-01 -3.366620000000000168e-01
-4.283250000000000113e-01 -3.372899999999999787e-01
-4.275390000000000024e-01 -3.391440000000000010e-01
-4.270369999999999999e-01 -3.426310000000000189e-01
-4.268170000000000019e-01 -3.477520000000000056e-01
-4.266280000000000072e-01 -3.542230000000000101e-01
-4.263770000000000060e-01 -3.613859999999999850e-01
-4.253719999999999724e-01 -3.692719999999999891e-01
-4.239269999999999983e-01 -3.770000000000000018e-01
-4.216650000000000120e-01 -3.844139999999999779e-01
-4.190570000000000128e-01 -3.914830000000000254e-01
-4.162609999999999921e-01 -3.980170000000000097e-01
-4.135280000000000067e-01 -4.042060000000000097e-01
-4.109829999999999872e-01 -4.100179999999999936e-01
-4.086589999999999945e-01 -4.151699999999999835e-01
-4.066170000000000062e-01 -4.196940000000000115e-01
-4.052029999999999799e-01 -4.234330000000000038e-01
-4.043860000000000232e-01 -4.264169999999999905e-01
-4.040719999999999867e-01 -4.284910000000000108e-01
-4.040719999999999867e-01 -4.299359999999999848e-01
-4.045429999999999859e-01 -4.307210000000000205e-01
-4.051089999999999969e-01 -4.309100000000000152e-01
-4.058939999999999770e-01 -4.308150000000000035e-01
-4.068990000000000107e-01 -4.304069999999999840e-01
-4.080929999999999835e-01 -4.298100000000000254e-01
-4.093809999999999949e-01 -4.286789999999999767e-01
-4.107319999999999860e-01 -4.265430000000000055e-01
-4.120199999999999974e-01 -4.234640000000000071e-01
-4.131819999999999937e-01 -4.193490000000000273e-01
-4.142819999999999836e-01 -4.147930000000000228e-01
-4.152870000000000172e-01 -4.098919999999999786e-01
-4.162609999999999921e-01 -4.048340000000000272e-01
-4.168270000000000031e-01 -3.996509999999999785e-01
-4.173290000000000055e-01 -3.941839999999999788e-01
-4.175180000000000002e-01 -3.886240000000000250e-01
-4.175809999999999800e-01 -3.826860000000000261e-01
-4.175809999999999800e-01 -3.766229999999999856e-01
-4.170150000000000245e-01 -3.700570000000000248e-01
-4.152560000000000140e-01 -3.629879999999999773e-01
-4.126799999999999913e-01 -3.549769999999999870e-01
-4.089729999999999754e-01 -3.458979999999999833e-01
-4.047939999999999872e-01 -3.359389999999999876e-01
-3.995790000000000175e-01 -3.254779999999999895e-01
-3.928880000000000150e-01 -3.147650000000000170e-01
-3.849079999999999724e-01 -3.042719999999999869e-01
-3.759230000000000071e-01 -2.943450000000000233e-01
-3.666240000000000054e-01 -2.853600000000000025e-01
-3.575450000000000017e-01 -2.780710000000000126e-01
-3.500360000000000138e-01 -2.730130000000000057e-01
-3.446009999999999907e-01 -2.699340000000000073e-01
-3.405489999999999906e-01 -2.687089999999999756e-01
-3.386009999999999853e-01 -2.687410000000000077e-01
-3.382240000000000246e-01 -2.696830000000000060e-01
-3.382549999999999724e-01 -2.722589999999999733e-01
-3.387899999999999801e-01 -2.764380000000000170e-01
-3.393860000000000210e-01 -2.819349999999999912e-01
-3.393550000000000177e-01 -2.879669999999999730e-01
-3.386950000000000238e-01 -2.944069999999999743e-01
-3.368419999999999748e-01 -3.006280000000000063e-01
-3.339829999999999743e-01 -3.060309999999999975e-01
-3.302129999999999788e-01 -3.108690000000000064e-01
-3.260350000000000192e-01 -3.148909999999999765e-01
-3.223590000000000066e-01 -3.184719999999999773e-01
-3.188090000000000090e-01 -3.218960000000000155e-01
-3.160439999999999916e-01 -3.250379999999999936e-01
-3.137199999999999989e-01 -3.280219999999999803e-01
-3.121800000000000130e-01 -3.303470000000000018e-01
-3.114890000000000159e-01 -3.319179999999999908e-01
-3.113630000000000009e-01 -3.327030000000000265e-01
-3.116780000000000106e-01 -3.329860000000000042e-01
-3.127770000000000272e-01 -3.329860000000000042e-01
-3.140649999999999831e-01 -3.328610000000000180e-01
-3.157619999999999871e-01 -3.325460000000000083e-01
-3.176149999999999807e-01 -3.320750000000000091e-01
-3.195629999999999860e-01 -3.310069999999999957e-01
-3.214790000000000147e-01 -3.291850000000000054e-01
-3.232070000000000221e-01 -3.264830000000000232e-01
-3.246209999999999929e-01 -3.229960000000000053e-01
-3.258150000000000213e-01 -3.187229999999999785e-01
-3.267889999999999961e-01 -3.141990000000000061e-01
-3.275429999999999731e-01 -3.094870000000000121e-01
-3.282970000000000055e-01 -3.045550000000000201e-01
-3.288940000000000197e-01 -2.994970000000000132e-01
-3.295529999999999848e-01 -2.942500000000000115e-01
-3.301189999999999958e-01 -2.888149999999999884e-01
-3.307160000000000100e-01 -2.834119999999999973e-01
-3.310299999999999909e-01 -2.780079999999999774e-01
-3.304639999999999800e-01 -2.721649999999999903e-01
-3.276680000000000148e-01 -2.659759999999999902e-01
-3.239299999999999957e-01 -2.592220000000000080e-01
-3.183690000000000131e-01 -2.514620000000000188e-01
-3.112380000000000146e-01 -2.431049999999999878e-01
-3.016869999999999830e-01 -2.341519999999999990e-01
-2.887129999999999974e-01 -2.252300000000000135e-01
-2.743550000000000155e-01 -2.157110000000000138e-01
-2.593070000000000097e-01 -2.062539999999999929e-01
-2.446359999999999923e-01 -1.970810000000000062e-01
-2.314100000000000046e-01 -1.890070000000000083e-01
-2.205090000000000106e-01 -1.827870000000000050e-01
-2.133140000000000036e-01 -1.785460000000000103e-01
-2.087900000000000034e-01 -1.760319999999999940e-01
-2.076909999999999867e-01 -1.748379999999999934e-01
-2.079739999999999922e-01 -1.747130000000000072e-01
-2.102670000000000095e-01 -1.757499999999999896e-01
-2.123720000000000052e-01 -1.777920000000000056e-01
-2.141309999999999880e-01 -1.812469999999999914e-01
-2.151990000000000014e-01 -1.857709999999999917e-01
-2.151359999999999939e-01 -1.911430000000000073e-01
-2.125920000000000032e-01 -1.967349999999999932e-01
-2.090100000000000013e-01 -2.019819999999999949e-01
-2.039839999999999987e-01 -2.065690000000000026e-01
-1.978260000000000018e-01 -2.102439999999999864e-01
-1.924230000000000107e-01 -2.130090000000000039e-01
-1.867050000000000098e-01 -2.153960000000000041e-01
-1.821500000000000064e-01 -2.177209999999999979e-01
-1.784429999999999905e-01 -2.197949999999999904e-01
-1.758669999999999956e-01 -2.217109999999999914e-01
-1.743899999999999895e-01 -2.229679999999999995e-01
-1.738870000000000138e-01 -2.235650000000000137e-01
-1.739189999999999903e-01 -2.235959999999999892e-01
-1.746409999999999907e-01 -2.235330000000000095e-01
-1.759610000000000063e-01 -2.233449999999999880e-01
-1.775940000000000019e-01 -2.229049999999999920e-01
-1.798879999999999924e-01 -2.221509999999999874e-01
-1.821500000000000064e-01 -2.209879999999999900e-01
-1.842550000000000021e-01 -2.193229999999999902e-01
-1.860449999999999882e-01 -2.169040000000000135e-01
-1.874280000000000113e-01 -2.139830000000000065e-01
-1.884329999999999894e-01 -2.104959999999999887e-01
-1.891239999999999866e-01 -2.067879999999999996e-01
-1.898469999999999880e-01 -2.029559999999999975e-01
-1.902860000000000107e-01 -1.990290000000000115e-01
-1.907260000000000066e-01 -1.949760000000000104e-01
-1.910719999999999918e-01 -1.908289999999999986e-01
-1.912600000000000133e-01 -1.867449999999999943e-01
-1.913229999999999931e-01 -1.827550000000000008e-01
-1.910090000000000121e-01 -1.789850000000000052e-01
-1.889039999999999886e-01 -1.752779999999999894e-01
-1.854169999999999985e-01 -1.716969999999999885e-01
-1.790710000000000079e-01 -1.682410000000000017e-01
-1.706830000000000014e-01 -1.650679999999999925e-01
-1.583680000000000088e-01 -1.620840000000000058e-01
-1.423460000000000003e-01 -1.592880000000000129e-01
-1.245020000000000016e-01 -1.566490000000000105e-01
-1.052749999999999936e-01 -1.544810000000000072e-01
-8.623699999999999422e-02 -1.526589999999999892e-01
-6.823600000000000498e-02 -1.514020000000000088e-01
-5.255900000000000155e-02 -1.509310000000000096e-01
-4.033799999999999886e-02 -1.509310000000000096e-01
-3.327000000000000096e-02 -1.511820000000000108e-01
-3.025399999999999964e-02 -1.514340000000000130e-01
-3.047400000000000109e-02 -1.518730000000000080e-01
-3.424399999999999666e-02 -1.526899999999999924e-01
-3.785600000000000076e-02 -1.538210000000000133e-01
-4.014999999999999819e-02 -1.556750000000000078e-01
-4.137500000000000205e-02 -1.583450000000000135e-01
-4.194099999999999911e-02 -1.619579999999999909e-01
-4.244300000000000156e-02 -1.665760000000000018e-01
-4.209799999999999653e-02 -1.716650000000000120e-01
-3.967899999999999899e-02 -1.767229999999999912e-01
-3.653700000000000003e-02 -1.815299999999999969e-01
-3.245300000000000268e-02 -1.858029999999999959e-01
-2.830600000000000130e-02 -1.896039999999999948e-01
-2.412800000000000014e-02 -1.929339999999999944e-01
-2.051499999999999851e-02 -1.959500000000000131e-01
-1.778199999999999920e-02 -1.985570000000000113e-01
-1.624199999999999949e-02 -2.006000000000000005e-01
-1.548800000000000003e-02 -2.020450000000000024e-01
-1.536299999999999992e-02 -2.027039999999999953e-01
-1.548800000000000003e-02 -2.027990000000000070e-01
-1.617899999999999894e-02 -2.027359999999999995e-01
-1.727899999999999922e-02 -2.027039999999999953e-01
-1.884999999999999870e-02 -2.025160000000000016e-01
-2.067199999999999940e-02 -2.021699999999999886e-01
-2.252499999999999988e-02 -2.016679999999999862e-01
-2.425300000000000025e-02 -2.006620000000000070e-01
-2.519599999999999965e-02 -1.993109999999999882e-01
-2.616999999999999882e-02 -1.974579999999999946e-01
-2.695499999999999979e-02 -1.951650000000000051e-01
-2.770900000000000099e-02 -1.926509999999999889e-01
-2.811800000000000063e-02 -1.902010000000000089e-01
-2.818000000000000019e-02 -1.878450000000000120e-01
-2.802299999999999930e-02 -1.855199999999999905e-01
-2.695499999999999979e-02 -1.835090000000000054e-01
-2.613800000000000151e-02 -1.815930000000000044e-01
-2.428500000000000103e-02 -1.797709999999999864e-01
-2.117499999999999938e-02 -1.781689999999999940e-01
-1.661899999999999836e-02 -1.767229999999999912e-01
-1.058699999999999919e-02 -1.758750000000000036e-01
-2.858999999999999996e-03 -1.753099999999999936e-01
6.910999999999999609e-03 -1.752150000000000096e-01
1.793799999999999908e-02 -1.752779999999999894e-01
2.990800000000000056e-02 -1.754040000000000044e-01
4.231700000000000045e-02 -1.757809999999999928e-01
5.431799999999999823e-02 -1.765029999999999932e-01
6.512500000000000233e-02 -1.777920000000000056e-01
7.398399999999999421e-02 -1.795190000000000119e-01
7.992200000000000693e-02 -1.816240000000000077e-01
8.325200000000000655e-02 -1.840430000000000121e-01
8.381700000000000261e-02 -1.862739999999999951e-01
8.334600000000000342e-02 -1.882840000000000069e-01
8.004799999999999416e-02 -1.901380000000000015e-01
7.706300000000000650e-02 -1.918340000000000045e-01
7.360700000000000576e-02 -1.940020000000000078e-01
7.115699999999999803e-02 -1.966100000000000070e-01
6.964900000000000257e-02 -1.998139999999999916e-01
6.861200000000000632e-02 -2.039300000000000002e-01
6.842399999999999871e-02 -2.084850000000000037e-01
6.880100000000000104e-02 -2.134169999999999956e-01
7.065399999999999459e-02 -2.184750000000000025e-01
7.253900000000000625e-02 -2.236269999999999925e-01
7.486399999999999999e-02 -2.284339999999999982e-01
7.715700000000000336e-02 -2.329890000000000017e-01
7.910499999999999476e-02 -2.370109999999999995e-01
8.092699999999999894e-02 -2.406860000000000110e-01
8.208999999999999631e-02 -2.437960000000000127e-01
8.281199999999999672e-02 -2.461839999999999862e-01
8.309500000000000219e-02 -2.479119999999999935e-01
8.312600000000000544e-02 -2.487920000000000131e-01
8.309500000000000219e-02 -2.491369999999999973e-01
8.287500000000000422e-02 -2.491059999999999941e-01
8.259199999999999875e-02 -2.490429999999999866e-01
8.234099999999999753e-02 -2.490110000000000101e-01
8.180700000000000471e-02 -2.487920000000000131e-01
8.133600000000000552e-02 -2.482570000000000054e-01
8.114699999999999691e-02 -2.476289999999999880e-01
8.095900000000000318e-02 -2.465299999999999991e-01
8.089599999999999569e-02 -2.448649999999999993e-01
8.086400000000000532e-02 -2.427910000000000068e-01
8.089599999999999569e-02 -2.403409999999999991e-01
8.102099999999999580e-02 -2.377650000000000041e-01
8.121000000000000441e-02 -2.351570000000000049e-01
8.171299999999999397e-02 -2.326749999999999929e-01
8.243499999999999439e-02 -2.303189999999999960e-01
8.344000000000000028e-02 -2.280260000000000065e-01
8.482299999999999562e-02 -2.257010000000000127e-01
8.651899999999999868e-02 -2.234069999999999945e-01
8.900099999999999678e-02 -2.211770000000000125e-01
9.185999999999999721e-02 -2.187580000000000080e-01
9.509599999999999997e-02 -2.162129999999999885e-01
9.851999999999999647e-02 -2.136369999999999936e-01
1.016299999999999981e-01 -2.111550000000000094e-01
1.044260000000000049e-01 -2.089880000000000071e-01
1.064370000000000038e-01 -2.068830000000000113e-01
1.076310000000000044e-01 -2.053750000000000020e-01
1.079760000000000025e-01 -2.043069999999999886e-01
1.079760000000000025e-01 -2.038349999999999884e-01
1.066249999999999976e-01 -2.037730000000000097e-01
1.047720000000000040e-01 -2.040549999999999864e-01
1.019130000000000036e-01 -2.047460000000000113e-01
9.861399999999999333e-02 -2.058460000000000012e-01
9.578699999999999715e-02 -2.077620000000000022e-01
9.374499999999999500e-02 -2.103700000000000014e-01
9.207999999999999519e-02 -2.136059999999999903e-01
9.035200000000000176e-02 -2.175330000000000041e-01
8.871800000000000519e-02 -2.221509999999999874e-01
8.727300000000000335e-02 -2.272720000000000018e-01
8.611099999999999310e-02 -2.324549999999999950e-01
8.538800000000000556e-02 -2.373879999999999879e-01
8.516799999999999371e-02 -2.420059999999999989e-01
8.510500000000000009e-02 -2.463410000000000044e-01
8.516799999999999371e-02 -2.503940000000000055e-01
8.535700000000000232e-02 -2.541640000000000010e-01
8.551400000000000667e-02 -2.575879999999999836e-01
8.557700000000000029e-02 -2.605410000000000226e-01
8.563999999999999391e-02 -2.629290000000000238e-01
8.573400000000000465e-02 -2.645620000000000194e-01
8.579699999999999827e-02 -2.656299999999999772e-01
8.604799999999999949e-02 -2.660699999999999732e-01
8.623599999999999322e-02 -2.661649999999999849e-01
8.648799999999999544e-02 -2.661649999999999849e-01
8.670799999999999341e-02 -2.661330000000000084e-01
8.692800000000000527e-02 -2.660069999999999935e-01
8.708499999999999575e-02 -2.657249999999999890e-01
8.746199999999999808e-02 -2.649079999999999768e-01
8.787000000000000366e-02 -2.634310000000000263e-01
8.849799999999999334e-02 -2.613889999999999825e-01
8.896999999999999353e-02 -2.588130000000000153e-01
8.956699999999999384e-02 -2.558289999999999731e-01
9.006899999999999629e-02 -2.528130000000000099e-01
9.057199999999999973e-02 -2.495769999999999933e-01
9.113699999999999579e-02 -2.464979999999999949e-01
9.163999999999999924e-02 -2.433250000000000135e-01
9.223699999999999954e-02 -2.403089999999999948e-01
9.261400000000000188e-02 -2.370420000000000027e-01
9.261400000000000188e-02 -2.336489999999999956e-01
9.220499999999999530e-02 -2.300679999999999947e-01
9.044599999999999862e-02 -2.260459999999999969e-01
8.777600000000000680e-02 -2.211770000000000125e-01
8.413199999999999845e-02 -2.154909999999999881e-01
7.976500000000000257e-02 -2.090190000000000103e-01
7.442400000000000404e-02 -2.020760000000000056e-01
6.792099999999999527e-02 -1.952589999999999881e-01
5.950099999999999834e-02 -1.889440000000000008e-01
4.957400000000000001e-02 -1.835090000000000054e-01
3.933199999999999891e-02 -1.792680000000000107e-01
2.946800000000000114e-02 -1.763780000000000070e-01
2.092300000000000063e-02 -1.747440000000000104e-01
1.372899999999999988e-02 -1.743669999999999942e-01
8.512999999999999734e-03 -1.746189999999999964e-01
4.555000000000000021e-03 -1.758440000000000003e-01
2.010000000000000068e-03 -1.777600000000000013e-01
4.079999999999999968e-04 -1.807449999999999890e-01
-3.139999999999999888e-04 -1.847969999999999891e-01
-3.460000000000000076e-04 -1.893839999999999968e-01
-3.139999999999999888e-04 -1.944420000000000037e-01
-2.200000000000000078e-04 -1.993429999999999924e-01
-2.519999999999999996e-04 -2.041489999999999971e-01
-5.339999999999999695e-04 -2.088299999999999879e-01
-1.319999999999999993e-03 -2.129769999999999996e-01
-1.884999999999999957e-03 -2.169040000000000135e-01
-2.481999999999999831e-03 -2.205489999999999950e-01
-2.827999999999999785e-03 -2.240669999999999884e-01
-2.922000000000000118e-03 -2.271769999999999901e-01
-2.922000000000000118e-03 -2.298790000000000000e-01
-2.795999999999999874e-03 -2.318900000000000128e-01
-2.481999999999999831e-03 -2.332720000000000071e-01
-1.917000000000000084e-03 -2.341830000000000023e-01
-1.288000000000000082e-03 -2.344340000000000035e-01
-3.460000000000000076e-04 -2.344660000000000077e-01
7.219999999999999855e-04 -2.344340000000000035e-01
1.665000000000000030e-03 -2.343719999999999970e-01
2.481999999999999831e-03 -2.342460000000000098e-01
3.298000000000000150e-03 -2.336489999999999956e-01
4.146999999999999645e-03 -2.323919999999999875e-01
4.869000000000000064e-03 -2.303499999999999992e-01
5.686000000000000082e-03 -2.274919999999999998e-01
6.032000000000000035e-03 -2.241299999999999959e-01
6.314000000000000168e-03 -2.203920000000000046e-01
6.346000000000000078e-03 -2.166839999999999877e-01
6.314000000000000168e-03 -2.130090000000000039e-01
6.189000000000000057e-03 -2.093329999999999913e-01
6.000000000000000125e-03 -2.057519999999999905e-01
5.748999999999999770e-03 -2.021070000000000089e-01
5.152000000000000329e-03 -1.983999999999999930e-01
2.858999999999999996e-03 -1.944110000000000005e-01
-1.350999999999999987e-03 -1.903890000000000027e-01
-7.132000000000000318e-03 -1.861800000000000122e-01
-1.633700000000000083e-02 -1.813099999999999989e-01
-2.764600000000000043e-02 -1.755609999999999948e-01
-4.178300000000000070e-02 -1.690889999999999893e-01
-5.811999999999999805e-02 -1.622089999999999921e-01
-7.637199999999999545e-02 -1.552350000000000119e-01
-9.607000000000000262e-02 -1.489830000000000043e-01
-1.158310000000000034e-01 -1.438939999999999941e-01
-1.346489999999999909e-01 -1.401870000000000061e-01
-1.502310000000000034e-01 -1.379879999999999995e-01
-1.624829999999999885e-01 -1.374539999999999929e-01
-1.705569999999999864e-01 -1.377680000000000016e-01
-1.747360000000000024e-01 -1.395899999999999919e-01
-1.761490000000000000e-01 -1.424799999999999955e-01
-1.759290000000000020e-01 -1.469729999999999925e-01
-1.736360000000000126e-01 -1.525960000000000094e-01
-1.712799999999999878e-01 -1.583450000000000135e-01
-1.687039999999999929e-01 -1.638429999999999886e-01
-1.665669999999999928e-01 -1.688070000000000126e-01
-1.653110000000000135e-01 -1.733300000000000118e-01
-1.649970000000000048e-01 -1.774149999999999894e-01
-1.652480000000000060e-01 -1.809330000000000105e-01
-1.664420000000000066e-01 -1.841059999999999919e-01
-1.668820000000000026e-01 -1.868710000000000093e-01
-1.670389999999999930e-01 -1.893529999999999935e-01
-1.670069999999999888e-01 -1.916460000000000108e-01
-1.665359999999999896e-01 -1.938139999999999863e-01
-1.659079999999999999e-01 -1.956990000000000118e-01
-1.649970000000000048e-01 -1.973949999999999871e-01
-1.637399999999999967e-01 -1.986199999999999910e-01
-1.622010000000000118e-01 -1.994370000000000032e-01
-1.605979999999999908e-01 -1.999710000000000099e-01
-1.590900000000000092e-01 -2.001600000000000046e-01
-1.578019999999999978e-01 -2.001280000000000003e-01
-1.567340000000000122e-01 -2.000339999999999896e-01
-1.559490000000000043e-01 -1.998769999999999991e-01
-1.551949999999999996e-01 -1.995939999999999936e-01
-1.547550000000000037e-01 -1.989970000000000072e-01
-1.546609999999999929e-01 -1.977720000000000034e-01
-1.547240000000000004e-01 -1.960760000000000003e-01
-1.551319999999999921e-01 -1.939710000000000045e-01
-1.560120000000000118e-01 -1.915199999999999958e-01
-1.570479999999999932e-01 -1.889760000000000051e-01
-1.585880000000000067e-01 -1.864000000000000101e-01
-1.602210000000000023e-01 -1.837290000000000034e-01
-1.623259999999999981e-01 -1.809330000000000105e-01
-1.648080000000000100e-01 -1.781369999999999898e-01
-1.690810000000000091e-01 -1.754670000000000119e-01
-1.744209999999999927e-01 -1.731109999999999871e-01
-1.823700000000000043e-01 -1.712259999999999893e-01
-1.926740000000000119e-01 -1.696550000000000002e-01
-2.056800000000000017e-01 -1.688689999999999913e-01
-2.206970000000000043e-01 -1.687440000000000051e-01
-2.374729999999999897e-01 -1.689640000000000031e-01
-2.559139999999999748e-01 -1.697799999999999865e-01
-2.749519999999999742e-01 -1.712879999999999958e-01
-2.940530000000000088e-01 -1.738959999999999950e-01
-3.117400000000000171e-01 -1.777289999999999981e-01
-3.260029999999999872e-01 -1.825350000000000028e-01
-3.377530000000000254e-01 -1.879699999999999982e-01
-3.455440000000000178e-01 -1.937820000000000098e-01
-3.503510000000000235e-01 -1.994370000000000032e-01
-3.524550000000000183e-01 -2.052180000000000115e-01
-3.526130000000000098e-01 -2.108730000000000049e-01
-3.519840000000000191e-01 -2.161820000000000130e-01
-3.498789999999999956e-01 -2.212079999999999880e-01
-3.480260000000000020e-01 -2.262029999999999874e-01
-3.460779999999999967e-01 -2.314809999999999923e-01
-3.445389999999999842e-01 -2.368220000000000047e-01
-3.434389999999999943e-01 -2.419739999999999946e-01
-3.431250000000000133e-01 -2.469379999999999908e-01
-3.433760000000000145e-01 -2.515560000000000018e-01
-5.391599999999999726e-01 -4.056509999999999838e-01
-5.392230000000000079e-01 -4.096099999999999741e-01
-5.393489999999999673e-01 -4.124369999999999981e-01
-5.394740000000000091e-01 -4.141340000000000021e-01
-5.396309999999999718e-01 -4.149189999999999823e-01
-5.397889999999999633e-01 -4.150130000000000208e-01
-5.399140000000000050e-01 -4.147299999999999875e-01
-5.399770000000000403e-01 -4.140389999999999904e-01
-5.400080000000000435e-01 -4.131279999999999952e-01
-5.400080000000000435e-01 -4.113689999999999847e-01
-5.399770000000000403e-01 -4.087299999999999822e-01
-5.399460000000000370e-01 -4.049599999999999866e-01
-5.398830000000000018e-01 -4.001850000000000129e-01
-5.398509999999999698e-01 -3.949070000000000080e-01
-5.397889999999999633e-01 -3.891260000000000274e-01
-5.396940000000000071e-01 -3.833770000000000233e-01
-5.395060000000000411e-01 -3.775649999999999840e-01
-5.392230000000000079e-01 -3.717219999999999969e-01
-5.386579999999999702e-01 -3.659729999999999928e-01
-5.382489999999999775e-01 -3.599410000000000109e-01
-5.377469999999999750e-01 -3.537839999999999874e-01
-5.369930000000000536e-01 -3.473430000000000129e-01
-5.360810000000000297e-01 -3.406199999999999783e-01
-5.351700000000000346e-01 -3.333949999999999969e-01
-5.342909999999999604e-01 -3.253210000000000268e-01
-5.333799999999999653e-01 -3.167130000000000223e-01
-5.324060000000000459e-01 -3.075709999999999833e-01
-5.313379999999999770e-01 -2.984289999999999998e-01
-5.301129999999999454e-01 -2.897259999999999835e-01
-5.287300000000000333e-01 -2.822490000000000276e-01
-5.271280000000000410e-01 -2.766890000000000183e-01
-5.255570000000000519e-01 -2.730130000000000057e-01
-5.240179999999999838e-01 -2.710650000000000004e-01
-5.226669999999999927e-01 -2.707510000000000194e-01
-5.217559999999999976e-01 -2.712539999999999951e-01
-5.213790000000000369e-01 -2.728559999999999874e-01
-5.214419999999999611e-01 -2.757149999999999879e-01
-5.219439999999999635e-01 -2.800819999999999976e-01
-5.224469999999999947e-01 -2.857680000000000220e-01
-5.228239999999999554e-01 -2.925539999999999807e-01
-5.229179999999999939e-01 -3.003449999999999731e-01
-5.228239999999999554e-01 -3.085129999999999817e-01
-5.221639999999999615e-01 -3.168699999999999850e-01
-5.214419999999999611e-01 -3.247869999999999924e-01
-5.204050000000000065e-01 -3.325150000000000050e-01
-5.193370000000000486e-01 -3.396460000000000035e-01
-5.182999999999999829e-01 -3.460550000000000015e-01
-5.173259999999999525e-01 -3.521810000000000218e-01
-5.166349999999999554e-01 -3.575530000000000097e-01
-5.160379999999999967e-01 -3.623919999999999919e-01
-5.157869999999999955e-01 -3.661610000000000142e-01
-5.157549999999999635e-01 -3.687059999999999782e-01
-5.158179999999999987e-01 -3.701510000000000078e-01
-5.161010000000000320e-01 -3.706849999999999867e-01
-5.166039999999999521e-01 -3.706539999999999835e-01
-5.170749999999999513e-01 -3.703400000000000025e-01
-5.178920000000000190e-01 -3.698679999999999746e-01
-5.184260000000000534e-01 -3.687690000000000135e-01
-5.191480000000000539e-01 -3.669470000000000232e-01
-5.195880000000000498e-01 -3.642139999999999822e-01
-5.200909999999999700e-01 -3.605070000000000219e-01
-5.205929999999999724e-01 -3.558569999999999789e-01
-5.209700000000000442e-01 -3.505789999999999740e-01
-5.213470000000000049e-01 -3.449559999999999849e-01
-5.215049999999999963e-01 -3.392689999999999872e-01
-5.215049999999999963e-01 -3.335520000000000151e-01
-5.214100000000000401e-01 -3.277399999999999758e-01
-5.210960000000000036e-01 -3.220219999999999749e-01
-5.207509999999999639e-01 -3.161160000000000081e-01
-5.202790000000000470e-01 -3.102099999999999858e-01
-5.193999999999999728e-01 -3.041780000000000039e-01
-5.178920000000000190e-01 -2.979260000000000241e-01
-5.157869999999999955e-01 -2.915800000000000058e-01
-5.126140000000000141e-01 -2.847629999999999884e-01
-5.074619999999999687e-01 -2.776000000000000134e-01
-5.005500000000000504e-01 -2.699969999999999870e-01
-4.927279999999999993e-01 -2.620489999999999764e-01
-4.840570000000000150e-01 -2.543210000000000193e-01
-4.752290000000000125e-01 -2.467489999999999961e-01
-4.663379999999999748e-01 -2.398379999999999956e-01
-4.578869999999999885e-01 -2.338999999999999968e-01
-4.503469999999999973e-01 -2.294080000000000008e-01
-4.451640000000000041e-01 -2.267379999999999951e-01
-4.417710000000000248e-01 -2.256690000000000085e-01
-4.401689999999999769e-01 -2.257949999999999957e-01
-4.400430000000000175e-01 -2.266430000000000111e-01
-4.408909999999999774e-01 -2.283399999999999874e-01
-4.424620000000000219e-01 -2.316070000000000073e-01
-4.438440000000000163e-01 -2.360680000000000001e-01
-4.451950000000000074e-01 -2.419109999999999872e-01
-4.456660000000000066e-01 -2.486029999999999907e-01
-4.456350000000000033e-01 -2.557030000000000136e-01
-4.441269999999999940e-01 -2.625520000000000076e-01
-4.422740000000000005e-01 -2.689610000000000056e-01
-4.389430000000000276e-01 -2.747100000000000097e-01
-4.358330000000000259e-01 -2.797990000000000199e-01
-4.326920000000000210e-01 -2.845429999999999904e-01
-4.298330000000000206e-01 -2.890039999999999831e-01
-4.274450000000000194e-01 -2.931190000000000184e-01
-4.255289999999999906e-01 -2.965119999999999978e-01
-4.244919999999999805e-01 -2.990880000000000205e-01
-4.239899999999999780e-01 -3.006590000000000096e-01
-4.239899999999999780e-01 -3.012880000000000003e-01
-4.241779999999999995e-01 -3.013819999999999832e-01
-4.251199999999999979e-01 -3.012250000000000205e-01
-4.261889999999999845e-01 -3.009729999999999905e-01
-4.275709999999999789e-01 -3.004390000000000116e-01
-4.290470000000000117e-01 -2.994029999999999747e-01
-4.305869999999999975e-01 -2.974859999999999727e-01
-4.319689999999999919e-01 -2.950360000000000205e-01
-4.332570000000000032e-01 -2.916110000000000091e-01
-4.343879999999999963e-01 -2.874019999999999908e-01
-4.353929999999999745e-01 -2.829409999999999981e-01
-4.363670000000000049e-01 -2.781029999999999891e-01
-4.369330000000000158e-01 -2.732330000000000036e-01
-4.374040000000000150e-01 -2.682689999999999797e-01
-4.375299999999999745e-01 -2.632430000000000048e-01
-4.374979999999999980e-01 -2.581849999999999978e-01
-4.371530000000000138e-01 -2.530959999999999877e-01
-4.361160000000000037e-01 -2.481319999999999915e-01
-4.336030000000000162e-01 -2.430420000000000080e-01
-4.297699999999999854e-01 -2.376070000000000126e-01
-4.239899999999999780e-01 -2.316380000000000106e-01
-4.161980000000000124e-01 -2.252609999999999890e-01
-4.065849999999999742e-01 -2.185070000000000068e-01
-3.957149999999999834e-01 -2.116889999999999883e-01
-3.837769999999999793e-01 -2.046209999999999973e-01
-3.712110000000000132e-01 -1.975840000000000096e-01
-3.584559999999999969e-01 -1.907659999999999911e-01
-3.461090000000000000e-01 -1.848920000000000008e-01
-3.349249999999999727e-01 -1.803049999999999931e-01
-3.256260000000000265e-01 -1.776339999999999864e-01
-3.188719999999999888e-01 -1.764090000000000102e-01
-3.149129999999999985e-01 -1.760950000000000015e-01
-3.126510000000000122e-01 -1.761580000000000090e-01
-3.126200000000000090e-01 -1.762519999999999920e-01
-3.140649999999999831e-01 -1.764409999999999867e-01
-3.162010000000000098e-01 -1.770059999999999967e-01
-3.183690000000000131e-01 -1.783879999999999910e-01
-3.200339999999999852e-01 -1.813099999999999989e-01
-3.206309999999999993e-01 -1.852689999999999892e-01
-3.199089999999999989e-01 -1.900749999999999940e-01
-3.168300000000000005e-01 -1.952270000000000116e-01
-3.132800000000000029e-01 -2.002230000000000121e-01
-3.081590000000000162e-01 -2.046840000000000048e-01
-3.033210000000000073e-01 -2.085480000000000111e-01
-2.985140000000000016e-01 -2.118150000000000033e-01
-2.943359999999999865e-01 -2.147679999999999867e-01
-2.910369999999999902e-01 -2.172499999999999987e-01
-2.886810000000000209e-01 -2.192610000000000114e-01
-2.875820000000000043e-01 -2.206740000000000090e-01
-2.873620000000000063e-01 -2.215229999999999977e-01
-2.875820000000000043e-01 -2.217109999999999914e-01
-2.887129999999999974e-01 -2.217109999999999914e-01
-2.900320000000000120e-01 -2.215850000000000042e-01
-2.918229999999999991e-01 -2.214599999999999902e-01
-2.937080000000000246e-01 -2.210199999999999942e-01
-2.955929999999999946e-01 -2.205489999999999950e-01
-2.973520000000000052e-01 -2.197629999999999861e-01
-2.988910000000000178e-01 -2.185690000000000133e-01
-3.001789999999999736e-01 -2.166530000000000122e-01
-3.013419999999999987e-01 -2.139199999999999990e-01
-3.023159999999999736e-01 -2.106210000000000027e-01
-3.032580000000000275e-01 -2.071030000000000093e-01
-3.038239999999999830e-01 -2.033959999999999935e-01
-3.041380000000000194e-01 -1.996259999999999979e-01
-3.042320000000000024e-01 -1.958870000000000056e-01
-3.040120000000000045e-01 -1.922429999999999972e-01
-3.032580000000000275e-01 -1.887870000000000104e-01
-3.018129999999999979e-01 -1.853630000000000000e-01
-2.984510000000000218e-01 -1.818760000000000099e-01
-2.933620000000000116e-01 -1.781689999999999940e-01
-2.862620000000000164e-01 -1.739900000000000058e-01
-2.769320000000000115e-01 -1.694980000000000098e-01
-2.652760000000000118e-01 -1.649420000000000053e-01
-2.516419999999999768e-01 -1.602300000000000113e-01
-2.365619999999999945e-01 -1.555179999999999896e-01
-2.206339999999999968e-01 -1.508049999999999946e-01
-2.047690000000000066e-01 -1.462189999999999879e-01
-1.895950000000000135e-01 -1.421969999999999901e-01
-1.764010000000000022e-01 -1.388040000000000107e-01
-1.664420000000000066e-01 -1.362599999999999922e-01
-1.601269999999999916e-01 -1.345949999999999924e-01
-1.565459999999999907e-01 -1.336519999999999930e-01
-1.558859999999999968e-01 -1.335270000000000068e-01
-1.561369999999999980e-01 -1.338409999999999878e-01
-1.582739999999999980e-01 -1.350339999999999874e-01
-1.600330000000000086e-01 -1.367309999999999914e-01
-1.615090000000000137e-01 -1.396209999999999951e-01
-1.625780000000000003e-01 -1.436739999999999962e-01
-1.622949999999999948e-01 -1.480410000000000059e-01
-1.594669999999999976e-01 -1.526899999999999924e-01
-1.555719999999999881e-01 -1.571510000000000129e-01
-1.502940000000000109e-01 -1.608269999999999977e-01
-1.444509999999999961e-01 -1.639369999999999994e-01
-1.392980000000000051e-01 -1.663560000000000039e-01
-1.343350000000000100e-01 -1.683669999999999889e-01
-1.305330000000000101e-01 -1.699380000000000057e-01
-1.275489999999999957e-01 -1.711940000000000128e-01
-1.256639999999999979e-01 -1.721370000000000122e-01
-1.248159999999999964e-01 -1.727339999999999987e-01
-1.246899999999999953e-01 -1.730160000000000031e-01
-1.250040000000000040e-01 -1.730790000000000106e-01
-1.262610000000000121e-01 -1.731109999999999871e-01
-1.275799999999999990e-01 -1.730790000000000106e-01
-1.294970000000000010e-01 -1.730480000000000074e-01
-1.312869999999999870e-01 -1.729219999999999924e-01
-1.331410000000000093e-01 -1.727650000000000019e-01
-1.348689999999999889e-01 -1.724509999999999932e-01
-1.363449999999999940e-01 -1.716650000000000120e-01
-1.378530000000000033e-01 -1.704090000000000049e-01
-1.390160000000000007e-01 -1.687440000000000051e-01
-1.400210000000000066e-01 -1.664819999999999911e-01
-1.408059999999999867e-01 -1.640629999999999866e-01
-1.411830000000000029e-01 -1.616440000000000099e-01
-1.412779999999999869e-01 -1.591299999999999937e-01
-1.412150000000000072e-01 -1.565860000000000030e-01
-1.407750000000000112e-01 -1.539780000000000038e-01
-1.400520000000000098e-01 -1.513390000000000013e-01
-1.380099999999999938e-01 -1.486999999999999988e-01
-1.342720000000000025e-01 -1.460299999999999931e-01
-1.283030000000000004e-01 -1.433280000000000109e-01
-1.201659999999999950e-01 -1.405949999999999978e-01
-1.103959999999999941e-01 -1.377049999999999941e-01
-9.877199999999999869e-02 -1.348459999999999936e-01
-8.595400000000000262e-02 -1.321130000000000082e-01
-7.216300000000000492e-02 -1.293479999999999908e-01
-5.796300000000000063e-02 -1.265840000000000021e-01
-4.420199999999999824e-02 -1.238189999999999985e-01
-3.166800000000000170e-02 -1.213690000000000047e-01
-2.148900000000000116e-02 -1.197040000000000048e-01
-1.495400000000000028e-02 -1.186669999999999947e-01
-1.112100000000000068e-02 -1.179759999999999975e-01
-9.865000000000000505e-03 -1.179130000000000039e-01
-9.990999999999999881e-03 -1.182269999999999988e-01
-1.281799999999999953e-02 -1.191689999999999972e-01
-1.514300000000000021e-02 -1.207089999999999969e-01
-1.800200000000000064e-02 -1.230340000000000045e-01
-1.960399999999999990e-02 -1.262070000000000136e-01
-2.032600000000000032e-02 -1.301019999999999954e-01
-1.988699999999999843e-02 -1.342180000000000040e-01
-1.668199999999999891e-02 -1.385530000000000095e-01
-1.322599999999999991e-02 -1.426060000000000105e-01
-7.917000000000000426e-03 -1.461560000000000081e-01
-3.079000000000000140e-03 -1.490150000000000086e-01
1.789999999999999925e-03 -1.514340000000000130e-01
6.126000000000000369e-03 -1.535380000000000078e-01
9.613000000000000017e-03 -1.552350000000000119e-01
1.228300000000000052e-02 -1.567429999999999934e-01
1.369700000000000084e-02 -1.578739999999999866e-01
1.448200000000000008e-02 -1.586589999999999945e-01
1.460799999999999946e-02 -1.590360000000000107e-01
1.448200000000000008e-02 -1.591619999999999979e-01
1.394800000000000033e-02 -1.592560000000000087e-01
1.332000000000000024e-02 -1.592560000000000087e-01
1.218900000000000018e-02 -1.591930000000000012e-01
1.090099999999999923e-02 -1.591619999999999979e-01
9.424999999999999351e-03 -1.590360000000000107e-01
8.198999999999999691e-03 -1.588789999999999925e-01
7.004999999999999942e-03 -1.583769999999999900e-01
5.936999999999999569e-03 -1.574029999999999874e-01
4.963000000000000397e-03 -1.559889999999999888e-01
4.114999999999999734e-03 -1.541669999999999985e-01
3.423999999999999960e-03 -1.523130000000000039e-01
3.141000000000000129e-03 -1.503029999999999922e-01
3.079000000000000140e-03 -1.483230000000000104e-01
3.173000000000000039e-03 -1.462189999999999879e-01
3.674999999999999881e-03 -1.439249999999999974e-01
4.303999999999999666e-03 -1.416949999999999876e-01
5.434999999999999727e-03 -1.393379999999999896e-01
7.634000000000000161e-03 -1.370450000000000002e-01
1.102700000000000034e-02 -1.349720000000000086e-01
1.583299999999999985e-02 -1.329609999999999959e-01
2.164500000000000104e-02 -1.311070000000000013e-01
2.827400000000000052e-02 -1.290340000000000098e-01
3.527999999999999886e-02 -1.269609999999999905e-01
4.241099999999999731e-02 -1.248240000000000044e-01
4.944799999999999890e-02 -1.227509999999999990e-01
5.576300000000000007e-02 -1.211170000000000024e-01
6.126100000000000295e-02 -1.198919999999999986e-01
6.528200000000000669e-02 -1.192639999999999950e-01
6.679000000000000214e-02 -1.190750000000000003e-01
6.735499999999999821e-02 -1.192320000000000046e-01
6.663299999999999779e-02 -1.197659999999999975e-01
6.380500000000000060e-02 -1.205520000000000064e-01
6.154400000000000148e-02 -1.219650000000000040e-01
5.871599999999999736e-02 -1.239449999999999996e-01
5.680000000000000326e-02 -1.267089999999999883e-01
5.548000000000000154e-02 -1.301650000000000029e-01
5.510299999999999920e-02 -1.341229999999999922e-01
5.579400000000000331e-02 -1.385530000000000095e-01
5.777399999999999897e-02 -1.427630000000000010e-01
6.006700000000000234e-02 -1.467209999999999903e-01
6.374299999999999411e-02 -1.502400000000000124e-01
6.710399999999999698e-02 -1.532870000000000066e-01
7.046600000000000086e-02 -1.561150000000000038e-01
7.357600000000000251e-02 -1.587850000000000095e-01
7.615199999999999747e-02 -1.611730000000000107e-01
7.810000000000000275e-02 -1.631199999999999872e-01
7.954500000000000459e-02 -1.646279999999999966e-01
8.048700000000000299e-02 -1.655079999999999885e-01
8.111599999999999366e-02 -1.661680000000000101e-01
8.136699999999999489e-02 -1.663880000000000081e-01
8.146100000000000563e-02 -1.664190000000000114e-01
8.146100000000000563e-02 -1.664190000000000114e-01
8.121000000000000441e-02 -1.663880000000000081e-01
8.080099999999999782e-02 -1.663560000000000039e-01
8.026700000000000501e-02 -1.662619999999999931e-01
7.992200000000000693e-02 -1.660109999999999919e-01
7.945099999999999385e-02 -1.654140000000000055e-01
7.894800000000000428e-02 -1.643139999999999878e-01
7.853999999999999870e-02 -1.627429999999999988e-01
7.791099999999999415e-02 -1.607329999999999870e-01
7.743999999999999495e-02 -1.586589999999999945e-01
7.690600000000000214e-02 -1.564290000000000125e-01
7.649799999999999656e-02 -1.541349999999999942e-01
7.634000000000000508e-02 -1.519050000000000122e-01
7.624599999999999433e-02 -1.496109999999999940e-01
7.612099999999999422e-02 -1.472549999999999970e-01
7.602599999999999636e-02 -1.448359999999999925e-01
7.593199999999999950e-02 -1.422599999999999976e-01
7.527200000000000557e-02 -1.394960000000000089e-01
7.432999999999999330e-02 -1.366370000000000084e-01
7.282199999999999784e-02 -1.338090000000000113e-01
7.090499999999999581e-02 -1.311070000000000013e-01
6.911499999999999588e-02 -1.286879999999999968e-01
6.779499999999999416e-02 -1.265840000000000021e-01
6.716700000000000448e-02 -1.251700000000000035e-01
6.650699999999999668e-02 -1.245099999999999957e-01
6.521899999999999920e-02 -1.243839999999999946e-01
6.223499999999999865e-02 -1.246040000000000064e-01
5.648600000000000149e-02 -1.249500000000000055e-01
5.073600000000000332e-02 -1.257350000000000134e-01
4.517600000000000088e-02 -1.275260000000000005e-01
4.087199999999999861e-02 -1.300389999999999879e-01
3.741599999999999787e-02 -1.332440000000000013e-01
3.512300000000000144e-02 -1.370770000000000044e-01
3.421199999999999936e-02 -1.413179999999999992e-01
3.414899999999999880e-02 -1.455269999999999897e-01
3.471400000000000180e-02 -1.494540000000000035e-01
3.628499999999999781e-02 -1.531929999999999958e-01
3.732200000000000101e-02 -1.567109999999999892e-01
3.864100000000000174e-02 -1.602300000000000113e-01
3.970900000000000124e-02 -1.637490000000000057e-01
4.071500000000000119e-02 -1.670790000000000053e-01
4.175199999999999745e-02 -1.702829999999999899e-01
4.278799999999999965e-02 -1.729219999999999924e-01
4.385599999999999915e-02 -1.752150000000000096e-01
4.486199999999999910e-02 -1.768800000000000094e-01
4.571000000000000063e-02 -1.781369999999999898e-01
4.640099999999999780e-02 -1.791109999999999924e-01
4.712399999999999922e-02 -1.798019999999999896e-01
4.759499999999999842e-02 -1.801790000000000058e-01
4.819199999999999873e-02 -1.802110000000000101e-01
4.847499999999999726e-02 -1.802110000000000101e-01
4.859999999999999737e-02 -1.801790000000000058e-01
4.859999999999999737e-02 -1.800849999999999951e-01
4.859999999999999737e-02 -1.797390000000000099e-01
4.859999999999999737e-02 -1.790480000000000127e-01
4.856900000000000106e-02 -1.779489999999999961e-01
4.847499999999999726e-02 -1.764409999999999867e-01
4.825499999999999928e-02 -1.745240000000000125e-01
4.794000000000000344e-02 -1.724509999999999932e-01
4.750100000000000156e-02 -1.700319999999999887e-01
4.706099999999999867e-02 -1.675500000000000045e-01
4.637000000000000149e-02 -1.650050000000000128e-01
4.567800000000000332e-02 -1.624919999999999976e-01
4.470500000000000168e-02 -1.599470000000000058e-01
4.222299999999999665e-02 -1.572770000000000001e-01
3.923800000000000204e-02 -1.544500000000000040e-01
3.487099999999999922e-02 -1.515589999999999993e-01
2.861999999999999961e-02 -1.485750000000000126e-01
2.098600000000000118e-02 -1.454020000000000035e-01
1.156100000000000010e-02 -1.424169999999999880e-01
7.540000000000000044e-04 -1.397470000000000101e-01
-1.096399999999999979e-02 -1.375480000000000036e-01
-2.337399999999999894e-02 -1.362279999999999880e-01
-3.619100000000000095e-02 -1.357569999999999888e-01
-4.778400000000000009e-02 -1.357879999999999920e-01
-5.774300000000000266e-02 -1.364480000000000137e-01
-6.606800000000000173e-02 -1.377359999999999973e-01
-7.203700000000000381e-02 -1.400299999999999878e-01
-7.609000000000000485e-02 -1.430770000000000097e-01
-7.822600000000000386e-02 -1.466270000000000073e-01
-7.929400000000000337e-02 -1.506170000000000009e-01
-7.938800000000000023e-02 -1.546069999999999944e-01
-7.916800000000000226e-02 -1.586279999999999912e-01
-7.819399999999999962e-02 -1.624609999999999943e-01
-7.712600000000000011e-02 -1.662299999999999889e-01
-7.609000000000000485e-02 -1.699380000000000057e-01
-7.539800000000000668e-02 -1.736129999999999896e-01
-7.505299999999999472e-02 -1.774769999999999959e-01
-7.505299999999999472e-02 -1.813420000000000032e-01
-7.508399999999999797e-02 -1.852060000000000095e-01
-7.502100000000000435e-02 -1.888499999999999901e-01
-7.432999999999999330e-02 -1.920860000000000067e-01
-7.367100000000000037e-02 -1.949760000000000104e-01
-7.291699999999999571e-02 -1.974579999999999946e-01
-7.209999999999999742e-02 -1.996570000000000011e-01
-7.118900000000000228e-02 -2.014789999999999914e-01
-7.015200000000000602e-02 -2.027670000000000028e-01
-6.892700000000000216e-02 -2.034269999999999967e-01
-6.766999999999999404e-02 -2.035839999999999872e-01
-6.657100000000000517e-02 -2.035839999999999872e-01
-6.562800000000000578e-02 -2.034900000000000042e-01
-6.478000000000000425e-02 -2.033959999999999935e-01
-6.449699999999999878e-02 -2.031129999999999880e-01
-6.415200000000000069e-02 -2.027359999999999995e-01
-6.396300000000000596e-02 -2.017619999999999969e-01
-6.393200000000000272e-02 -2.003169999999999951e-01
-6.399399999999999533e-02 -1.982119999999999993e-01
-6.437099999999999766e-02 -1.956990000000000118e-01
-6.493699999999999473e-02 -1.929029999999999911e-01
-6.581700000000000050e-02 -1.899500000000000077e-01
-6.694799999999999363e-02 -1.869339999999999891e-01
-6.826699999999999435e-02 -1.840430000000000121e-01
-6.968100000000000682e-02 -1.810900000000000010e-01
-7.140900000000000025e-02 -1.781369999999999898e-01
-7.558700000000000141e-02 -1.752150000000000096e-01
-8.014200000000000490e-02 -1.721679999999999877e-01
-8.730499999999999372e-02 -1.688689999999999913e-01
-9.694999999999999452e-02 -1.652250000000000107e-01
-1.081649999999999973e-01 -1.616440000000000099e-01
-1.216430000000000011e-01 -1.584389999999999965e-01
-1.365969999999999962e-01 -1.560829999999999995e-01
-1.530590000000000006e-01 -1.545439999999999869e-01
-1.700859999999999872e-01 -1.539149999999999963e-01
-1.873960000000000070e-01 -1.539780000000000038e-01
-2.028530000000000055e-01 -1.547640000000000127e-01
-2.153249999999999886e-01 -1.563029999999999975e-01
-2.254720000000000057e-01 -1.590679999999999872e-01
-2.315669999999999951e-01 -1.629950000000000010e-01
-2.352110000000000034e-01 -1.677379999999999982e-01
-2.361850000000000060e-01 -1.728909999999999891e-01
-2.360909999999999953e-01 -1.781689999999999940e-01
-2.345830000000000137e-01 -1.829119999999999913e-01
-2.331060000000000076e-01 -1.875300000000000022e-01
-2.315039999999999876e-01 -1.916769999999999863e-01
-2.297450000000000048e-01 -1.958239999999999981e-01
-2.288969999999999894e-01 -2.000649999999999928e-01
-2.286140000000000116e-01 -2.042120000000000046e-01
-2.290220000000000034e-01 -2.088929999999999954e-01
-2.307190000000000074e-01 -2.134800000000000031e-01
-2.316930000000000101e-01 -2.180350000000000066e-01
-2.324779999999999902e-01 -2.223080000000000056e-01
-2.327609999999999957e-01 -2.261090000000000044e-01
-2.327289999999999914e-01 -2.295649999999999913e-01
-2.324779999999999902e-01 -2.328010000000000079e-01
-2.321950000000000125e-01 -2.355649999999999966e-01
-2.318500000000000005e-01 -2.378270000000000106e-01
-2.313159999999999938e-01 -2.392730000000000135e-01
-2.304049999999999987e-01 -2.398689999999999989e-01
-2.292109999999999981e-01 -2.399010000000000031e-01
-2.280480000000000007e-01 -2.398069999999999924e-01
-2.272000000000000131e-01 -2.396810000000000052e-01
-2.266350000000000031e-01 -2.395239999999999869e-01
-2.262579999999999869e-01 -2.392100000000000060e-01
-2.258179999999999910e-01 -2.384560000000000013e-01
-2.256289999999999962e-01 -2.370109999999999995e-01
-2.255350000000000132e-01 -2.349690000000000112e-01
-2.255669999999999897e-01 -2.323300000000000087e-01
-2.258489999999999942e-01 -2.294080000000000008e-01
-2.264780000000000126e-01 -2.263920000000000099e-01
-2.271690000000000098e-01 -2.231559999999999933e-01
-2.281110000000000082e-01 -2.200769999999999949e-01
-2.293050000000000088e-01 -2.169040000000000135e-01
-2.306249999999999967e-01 -2.137940000000000118e-01
-2.322899999999999965e-01 -2.105579999999999952e-01
-2.360279999999999878e-01 -2.072910000000000030e-01
-2.407090000000000063e-01 -2.039300000000000002e-01
-2.480600000000000027e-01 -2.003169999999999951e-01
-2.573280000000000012e-01 -1.963580000000000048e-01
-2.691089999999999871e-01 -1.923060000000000047e-01
-2.820840000000000014e-01 -1.885360000000000091e-01
-2.970690000000000275e-01 -1.855829999999999980e-01
-3.128400000000000070e-01 -1.839490000000000014e-01
-3.291450000000000209e-01 -1.834780000000000022e-01
-3.446960000000000024e-01 -1.838859999999999939e-01
-3.598700000000000232e-01 -1.852999999999999925e-01
-3.707400000000000140e-01 -1.876879999999999937e-01
-3.800390000000000157e-01 -1.914260000000000128e-01
-3.854420000000000068e-01 -1.963270000000000015e-01
-3.882700000000000040e-01 -2.018250000000000044e-01
-3.894009999999999971e-01 -2.073540000000000105e-01
-3.892749999999999821e-01 -2.128520000000000134e-01
-3.884580000000000255e-01 -2.180979999999999863e-01
-3.875160000000000271e-01 -2.231559999999999933e-01
-3.864469999999999850e-01 -2.282140000000000002e-01
-3.854739999999999833e-01 -2.333349999999999869e-01
-3.848139999999999894e-01 -2.387700000000000100e-01
-3.846249999999999947e-01 -2.442989999999999884e-01
-3.852539999999999853e-01 -2.499220000000000053e-01
-3.866049999999999764e-01 -2.554199999999999804e-01
-3.873590000000000089e-01 -2.606040000000000023e-01
-3.877979999999999761e-01 -2.654420000000000113e-01
-3.878610000000000113e-01 -2.694949999999999846e-01
-3.875469999999999748e-01 -2.731390000000000207e-01
-3.868869999999999809e-01 -2.763430000000000053e-01
-3.863530000000000020e-01 -2.792339999999999822e-01
-3.856930000000000081e-01 -2.814010000000000122e-01
-3.849079999999999724e-01 -2.827520000000000033e-01
-3.839339999999999975e-01 -2.832230000000000025e-01
-3.830230000000000024e-01 -2.832230000000000025e-01
-3.820810000000000040e-01 -2.830980000000000163e-01
-3.812320000000000153e-01 -2.829409999999999981e-01
-3.807610000000000161e-01 -2.827520000000000033e-01
-3.801640000000000019e-01 -2.822180000000000244e-01
-3.800069999999999837e-01 -2.811810000000000143e-01
-3.799130000000000007e-01 -2.793910000000000005e-01
-3.799130000000000007e-01 -2.769400000000000195e-01
-3.799440000000000039e-01 -2.739869999999999806e-01
-3.801010000000000222e-01 -2.707200000000000162e-01
-3.804779999999999829e-01 -2.672010000000000218e-01
-3.810439999999999938e-01 -2.636830000000000007e-01
-3.817039999999999877e-01 -2.602579999999999893e-01
-3.825520000000000032e-01 -2.568030000000000035e-01
-3.845000000000000084e-01 -2.533150000000000124e-01
-3.871069999999999789e-01 -2.496400000000000008e-01
-3.908460000000000267e-01 -2.458380000000000010e-01
-3.961859999999999826e-01 -2.415970000000000062e-01
-4.030670000000000086e-01 -2.369159999999999877e-01
-4.115170000000000217e-01 -2.319529999999999925e-01
-4.212879999999999958e-01 -2.270199999999999996e-01
-4.325030000000000263e-01 -2.225910000000000111e-01
-4.441590000000000260e-01 -2.189149999999999985e-01
-4.560649999999999982e-01 -2.166530000000000122e-01
-4.679090000000000193e-01 -2.157419999999999893e-01
-4.788100000000000134e-01 -2.159619999999999873e-01
-4.880470000000000086e-01 -2.170930000000000082e-01
-4.951780000000000070e-01 -2.191980000000000040e-01
-5.000160000000000160e-01 -2.227790000000000048e-01
-5.029059999999999642e-01 -2.273969999999999880e-01
-5.040689999999999893e-01 -2.327690000000000037e-01
-5.042259999999999520e-01 -2.384560000000000013e-01
-5.037859999999999561e-01 -2.444560000000000066e-01
-5.021520000000000428e-01 -2.507389999999999897e-01
-5.011160000000000059e-01 -2.571800000000000197e-01
-5.000790000000000513e-01 -2.637459999999999805e-01
-4.993879999999999986e-01 -2.704059999999999797e-01
-4.993560000000000221e-01 -2.770659999999999790e-01
-4.995129999999999848e-01 -2.836629999999999985e-01
-5.004560000000000120e-01 -2.901659999999999795e-01
-5.008010000000000517e-01 -2.961349999999999816e-01
-5.014610000000000456e-01 -3.016960000000000197e-01
-5.018070000000000030e-01 -3.066909999999999914e-01
-5.019949999999999690e-01 -3.111519999999999841e-01
-5.020580000000000043e-01 -3.151729999999999809e-01
-5.020580000000000043e-01 -3.185660000000000158e-01
-5.020580000000000043e-01 -3.211109999999999798e-01
-5.019639999999999658e-01 -3.228389999999999871e-01
-5.018700000000000383e-01 -3.238130000000000175e-01
-5.017129999999999646e-01 -3.242530000000000134e-01
-5.014610000000000456e-01 -3.242840000000000167e-01
-5.012100000000000444e-01 -3.241899999999999782e-01
-5.010210000000000496e-01 -3.240330000000000155e-01
-5.008639999999999759e-01 -3.236870000000000025e-01
-5.006129999999999747e-01 -3.231220000000000203e-01
-5.003300000000000525e-01 -3.218650000000000122e-01
-4.999529999999999808e-01 -3.198860000000000037e-01
-4.996079999999999965e-01 -3.173719999999999875e-01
-4.994509999999999783e-01 -3.144819999999999838e-01
-4.994190000000000018e-01 -3.111840000000000162e-01
-4.993879999999999986e-01 -3.078219999999999845e-01
-4.993879999999999986e-01 -3.043029999999999902e-01
-4.992929999999999868e-01 -3.006590000000000096e-01
-4.992309999999999803e-01 -2.967639999999999723e-01
-4.992929999999999868e-01 -2.926799999999999957e-01
-4.997329999999999828e-01 -2.885010000000000074e-01
-5.007390000000000452e-01 -2.842600000000000127e-01
-5.024659999999999682e-01 -2.795790000000000219e-01
-5.050109999999999877e-01 -2.746149999999999980e-01
-5.084670000000000023e-01 -2.693999999999999728e-01
-5.127389999999999448e-01 -2.640279999999999849e-01
-5.176089999999999858e-01 -2.589699999999999780e-01
-5.232320000000000304e-01 -2.545720000000000205e-01
-5.292010000000000325e-01 -2.515249999999999986e-01
-5.353590000000000293e-01 -2.497969999999999913e-01
-5.411390000000000366e-01 -2.495140000000000136e-01
-5.462919999999999998e-01 -2.500479999999999925e-01
-5.501239999999999464e-01 -2.517130000000000201e-01
-5.526379999999999626e-01 -2.545089999999999852e-01
-5.542709999999999582e-01 -2.586559999999999970e-01
-5.548049999999999926e-01 -2.642169999999999797e-01
-5.550570000000000226e-01 -2.703740000000000032e-01
-5.548999999999999488e-01 -2.772859999999999769e-01
-5.540829999999999922e-01 -2.845110000000000139e-01
-5.535170000000000368e-01 -2.916739999999999888e-01
-5.529830000000000023e-01 -2.988689999999999958e-01
-5.526689999999999658e-01 -3.060309999999999975e-01
-5.526689999999999658e-01 -3.133199999999999874e-01
-5.527950000000000363e-01 -3.206080000000000041e-01
-5.532660000000000355e-01 -3.277709999999999790e-01
-5.535799999999999610e-01 -3.345259999999999900e-01
-5.539570000000000327e-01 -3.407149999999999901e-01
-5.541139999999999954e-01 -3.461179999999999812e-01
-5.542089999999999517e-01 -3.508620000000000072e-01
-5.543029999999999902e-01 -3.547890000000000210e-01
-5.544280000000000319e-01 -3.578359999999999874e-01
-5.545539999999999914e-01 -3.601610000000000089e-01
-5.546480000000000299e-01 -3.618259999999999810e-01
-5.546799999999999509e-01 -3.628000000000000114e-01
-5.546799999999999509e-01 -3.631770000000000276e-01
-5.546170000000000266e-01 -3.631449999999999956e-01
-5.545860000000000234e-01 -3.629260000000000264e-01
-5.545539999999999914e-01 -3.625800000000000134e-01
-5.545229999999999881e-01 -3.619519999999999960e-01
-5.543339999999999934e-01 -3.606320000000000081e-01
-5.540829999999999922e-01 -3.584959999999999813e-01
-5.537370000000000347e-01 -3.556059999999999777e-01
-5.532970000000000388e-01 -3.522759999999999780e-01
-5.526689999999999658e-01 -3.486000000000000210e-01
-5.520089999999999719e-01 -3.447669999999999901e-01
-5.512869999999999715e-01 -3.408089999999999731e-01
-5.505640000000000533e-01 -3.366930000000000200e-01
-5.495590000000000197e-01 -3.324210000000000220e-01
-5.485219999999999541e-01 -3.280219999999999803e-01
-5.475799999999999557e-01 -3.234670000000000045e-01
-5.467319999999999958e-01 -3.187229999999999785e-01
-5.458830000000000071e-01 -3.140109999999999846e-01
-5.450979999999999714e-01 -3.089219999999999744e-01
-5.443440000000000500e-01 -3.033919999999999950e-01
-5.433700000000000196e-01 -2.972980000000000067e-01
-5.423959999999999892e-01 -2.910460000000000269e-01
-5.413590000000000346e-01 -2.851079999999999726e-01
-5.401970000000000383e-01 -2.798300000000000232e-01
-5.387830000000000119e-01 -2.759349999999999858e-01
-5.372749999999999471e-01 -2.734219999999999984e-01
-5.357990000000000252e-01 -2.724480000000000235e-01
-5.344160000000000021e-01 -2.726680000000000215e-01
-5.330660000000000398e-01 -2.743010000000000170e-01
-5.318720000000000114e-01 -2.770340000000000025e-01
-5.311810000000000143e-01 -2.810239999999999960e-01
-5.308349999999999458e-01 -2.865530000000000022e-01
-5.306779999999999831e-01 -2.932139999999999747e-01
-5.303949999999999498e-01 -3.007219999999999893e-01
-5.298929999999999474e-01 -3.086699999999999999e-01
-5.292959999999999887e-01 -3.165870000000000073e-01
-5.283529999999999616e-01 -3.243469999999999964e-01
-5.273790000000000422e-01 -3.317300000000000249e-01
-5.261540000000000106e-01 -3.387040000000000051e-01
-5.246459999999999457e-01 -3.454269999999999841e-01
-5.233889999999999931e-01 -3.515840000000000076e-01
-5.220390000000000308e-01 -3.574910000000000032e-01
-5.208129999999999704e-01 -3.630200000000000093e-01
-5.198709999999999720e-01 -3.679209999999999980e-01
-5.193370000000000486e-01 -3.721619999999999928e-01
-5.192109999999999781e-01 -3.753029999999999977e-01
-5.191799999999999748e-01 -3.776599999999999957e-01
-5.192430000000000101e-01 -3.791990000000000083e-01
-5.193680000000000518e-01 -3.800790000000000002e-01
-5.194619999999999793e-01 -3.802670000000000217e-01
-5.196199999999999708e-01 -3.802039999999999864e-01
-5.200590000000000490e-01 -3.799529999999999852e-01
-5.205309999999999659e-01 -3.795450000000000212e-01
-5.207819999999999672e-01 -3.786649999999999738e-01
-5.209390000000000409e-01 -3.769680000000000253e-01
-5.210650000000000004e-01 -3.742980000000000196e-01
-5.210960000000000036e-01 -3.709049999999999847e-01
-5.210650000000000004e-01 -3.668839999999999879e-01
-5.210650000000000004e-01 -3.625490000000000101e-01
-5.209700000000000442e-01 -3.580559999999999854e-01
-5.208129999999999704e-01 -3.534379999999999744e-01
-5.205309999999999659e-01 -3.486310000000000242e-01
-5.198080000000000478e-01 -3.436989999999999768e-01
-5.189599999999999769e-01 -3.386719999999999731e-01
-5.173579999999999846e-01 -3.334570000000000034e-01
-5.152529999999999610e-01 -3.280850000000000155e-01
-5.120799999999999796e-01 -3.223050000000000082e-01
-5.077439999999999731e-01 -3.158960000000000101e-01
-5.020900000000000363e-01 -3.089529999999999776e-01
-4.955240000000000200e-01 -3.015700000000000047e-01
-4.880780000000000118e-01 -2.938419999999999921e-01
-4.800039999999999862e-01 -2.859249999999999847e-01
-4.716469999999999829e-01 -2.783849999999999936e-01
-5.230129999999999502e-01 -2.660069999999999935e-01
-5.236720000000000264e-01 -2.635879999999999890e-01
-5.243320000000000203e-01 -2.603210000000000246e-01
-5.246459999999999457e-01 -2.565509999999999735e-01
-5.247720000000000162e-01 -2.524040000000000172e-01
-5.247720000000000162e-01 -2.481629999999999947e-01
-5.246150000000000535e-01 -2.438909999999999967e-01
-5.241120000000000223e-01 -2.395239999999999869e-01
-5.232949999999999546e-01 -2.352829999999999921e-01
-5.220700000000000340e-01 -2.307589999999999919e-01
-5.204990000000000450e-01 -2.264859999999999929e-01
-5.184260000000000534e-01 -2.219939999999999969e-01
-5.151900000000000368e-01 -2.176269999999999871e-01
-5.108230000000000270e-01 -2.131339999999999901e-01
-5.042889999999999873e-01 -2.086419999999999941e-01
-4.959319999999999840e-01 -2.039300000000000002e-01
-4.858160000000000256e-01 -1.989029999999999965e-01
-4.747259999999999813e-01 -1.937820000000000098e-01
-4.627879999999999772e-01 -1.885670000000000124e-01
-4.502220000000000111e-01 -1.831319999999999892e-01
-4.378130000000000077e-01 -1.778859999999999886e-01
-4.258120000000000238e-01 -1.732990000000000086e-01
-4.151619999999999755e-01 -1.695919999999999928e-01
-4.068359999999999754e-01 -1.672990000000000033e-01
-4.013700000000000045e-01 -1.663250000000000006e-01
-3.982910000000000061e-01 -1.661050000000000026e-01
-3.976629999999999887e-01 -1.661680000000000101e-01
-3.987629999999999786e-01 -1.665760000000000018e-01
-4.011819999999999831e-01 -1.675500000000000045e-01
-4.033809999999999896e-01 -1.695609999999999895e-01
-4.053280000000000216e-01 -1.730480000000000074e-01
-4.066790000000000127e-01 -1.776659999999999906e-01
-4.071509999999999851e-01 -1.831639999999999935e-01
-4.064590000000000147e-01 -1.888499999999999901e-01
-4.039460000000000273e-01 -1.943159999999999887e-01
-4.003959999999999742e-01 -1.991860000000000019e-01
-3.961239999999999761e-01 -2.031439999999999912e-01
-3.921339999999999826e-01 -2.065369999999999984e-01
-3.879870000000000263e-01 -2.094900000000000095e-01
-3.847510000000000097e-01 -2.122229999999999950e-01
-3.821749999999999869e-01 -2.145170000000000132e-01
-3.806039999999999979e-01 -2.164329999999999865e-01
-3.798500000000000210e-01 -2.175960000000000116e-01
-3.797869999999999857e-01 -2.180670000000000108e-01
-3.799440000000000039e-01 -2.181609999999999938e-01
-3.807610000000000161e-01 -2.181299999999999906e-01
-3.818289999999999740e-01 -2.180670000000000108e-01
-3.833369999999999833e-01 -2.180350000000000066e-01
-3.850339999999999874e-01 -2.178470000000000129e-01
-3.865419999999999967e-01 -2.174379999999999924e-01
-3.879549999999999943e-01 -2.167469999999999952e-01
-3.891490000000000227e-01 -2.154909999999999881e-01
-3.901859999999999773e-01 -2.133230000000000126e-01
-3.912539999999999907e-01 -2.105899999999999994e-01
-3.920399999999999996e-01 -2.075420000000000043e-01
-3.925420000000000020e-01 -2.042750000000000121e-01
-3.926049999999999818e-01 -2.009759999999999880e-01
-3.926049999999999818e-01 -1.976150000000000129e-01
-3.920399999999999996e-01 -1.941589999999999983e-01
-3.911600000000000077e-01 -1.907030000000000114e-01
-3.894320000000000004e-01 -1.873110000000000053e-01
-3.862900000000000222e-01 -1.839490000000000014e-01
-3.814520000000000133e-01 -1.803680000000000005e-01
-3.748859999999999970e-01 -1.765660000000000007e-01
-3.663100000000000245e-01 -1.724819999999999964e-01
-3.560050000000000159e-01 -1.680530000000000079e-01
-3.440360000000000085e-01 -1.636539999999999939e-01
-3.310299999999999909e-01 -1.591299999999999937e-01
-3.172699999999999965e-01 -1.547320000000000084e-01
-3.035089999999999733e-01 -1.503970000000000029e-01
-2.905980000000000230e-01 -1.466580000000000106e-01
-2.790679999999999827e-01 -1.438619999999999899e-01
-2.706169999999999964e-01 -1.420089999999999963e-01
-2.646169999999999911e-01 -1.409719999999999862e-01
-2.615689999999999960e-01 -1.404380000000000073e-01
-2.608469999999999955e-01 -1.402809999999999890e-01
-2.613489999999999980e-01 -1.404690000000000105e-01
-2.641450000000000187e-01 -1.410980000000000012e-01
-2.664389999999999814e-01 -1.420720000000000038e-01
-2.691089999999999871e-01 -1.439249999999999974e-01
-2.707109999999999794e-01 -1.468780000000000086e-01
-2.712450000000000139e-01 -1.508369999999999989e-01
-2.704599999999999782e-01 -1.552040000000000086e-01
-2.669730000000000159e-01 -1.597270000000000079e-01
-2.634540000000000215e-01 -1.639690000000000036e-01
-2.583960000000000146e-01 -1.676439999999999875e-01
-2.540919999999999845e-01 -1.707859999999999934e-01
-2.495680000000000121e-01 -1.733619999999999883e-01
-2.459550000000000070e-01 -1.755299999999999916e-01
-2.430650000000000033e-01 -1.774149999999999894e-01
-2.410229999999999873e-01 -1.788279999999999870e-01
-2.401119999999999921e-01 -1.798960000000000004e-01
-2.398919999999999941e-01 -1.803990000000000038e-01
-2.401119999999999921e-01 -1.806500000000000050e-01
-2.410859999999999947e-01 -1.806500000000000050e-01
-2.420910000000000006e-01 -1.806190000000000018e-01
-2.434739999999999960e-01 -1.805879999999999985e-01
-2.450130000000000086e-01 -1.805249999999999910e-01
-2.464580000000000104e-01 -1.803990000000000038e-01
-2.479349999999999887e-01 -1.802420000000000133e-01
-2.491599999999999926e-01 -1.798649999999999971e-01
-2.504170000000000007e-01 -1.788909999999999945e-01
-2.514850000000000141e-01 -1.773200000000000054e-01
-2.522389999999999910e-01 -1.752150000000000096e-01
-2.528670000000000084e-01 -1.727960000000000051e-01
-2.529930000000000234e-01 -1.702829999999999899e-01
-2.530240000000000267e-01 -1.676439999999999875e-01
-2.528039999999999732e-01 -1.650679999999999925e-01
-2.520189999999999930e-01 -1.624919999999999976e-01
-2.513900000000000023e-01 -1.599470000000000058e-01
-2.493799999999999906e-01 -1.572770000000000001e-01
-2.464899999999999869e-01 -1.545749999999999902e-01
-2.417459999999999887e-01 -1.518420000000000047e-01
-2.355569999999999886e-01 -1.490150000000000086e-01
-2.278600000000000070e-01 -1.461870000000000114e-01
-2.188120000000000065e-01 -1.431080000000000130e-01
-2.086649999999999894e-01 -1.400609999999999911e-01
-1.976380000000000081e-01 -1.369509999999999894e-01
-1.863589999999999969e-01 -1.340919999999999890e-01
-1.752700000000000091e-01 -1.316100000000000048e-01
-1.650590000000000113e-01 -1.295370000000000132e-01
-1.563890000000000002e-01 -1.278090000000000059e-01
-1.507969999999999866e-01 -1.268350000000000033e-01
-1.473089999999999955e-01 -1.263319999999999999e-01
-1.458329999999999904e-01 -1.263319999999999999e-01
-1.460839999999999916e-01 -1.264579999999999871e-01
-1.480319999999999969e-01 -1.269919999999999938e-01
-1.504510000000000014e-01 -1.279339999999999922e-01
-1.530900000000000039e-01 -1.296309999999999962e-01
-1.554780000000000051e-01 -1.320500000000000007e-01
-1.566710000000000047e-01 -1.353800000000000003e-01
-1.568289999999999962e-01 -1.395270000000000121e-01
-1.552580000000000071e-01 -1.437370000000000037e-01
-1.522419999999999884e-01 -1.480090000000000017e-01
-1.486919999999999908e-01 -1.519359999999999877e-01
-1.441989999999999938e-01 -1.553609999999999991e-01
-1.402410000000000045e-01 -1.583450000000000135e-01
-1.362829999999999875e-01 -1.608580000000000010e-01
-1.330149999999999944e-01 -1.630260000000000042e-01
-1.303449999999999886e-01 -1.648799999999999988e-01
-1.285229999999999984e-01 -1.662619999999999931e-01
-1.274859999999999882e-01 -1.671420000000000128e-01
-1.272030000000000105e-01 -1.676130000000000120e-01
-1.272030000000000105e-01 -1.677069999999999950e-01
-1.274550000000000127e-01 -1.677069999999999950e-01
-1.280199999999999949e-01 -1.677069999999999950e-01
-1.285860000000000058e-01 -1.677069999999999950e-01
-1.294649999999999967e-01 -1.676439999999999875e-01
-1.304710000000000036e-01 -1.675810000000000077e-01
-1.315389999999999893e-01 -1.674239999999999895e-01
-1.324809999999999877e-01 -1.670159999999999978e-01
-1.333610000000000073e-01 -1.662299999999999889e-01
-1.341459999999999875e-01 -1.648799999999999988e-01
-1.348999999999999921e-01 -1.629950000000000010e-01
-1.354660000000000031e-01 -1.610779999999999990e-01
-1.359680000000000055e-01 -1.589730000000000032e-01
-1.360939999999999928e-01 -1.568370000000000042e-01
-1.361570000000000003e-01 -1.547010000000000052e-01
-1.360000000000000098e-01 -1.524699999999999944e-01
-1.356229999999999936e-01 -1.502080000000000082e-01
-1.350260000000000071e-01 -1.478210000000000079e-01
-1.338010000000000033e-01 -1.454020000000000035e-01
-1.317270000000000107e-01 -1.431080000000000130e-01
-1.288370000000000071e-01 -1.408459999999999990e-01
-1.252870000000000095e-01 -1.387100000000000000e-01
-1.212659999999999988e-01 -1.364799999999999902e-01
-1.172129999999999977e-01 -1.344059999999999977e-01
-1.131289999999999935e-01 -1.323010000000000019e-01
-1.093900000000000011e-01 -1.301650000000000029e-01
-1.060600000000000015e-01 -1.285940000000000139e-01
-1.035790000000000044e-01 -1.275260000000000005e-01
-1.020390000000000047e-01 -1.272749999999999992e-01
-1.018509999999999971e-01 -1.273060000000000025e-01
-1.020080000000000015e-01 -1.276829999999999909e-01
-1.036409999999999970e-01 -1.285940000000000139e-01
-1.057460000000000067e-01 -1.299140000000000017e-01
-1.082599999999999951e-01 -1.321130000000000082e-01
-1.106789999999999996e-01 -1.348459999999999936e-01
-1.123439999999999994e-01 -1.381759999999999933e-01
-1.132230000000000042e-01 -1.423230000000000051e-01
-1.132859999999999978e-01 -1.465639999999999998e-01
-1.127520000000000050e-01 -1.507419999999999871e-01
-1.112130000000000063e-01 -1.545439999999999869e-01
-1.098299999999999971e-01 -1.580940000000000123e-01
-1.074740000000000001e-01 -1.612979999999999969e-01
-1.052440000000000042e-01 -1.642830000000000124e-01
-1.027620000000000061e-01 -1.671420000000000128e-01
-1.005309999999999954e-01 -1.699380000000000057e-01
-9.877199999999999869e-02 -1.724509999999999932e-01
-9.754699999999999482e-02 -1.746189999999999964e-01
-9.691800000000000415e-02 -1.763149999999999995e-01
-9.632100000000000384e-02 -1.773520000000000096e-01
-9.594400000000000150e-02 -1.779799999999999993e-01
-9.559900000000000342e-02 -1.782940000000000080e-01
-9.537900000000000544e-02 -1.783569999999999878e-01
-9.534800000000000220e-02 -1.783569999999999878e-01
-9.553599999999999592e-02 -1.783569999999999878e-01
-9.585000000000000464e-02 -1.782940000000000080e-01
-9.607000000000000262e-02 -1.781689999999999940e-01
-9.619600000000000373e-02 -1.778859999999999886e-01
-9.625899999999999734e-02 -1.774149999999999894e-01
-9.641600000000000170e-02 -1.763460000000000027e-01
-9.663599999999999968e-02 -1.747759999999999869e-01
-9.694999999999999452e-02 -1.727650000000000019e-01
-9.726400000000000323e-02 -1.705029999999999879e-01
-9.764100000000000557e-02 -1.681149999999999867e-01
-9.795500000000000040e-02 -1.656650000000000067e-01
-9.808100000000000152e-02 -1.631829999999999947e-01
-9.817499999999999838e-02 -1.607010000000000105e-01
-9.820600000000000163e-02 -1.582510000000000028e-01
-9.826899999999999524e-02 -1.557060000000000111e-01
-9.880300000000000193e-02 -1.531299999999999883e-01
-9.962000000000000022e-02 -1.505229999999999901e-01
-1.008450000000000041e-01 -1.478210000000000079e-01
-1.027620000000000061e-01 -1.450879999999999947e-01
-1.054630000000000012e-01 -1.422920000000000018e-01
-1.081020000000000036e-01 -1.395270000000000121e-01
-1.094849999999999990e-01 -1.370770000000000044e-01
-1.099249999999999949e-01 -1.351289999999999991e-01
-1.106789999999999996e-01 -1.339039999999999953e-01
-1.136319999999999969e-01 -1.334319999999999951e-01
-1.207629999999999953e-01 -1.334319999999999951e-01
-1.280519999999999992e-01 -1.337150000000000005e-01
-1.350260000000000071e-01 -1.345949999999999924e-01
-1.407750000000000112e-01 -1.362909999999999955e-01
-1.452670000000000072e-01 -1.388040000000000107e-01
-1.489749999999999963e-01 -1.422289999999999943e-01
-1.518329999999999957e-01 -1.459040000000000059e-01
-1.532469999999999943e-01 -1.499570000000000070e-01
-1.533410000000000051e-01 -1.540100000000000080e-01
-1.524619999999999864e-01 -1.578420000000000101e-01
-1.509540000000000048e-01 -1.616120000000000057e-01
-1.499800000000000022e-01 -1.653820000000000012e-01
-1.492259999999999975e-01 -1.693409999999999915e-01
-1.488170000000000048e-01 -1.732990000000000086e-01
-1.484090000000000131e-01 -1.770380000000000009e-01
-1.474669999999999870e-01 -1.804620000000000113e-01
-1.464300000000000046e-01 -1.835090000000000054e-01
-1.453619999999999912e-01 -1.862109999999999876e-01
-1.446709999999999940e-01 -1.884730000000000016e-01
-1.440420000000000034e-01 -1.903579999999999994e-01
-1.436020000000000074e-01 -1.918660000000000088e-01
-1.430680000000000007e-01 -1.928400000000000114e-01
-1.423460000000000003e-01 -1.932480000000000031e-01
-1.414660000000000084e-01 -1.933110000000000106e-01
-1.409630000000000050e-01 -1.932800000000000074e-01
-1.406179999999999930e-01 -1.932480000000000031e-01
-1.405550000000000133e-01 -1.931229999999999891e-01
-1.406179999999999930e-01 -1.928709999999999869e-01
-1.406489999999999962e-01 -1.923999999999999877e-01
-1.406489999999999962e-01 -1.914889999999999926e-01
-1.406489999999999962e-01 -1.901069999999999982e-01
-1.406810000000000005e-01 -1.881899999999999962e-01
-1.409320000000000017e-01 -1.858970000000000067e-01
-1.412150000000000072e-01 -1.832580000000000042e-01
-1.416860000000000064e-01 -1.804620000000000113e-01
-1.422519999999999896e-01 -1.776969999999999938e-01
-1.426910000000000123e-01 -1.749960000000000127e-01
-1.436020000000000074e-01 -1.721999999999999920e-01
-1.454560000000000020e-01 -1.693089999999999873e-01
-1.479060000000000097e-01 -1.663560000000000039e-01
-1.515509999999999913e-01 -1.631519999999999915e-01
-1.566400000000000015e-01 -1.595070000000000099e-01
-1.629230000000000123e-01 -1.556120000000000003e-01
-1.703999999999999959e-01 -1.516220000000000068e-01
-1.790710000000000079e-01 -1.478839999999999877e-01
-1.889359999999999928e-01 -1.446790000000000020e-01
-1.995230000000000059e-01 -1.421030000000000071e-01
-2.107070000000000054e-01 -1.403749999999999998e-01
-2.216400000000000037e-01 -1.398409999999999931e-01
-2.315669999999999951e-01 -1.398099999999999898e-01
-2.392009999999999970e-01 -1.402180000000000093e-01
-2.460499999999999909e-01 -1.413800000000000057e-01
-2.504480000000000040e-01 -1.434539999999999982e-01
-2.538090000000000068e-01 -1.463129999999999986e-01
-2.556629999999999736e-01 -1.497999999999999887e-01
-2.565430000000000210e-01 -1.536639999999999950e-01
-2.566680000000000073e-01 -1.576849999999999918e-01
-2.564480000000000093e-01 -1.617069999999999896e-01
-2.554119999999999724e-01 -1.659480000000000122e-01
-2.548150000000000137e-01 -1.701259999999999994e-01
-2.545629999999999837e-01 -1.743669999999999942e-01
-2.545009999999999772e-01 -1.787970000000000115e-01
-2.546260000000000190e-01 -1.830380000000000063e-01
-2.549089999999999967e-01 -1.874359999999999915e-01
-2.548779999999999935e-01 -1.915520000000000000e-01
-2.545950000000000157e-01 -1.953840000000000021e-01
-2.542809999999999793e-01 -1.987150000000000027e-01
-2.539669999999999983e-01 -2.015730000000000022e-01
-2.534009999999999874e-01 -2.040240000000000109e-01
-2.528360000000000052e-01 -2.059719999999999884e-01
-2.519560000000000133e-01 -2.073850000000000138e-01
-2.510760000000000214e-01 -2.081079999999999874e-01
-2.501650000000000262e-01 -2.083280000000000132e-01
-2.492540000000000033e-01 -2.082960000000000089e-01
-2.484369999999999912e-01 -2.082019999999999982e-01
-2.478400000000000047e-01 -2.081079999999999874e-01
-2.474320000000000130e-01 -2.078879999999999895e-01
-2.470239999999999936e-01 -2.073540000000000105e-01
-2.468670000000000031e-01 -2.064110000000000111e-01
-2.468670000000000031e-01 -2.047460000000000113e-01
-2.468670000000000031e-01 -2.025790000000000091e-01
-2.469610000000000138e-01 -1.997510000000000119e-01
-2.473059999999999981e-01 -1.966410000000000102e-01
-2.476210000000000078e-01 -1.933110000000000106e-01
-2.480920000000000070e-01 -1.900749999999999940e-01
-2.487520000000000009e-01 -1.867769999999999986e-01
-2.494740000000000013e-01 -1.836980000000000002e-01
-2.506680000000000019e-01 -1.804620000000000113e-01
-2.535270000000000024e-01 -1.771320000000000117e-01
-2.567940000000000222e-01 -1.737070000000000003e-01
-2.619779999999999887e-01 -1.699690000000000090e-01
-2.689520000000000244e-01 -1.655079999999999885e-01
-2.771509999999999807e-01 -1.607329999999999870e-01
-2.875820000000000043e-01 -1.555179999999999896e-01
-2.987659999999999760e-01 -1.506170000000000009e-01
-3.115209999999999924e-01 -1.463440000000000019e-01
-3.248090000000000144e-01 -1.429829999999999990e-01
-3.381299999999999861e-01 -1.409719999999999862e-01
-3.511989999999999834e-01 -1.399980000000000113e-01
-3.617549999999999932e-01 -1.399350000000000038e-01
-3.706139999999999990e-01 -1.405949999999999978e-01
-3.774000000000000132e-01 -1.420089999999999963e-01
-3.814520000000000133e-01 -1.445220000000000116e-01
-3.843110000000000137e-01 -1.477890000000000037e-01
-3.852849999999999886e-01 -1.520930000000000060e-01
-3.860080000000000178e-01 -1.568060000000000009e-01
-3.858509999999999995e-01 -1.617069999999999896e-01
-3.854110000000000036e-01 -1.667019999999999891e-01
-3.850339999999999874e-01 -1.718230000000000035e-01
-3.848449999999999926e-01 -1.769120000000000137e-01
-3.848770000000000246e-01 -1.818760000000000099e-01
-3.855359999999999898e-01 -1.868710000000000093e-01
-3.871390000000000109e-01 -1.917089999999999905e-01
-3.883010000000000073e-01 -1.964839999999999920e-01
-3.892439999999999789e-01 -2.010079999999999922e-01
-3.897459999999999813e-01 -2.051860000000000073e-01
-3.898090000000000166e-01 -2.087360000000000049e-01
-3.898090000000000166e-01 -2.117840000000000000e-01
-3.897780000000000133e-01 -2.145799999999999930e-01
-3.897780000000000133e-01 -2.169040000000000135e-01
-3.897459999999999813e-01 -2.186009999999999898e-01
-3.894009999999999971e-01 -2.192610000000000114e-01
-3.888349999999999862e-01 -2.192919999999999869e-01
-3.882070000000000243e-01 -2.192290000000000072e-01
-3.876100000000000101e-01 -2.191349999999999965e-01
-3.872329999999999939e-01 -2.190410000000000135e-01
-3.870759999999999756e-01 -2.186639999999999973e-01
-3.868559999999999777e-01 -2.178779999999999883e-01
-3.867929999999999979e-01 -2.164020000000000110e-01
-3.866359999999999797e-01 -2.140459999999999863e-01
-3.865100000000000202e-01 -2.111870000000000136e-01
-3.865100000000000202e-01 -2.078879999999999895e-01
-3.866049999999999764e-01 -2.044950000000000101e-01
-3.869819999999999927e-01 -2.011020000000000030e-01
-3.873900000000000121e-01 -1.977720000000000034e-01
-3.877039999999999931e-01 -1.944420000000000037e-01
-3.882700000000000040e-01 -1.911430000000000073e-01
-3.888980000000000214e-01 -1.876879999999999937e-01
-3.916629999999999834e-01 -1.840120000000000089e-01
-3.948360000000000203e-01 -1.802420000000000133e-01
-4.000190000000000135e-01 -1.762839999999999963e-01
-4.070880000000000054e-01 -1.716030000000000055e-01
-4.162299999999999889e-01 -1.665760000000000018e-01
-4.266280000000000072e-01 -1.611730000000000107e-01
-4.387860000000000094e-01 -1.557060000000000111e-01
-4.519500000000000184e-01 -1.509620000000000128e-01
-4.658979999999999788e-01 -1.473500000000000087e-01
-4.796270000000000255e-01 -1.450249999999999873e-01
-4.932300000000000018e-01 -1.440510000000000124e-01
-5.046030000000000237e-01 -1.441769999999999996e-01
-5.130219999999999780e-01 -1.452450000000000130e-01
-5.194940000000000113e-01 -1.472239999999999938e-01
-5.229810000000000292e-01 -1.502400000000000124e-01
-5.246150000000000535e-01 -1.542920000000000125e-01
-5.250860000000000527e-01 -1.588789999999999925e-01
-5.247720000000000162e-01 -1.640310000000000101e-01
-5.235149999999999526e-01 -1.695290000000000130e-01
-5.222590000000000288e-01 -1.751530000000000031e-01
-5.214729999999999643e-01 -1.807130000000000125e-01
-5.210329999999999684e-01 -1.861480000000000079e-01
-5.211900000000000421e-01 -1.916460000000000108e-01
-5.222590000000000288e-01 -1.972689999999999999e-01
-5.239239999999999453e-01 -2.027359999999999995e-01
-5.256199999999999761e-01 -2.078250000000000097e-01
-5.272540000000000004e-01 -2.125690000000000079e-01
-5.283849999999999936e-01 -2.169040000000000135e-01
-5.291700000000000292e-01 -2.208940000000000070e-01
-5.294839999999999547e-01 -2.244130000000000014e-01
-5.297039999999999527e-01 -2.274289999999999923e-01
-5.298929999999999474e-01 -2.297220000000000095e-01
-5.299239999999999506e-01 -2.313240000000000018e-01
-5.298610000000000264e-01 -2.320780000000000065e-01
-5.296100000000000252e-01 -2.322670000000000012e-01
-5.293590000000000240e-01 -2.322039999999999937e-01
-5.290439999999999587e-01 -2.320470000000000033e-01
-5.288559999999999928e-01 -2.319839999999999958e-01
-5.287300000000000333e-01 -2.318580000000000085e-01
-5.285100000000000353e-01 -2.314190000000000136e-01
-5.284159999999999968e-01 -2.302559999999999885e-01
-5.282590000000000341e-01 -2.283080000000000109e-01
-5.280390000000000361e-01 -2.258259999999999990e-01
-5.278190000000000381e-01 -2.230930000000000135e-01
-5.276929999999999676e-01 -2.202030000000000098e-01
-5.276619999999999644e-01 -2.171559999999999879e-01
-5.276619999999999644e-01 -2.142340000000000078e-01
-5.276929999999999676e-01 -2.112809999999999966e-01
-5.276929999999999676e-01 -2.081709999999999949e-01
-5.277560000000000029e-01 -2.050919999999999965e-01
-5.287300000000000333e-01 -2.018250000000000044e-01
-5.309610000000000163e-01 -1.984630000000000005e-01
-5.345739999999999936e-01 -1.950070000000000137e-01
-5.401029999999999998e-01 -1.912689999999999946e-01
-5.473599999999999577e-01 -1.870590000000000031e-01
-5.560310000000000530e-01 -1.826299999999999868e-01
-5.661779999999999591e-01 -1.781059999999999865e-01
-5.772990000000000066e-01 -1.741790000000000005e-01
-5.892370000000000108e-01 -1.713830000000000076e-01
-6.009240000000000137e-01 -1.700949999999999962e-01
-6.123279999999999834e-01 -1.700949999999999962e-01
-6.219099999999999628e-01 -1.711630000000000096e-01
-6.292929999999999913e-01 -1.734880000000000033e-01
-6.337220000000000075e-01 -1.771629999999999872e-01
-6.362670000000000270e-01 -1.824099999999999888e-01
-6.369890000000000274e-01 -1.885989999999999889e-01
-6.368949999999999889e-01 -1.956040000000000001e-01
-6.359209999999999585e-01 -2.033639999999999892e-01
-6.349160000000000359e-01 -2.109669999999999879e-01
-6.340679999999999650e-01 -2.183180000000000121e-01
-6.337850000000000428e-01 -2.250409999999999910e-01
-6.339420000000000055e-01 -2.314190000000000136e-01
-6.353560000000000318e-01 -2.374499999999999944e-01
-6.373039999999999816e-01 -2.433569999999999900e-01
-6.398479999999999723e-01 -2.493879999999999986e-01
-6.424560000000000271e-01 -2.547289999999999832e-01
-6.447180000000000133e-01 -2.595669999999999922e-01
-6.463830000000000409e-01 -2.638400000000000190e-01
-6.476079999999999615e-01 -2.674839999999999995e-01
-6.483619999999999939e-01 -2.708139999999999992e-01
-6.488960000000000283e-01 -2.736729999999999996e-01
-6.490850000000000231e-01 -2.761230000000000073e-01
-6.491470000000000296e-01 -2.781029999999999891e-01
-6.490529999999999911e-01 -2.795159999999999867e-01
-6.485819999999999919e-01 -2.803959999999999786e-01
-6.479540000000000299e-01 -2.806159999999999766e-01
-6.474199999999999955e-01 -2.805840000000000001e-01
-6.467910000000000048e-01 -2.804900000000000171e-01
-6.463200000000000056e-01 -2.803649999999999753e-01
-6.455030000000000490e-01 -2.802390000000000159e-01
-6.446859999999999813e-01 -2.798619999999999997e-01
-6.435549999999999882e-01 -2.792020000000000057e-01
-6.424870000000000303e-01 -2.778829999999999911e-01
-6.415760000000000352e-01 -2.760290000000000243e-01
-6.410109999999999975e-01 -2.738300000000000178e-01
-6.402879999999999683e-01 -2.712539999999999951e-01
-6.397540000000000449e-01 -2.684579999999999744e-01
-6.389690000000000092e-01 -2.655359999999999943e-01
-6.383090000000000153e-01 -2.623949999999999894e-01
-6.375549999999999828e-01 -2.592220000000000080e-01
-6.368949999999999889e-01 -2.561109999999999776e-01
-6.363299999999999512e-01 -2.530330000000000079e-01
-6.360780000000000323e-01 -2.500169999999999892e-01
-6.360470000000000290e-01 -2.470009999999999983e-01
-6.367380000000000262e-01 -2.441730000000000012e-01
-6.385600000000000165e-01 -2.412199999999999900e-01
-6.404769999999999630e-01 -2.385190000000000088e-01
-6.430839999999999890e-01 -2.362249999999999905e-01
-6.458490000000000064e-01 -2.344660000000000077e-01
-6.490219999999999878e-01 -2.338060000000000138e-01
-6.533569999999999656e-01 -2.338060000000000138e-01
-6.582890000000000130e-01 -2.348109999999999919e-01
-6.624989999999999490e-01 -2.370109999999999995e-01
-6.658920000000000394e-01 -2.408430000000000015e-01
-6.682169999999999499e-01 -2.465610000000000024e-01
-6.697880000000000500e-01 -2.536300000000000221e-01
-6.705729999999999746e-01 -2.620179999999999731e-01
-6.711390000000000411e-01 -2.710339999999999971e-01
-6.713900000000000423e-01 -2.801449999999999774e-01
-6.716100000000000403e-01 -2.890039999999999831e-01
-6.723320000000000407e-01 -2.972980000000000067e-01
-6.734630000000000338e-01 -3.052150000000000141e-01
-6.746889999999999832e-01 -3.127860000000000085e-01
-6.765109999999999735e-01 -3.198860000000000037e-01
-6.783639999999999670e-01 -3.266089999999999827e-01
-6.802489999999999926e-01 -3.328289999999999860e-01
-6.818509999999999849e-01 -3.384530000000000038e-01
-6.832340000000000080e-01 -3.434479999999999755e-01
-6.842700000000000449e-01 -3.476569999999999938e-01
-6.852129999999999610e-01 -3.513020000000000032e-01
-6.856839999999999602e-01 -3.543799999999999728e-01
-6.859979999999999967e-01 -3.568939999999999890e-01
-6.860300000000000287e-01 -3.588419999999999943e-01
-6.859039999999999582e-01 -3.600979999999999737e-01
-6.854639999999999622e-01 -3.604749999999999899e-01
-6.851500000000000368e-01 -3.603810000000000069e-01
-6.847729999999999650e-01 -3.600670000000000259e-01
-6.841129999999999711e-01 -3.596579999999999777e-01
-6.832650000000000112e-01 -3.587790000000000146e-01
-6.825109999999999788e-01 -3.573649999999999882e-01
-6.815369999999999484e-01 -3.555110000000000214e-01
-6.805320000000000258e-01 -3.531869999999999732e-01
-6.795889999999999986e-01 -3.503279999999999728e-01
-6.785839999999999650e-01 -3.471549999999999914e-01
-6.773900000000000476e-01 -3.435110000000000108e-01
-6.761019999999999808e-01 -3.396779999999999800e-01
-6.744999999999999885e-01 -3.355620000000000269e-01
-6.727410000000000334e-01 -3.312899999999999734e-01
-6.705729999999999746e-01 -3.270489999999999786e-01
-6.678709999999999924e-01 -3.225560000000000094e-01
-6.644780000000000131e-01 -3.181889999999999996e-01
-6.602689999999999948e-01 -3.134140000000000259e-01
-6.554929999999999923e-01 -3.082619999999999805e-01
-6.505300000000000527e-01 -3.024499999999999966e-01
-6.456920000000000437e-01 -2.961670000000000136e-01
-6.412309999999999954e-01 -2.896639999999999771e-01
-6.372719999999999496e-01 -2.836949999999999750e-01
-6.335340000000000416e-01 -2.790759999999999907e-01
-6.304549999999999876e-01 -2.759659999999999891e-01
-6.281930000000000014e-01 -2.747410000000000130e-01
-6.269050000000000455e-01 -2.748039999999999927e-01
-6.260250000000000536e-01 -2.762800000000000256e-01
-6.256169999999999787e-01 -2.789510000000000045e-01
-6.256479999999999819e-01 -2.827839999999999798e-01
-6.261200000000000099e-01 -2.883129999999999860e-01
-6.268110000000000070e-01 -2.953500000000000014e-01
-6.275960000000000427e-01 -3.034870000000000068e-01
-6.284440000000000026e-01 -3.123150000000000093e-01
-6.290099999999999580e-01 -3.211740000000000150e-01
-6.294809999999999572e-01 -3.300020000000000175e-01
-6.296699999999999520e-01 -3.383579999999999921e-01
-6.297639999999999905e-01 -3.462749999999999995e-01
-6.297319999999999585e-01 -3.536579999999999724e-01
-6.297319999999999585e-01 -3.606010000000000049e-01
-6.297319999999999585e-01 -3.672610000000000041e-01
-6.297009999999999552e-01 -3.733870000000000244e-01
-6.297009999999999552e-01 -3.789159999999999751e-01
-6.297009999999999552e-01 -3.837860000000000160e-01
-6.298580000000000290e-01 -3.877439999999999776e-01
-6.301090000000000302e-01 -3.909489999999999910e-01
-6.304549999999999876e-01 -3.932419999999999805e-01
-6.308949999999999836e-01 -3.948130000000000250e-01
-6.312720000000000553e-01 -3.955350000000000255e-01
-6.315229999999999455e-01 -3.956299999999999817e-01
-6.318369999999999820e-01 -3.954719999999999902e-01
-6.320569999999999800e-01 -3.950949999999999740e-01
-6.322459999999999747e-01 -3.944670000000000121e-01
-6.322769999999999779e-01 -3.932729999999999837e-01
-6.322140000000000537e-01 -3.910739999999999772e-01
-6.319310000000000205e-01 -3.880270000000000108e-01
-6.313659999999999828e-01 -3.842570000000000152e-01
-6.305809999999999471e-01 -3.800470000000000237e-01
-6.296380000000000310e-01 -3.755859999999999754e-01
-6.283499999999999641e-01 -3.709990000000000232e-01
-6.268730000000000135e-01 -3.662560000000000260e-01
-6.251459999999999795e-01 -3.613859999999999850e-01
-6.232609999999999539e-01 -3.564220000000000166e-01
-6.210930000000000062e-01 -3.513020000000000032e-01
-6.181710000000000260e-01 -3.460550000000000015e-01
-6.144960000000000422e-01 -3.405889999999999751e-01
-6.097519999999999607e-01 -3.348079999999999945e-01
-6.037510000000000376e-01 -3.284940000000000082e-01
-5.969029999999999614e-01 -3.215819999999999790e-01
-5.888919999999999710e-01 -3.140740000000000198e-01
-5.802840000000000220e-01 -3.061260000000000092e-01
-5.709530000000000438e-01 -2.982400000000000051e-01
-5.613709999999999534e-01 -2.909519999999999884e-01
-5.516950000000000465e-01 -2.849829999999999863e-01
-5.427729999999999499e-01 -2.805840000000000001e-01
-5.346990000000000354e-01 -2.778829999999999911e-01
-5.291700000000000292e-01 -2.767830000000000013e-01
-5.248030000000000195e-01 -2.768769999999999842e-01
-5.225100000000000300e-01 -2.780079999999999774e-01
-5.220069999999999988e-01 -2.802390000000000159e-01
-5.220390000000000308e-01 -2.841659999999999742e-01
-5.230439999999999534e-01 -2.900409999999999933e-01
-5.241120000000000223e-01 -2.971409999999999885e-01
-5.250860000000000527e-01 -3.052150000000000141e-01
-5.257770000000000499e-01 -3.132260000000000044e-01
-5.258709999999999773e-01 -3.208599999999999786e-01
-5.254940000000000166e-01 -3.278340000000000143e-01
-5.239239999999999453e-01 -3.339599999999999791e-01
-5.218190000000000328e-01 -3.396460000000000035e-01
-5.195570000000000466e-01 -3.447669999999999901e-01
-5.173579999999999846e-01 -3.497939999999999938e-01
-5.154410000000000380e-01 -3.546000000000000263e-01
-5.141219999999999679e-01 -3.587790000000000146e-01
-5.132419999999999760e-01 -3.624229999999999952e-01
-5.130850000000000133e-01 -3.649990000000000179e-01
-5.130850000000000133e-01 -3.668529999999999847e-01
-5.131790000000000518e-01 -3.679209999999999980e-01
-5.136819999999999720e-01 -3.683919999999999972e-01
-5.143419999999999659e-01 -3.684549999999999770e-01
-5.154100000000000348e-01 -3.683290000000000175e-01
-5.166979999999999906e-01 -3.679839999999999778e-01
-5.180489999999999817e-01 -3.674490000000000256e-01
-5.191480000000000539e-01 -3.662869999999999737e-01
-5.199970000000000425e-01 -3.642759999999999887e-01
-5.207190000000000429e-01 -3.612290000000000223e-01
-5.213790000000000369e-01 -3.573649999999999882e-01
-5.218190000000000328e-01 -3.529979999999999785e-01
-5.220390000000000308e-01 -3.484430000000000027e-01
-5.221010000000000373e-01 -3.436989999999999768e-01
-5.220390000000000308e-01 -3.388610000000000233e-01
-5.215049999999999963e-01 -3.338340000000000196e-01
-5.208129999999999704e-01 -3.286819999999999742e-01
-5.194309999999999761e-01 -3.233730000000000215e-01
-5.169489999999999919e-01 -3.180640000000000134e-01
-5.133360000000000145e-01 -3.122829999999999773e-01
-5.080580000000000096e-01 -3.059680000000000177e-01
-5.010210000000000496e-01 -2.987739999999999840e-01
-4.922880000000000034e-01 -2.909200000000000119e-01
-4.819829999999999948e-01 -2.825949999999999851e-01
-4.706110000000000015e-01 -2.738610000000000211e-01
-4.584529999999999994e-01 -2.647510000000000141e-01
-4.454150000000000054e-01 -2.558289999999999731e-01
-4.329120000000000190e-01 -2.475980000000000125e-01
-4.206280000000000019e-01 -2.405920000000000003e-01
-4.095380000000000131e-01 -2.353770000000000029e-01
-3.999249999999999750e-01 -2.320149999999999990e-01
-3.936100000000000154e-01 -2.305389999999999939e-01
-3.891490000000000227e-01 -2.301620000000000055e-01
-3.875160000000000271e-01 -2.302559999999999885e-01
-3.876410000000000133e-01 -2.304130000000000067e-01
-3.899349999999999761e-01 -2.310099999999999931e-01
-3.923220000000000041e-01 -2.324239999999999917e-01
-3.944590000000000041e-01 -2.351570000000000049e-01
-3.956839999999999802e-01 -2.389270000000000005e-01
-3.962490000000000179e-01 -2.436079999999999912e-01
-3.960919999999999996e-01 -2.487920000000000131e-01
-3.938929999999999931e-01 -2.539440000000000031e-01
-3.911279999999999757e-01 -2.589389999999999747e-01
-3.873269999999999769e-01 -2.633690000000000198e-01
-3.831490000000000173e-01 -2.674210000000000198e-01
-3.787820000000000076e-01 -2.710029999999999939e-01
-3.748549999999999938e-01 -2.743329999999999935e-01
-3.713989999999999791e-01 -2.771600000000000175e-01
-3.692320000000000046e-01 -2.794849999999999834e-01
-3.680689999999999795e-01 -2.811810000000000143e-01
-3.676920000000000188e-01 -2.821239999999999859e-01
-3.678810000000000136e-01 -2.823439999999999839e-01
-3.688549999999999884e-01 -2.823120000000000074e-01
-3.701110000000000233e-01 -2.821870000000000211e-01
-3.719959999999999933e-01 -2.821239999999999859e-01
-3.739750000000000019e-01 -2.819349999999999912e-01
-3.760490000000000221e-01 -2.815270000000000272e-01
-3.778400000000000092e-01 -2.807729999999999948e-01
-3.794730000000000047e-01 -2.792959999999999887e-01
-3.809179999999999788e-01 -2.768459999999999810e-01
-3.820810000000000040e-01 -2.736729999999999996e-01
-3.830549999999999788e-01 -2.700290000000000190e-01
-3.838710000000000178e-01 -2.659759999999999902e-01
-3.845939999999999914e-01 -2.619230000000000169e-01
-3.849400000000000044e-01 -2.576820000000000221e-01
-3.850339999999999874e-01 -2.533469999999999889e-01
-3.849710000000000076e-01 -2.491059999999999941e-01
-3.841860000000000275e-01 -2.446760000000000046e-01
-3.822380000000000222e-01 -2.403089999999999948e-01
-3.785939999999999861e-01 -2.354710000000000136e-01
-3.733469999999999844e-01 -2.300359999999999905e-01
-3.661530000000000062e-01 -2.240040000000000087e-01
-3.564769999999999883e-01 -2.172810000000000019e-01
-3.446640000000000259e-01 -2.102130000000000110e-01
-3.310930000000000262e-01 -2.027670000000000028e-01
-3.165470000000000228e-01 -1.952899999999999914e-01
-3.014669999999999850e-01 -1.881269999999999887e-01
-2.864820000000000144e-01 -1.816240000000000077e-01
-2.730049999999999977e-01 -1.762519999999999920e-01
-2.615689999999999960e-01 -1.724509999999999932e-01
-2.535580000000000056e-01 -1.698749999999999982e-01
-2.485630000000000062e-01 -1.681469999999999909e-01
-2.467719999999999914e-01 -1.674559999999999937e-01
-2.468349999999999989e-01 -1.671100000000000085e-01
-2.489709999999999979e-01 -1.672039999999999915e-01
-2.511390000000000011e-01 -1.677700000000000025e-01
-6.180769999999999875e-01 -5.195969999999999756e-01
-6.169780000000000264e-01 -5.125279999999999836e-01
-6.158150000000000013e-01 -5.053649999999999531e-01
-6.144960000000000422e-01 -4.979199999999999737e-01
-6.130189999999999806e-01 -4.903170000000000028e-01
-6.114479999999999915e-01 -4.824629999999999752e-01
-6.098780000000000312e-01 -4.744209999999999816e-01
-6.079609999999999737e-01 -4.658760000000000123e-01
-6.057620000000000227e-01 -4.567959999999999798e-01
-6.029970000000000052e-01 -4.467119999999999980e-01
-5.996040000000000258e-01 -4.353710000000000080e-01
-5.955200000000000493e-01 -4.230869999999999909e-01
-5.911220000000000363e-01 -4.102689999999999948e-01
-5.866930000000000200e-01 -3.977970000000000117e-01
-5.822000000000000508e-01 -3.864560000000000217e-01
-5.778330000000000410e-01 -3.769060000000000188e-01
-5.737179999999999502e-01 -3.693969999999999754e-01
-5.701680000000000081e-01 -3.643080000000000207e-01
-5.676229999999999887e-01 -3.612920000000000020e-01
-5.660209999999999964e-01 -3.603810000000000069e-01
-5.652669999999999639e-01 -3.610090000000000243e-01
-5.652350000000000430e-01 -3.629879999999999773e-01
-5.659889999999999644e-01 -3.667579999999999729e-01
-5.672150000000000247e-01 -3.724129999999999940e-01
-5.683139999999999858e-01 -3.796070000000000277e-01
-5.696020000000000527e-01 -3.883099999999999885e-01
-5.704510000000000414e-01 -3.977970000000000117e-01
-5.708900000000000086e-01 -4.078499999999999903e-01
-5.709220000000000406e-01 -4.179030000000000244e-01
-5.707649999999999668e-01 -4.273910000000000209e-01
-5.700110000000000454e-01 -4.365330000000000044e-01
-5.695390000000000175e-01 -4.452039999999999886e-01
-5.689109999999999445e-01 -4.531519999999999992e-01
-5.682509999999999506e-01 -4.606919999999999904e-01
-5.676229999999999887e-01 -4.675409999999999844e-01
-5.673719999999999875e-01 -4.732899999999999885e-01
-5.673399999999999554e-01 -4.780329999999999857e-01
-5.674660000000000259e-01 -4.813950000000000173e-01
-5.679689999999999461e-01 -4.833430000000000226e-01
-5.683770000000000211e-01 -4.841599999999999793e-01
-5.689739999999999798e-01 -4.841599999999999793e-01
-5.697910000000000474e-01 -4.836570000000000036e-01
-5.708280000000000021e-01 -4.825889999999999902e-01
-5.717700000000000005e-01 -4.809550000000000214e-01
-5.726499999999999924e-01 -4.783160000000000189e-01
-5.734979999999999523e-01 -4.743890000000000051e-01
-5.740950000000000220e-01 -4.693939999999999779e-01
-5.747550000000000159e-01 -4.632680000000000131e-01
-5.752890000000000503e-01 -4.566709999999999936e-01
-5.756970000000000143e-01 -4.495709999999999984e-01
-5.759170000000000122e-01 -4.423759999999999915e-01
-5.759170000000000122e-01 -4.351189999999999780e-01
-5.758539999999999770e-01 -4.276739999999999986e-01
-5.754770000000000163e-01 -4.201340000000000074e-01
-5.749739999999999851e-01 -4.124999999999999778e-01
-5.744719999999999827e-01 -4.045830000000000259e-01
-5.732150000000000301e-01 -3.964460000000000206e-01
-5.708900000000000086e-01 -3.878699999999999926e-01
-5.672779999999999490e-01 -3.787909999999999888e-01
-5.624710000000000543e-01 -3.685180000000000122e-01
-5.560929999999999485e-01 -3.568310000000000093e-01
-5.487739999999999840e-01 -3.440449999999999897e-01
-5.403850000000000042e-01 -3.300960000000000005e-01
-5.314010000000000122e-01 -3.159899999999999931e-01
-5.219439999999999635e-01 -3.018529999999999824e-01
-5.124250000000000194e-01 -2.887839999999999852e-01
-5.029059999999999642e-01 -2.777259999999999729e-01
-4.942360000000000086e-01 -2.692430000000000101e-01
-4.874180000000000179e-01 -2.636200000000000210e-01
-4.828629999999999867e-01 -2.607300000000000173e-01
-4.799729999999999830e-01 -2.599130000000000051e-01
-4.797210000000000085e-01 -2.600069999999999881e-01
-4.804129999999999789e-01 -2.608550000000000035e-01
-4.827060000000000239e-01 -2.631169999999999898e-01
-4.848419999999999952e-01 -2.669190000000000174e-01
-4.868210000000000037e-01 -2.721020000000000105e-01
-4.881090000000000151e-01 -2.783539999999999903e-01
-4.882659999999999778e-01 -2.852970000000000228e-01
-4.871980000000000199e-01 -2.922399999999999998e-01
-4.849359999999999782e-01 -2.988370000000000193e-01
-4.817949999999999733e-01 -3.048379999999999979e-01
-4.780249999999999777e-01 -3.099899999999999878e-01
-4.745690000000000186e-01 -3.148590000000000000e-01
-4.715849999999999764e-01 -3.193520000000000247e-01
-4.691969999999999752e-01 -3.235930000000000195e-01
-4.677520000000000011e-01 -3.273309999999999831e-01
-4.670290000000000274e-01 -3.300649999999999973e-01
-4.669039999999999857e-01 -3.317609999999999726e-01
-4.674059999999999881e-01 -3.322010000000000240e-01
-4.687569999999999792e-01 -3.321379999999999888e-01
-4.703910000000000036e-01 -3.316040000000000099e-01
-4.727469999999999728e-01 -3.308499999999999774e-01
-4.751349999999999740e-01 -3.294989999999999863e-01
-4.773020000000000040e-01 -3.274259999999999948e-01
-4.791560000000000263e-01 -3.248179999999999956e-01
-4.804439999999999822e-01 -3.215509999999999757e-01
-4.815749999999999753e-01 -3.177180000000000004e-01
-4.823600000000000110e-01 -3.132260000000000044e-01
-4.830200000000000049e-01 -3.080729999999999857e-01
-4.835539999999999838e-01 -3.023560000000000136e-01
-4.840570000000000150e-01 -2.962919999999999998e-01
-4.844019999999999992e-01 -2.900090000000000168e-01
-4.847480000000000122e-01 -2.836629999999999985e-01
-4.849359999999999782e-01 -2.775369999999999782e-01
-4.849049999999999749e-01 -2.715989999999999793e-01
-4.836799999999999988e-01 -2.656930000000000125e-01
-4.808209999999999984e-01 -2.595990000000000242e-01
-4.766110000000000069e-01 -2.529699999999999727e-01
-4.692910000000000137e-01 -2.453039999999999943e-01
-4.586410000000000209e-01 -2.366649999999999865e-01
-4.440640000000000143e-01 -2.275230000000000030e-01
-4.271309999999999829e-01 -2.184439999999999993e-01
-4.085010000000000030e-01 -2.093959999999999988e-01
-3.887090000000000267e-01 -2.005679999999999963e-01
-3.684459999999999957e-01 -1.922109999999999930e-01
-3.492199999999999749e-01 -1.850489999999999913e-01
-3.315319999999999934e-01 -1.797390000000000099e-01
-3.184319999999999928e-01 -1.763149999999999995e-01
-3.089759999999999729e-01 -1.738959999999999950e-01
-3.042949999999999822e-01 -1.719799999999999940e-01
-3.028500000000000081e-01 -1.700949999999999962e-01
-3.031639999999999890e-01 -1.681779999999999942e-01
-3.062429999999999874e-01 -1.666700000000000126e-01
-3.091329999999999911e-01 -1.660419999999999952e-01
-3.116149999999999753e-01 -1.662299999999999889e-01
-3.128710000000000102e-01 -1.678010000000000057e-01
-3.133739999999999859e-01 -1.710059999999999913e-01
-3.128710000000000102e-01 -1.756550000000000056e-01
-3.095729999999999871e-01 -1.808700000000000030e-01
-3.058660000000000267e-01 -1.861800000000000122e-01
-3.009649999999999825e-01 -1.913320000000000021e-01
-2.961900000000000088e-01 -1.960760000000000003e-01
-2.916659999999999808e-01 -2.004420000000000091e-01
-2.878020000000000023e-01 -2.043069999999999886e-01
-2.849110000000000253e-01 -2.074169999999999903e-01
-2.830579999999999763e-01 -2.096470000000000000e-01
-2.821150000000000047e-01 -2.110299999999999954e-01
-2.819900000000000184e-01 -2.115009999999999946e-01
-2.826810000000000156e-01 -2.114689999999999903e-01
-2.845659999999999856e-01 -2.108730000000000049e-01
-2.868280000000000274e-01 -2.097729999999999873e-01
-2.894979999999999776e-01 -2.079189999999999927e-01
-2.919169999999999821e-01 -2.053429999999999978e-01
-2.940530000000000088e-01 -2.024839999999999973e-01
-2.958129999999999926e-01 -1.994690000000000074e-01
-2.972580000000000222e-01 -1.963270000000000015e-01
-2.986710000000000198e-01 -1.928400000000000114e-01
-2.998339999999999894e-01 -1.890070000000000083e-01
-3.007130000000000081e-01 -1.848920000000000008e-01
-3.009020000000000028e-01 -1.803990000000000038e-01
-3.009020000000000028e-01 -1.757499999999999896e-01
-3.000539999999999874e-01 -1.710059999999999913e-01
-2.988910000000000178e-01 -1.664499999999999869e-01
-2.972259999999999902e-01 -1.623030000000000028e-01
-2.948700000000000210e-01 -1.586909999999999987e-01
-2.911940000000000084e-01 -1.553609999999999991e-01
-2.855710000000000193e-01 -1.524069999999999869e-01
-2.775279999999999969e-01 -1.496109999999999940e-01
-2.661250000000000004e-01 -1.473810000000000120e-01
-2.515479999999999938e-01 -1.457469999999999877e-01
-2.345200000000000062e-01 -1.447110000000000063e-01
-2.155449999999999866e-01 -1.443649999999999933e-01
-1.954700000000000049e-01 -1.443959999999999966e-01
-1.750500000000000111e-01 -1.446790000000000020e-01
-1.548489999999999867e-01 -1.453389999999999960e-01
-1.364080000000000015e-01 -1.467209999999999903e-01
-1.208260000000000028e-01 -1.489199999999999968e-01
-1.099559999999999982e-01 -1.514649999999999885e-01
-1.031699999999999978e-01 -1.539149999999999963e-01
-1.006250000000000061e-01 -1.556750000000000078e-01
-1.005629999999999996e-01 -1.565229999999999955e-01
-1.033899999999999958e-01 -1.571510000000000129e-01
-1.069709999999999966e-01 -1.576849999999999918e-01
-1.102700000000000069e-01 -1.587220000000000020e-01
-1.120919999999999972e-01 -1.603870000000000018e-01
-1.129720000000000030e-01 -1.634339999999999959e-01
-1.134430000000000022e-01 -1.678959999999999897e-01
-1.134430000000000022e-01 -1.731419999999999904e-01
-1.115899999999999948e-01 -1.785140000000000060e-01
-1.085740000000000038e-01 -1.838859999999999939e-01
-1.050869999999999999e-01 -1.886929999999999996e-01
-1.015989999999999949e-01 -1.932169999999999999e-01
-9.833200000000000274e-02 -1.975840000000000096e-01
-9.553599999999999592e-02 -2.013850000000000084e-01
-9.346300000000000441e-02 -2.047150000000000081e-01
-9.207999999999999519e-02 -2.074169999999999903e-01
-9.151499999999999913e-02 -2.092700000000000116e-01
-9.135799999999999477e-02 -2.102759999999999907e-01
-9.170300000000000673e-02 -2.104010000000000047e-01
-9.274000000000000299e-02 -2.103069999999999939e-01
-9.393400000000000361e-02 -2.100239999999999885e-01
-9.553599999999999592e-02 -2.096470000000000000e-01
-9.713800000000000212e-02 -2.090819999999999901e-01
-9.852099999999999747e-02 -2.081389999999999907e-01
-9.971399999999999708e-02 -2.070710000000000051e-01
-1.007509999999999933e-01 -2.052799999999999903e-01
-1.013479999999999936e-01 -2.033330000000000137e-01
-1.021330000000000016e-01 -2.010079999999999922e-01
-1.024159999999999932e-01 -1.985260000000000080e-01
-1.025729999999999975e-01 -1.955099999999999894e-01
-1.023850000000000038e-01 -1.930910000000000126e-01
-1.016309999999999991e-01 -1.906720000000000081e-01
-1.010970000000000063e-01 -1.889760000000000051e-01
-1.001230000000000037e-01 -1.877189999999999970e-01
-9.852099999999999747e-02 -1.865570000000000006e-01
-9.581900000000000139e-02 -1.854570000000000107e-01
-9.160899999999999599e-02 -1.844200000000000006e-01
-8.611099999999999310e-02 -1.834149999999999947e-01
-7.907400000000000539e-02 -1.827550000000000008e-01
-7.052899999999999447e-02 -1.825670000000000071e-01
-6.088400000000000062e-02 -1.825350000000000028e-01
-5.042300000000000254e-02 -1.825350000000000028e-01
-3.955299999999999788e-02 -1.826299999999999868e-01
-2.896599999999999869e-02 -1.828500000000000125e-01
-1.916400000000000048e-02 -1.833519999999999872e-01
-1.086999999999999945e-02 -1.842949999999999866e-01
-5.152000000000000329e-03 -1.856770000000000087e-01
-1.727999999999999935e-03 -1.870279999999999998e-01
-5.339999999999999695e-04 -1.882220000000000004e-01
-6.599999999999999964e-04 -1.893529999999999935e-01
-3.393000000000000183e-03 -1.905459999999999932e-01
-6.565999999999999788e-03 -1.919599999999999917e-01
-1.011599999999999999e-02 -1.936249999999999916e-01
-1.338300000000000080e-02 -1.957609999999999906e-01
-1.577100000000000030e-02 -1.984630000000000005e-01
-1.746800000000000089e-02 -2.020450000000000024e-01
-1.831599999999999895e-02 -2.066310000000000091e-01
-1.837899999999999950e-02 -2.117519999999999958e-01
-1.790699999999999931e-02 -2.169040000000000135e-01
-1.617899999999999894e-02 -2.219619999999999926e-01
-1.467100000000000001e-02 -2.267689999999999984e-01
-1.272399999999999920e-02 -2.312609999999999943e-01
-1.080700000000000063e-02 -2.354400000000000104e-01
-9.268000000000000196e-03 -2.391469999999999985e-01
-8.042999999999999802e-03 -2.423200000000000076e-01
-7.320000000000000118e-03 -2.448329999999999951e-01
-6.818000000000000276e-03 -2.466550000000000131e-01
-6.692000000000000032e-03 -2.476609999999999923e-01
-6.629000000000000344e-03 -2.480060000000000042e-01
-6.597999999999999698e-03 -2.480060000000000042e-01
-6.660000000000000121e-03 -2.479119999999999935e-01
-6.786000000000000365e-03 -2.478799999999999892e-01
-6.943000000000000387e-03 -2.477229999999999988e-01
-7.068999999999999763e-03 -2.471889999999999921e-01
-7.100000000000000408e-03 -2.464979999999999949e-01
-7.068999999999999763e-03 -2.452729999999999910e-01
-6.975000000000000297e-03 -2.434510000000000007e-01
-6.849000000000000053e-03 -2.412199999999999900e-01
-6.786000000000000365e-03 -2.385500000000000120e-01
-6.660000000000000121e-03 -2.358169999999999988e-01
-6.377999999999999989e-03 -2.331459999999999921e-01
-5.748999999999999770e-03 -2.305389999999999939e-01
-5.184000000000000240e-03 -2.279940000000000022e-01
-4.115999999999999867e-03 -2.256380000000000052e-01
-2.984999999999999806e-03 -2.233130000000000115e-01
-1.727999999999999935e-03 -2.208309999999999995e-01
-2.829999999999999942e-04 -2.183499999999999885e-01
1.193999999999999966e-03 -2.155529999999999946e-01
2.606999999999999942e-03 -2.124119999999999897e-01
3.674999999999999881e-03 -2.086419999999999941e-01
4.367000000000000222e-03 -2.042120000000000046e-01
4.492000000000000333e-03 -1.994690000000000074e-01
4.428999999999999777e-03 -1.947879999999999889e-01
3.298000000000000150e-03 -1.906720000000000081e-01
1.508000000000000009e-03 -1.870279999999999998e-01
-1.036999999999999944e-03 -1.842630000000000101e-01
-4.179000000000000423e-03 -1.825670000000000071e-01
-6.975000000000000297e-03 -1.818130000000000024e-01
-9.331000000000000752e-03 -1.817499999999999949e-01
-1.140399999999999921e-02 -1.820330000000000004e-01
-1.313199999999999958e-02 -1.828180000000000083e-01
-1.526800000000000032e-02 -1.842630000000000101e-01
-1.765600000000000155e-02 -1.866190000000000071e-01
-2.016899999999999943e-02 -1.898549999999999960e-01
-2.252499999999999988e-02 -1.937190000000000023e-01
-2.447300000000000170e-02 -1.982119999999999993e-01
-2.616999999999999882e-02 -2.029239999999999933e-01
-2.748899999999999955e-02 -2.075420000000000043e-01
-2.846299999999999872e-02 -2.117840000000000000e-01
-2.931100000000000025e-02 -2.156160000000000021e-01
-2.981400000000000022e-02 -2.190719999999999890e-01
-2.994000000000000133e-02 -2.222760000000000014e-01
-2.997100000000000111e-02 -2.253549999999999998e-01
-2.987700000000000078e-02 -2.282460000000000044e-01
-2.984500000000000000e-02 -2.308219999999999994e-01
-2.984500000000000000e-02 -2.327690000000000037e-01
-2.984500000000000000e-02 -2.338999999999999968e-01
-2.971999999999999989e-02 -2.343719999999999970e-01
-2.934300000000000103e-02 -2.344340000000000035e-01
-2.899699999999999847e-02 -2.344340000000000035e-01
-2.852599999999999927e-02 -2.343719999999999970e-01
-2.814900000000000041e-02 -2.343089999999999895e-01
-2.786599999999999841e-02 -2.341519999999999990e-01
-2.736399999999999944e-02 -2.335550000000000126e-01
-2.682899999999999868e-02 -2.323919999999999875e-01
-2.616999999999999882e-02 -2.304759999999999864e-01
-2.547900000000000165e-02 -2.278999999999999915e-01
-2.466199999999999989e-02 -2.247270000000000101e-01
-2.409599999999999936e-02 -2.213970000000000105e-01
-2.353099999999999983e-02 -2.179409999999999958e-01
-2.315400000000000097e-02 -2.146109999999999962e-01
-2.290199999999999875e-02 -2.115640000000000021e-01
-2.265100000000000099e-02 -2.084529999999999994e-01
-2.239999999999999977e-02 -2.054380000000000095e-01
-2.221100000000000158e-02 -2.022019999999999929e-01
-2.271400000000000155e-02 -1.987150000000000027e-01
-2.472500000000000045e-02 -1.951019999999999976e-01
-2.805500000000000008e-02 -1.905779999999999974e-01
-3.305000000000000299e-02 -1.852999999999999925e-01
-4.002399999999999708e-02 -1.788909999999999945e-01
-4.897800000000000070e-02 -1.714459999999999873e-01
-5.953300000000000258e-02 -1.634339999999999959e-01
-7.178600000000000259e-02 -1.551720000000000044e-01
-8.532599999999999907e-02 -1.476639999999999897e-01
-9.977700000000000458e-02 -1.414430000000000132e-01
-1.133170000000000011e-01 -1.366370000000000084e-01
-1.248469999999999996e-01 -1.333380000000000121e-01
-1.341150000000000120e-01 -1.313590000000000035e-01
-1.404289999999999983e-01 -1.310129999999999906e-01
-1.441679999999999906e-01 -1.313900000000000068e-01
-1.461469999999999991e-01 -1.333070000000000088e-01
-1.464300000000000046e-01 -1.363540000000000030e-01
-1.463359999999999939e-01 -1.407839999999999925e-01
-1.453929999999999945e-01 -1.458419999999999994e-01
-1.444509999999999961e-01 -1.507419999999999871e-01
-1.439479999999999926e-01 -1.552979999999999916e-01
-1.438220000000000054e-01 -1.594760000000000066e-01
-1.440740000000000076e-01 -1.630570000000000075e-01
-1.453929999999999945e-01 -1.661990000000000134e-01
-1.463669999999999971e-01 -1.688070000000000126e-01
-1.473409999999999997e-01 -1.711630000000000096e-01
-1.477179999999999882e-01 -1.732990000000000086e-01
-1.477489999999999915e-01 -1.753409999999999969e-01
-1.475609999999999977e-01 -1.772890000000000021e-01
-1.469330000000000080e-01 -1.789540000000000020e-01
-1.462729999999999864e-01 -1.803049999999999931e-01
-1.452990000000000115e-01 -1.812789999999999957e-01
-1.441050000000000109e-01 -1.816869999999999874e-01
-1.427539999999999920e-01 -1.818130000000000024e-01
-1.413399999999999934e-01 -1.817809999999999981e-01
-1.400210000000000066e-01 -1.816869999999999874e-01
-1.388270000000000060e-01 -1.816240000000000077e-01
-1.379479999999999873e-01 -1.814040000000000097e-01
-1.371310000000000029e-01 -1.807449999999999890e-01
-1.364400000000000057e-01 -1.794880000000000086e-01
-1.361570000000000003e-01 -1.776969999999999938e-01
-1.360629999999999895e-01 -1.752779999999999894e-01
-1.360629999999999895e-01 -1.725140000000000007e-01
-1.361570000000000003e-01 -1.694660000000000055e-01
-1.364400000000000057e-01 -1.664819999999999911e-01
-1.369740000000000124e-01 -1.635919999999999874e-01
-1.376330000000000053e-01 -1.606380000000000030e-01
-1.387019999999999920e-01 -1.576849999999999918e-01
-1.413089999999999902e-01 -1.547010000000000052e-01
-1.458959999999999979e-01 -1.516220000000000068e-01
-1.520849999999999980e-01 -1.486059999999999881e-01
-1.615090000000000137e-01 -1.452130000000000087e-01
-1.734159999999999868e-01 -1.414749999999999897e-01
-1.880249999999999977e-01 -1.375480000000000036e-01
-2.046749999999999958e-01 -1.335580000000000100e-01
-2.230850000000000055e-01 -1.298819999999999975e-01
-2.431589999999999863e-01 -1.267409999999999926e-01
-2.636109999999999842e-01 -1.244470000000000021e-01
-2.837799999999999767e-01 -1.231280000000000013e-01
-3.018440000000000012e-01 -1.225310000000000010e-01
-3.165470000000000228e-01 -1.225939999999999946e-01
-3.278249999999999775e-01 -1.236619999999999941e-01
-3.346740000000000270e-01 -1.258920000000000039e-01
-3.385380000000000056e-01 -1.297250000000000070e-01
-3.394809999999999772e-01 -1.350030000000000119e-01
-3.393240000000000145e-01 -1.415059999999999929e-01
-3.372499999999999942e-01 -1.484179999999999944e-01
-3.354590000000000072e-01 -1.549210000000000031e-01
-3.334170000000000189e-01 -1.605759999999999965e-01
-3.320350000000000246e-01 -1.654140000000000055e-01
-3.316580000000000084e-01 -1.694980000000000098e-01
-3.321919999999999873e-01 -1.730160000000000031e-01
-3.342660000000000076e-01 -1.763149999999999995e-01
-3.360879999999999979e-01 -1.791109999999999924e-01
-3.376589999999999869e-01 -1.816869999999999874e-01
-3.385699999999999821e-01 -1.840430000000000121e-01
-3.387899999999999801e-01 -1.861480000000000079e-01
-3.388209999999999833e-01 -1.880960000000000132e-01
-3.387580000000000036e-01 -1.902010000000000089e-01
-3.385070000000000023e-01 -1.922429999999999972e-01
-3.379099999999999882e-01 -1.941279999999999950e-01
-3.366850000000000120e-01 -1.958870000000000056e-01
-3.348309999999999897e-01 -1.973640000000000116e-01
-3.329460000000000197e-01 -1.985889999999999878e-01
-3.312180000000000124e-01 -1.995309999999999861e-01
-3.300870000000000193e-01 -2.001910000000000078e-01
-3.294590000000000019e-01 -2.003479999999999983e-01
-3.289880000000000027e-01 -2.003479999999999983e-01
-3.284540000000000237e-01 -2.003169999999999951e-01
-3.279819999999999958e-01 -2.002849999999999908e-01
-3.275739999999999763e-01 -2.002849999999999908e-01
-3.274799999999999933e-01 -2.002849999999999908e-01
-3.276680000000000148e-01 -2.002849999999999908e-01
-3.282649999999999735e-01 -2.002539999999999876e-01
-3.288619999999999877e-01 -2.000969999999999971e-01
-3.296789999999999998e-01 -1.997829999999999884e-01
-3.306209999999999982e-01 -1.992490000000000094e-01
-3.318150000000000266e-01 -1.985260000000000080e-01
-3.338260000000000116e-01 -1.976459999999999884e-01
-3.382870000000000044e-01 -1.964839999999999920e-01
-3.433450000000000113e-01 -1.959500000000000131e-01
-3.518899999999999806e-01 -1.958560000000000023e-01
-3.628540000000000099e-01 -1.965149999999999952e-01
-3.753889999999999727e-01 -1.986829999999999985e-01
-3.898719999999999963e-01 -2.022019999999999929e-01
-4.049829999999999819e-01 -2.072599999999999998e-01
-4.210679999999999978e-01 -2.134169999999999956e-01
-4.370899999999999785e-01 -2.205169999999999908e-01
-4.527660000000000018e-01 -2.283080000000000109e-01
-4.670610000000000039e-01 -2.360990000000000033e-01
-4.784329999999999972e-01 -2.436389999999999945e-01
-4.872929999999999762e-01 -2.505189999999999917e-01
-4.929790000000000005e-01 -2.564259999999999873e-01
-4.962460000000000204e-01 -2.617979999999999752e-01
-4.978480000000000127e-01 -2.661959999999999882e-01
-4.980999999999999872e-01 -2.701230000000000020e-01
-4.980999999999999872e-01 -2.736729999999999996e-01
-4.978480000000000127e-01 -2.773490000000000122e-01
-4.968119999999999759e-01 -2.818100000000000049e-01
-4.961200000000000054e-01 -2.869619999999999949e-01
-4.957429999999999892e-01 -2.928680000000000172e-01
-4.958060000000000245e-01 -2.993709999999999982e-01
-4.972199999999999953e-01 -3.060309999999999975e-01
-4.991360000000000241e-01 -3.126599999999999935e-01
-5.008010000000000517e-01 -3.189119999999999733e-01
-5.024039999999999617e-01 -3.246919999999999806e-01
-5.031889999999999974e-01 -3.298130000000000228e-01
-5.033779999999999921e-01 -3.343679999999999986e-01
-5.033779999999999921e-01 -3.385150000000000103e-01
-5.032520000000000326e-01 -3.422850000000000059e-01
-5.029689999999999994e-01 -3.456150000000000055e-01
-5.024039999999999617e-01 -3.483169999999999877e-01
-5.013670000000000071e-01 -3.501079999999999748e-01
-5.002360000000000140e-01 -3.513330000000000064e-01
-4.990419999999999856e-01 -3.518359999999999821e-01
-4.979109999999999925e-01 -3.518990000000000173e-01
-4.967489999999999961e-01 -3.518990000000000173e-01
-4.955860000000000265e-01 -3.518990000000000173e-01
-4.944870000000000099e-01 -3.518669999999999853e-01
-4.934189999999999965e-01 -3.517100000000000226e-01
-4.924450000000000216e-01 -3.515530000000000044e-01
-4.914390000000000147e-01 -3.512700000000000267e-01
-4.904029999999999778e-01 -3.507680000000000242e-01
-4.893970000000000264e-01 -3.496989999999999821e-01
-4.886119999999999908e-01 -3.480969999999999898e-01
-4.878580000000000139e-01 -3.460550000000000015e-01
-4.870099999999999985e-01 -3.436989999999999768e-01
-4.863500000000000045e-01 -3.411859999999999893e-01
-4.861300000000000066e-01 -3.385150000000000103e-01
-4.868839999999999835e-01 -3.359389999999999876e-01
-4.888319999999999887e-01 -3.333630000000000204e-01
-4.919740000000000224e-01 -3.310379999999999989e-01
-4.963400000000000034e-01 -3.291529999999999734e-01
-5.017129999999999646e-01 -3.277709999999999790e-01
-5.076190000000000424e-01 -3.272370000000000001e-01
-5.156610000000000360e-01 -3.272680000000000033e-01
-5.256199999999999761e-01 -3.279909999999999770e-01
-5.368039999999999479e-01 -3.295930000000000248e-01
-5.484590000000000298e-01 -3.322640000000000038e-01
-5.598629999999999995e-01 -3.363789999999999836e-01
-5.698220000000000507e-01 -3.413430000000000075e-01
-5.768910000000000426e-01 -3.473430000000000129e-01
-5.822629999999999750e-01 -3.538780000000000259e-01
-5.855299999999999949e-01 -3.604120000000000101e-01
-5.871319999999999872e-01 -3.671980000000000244e-01
-5.878550000000000164e-01 -3.737329999999999819e-01
-5.878860000000000197e-01 -3.806439999999999824e-01
-5.873840000000000172e-01 -3.879009999999999958e-01
-5.868179999999999508e-01 -3.959119999999999862e-01
-5.865350000000000286e-01 -4.048970000000000069e-01
-5.867550000000000265e-01 -4.142279999999999851e-01
-5.874150000000000205e-01 -4.240920000000000245e-01
-5.894570000000000087e-01 -4.338310000000000222e-01
-5.918130000000000335e-01 -4.429100000000000259e-01
-5.944209999999999772e-01 -4.513929999999999887e-01
-5.965570000000000039e-01 -4.589949999999999863e-01
-5.981279999999999930e-01 -4.659699999999999953e-01
-5.988510000000000222e-01 -4.721589999999999954e-01
-5.992269999999999541e-01 -4.776250000000000218e-01
-5.993220000000000214e-01 -4.822119999999999740e-01
-5.993220000000000214e-01 -4.858560000000000101e-01
-5.992269999999999541e-01 -4.886210000000000275e-01
-5.987559999999999549e-01 -4.902230000000000198e-01
-5.979710000000000303e-01 -4.905999999999999805e-01
-5.967770000000000019e-01 -4.905680000000000041e-01
-5.959919999999999662e-01 -4.901289999999999814e-01
-5.950490000000000501e-01 -4.894689999999999874e-01
-5.941699999999999759e-01 -4.885260000000000158e-01
-5.931959999999999456e-01 -4.867360000000000020e-01
-5.920649999999999524e-01 -4.841909999999999825e-01
-5.908079999999999998e-01 -4.807350000000000234e-01
-5.893319999999999670e-01 -4.767140000000000266e-01
-5.876980000000000537e-01 -4.723470000000000169e-01
-5.860959999999999503e-01 -4.676350000000000229e-01
-5.844310000000000338e-01 -4.628599999999999937e-01
-5.825770000000000115e-01 -4.578639999999999932e-01
-5.807240000000000180e-01 -4.527439999999999798e-01
-5.784299999999999997e-01 -4.474029999999999951e-01
-5.762939999999999729e-01 -4.417479999999999740e-01
-5.746289999999999454e-01 -4.358730000000000104e-01
-5.736860000000000293e-01 -4.293699999999999739e-01
-5.736240000000000228e-01 -4.223640000000000172e-01
-5.751309999999999478e-01 -4.146989999999999843e-01
-5.772680000000000033e-01 -4.065940000000000110e-01
-5.798750000000000293e-01 -3.988970000000000016e-01
-5.818550000000000111e-01 -3.918909999999999894e-01
-5.833000000000000407e-01 -3.865500000000000047e-01
-5.852789999999999937e-01 -3.832200000000000051e-01
-5.899280000000000079e-01 -3.818690000000000140e-01
-5.973739999999999606e-01 -3.819949999999999735e-01
-6.046310000000000295e-01 -3.833770000000000233e-01
-6.108829999999999538e-01 -3.864560000000000217e-01
-6.155640000000000001e-01 -3.910739999999999772e-01
-6.193020000000000191e-01 -3.971999999999999975e-01
-6.217840000000000034e-01 -4.044889999999999874e-01
-6.236380000000000257e-01 -4.128450000000000175e-01
-6.245490000000000208e-01 -4.222699999999999787e-01
-6.249890000000000168e-01 -4.319459999999999966e-01
-6.252400000000000180e-01 -4.423139999999999850e-01
-6.256169999999999787e-01 -4.531209999999999960e-01
-6.267160000000000508e-01 -4.644929999999999892e-01
-6.283809999999999674e-01 -4.760229999999999739e-01
-6.306429999999999536e-01 -4.870180000000000065e-01
-6.331879999999999731e-01 -4.973859999999999948e-01
-6.356070000000000331e-01 -5.065910000000000135e-01
-6.376810000000000533e-01 -5.147899999999999698e-01
-6.392200000000000104e-01 -5.219530000000000003e-01
-6.403820000000000068e-01 -5.280789999999999651e-01
-6.413250000000000339e-01 -5.329800000000000093e-01
-6.420470000000000343e-01 -5.366870000000000251e-01
-6.425499999999999545e-01 -5.393259999999999721e-01
-6.427070000000000283e-01 -5.407079999999999664e-01
-6.426760000000000250e-01 -5.409909999999999997e-01
-6.422989999999999533e-01 -5.408340000000000369e-01
-6.415129999999999999e-01 -5.398910000000000098e-01
-6.408220000000000027e-01 -5.385090000000000154e-01
-6.399740000000000428e-01 -5.362160000000000259e-01
-6.391259999999999719e-01 -5.321320000000000494e-01
-6.385290000000000132e-01 -5.275760000000000449e-01
-6.377119999999999456e-01 -5.222670000000000368e-01
-6.369890000000000274e-01 -5.165180000000000327e-01
-6.361409999999999565e-01 -5.106429999999999580e-01
-6.351670000000000371e-01 -5.044229999999999547e-01
-6.341620000000000035e-01 -4.980769999999999920e-01
-6.330620000000000136e-01 -4.915109999999999757e-01
-6.319000000000000172e-01 -4.845990000000000020e-01
-6.306429999999999536e-01 -4.774370000000000003e-01
-6.291980000000000350e-01 -4.694880000000000164e-01
-6.275330000000000075e-01 -4.606600000000000139e-01
-6.256800000000000139e-01 -4.505129999999999968e-01
-6.235749999999999904e-01 -4.390780000000000238e-01
-6.212820000000000009e-01 -4.266679999999999917e-01
-6.189249999999999474e-01 -4.138189999999999924e-01
-6.170400000000000329e-01 -4.013470000000000093e-01
-6.154380000000000406e-01 -3.896919999999999829e-01
-6.145270000000000454e-01 -3.799219999999999819e-01
-6.140560000000000462e-01 -3.724759999999999738e-01
-6.140240000000000142e-01 -3.675120000000000053e-01
-6.144009999999999749e-01 -3.650619999999999976e-01
-6.151870000000000394e-01 -3.646530000000000049e-01
-6.162549999999999972e-01 -3.655019999999999936e-01
-6.175429999999999531e-01 -3.683919999999999972e-01
-6.191140000000000532e-01 -3.726019999999999888e-01
-6.205899999999999750e-01 -3.783819999999999961e-01
-6.217840000000000034e-01 -3.854509999999999881e-01
-6.228209999999999580e-01 -3.935560000000000169e-01
-6.237629999999999564e-01 -4.028550000000000186e-01
-6.245800000000000241e-01 -4.130969999999999920e-01
-6.252079999999999860e-01 -4.239979999999999860e-01
-6.258369999999999767e-01 -4.354020000000000112e-01
-6.264020000000000143e-01 -4.464290000000000203e-01
-6.270620000000000083e-01 -4.569219999999999948e-01
-6.276270000000000460e-01 -4.665980000000000127e-01
-6.283499999999999641e-01 -4.753950000000000120e-01
-6.289160000000000306e-01 -4.833109999999999906e-01
-6.297009999999999552e-01 -4.901909999999999878e-01
-6.302659999999999929e-01 -4.958460000000000090e-01
-6.310519999999999463e-01 -5.001189999999999802e-01
-6.316169999999999840e-01 -5.028519999999999657e-01
-6.323400000000000132e-01 -5.043290000000000273e-01
-6.329679999999999751e-01 -5.045169999999999932e-01
-6.337220000000000075e-01 -5.042969999999999953e-01
-6.344760000000000399e-01 -5.032290000000000374e-01
-6.351360000000000339e-01 -5.016580000000000483e-01
-6.357639999999999958e-01 -4.992710000000000203e-01
-6.362670000000000270e-01 -4.955319999999999725e-01
-6.364549999999999930e-01 -4.909450000000000203e-01
-6.365499999999999492e-01 -4.852589999999999959e-01
-6.366119999999999557e-01 -4.786299999999999999e-01
-6.366439999999999877e-01 -4.701170000000000071e-01
-6.366439999999999877e-01 -4.627339999999999787e-01
-6.364549999999999930e-01 -4.554770000000000207e-01
-6.362349999999999950e-01 -4.480000000000000093e-01
-6.357329999999999925e-01 -4.405540000000000012e-01
-6.350099999999999634e-01 -4.329520000000000035e-01
-6.341620000000000035e-01 -4.252230000000000176e-01
-6.329679999999999751e-01 -4.170550000000000090e-01
-6.313029999999999475e-01 -4.080699999999999883e-01
-6.290409999999999613e-01 -3.981739999999999724e-01
-6.262450000000000516e-01 -3.868639999999999857e-01
-6.225070000000000325e-01 -3.744239999999999791e-01
-6.173549999999999871e-01 -3.611030000000000073e-01
-6.101290000000000324e-01 -3.476569999999999938e-01
-6.021180000000000421e-01 -3.347769999999999913e-01
-5.936040000000000205e-01 -3.226189999999999891e-01
-5.855620000000000269e-01 -3.117800000000000016e-01
-5.782420000000000337e-01 -3.022610000000000019e-01
-5.724299999999999944e-01 -2.946590000000000042e-01
-5.683139999999999858e-01 -2.887210000000000054e-01
-5.657069999999999599e-01 -2.850460000000000216e-01
-5.646069999999999700e-01 -2.839149999999999729e-01
-5.645759999999999668e-01 -2.843539999999999957e-01
-5.656750000000000389e-01 -2.869300000000000184e-01
-5.672150000000000247e-01 -2.915490000000000026e-01
-5.685339999999999838e-01 -2.982400000000000051e-01
-5.701990000000000114e-01 -3.065970000000000084e-01
-5.711730000000000418e-01 -3.156129999999999769e-01
-5.716130000000000377e-01 -3.247869999999999924e-01
-5.714559999999999640e-01 -3.336140000000000216e-01
-5.701680000000000081e-01 -3.420340000000000047e-01
-5.688480000000000203e-01 -3.500139999999999918e-01
-5.673719999999999875e-01 -3.571139999999999870e-01
-5.659889999999999644e-01 -3.635220000000000118e-01
-5.647959999999999647e-01 -3.692090000000000094e-01
-5.641040000000000498e-01 -3.743299999999999961e-01
-5.637590000000000101e-01 -3.786959999999999771e-01
-5.637590000000000101e-01 -3.819640000000000257e-01
-5.642620000000000413e-01 -3.840680000000000205e-01
-5.651410000000000045e-01 -3.849799999999999889e-01
-5.661779999999999591e-01 -3.850419999999999954e-01
-5.678119999999999834e-01 -3.848539999999999739e-01
-5.695390000000000175e-01 -3.839110000000000023e-01
-5.711100000000000065e-01 -3.825290000000000079e-01
-5.725550000000000361e-01 -3.800470000000000237e-01
-5.738119999999999887e-01 -3.764339999999999908e-01
-5.749119999999999786e-01 -3.719729999999999981e-01
-5.759480000000000155e-01 -3.666329999999999867e-01
-5.766710000000000447e-01 -3.608520000000000061e-01
-5.772680000000000033e-01 -3.544749999999999845e-01
-5.777700000000000058e-01 -3.477199999999999736e-01
-5.780849999999999600e-01 -3.409030000000000116e-01
-5.781789999999999985e-01 -3.337399999999999811e-01
-5.781789999999999985e-01 -3.266399999999999859e-01
-5.778959999999999653e-01 -3.194150000000000045e-01
-5.773620000000000418e-01 -3.121570000000000178e-01
-5.766080000000000094e-01 -3.048060000000000214e-01
-5.746289999999999454e-01 -2.974550000000000249e-01
-5.710159999999999680e-01 -2.898519999999999985e-01
-5.657069999999999599e-01 -2.816839999999999899e-01
-5.571620000000000461e-01 -2.724480000000000235e-01
-5.462919999999999998e-01 -2.622380000000000266e-01
-5.332850000000000090e-01 -2.510220000000000229e-01
-5.188030000000000141e-01 -2.393979999999999997e-01
-5.029379999999999962e-01 -2.278060000000000085e-01
-4.859419999999999851e-01 -2.170930000000000082e-01
-4.691029999999999922e-01 -2.080140000000000045e-01
-4.524839999999999973e-01 -2.015419999999999989e-01
-4.381269999999999887e-01 -1.979609999999999981e-01
-4.274450000000000194e-01 -1.959190000000000098e-01
-4.203770000000000007e-01 -1.955419999999999936e-01
-4.168580000000000063e-01 -1.952589999999999881e-01
-4.165130000000000221e-01 -1.942530000000000090e-01
-4.182400000000000007e-01 -1.929649999999999976e-01
-4.216019999999999768e-01 -1.916150000000000075e-01
-4.248689999999999967e-01 -1.911750000000000116e-01
-4.265030000000000210e-01 -1.913950000000000096e-01
-4.271940000000000182e-01 -1.932169999999999999e-01
-4.275390000000000024e-01 -1.967669999999999975e-01
-4.273199999999999776e-01 -2.016989999999999894e-01
-6.400679999999999703e-01 -2.906380000000000075e-01
-6.402879999999999683e-01 -2.974859999999999727e-01
-6.405389999999999695e-01 -3.037070000000000047e-01
-6.406020000000000048e-01 -3.095809999999999951e-01
-6.406650000000000400e-01 -3.147650000000000170e-01
-6.409160000000000412e-01 -3.193520000000000247e-01
-6.412930000000000019e-01 -3.231220000000000203e-01
-6.419219999999999926e-01 -3.258550000000000058e-01
-6.426129999999999898e-01 -3.276450000000000196e-01
-6.433039999999999869e-01 -3.286189999999999944e-01
-6.438070000000000181e-01 -3.288079999999999892e-01
-6.441210000000000546e-01 -3.287760000000000127e-01
-6.445290000000000186e-01 -3.285879999999999912e-01
-6.448749999999999760e-01 -3.283369999999999900e-01
-6.451259999999999772e-01 -3.276450000000000196e-01
-6.452200000000000157e-01 -3.263889999999999847e-01
-6.452200000000000157e-01 -3.243779999999999997e-01
-6.450949999999999740e-01 -3.212369999999999948e-01
-6.446549999999999780e-01 -3.174669999999999992e-01
-6.440890000000000226e-01 -3.132880000000000109e-01
-6.433670000000000222e-01 -3.087650000000000117e-01
-6.424239999999999950e-01 -3.043660000000000254e-01
-6.411989999999999634e-01 -2.998109999999999942e-01
-6.398169999999999691e-01 -2.953500000000000014e-01
-6.382459999999999800e-01 -2.907000000000000139e-01
-6.365499999999999492e-01 -2.858620000000000050e-01
-6.345699999999999674e-01 -2.808990000000000098e-01
-6.318059999999999787e-01 -2.759030000000000094e-01
-6.281299999999999661e-01 -2.709710000000000174e-01
-6.236059999999999937e-01 -2.658499999999999752e-01
-6.180139999999999523e-01 -2.604779999999999873e-01
-6.117939999999999490e-01 -2.545410000000000172e-01
-6.050710000000000255e-01 -2.483200000000000129e-01
-5.982220000000000315e-01 -2.421310000000000129e-01
-5.912479999999999958e-01 -2.361620000000000108e-01
-5.846510000000000318e-01 -2.309470000000000134e-01
-5.786189999999999944e-01 -2.269889999999999963e-01
-5.738429999999999920e-01 -2.248840000000000006e-01
-5.706080000000000041e-01 -2.243809999999999971e-01
-5.685660000000000158e-01 -2.247899999999999898e-01
-5.677489999999999482e-01 -2.262979999999999992e-01
-5.677489999999999482e-01 -2.283709999999999907e-01
-5.688170000000000170e-01 -2.319209999999999883e-01
-5.704190000000000094e-01 -2.368530000000000080e-01
-5.721159999999999579e-01 -2.431369999999999920e-01
-5.737489999999999535e-01 -2.503619999999999735e-01
-5.748170000000000224e-01 -2.576510000000000189e-01
-5.752890000000000503e-01 -2.650339999999999918e-01
-5.752570000000000183e-01 -2.718820000000000126e-01
-5.747229999999999839e-01 -2.783220000000000138e-01
-5.734660000000000313e-01 -2.843860000000000277e-01
-5.725550000000000361e-01 -2.898839999999999750e-01
-5.712040000000000450e-01 -2.952239999999999864e-01
-5.699790000000000134e-01 -3.000619999999999954e-01
-5.689109999999999445e-01 -3.044290000000000052e-01
-5.682829999999999826e-01 -3.080729999999999857e-01
-5.680939999999999879e-01 -3.109640000000000182e-01
-5.680939999999999879e-01 -3.130689999999999862e-01
-5.683139999999999858e-01 -3.143880000000000008e-01
-5.686280000000000223e-01 -3.149219999999999797e-01
-5.690680000000000183e-01 -3.150160000000000182e-01
-5.696649999999999769e-01 -3.149219999999999797e-01
-5.703249999999999709e-01 -3.147650000000000170e-01
-5.710469999999999713e-01 -3.144819999999999838e-01
-5.717700000000000005e-01 -3.136340000000000239e-01
-5.722409999999999997e-01 -3.122519999999999740e-01
-5.725240000000000329e-01 -3.098949999999999760e-01
-5.726499999999999924e-01 -3.068480000000000096e-01
-5.726809999999999956e-01 -3.032039999999999735e-01
-5.726179999999999604e-01 -2.992770000000000152e-01
-5.723669999999999591e-01 -2.951300000000000034e-01
-5.720530000000000337e-01 -2.909200000000000119e-01
-5.711730000000000418e-01 -2.865849999999999786e-01
-5.700420000000000487e-01 -2.821239999999999859e-01
-5.685029999999999806e-01 -2.775690000000000102e-01
-5.667429999999999968e-01 -2.729820000000000024e-01
-5.641990000000000061e-01 -2.682379999999999765e-01
-5.606489999999999529e-01 -2.634940000000000060e-01
-5.554649999999999865e-01 -2.585930000000000173e-01
-5.484280000000000266e-01 -2.532840000000000091e-01
-5.399460000000000370e-01 -2.475660000000000083e-01
-5.301749999999999519e-01 -2.414090000000000125e-01
-5.195570000000000466e-01 -2.349999999999999867e-01
-5.082780000000000076e-01 -2.286849999999999994e-01
-4.969060000000000143e-01 -2.225280000000000036e-01
-4.854700000000000126e-01 -2.170300000000000007e-01
-4.749149999999999761e-01 -2.123490000000000100e-01
-4.653329999999999966e-01 -2.090819999999999901e-01
-4.588300000000000156e-01 -2.072910000000000030e-01
-4.542740000000000111e-01 -2.066310000000000091e-01
-4.521700000000000164e-01 -2.066939999999999888e-01
-4.521379999999999844e-01 -2.071969999999999923e-01
-4.532059999999999977e-01 -2.084850000000000037e-01
-4.552479999999999860e-01 -2.109669999999999879e-01
-4.571330000000000116e-01 -2.148309999999999942e-01
-4.589550000000000018e-01 -2.200769999999999949e-01
-4.597410000000000108e-01 -2.260780000000000012e-01
-4.597410000000000108e-01 -2.323919999999999875e-01
-4.579190000000000205e-01 -2.382990000000000108e-01
-4.558769999999999767e-01 -2.438589999999999924e-01
-4.517930000000000001e-01 -2.484460000000000002e-01
-4.483369999999999855e-01 -2.525299999999999767e-01
-4.446930000000000049e-01 -2.562059999999999893e-01
-4.414879999999999916e-01 -2.595359999999999889e-01
-4.390379999999999838e-01 -2.625830000000000108e-01
-4.374359999999999915e-01 -2.650649999999999951e-01
-4.366820000000000146e-01 -2.669500000000000206e-01
-4.365559999999999996e-01 -2.680810000000000137e-01
-4.368070000000000008e-01 -2.686779999999999724e-01
-4.377179999999999960e-01 -2.688980000000000259e-01
-4.386610000000000231e-01 -2.688659999999999939e-01
-4.401689999999999769e-01 -2.688030000000000141e-01
-4.418019999999999725e-01 -2.686459999999999959e-01
-4.434670000000000001e-01 -2.684259999999999979e-01
-4.450069999999999859e-01 -2.680489999999999817e-01
-4.462320000000000175e-01 -2.671069999999999833e-01
-4.472999999999999754e-01 -2.654110000000000080e-01
-4.483050000000000090e-01 -2.628030000000000088e-01
-4.490279999999999827e-01 -2.595669999999999922e-01
-4.494989999999999819e-01 -2.560799999999999743e-01
-4.497189999999999799e-01 -2.524359999999999937e-01
-4.496879999999999766e-01 -2.486029999999999907e-01
-4.491850000000000009e-01 -2.446450000000000014e-01
-4.484940000000000038e-01 -2.407179999999999875e-01
-4.474569999999999936e-01 -2.366959999999999897e-01
-4.448179999999999912e-01 -2.325490000000000057e-01
-4.411430000000000073e-01 -2.281199999999999894e-01
-4.353620000000000267e-01 -2.234069999999999945e-01
-4.278850000000000153e-01 -2.181299999999999906e-01
-4.183970000000000189e-01 -2.126629999999999909e-01
-4.071190000000000087e-01 -2.067569999999999963e-01
-3.945529999999999871e-01 -2.006310000000000038e-01
-3.809810000000000141e-01 -1.942220000000000057e-01
-3.666869999999999852e-01 -1.877500000000000002e-01
-3.527069999999999927e-01 -1.815610000000000002e-01
-3.395750000000000157e-01 -1.762839999999999963e-01
-3.282340000000000257e-01 -1.723570000000000102e-01
-3.199089999999999989e-01 -1.696860000000000035e-01
-3.141590000000000216e-01 -1.681149999999999867e-01
-3.110809999999999964e-01 -1.673610000000000098e-01
-3.105780000000000207e-01 -1.671420000000000128e-01
-3.108609999999999984e-01 -1.673300000000000065e-01
-3.133429999999999827e-01 -1.680840000000000112e-01
-3.155419999999999892e-01 -1.694029999999999980e-01
-3.177409999999999957e-01 -1.721370000000000122e-01
-3.191550000000000220e-01 -1.758750000000000036e-01
-3.193119999999999847e-01 -1.804620000000000113e-01
-3.171749999999999847e-01 -1.853630000000000000e-01
-3.137199999999999989e-01 -1.900439999999999907e-01
-3.094779999999999753e-01 -1.941910000000000025e-01
-3.044209999999999972e-01 -1.978350000000000108e-01
-2.999589999999999756e-01 -2.010079999999999922e-01
-2.957179999999999809e-01 -2.036779999999999979e-01
-2.922629999999999950e-01 -2.059090000000000087e-01
-2.895289999999999808e-01 -2.076999999999999957e-01
-2.877390000000000225e-01 -2.090190000000000103e-01
-2.869849999999999901e-01 -2.099300000000000055e-01
-2.869530000000000136e-01 -2.103700000000000014e-01
-2.875499999999999723e-01 -2.104640000000000122e-01
-2.889950000000000019e-01 -2.104640000000000122e-01
-2.903780000000000250e-01 -2.104010000000000047e-01
-2.921050000000000035e-01 -2.103700000000000014e-01
-2.938330000000000108e-01 -2.102439999999999864e-01
-2.955929999999999946e-01 -2.100239999999999885e-01
-2.971010000000000040e-01 -2.095839999999999925e-01
-2.986090000000000133e-01 -2.088619999999999921e-01
-3.001480000000000259e-01 -2.071969999999999923e-01
-3.016249999999999765e-01 -2.044320000000000026e-01
-3.024410000000000154e-01 -2.016360000000000097e-01
-3.030070000000000263e-01 -1.986199999999999910e-01
-3.031639999999999890e-01 -1.954160000000000064e-01
-3.031949999999999923e-01 -1.923370000000000080e-01
-3.028810000000000113e-01 -1.891960000000000031e-01
-3.022210000000000174e-01 -1.860850000000000004e-01
-3.012480000000000158e-01 -1.829119999999999913e-01
-2.982940000000000036e-01 -1.796139999999999959e-01
-2.940530000000000088e-01 -1.760950000000000015e-01
-2.874559999999999893e-01 -1.721999999999999920e-01
-2.794449999999999990e-01 -1.680840000000000112e-01
-2.695170000000000066e-01 -1.638429999999999886e-01
-2.583650000000000113e-01 -1.594760000000000066e-01
-2.457979999999999887e-01 -1.550779999999999936e-01
-2.324779999999999902e-01 -1.505539999999999934e-01
-2.189689999999999970e-01 -1.464070000000000094e-01
-2.062460000000000127e-01 -1.424489999999999923e-01
-1.950300000000000089e-01 -1.391809999999999992e-01
-1.863589999999999969e-01 -1.367309999999999914e-01
-1.807360000000000078e-01 -1.351289999999999991e-01
-1.775319999999999954e-01 -1.342490000000000072e-01
-1.765889999999999960e-01 -1.340290000000000092e-01
-1.772489999999999899e-01 -1.341229999999999922e-01
-1.797940000000000094e-01 -1.347829999999999862e-01
-1.823069999999999968e-01 -1.357260000000000133e-01
-1.848200000000000121e-01 -1.374849999999999961e-01
-1.865789999999999949e-01 -1.402180000000000093e-01
-1.873650000000000038e-01 -1.439249999999999974e-01
-1.869560000000000111e-01 -1.480410000000000059e-01
-1.840029999999999999e-01 -1.523130000000000039e-01
-1.808929999999999982e-01 -1.563970000000000082e-01
-1.762440000000000118e-01 -1.601360000000000006e-01
-1.718770000000000020e-01 -1.633719999999999895e-01
-1.679809999999999914e-01 -1.660729999999999984e-01
-1.642740000000000034e-01 -1.684299999999999964e-01
-1.614780000000000104e-01 -1.704090000000000049e-01
-1.594049999999999911e-01 -1.720740000000000047e-01
-1.582739999999999980e-01 -1.732990000000000086e-01
-1.579909999999999926e-01 -1.739590000000000025e-01
-1.580540000000000000e-01 -1.741790000000000005e-01
-1.587449999999999972e-01 -1.741790000000000005e-01
-1.595620000000000094e-01 -1.741790000000000005e-01
-1.605040000000000078e-01 -1.741469999999999962e-01
-1.617919999999999914e-01 -1.741159999999999930e-01
-1.629859999999999920e-01 -1.740220000000000100e-01
-1.643999999999999906e-01 -1.738959999999999950e-01
-1.654680000000000040e-01 -1.736129999999999896e-01
-1.665049999999999863e-01 -1.728280000000000094e-01
-1.675729999999999997e-01 -1.714140000000000108e-01
-1.683900000000000119e-01 -1.695290000000000130e-01
-1.689859999999999973e-01 -1.673300000000000065e-01
-1.693949999999999900e-01 -1.649420000000000053e-01
-1.695210000000000050e-01 -1.624609999999999943e-01
-1.695210000000000050e-01 -1.599790000000000101e-01
-1.690180000000000016e-01 -1.574649999999999939e-01
-1.685780000000000056e-01 -1.549840000000000106e-01
-1.676360000000000072e-01 -1.524389999999999912e-01
-1.659079999999999999e-01 -1.498309999999999920e-01
-1.628920000000000090e-01 -1.471919999999999895e-01
-1.587760000000000005e-01 -1.445220000000000116e-01
-1.535610000000000031e-01 -1.419150000000000134e-01
-1.473720000000000030e-01 -1.394640000000000046e-01
-1.405240000000000100e-01 -1.372649999999999981e-01
-1.331410000000000093e-01 -1.352859999999999896e-01
-1.255380000000000107e-01 -1.334319999999999951e-01
-1.182180000000000036e-01 -1.315159999999999940e-01
-1.114639999999999936e-01 -1.301019999999999954e-01
-1.060920000000000057e-01 -1.292850000000000110e-01
-1.027620000000000061e-01 -1.290340000000000098e-01
-1.011599999999999999e-01 -1.290650000000000130e-01
-1.008769999999999945e-01 -1.291910000000000003e-01
-1.019130000000000036e-01 -1.296309999999999962e-01
-1.044579999999999953e-01 -1.303539999999999976e-01
-1.070340000000000041e-01 -1.314220000000000110e-01
-1.098620000000000013e-01 -1.332750000000000046e-01
-1.119669999999999971e-01 -1.357260000000000133e-01
-1.133490000000000053e-01 -1.389610000000000012e-01
-1.136000000000000065e-01 -1.426370000000000138e-01
-1.130030000000000062e-01 -1.465009999999999923e-01
-1.107100000000000029e-01 -1.505229999999999901e-01
-1.084169999999999995e-01 -1.545439999999999869e-01
-1.049920000000000020e-01 -1.584079999999999933e-01
-1.020709999999999951e-01 -1.620520000000000016e-01
-9.883500000000000618e-02 -1.653820000000000012e-01
-9.600699999999999512e-02 -1.685869999999999869e-01
-9.365099999999999814e-02 -1.713200000000000001e-01
-9.201700000000000157e-02 -1.736129999999999896e-01
-9.104399999999999993e-02 -1.752470000000000139e-01
-9.057199999999999973e-02 -1.763149999999999995e-01
-9.038400000000000600e-02 -1.767859999999999987e-01
-9.038400000000000600e-02 -1.769120000000000137e-01
-9.044699999999999962e-02 -1.769120000000000137e-01
-9.063499999999999335e-02 -1.768800000000000094e-01
-9.094900000000000206e-02 -1.768490000000000062e-01
-9.132600000000000440e-02 -1.767549999999999955e-01
-9.204900000000000582e-02 -1.765660000000000007e-01
-9.239400000000000390e-02 -1.763460000000000027e-01
-9.302299999999999458e-02 -1.755299999999999916e-01
-9.346300000000000441e-02 -1.741469999999999962e-01
-9.390199999999999936e-02 -1.722619999999999985e-01
-9.446799999999999642e-02 -1.700319999999999887e-01
-9.484499999999999875e-02 -1.677069999999999950e-01
-9.525300000000000433e-02 -1.652879999999999905e-01
-9.547300000000000231e-02 -1.629319999999999935e-01
-9.556699999999999917e-02 -1.606069999999999998e-01
-9.553599999999999592e-02 -1.582820000000000060e-01
-9.534800000000000220e-02 -1.558950000000000058e-01
-9.525300000000000433e-02 -1.534760000000000013e-01
-9.500200000000000311e-02 -1.509620000000000128e-01
-9.459399999999999753e-02 -1.483859999999999901e-01
-9.421699999999999520e-02 -1.457160000000000122e-01
-9.390199999999999936e-02 -1.431709999999999927e-01
-9.380800000000000249e-02 -1.408149999999999957e-01
-9.384000000000000674e-02 -1.388989999999999947e-01
-9.415400000000000158e-02 -1.375159999999999993e-01
-9.506499999999999673e-02 -1.366370000000000084e-01
-9.647899999999999532e-02 -1.363850000000000062e-01
-9.848899999999999322e-02 -1.364480000000000137e-01
-1.005629999999999996e-01 -1.366999999999999882e-01
-1.019130000000000036e-01 -1.374539999999999929e-01
-1.028870000000000062e-01 -1.386789999999999967e-01
-1.035790000000000044e-01 -1.404690000000000105e-01
-1.044270000000000059e-01 -1.428260000000000085e-01
-1.056829999999999992e-01 -1.455899999999999972e-01
-1.074110000000000065e-01 -1.486999999999999988e-01
-1.094849999999999990e-01 -1.521250000000000102e-01
-1.110870000000000052e-01 -1.557060000000000111e-01
-1.120919999999999972e-01 -1.593819999999999959e-01
-1.123439999999999994e-01 -1.631829999999999947e-01
-1.124379999999999963e-01 -1.672669999999999990e-01
-1.123750000000000027e-01 -1.715079999999999938e-01
-1.120919999999999972e-01 -1.755609999999999948e-01
-1.114639999999999936e-01 -1.792999999999999872e-01
-1.104590000000000016e-01 -1.828500000000000125e-01
-1.093279999999999946e-01 -1.860539999999999972e-01
-1.084169999999999995e-01 -1.890070000000000083e-01
-1.080399999999999971e-01 -1.914889999999999926e-01
-1.079139999999999960e-01 -1.935000000000000053e-01
-1.078830000000000067e-01 -1.949130000000000029e-01
-1.076310000000000044e-01 -1.955099999999999894e-01
-1.070659999999999945e-01 -1.956990000000000118e-01
-1.064689999999999942e-01 -1.956670000000000076e-01
-1.061549999999999994e-01 -1.956360000000000043e-01
-1.061229999999999951e-01 -1.956040000000000001e-01
-1.061860000000000026e-01 -1.953840000000000021e-01
-1.063749999999999973e-01 -1.949130000000000029e-01
-1.064060000000000006e-01 -1.939710000000000045e-01
-1.063749999999999973e-01 -1.924629999999999952e-01
-1.063120000000000037e-01 -1.903259999999999952e-01
-1.063120000000000037e-01 -1.878130000000000077e-01
-1.063749999999999973e-01 -1.850799999999999945e-01
-1.065939999999999943e-01 -1.821270000000000111e-01
-1.067830000000000029e-01 -1.791419999999999957e-01
-1.068769999999999998e-01 -1.762839999999999963e-01
-1.069399999999999934e-01 -1.733619999999999883e-01
-1.073169999999999957e-01 -1.704400000000000082e-01
-1.081649999999999973e-01 -1.675190000000000012e-01
-1.094529999999999947e-01 -1.642830000000000124e-01
-1.118100000000000066e-01 -1.607959999999999945e-01
-1.147309999999999997e-01 -1.570259999999999989e-01
-1.185950000000000060e-01 -1.530990000000000129e-01
-1.235279999999999989e-01 -1.492340000000000055e-01
-1.294649999999999967e-01 -1.456840000000000079e-01
-1.362510000000000110e-01 -1.425109999999999988e-01
-1.437910000000000021e-01 -1.400609999999999911e-01
-1.521160000000000012e-01 -1.384269999999999945e-01
-1.602530000000000066e-01 -1.377049999999999941e-01
-1.678240000000000010e-01 -1.377049999999999941e-01
-1.741389999999999882e-01 -1.381759999999999933e-01
-1.795110000000000039e-01 -1.391189999999999927e-01
-1.838150000000000062e-01 -1.410980000000000012e-01
-1.868309999999999971e-01 -1.437049999999999994e-01
-1.889979999999999993e-01 -1.469100000000000128e-01
-1.901609999999999967e-01 -1.502709999999999879e-01
-1.905060000000000087e-01 -1.539149999999999963e-01
-1.905060000000000087e-01 -1.575600000000000056e-01
-1.898150000000000115e-01 -1.612979999999999969e-01
-1.893749999999999878e-01 -1.652250000000000107e-01
-1.891239999999999866e-01 -1.692150000000000043e-01
-1.889669999999999961e-01 -1.736759999999999970e-01
-1.889669999999999961e-01 -1.781059999999999865e-01
-1.889359999999999928e-01 -1.825350000000000028e-01
-1.888410000000000089e-01 -1.867139999999999911e-01
-1.885590000000000044e-01 -1.906410000000000049e-01
-1.882439999999999947e-01 -1.941589999999999983e-01
-1.877729999999999955e-01 -1.970810000000000062e-01
-1.872389999999999888e-01 -1.993429999999999924e-01
-1.864220000000000044e-01 -2.009759999999999880e-01
-1.854800000000000060e-01 -2.018880000000000119e-01
-1.845370000000000066e-01 -2.023270000000000068e-01
-1.837209999999999954e-01 -2.023590000000000111e-01
-1.829040000000000110e-01 -2.023270000000000068e-01
-1.824330000000000118e-01 -2.022019999999999929e-01
-1.818039999999999934e-01 -2.019499999999999906e-01
-1.814900000000000124e-01 -2.015109999999999957e-01
-1.811760000000000037e-01 -2.005049999999999888e-01
-1.809250000000000025e-01 -1.989970000000000072e-01
-1.808619999999999950e-01 -1.966410000000000102e-01
-1.808619999999999950e-01 -1.939390000000000003e-01
-1.809250000000000025e-01 -1.907349999999999879e-01
-1.811129999999999962e-01 -1.873730000000000118e-01
-1.812390000000000112e-01 -1.838549999999999907e-01
-1.813960000000000017e-01 -1.803359999999999963e-01
-1.816790000000000072e-01 -1.769429999999999892e-01
-1.822130000000000138e-01 -1.737070000000000003e-01
-1.835630000000000039e-01 -1.703149999999999942e-01
-1.862969999999999904e-01 -1.667649999999999966e-01
-1.896579999999999933e-01 -1.630260000000000042e-01
-1.950300000000000089e-01 -1.588479999999999892e-01
-2.016590000000000049e-01 -1.539780000000000038e-01
-2.098899999999999932e-01 -1.487320000000000031e-01
-2.196919999999999984e-01 -1.430770000000000097e-01
-2.309390000000000054e-01 -1.376110000000000111e-01
-2.432539999999999980e-01 -1.326779999999999904e-01
-2.563860000000000028e-01 -1.287200000000000011e-01
-2.695799999999999863e-01 -1.258920000000000039e-01
-2.805130000000000123e-01 -1.241649999999999976e-01
-2.905349999999999877e-01 -1.237879999999999953e-01
-2.981369999999999854e-01 -1.239129999999999954e-01
-3.032580000000000275e-01 -1.250759999999999927e-01
-3.070280000000000231e-01 -1.270229999999999970e-01
-3.088500000000000134e-01 -1.298509999999999942e-01
-3.095100000000000073e-01 -1.334950000000000025e-01
-3.095410000000000106e-01 -1.376110000000000111e-01
-3.090069999999999761e-01 -1.421030000000000071e-01
-3.079709999999999948e-01 -1.466899999999999871e-01
-3.074049999999999838e-01 -1.514649999999999885e-01
-3.072790000000000243e-01 -1.563340000000000007e-01
-3.075620000000000021e-01 -1.610779999999999990e-01
-3.085990000000000122e-01 -1.657909999999999939e-01
-3.095410000000000106e-01 -1.702519999999999867e-01
-3.103270000000000195e-01 -1.746189999999999964e-01
-3.106410000000000005e-01 -1.787340000000000040e-01
-3.106410000000000005e-01 -1.822840000000000016e-01
-3.106090000000000240e-01 -1.853630000000000000e-01
-3.104210000000000025e-01 -1.880020000000000024e-01
-3.102949999999999875e-01 -1.902320000000000122e-01
-3.100749999999999895e-01 -1.917089999999999905e-01
-3.094779999999999753e-01 -1.925570000000000059e-01
-3.086929999999999952e-01 -1.926829999999999932e-01
-3.079080000000000150e-01 -1.926509999999999889e-01
-3.070590000000000264e-01 -1.925880000000000092e-01
-3.064000000000000057e-01 -1.924939999999999984e-01
-3.059279999999999777e-01 -1.921170000000000100e-01
-3.057090000000000085e-01 -1.913630000000000053e-01
-3.054259999999999753e-01 -1.900119999999999865e-01
-3.052369999999999806e-01 -1.878450000000000120e-01
-3.051429999999999976e-01 -1.851740000000000053e-01
-3.051429999999999976e-01 -1.819070000000000131e-01
-3.053629999999999955e-01 -1.784509999999999985e-01
-3.057710000000000150e-01 -1.749010000000000009e-01
-3.061479999999999757e-01 -1.712879999999999958e-01
-3.068080000000000251e-01 -1.677379999999999982e-01
-3.074359999999999871e-01 -1.642510000000000081e-01
-3.083480000000000110e-01 -1.608580000000000010e-01
-3.107349999999999834e-01 -1.573080000000000034e-01
-3.144109999999999960e-01 -1.536329999999999918e-01
-3.197519999999999807e-01 -1.498629999999999962e-01
-3.274799999999999933e-01 -1.454650000000000110e-01
-3.371870000000000145e-01 -1.406580000000000052e-01
-3.487169999999999992e-01 -1.351289999999999991e-01
-3.620059999999999945e-01 -1.293479999999999908e-01
-3.768659999999999788e-01 -1.237560000000000049e-01
-3.932019999999999960e-01 -1.186979999999999980e-01
-4.100090000000000123e-01 -1.147399999999999948e-01
-4.264089999999999825e-01 -1.119440000000000018e-01
-4.409230000000000094e-01 -1.105610000000000065e-01
-4.522950000000000026e-01 -1.102790000000000020e-01
-4.613119999999999998e-01 -1.107189999999999980e-01
-4.665900000000000047e-01 -1.122579999999999967e-01
-4.693229999999999902e-01 -1.148340000000000055e-01
-4.703910000000000036e-01 -1.187919999999999948e-01
-4.702020000000000088e-01 -1.237250000000000016e-01
-4.684429999999999983e-01 -1.290030000000000066e-01
-4.669980000000000242e-01 -1.345949999999999924e-01
-4.654900000000000149e-01 -1.399670000000000081e-01
-4.644849999999999812e-01 -1.451820000000000055e-01
-4.642649999999999832e-01 -1.501770000000000049e-01
-4.644530000000000047e-01 -1.550149999999999861e-01
-4.664010000000000100e-01 -1.596650000000000014e-01
-4.679090000000000193e-01 -1.639059999999999961e-01
-4.694169999999999732e-01 -1.678959999999999897e-01
-4.706420000000000048e-01 -1.715710000000000013e-01
-4.713649999999999785e-01 -1.750899999999999956e-01
-4.718049999999999744e-01 -1.781999999999999973e-01
-4.721190000000000109e-01 -1.811530000000000085e-01
-4.722439999999999971e-01 -1.837920000000000109e-01
-4.722129999999999939e-01 -1.858029999999999959e-01
-4.718990000000000129e-01 -1.872479999999999978e-01
-4.714900000000000202e-01 -1.879069999999999907e-01
-4.707049999999999845e-01 -1.880960000000000132e-01
-4.701080000000000259e-01 -1.880960000000000132e-01
-4.694800000000000084e-01 -1.880650000000000099e-01
-4.692279999999999784e-01 -1.880330000000000057e-01
-4.691660000000000275e-01 -1.880020000000000024e-01
-4.690090000000000092e-01 -1.878450000000000120e-01
-4.689139999999999975e-01 -1.872790000000000010e-01
-4.687259999999999760e-01 -1.864000000000000101e-01
-4.686939999999999995e-01 -1.850489999999999913e-01
-4.687259999999999760e-01 -1.831949999999999967e-01
-4.689769999999999772e-01 -1.811840000000000117e-01
-4.693229999999999902e-01 -1.788909999999999945e-01
-4.697939999999999894e-01 -1.764719999999999900e-01
-4.702649999999999886e-01 -1.738649999999999918e-01
-4.707680000000000198e-01 -1.712259999999999893e-01
-4.720869999999999789e-01 -1.678330000000000100e-01
-4.758569999999999744e-01 -1.645969999999999933e-01
-4.811039999999999761e-01 -1.624289999999999901e-01
-4.899629999999999819e-01 -1.605129999999999890e-01
-4.998589999999999978e-01 -1.590360000000000107e-01
-5.123619999999999841e-01 -1.579049999999999898e-01
-5.258089999999999709e-01 -1.569939999999999947e-01
-5.401970000000000383e-01 -1.569000000000000117e-01
-5.554649999999999865e-01 -1.573080000000000034e-01
-5.700420000000000487e-01 -1.586589999999999945e-01
-5.846820000000000350e-01 -1.612349999999999894e-01
-5.971539999999999626e-01 -1.647230000000000083e-01
-6.071130000000000138e-01 -1.693089999999999873e-01
-6.134279999999999733e-01 -1.741159999999999930e-01
-6.174490000000000256e-01 -1.792680000000000107e-01
-6.193020000000000191e-01 -1.841059999999999919e-01
-6.200250000000000483e-01 -1.886609999999999954e-01
-6.202450000000000463e-01 -1.928080000000000072e-01
-6.204020000000000090e-01 -1.967669999999999975e-01
-6.202760000000000495e-01 -2.011650000000000105e-01
-6.201510000000000078e-01 -2.060029999999999917e-01
-6.203079999999999705e-01 -2.115640000000000021e-01
-6.211870000000000447e-01 -2.174699999999999966e-01
-6.232290000000000330e-01 -2.237220000000000042e-01
-6.263079999999999758e-01 -2.300679999999999947e-01
-6.298270000000000257e-01 -2.360990000000000033e-01
-6.328110000000000124e-01 -2.418170000000000042e-01
-6.350729999999999986e-01 -2.469689999999999941e-01
-6.363609999999999545e-01 -2.515249999999999986e-01
-6.368319999999999537e-01 -2.555769999999999986e-01
-6.370839999999999836e-01 -2.593790000000000262e-01
-6.371149999999999869e-01 -2.629290000000000238e-01
-6.371149999999999869e-01 -2.658190000000000275e-01
-6.370519999999999516e-01 -2.680810000000000137e-01
-6.365809999999999524e-01 -2.694320000000000048e-01
-6.359529999999999905e-01 -2.699030000000000040e-01
-6.349470000000000391e-01 -2.699969999999999870e-01
-6.342560000000000420e-01 -2.700290000000000190e-01
-6.337220000000000075e-01 -2.700290000000000190e-01
-6.330940000000000456e-01 -2.700600000000000223e-01
-6.324659999999999727e-01 -2.699659999999999838e-01
-6.315229999999999455e-01 -2.698720000000000008e-01
-6.307059999999999889e-01 -2.697769999999999890e-01
-6.298580000000000290e-01 -2.695259999999999878e-01
-6.289470000000000338e-01 -2.688980000000000259e-01
-6.280989999999999629e-01 -2.678920000000000190e-01
-6.272499999999999742e-01 -2.664790000000000214e-01
-6.262769999999999726e-01 -2.646879999999999789e-01
-6.252079999999999860e-01 -2.628030000000000088e-01
-6.238890000000000269e-01 -2.600069999999999881e-01
-6.228839999999999932e-01 -2.575569999999999804e-01
-6.223180000000000378e-01 -2.551379999999999759e-01
-6.221609999999999641e-01 -2.531579999999999941e-01
-6.228839999999999932e-01 -2.519020000000000148e-01
-6.249569999999999848e-01 -2.510220000000000229e-01
-6.275020000000000042e-01 -2.507389999999999897e-01
-6.304859999999999909e-01 -2.507389999999999897e-01
-6.334079999999999711e-01 -2.511479999999999824e-01
-6.365809999999999524e-01 -2.519959999999999978e-01
-6.408850000000000380e-01 -2.536919999999999731e-01
-6.469479999999999675e-01 -2.565509999999999735e-01
-6.537340000000000373e-01 -2.601640000000000064e-01
-6.602369999999999628e-01 -2.645939999999999959e-01
-6.652639999999999665e-01 -2.694630000000000081e-01
-6.692219999999999835e-01 -2.743639999999999968e-01
-6.723949999999999649e-01 -2.790449999999999875e-01
-6.748769999999999492e-01 -2.838519999999999932e-01
-6.768250000000000099e-01 -2.890039999999999831e-01
-6.780500000000000416e-01 -2.947219999999999840e-01
-6.789610000000000367e-01 -3.011619999999999853e-01
-6.794010000000000327e-01 -3.085450000000000137e-01
-6.804379999999999873e-01 -3.167760000000000020e-01
-6.816630000000000189e-01 -3.255719999999999725e-01
-6.835160000000000124e-01 -3.346509999999999763e-01
-6.857779999999999987e-01 -3.433530000000000193e-01
-6.882920000000000149e-01 -3.513330000000000064e-01
-6.907419999999999671e-01 -3.586529999999999996e-01
-6.927529999999999522e-01 -3.652500000000000191e-01
-6.941659999999999497e-01 -3.713759999999999839e-01
-6.951720000000000121e-01 -3.768429999999999835e-01
-6.957370000000000498e-01 -3.814299999999999913e-01
-6.962709999999999733e-01 -3.851990000000000136e-01
-6.966480000000000450e-01 -3.880270000000000108e-01
-6.967430000000000012e-01 -3.900689999999999991e-01
-6.967109999999999692e-01 -3.912630000000000274e-01
-6.962080000000000490e-01 -3.915449999999999764e-01
-6.952970000000000539e-01 -3.915770000000000084e-01
-6.942289999999999850e-01 -3.914830000000000254e-01
-6.934120000000000283e-01 -3.913880000000000137e-01
-6.925959999999999894e-01 -3.911060000000000092e-01
-6.915590000000000348e-01 -3.900379999999999958e-01
-6.904280000000000417e-01 -3.883719999999999950e-01
-6.892030000000000101e-01 -3.857959999999999723e-01
-6.879150000000000542e-01 -3.825919999999999876e-01
-6.865010000000000279e-01 -3.789159999999999751e-01
-6.848990000000000355e-01 -3.750839999999999730e-01
-6.828570000000000473e-01 -3.712509999999999977e-01
-6.804379999999999873e-01 -3.672920000000000074e-01
-6.776419999999999666e-01 -3.631770000000000276e-01
-6.739969999999999573e-01 -3.586840000000000028e-01
-6.698190000000000532e-01 -3.537839999999999874e-01
-6.652320000000000455e-01 -3.483169999999999877e-01
-6.607709999999999972e-01 -3.422850000000000059e-01
-6.565619999999999790e-01 -3.358450000000000046e-01
-6.528230000000000421e-01 -3.291529999999999734e-01
-6.496499999999999497e-01 -3.227760000000000074e-01
-6.467279999999999696e-01 -3.170580000000000065e-01
-6.443410000000000526e-01 -3.124089999999999923e-01
-6.424560000000000271e-01 -3.096760000000000068e-01
-6.411989999999999634e-01 -3.085450000000000137e-01
-6.404140000000000388e-01 -3.087019999999999764e-01
-6.402569999999999650e-01 -3.101780000000000093e-01
-6.402250000000000441e-01 -3.126599999999999935e-01
-6.402250000000000441e-01 -3.167760000000000020e-01
-6.403510000000000035e-01 -3.223679999999999879e-01
-6.406020000000000048e-01 -3.299389999999999823e-01
-6.408220000000000027e-01 -3.386719999999999731e-01
-6.410740000000000327e-01 -3.481290000000000218e-01
-6.412930000000000019e-01 -3.576159999999999894e-01
-6.415760000000000352e-01 -3.670720000000000094e-01
-6.420470000000000343e-01 -3.763400000000000079e-01
-6.425499999999999545e-01 -3.851680000000000104e-01
-6.429580000000000295e-01 -3.937129999999999797e-01
-6.432729999999999837e-01 -4.019440000000000235e-01
-6.437119999999999509e-01 -4.097350000000000159e-01
-6.439639999999999809e-01 -4.169610000000000261e-01
-6.443719999999999448e-01 -4.233379999999999921e-01
-6.449059999999999793e-01 -4.288989999999999747e-01
-6.453780000000000072e-01 -4.334859999999999824e-01
-6.461000000000000076e-01 -4.370990000000000153e-01
-6.466340000000000421e-01 -4.398000000000000242e-01
-6.473569999999999602e-01 -4.416849999999999943e-01
-6.477969999999999562e-01 -4.428480000000000194e-01
-6.482360000000000344e-01 -4.432869999999999866e-01
-6.484879999999999534e-01 -4.432559999999999834e-01
-6.486129999999999951e-01 -4.430049999999999821e-01
-6.486760000000000304e-01 -4.424080000000000235e-01
-6.486129999999999951e-01 -4.413079999999999781e-01
-6.482679999999999554e-01 -4.391720000000000068e-01
-6.477650000000000352e-01 -4.361869999999999914e-01
-6.470740000000000380e-01 -4.324489999999999723e-01
-6.460369999999999724e-01 -4.280189999999999828e-01
-6.447490000000000165e-01 -4.234330000000000038e-01
-6.432099999999999485e-01 -4.185630000000000184e-01
-6.414819999999999967e-01 -4.136310000000000264e-01
-6.396910000000000096e-01 -4.085099999999999842e-01
-6.375239999999999796e-01 -4.030750000000000166e-01
-6.351040000000000019e-01 -3.974829999999999752e-01
-6.323079999999999812e-01 -3.914830000000000254e-01
-6.284760000000000346e-01 -3.852940000000000254e-01
-6.240459999999999896e-01 -3.786649999999999738e-01
-6.186739999999999462e-01 -3.713139999999999774e-01
-6.123589999999999867e-01 -3.633029999999999871e-01
-6.053539999999999477e-01 -3.546000000000000263e-01
-5.977200000000000291e-01 -3.456469999999999820e-01
-5.897710000000000452e-01 -3.368499999999999828e-01
-5.816350000000000131e-01 -3.286510000000000264e-01
-5.735919999999999908e-01 -3.218340000000000090e-01
-5.659889999999999644e-01 -3.165240000000000276e-01
-5.595809999999999951e-01 -3.133509999999999907e-01
-5.544599999999999529e-01 -3.119060000000000166e-01
-5.505330000000000501e-01 -3.118429999999999813e-01
-5.480819999999999581e-01 -3.128489999999999882e-01
-5.468570000000000375e-01 -3.148590000000000000e-01
-5.466060000000000363e-01 -3.185660000000000158e-01
-5.466999999999999638e-01 -3.242840000000000167e-01
-5.473280000000000367e-01 -3.315409999999999746e-01
-5.480819999999999581e-01 -3.399610000000000132e-01
-5.485219999999999541e-01 -3.486000000000000210e-01
-5.487109999999999488e-01 -3.572389999999999732e-01
-5.484280000000000266e-01 -3.652190000000000158e-01
-5.474229999999999929e-01 -3.726650000000000240e-01
-5.458830000000000071e-01 -3.797019999999999840e-01
-5.442810000000000148e-01 -3.861419999999999852e-01
-5.425219999999999487e-01 -3.922370000000000023e-01
-5.410449999999999982e-01 -3.979860000000000064e-01
-5.400709999999999678e-01 -4.031069999999999931e-01
-5.394120000000000026e-01 -4.074110000000000231e-01
-5.391599999999999726e-01 -4.106779999999999875e-01
-5.390970000000000484e-01 -4.129709999999999770e-01
-5.392230000000000079e-01 -4.146050000000000013e-01
-5.395999999999999686e-01 -4.155469999999999997e-01
-5.402909999999999657e-01 -4.158609999999999807e-01
-5.411080000000000334e-01 -4.158299999999999774e-01
-5.422700000000000298e-01 -4.155159999999999965e-01
-5.433700000000000196e-01 -4.149820000000000175e-01
-5.443750000000000533e-01 -4.138189999999999924e-01
-5.450040000000000440e-01 -4.118089999999999806e-01
-5.457579999999999654e-01 -4.090130000000000154e-01
-5.461970000000000436e-01 -4.052430000000000199e-01
-5.466999999999999638e-01 -4.008450000000000069e-01
-5.469509999999999650e-01 -3.960380000000000011e-01
-5.469829999999999970e-01 -3.910109999999999975e-01
-5.468570000000000375e-01 -3.857650000000000245e-01
-5.461660000000000403e-01 -3.802670000000000217e-01
-5.456630000000000091e-01 -3.747380000000000155e-01
-5.445640000000000480e-01 -3.688319999999999932e-01
-5.433390000000000164e-01 -3.628939999999999944e-01
-5.411709999999999576e-01 -3.567049999999999943e-01
-5.379040000000000488e-01 -3.500759999999999983e-01
-5.332230000000000025e-01 -3.428189999999999849e-01
-3.058660000000000267e-01 -1.219650000000000040e-01
-3.031320000000000126e-01 -1.219969999999999943e-01
-3.019390000000000129e-01 -1.222170000000000062e-01
-3.017819999999999947e-01 -1.227189999999999948e-01
-3.027869999999999728e-01 -1.239449999999999996e-01
-3.045149999999999801e-01 -1.258920000000000039e-01
-3.059600000000000097e-01 -1.287510000000000043e-01
-3.071539999999999826e-01 -1.328670000000000129e-01
-3.072170000000000178e-01 -1.380820000000000103e-01
-3.058969999999999745e-01 -1.437680000000000069e-01
-3.030700000000000061e-01 -1.497690000000000132e-01
-2.999279999999999724e-01 -1.557060000000000111e-01
-2.958749999999999991e-01 -1.616750000000000131e-01
-2.922310000000000185e-01 -1.675190000000000012e-01
-2.887440000000000007e-01 -1.727339999999999987e-01
-2.851940000000000031e-01 -1.776030000000000109e-01
-2.820840000000000014e-01 -1.815610000000000002e-01
-2.794130000000000225e-01 -1.849230000000000040e-01
-2.777169999999999916e-01 -1.873420000000000085e-01
-2.769320000000000115e-01 -1.888189999999999868e-01
-2.768059999999999965e-01 -1.894150000000000000e-01
-2.768999999999999795e-01 -1.893839999999999968e-01
-2.773090000000000277e-01 -1.891639999999999988e-01
-2.776230000000000087e-01 -1.886929999999999996e-01
-2.781569999999999876e-01 -1.877500000000000002e-01
-2.788789999999999880e-01 -1.861480000000000079e-01
-2.799159999999999981e-01 -1.839490000000000014e-01
-2.810159999999999880e-01 -1.813099999999999989e-01
-2.821469999999999811e-01 -1.778859999999999886e-01
-2.831210000000000115e-01 -1.739269999999999983e-01
-2.839059999999999917e-01 -1.696550000000000002e-01
-2.845340000000000091e-01 -1.651620000000000033e-01
-2.850679999999999881e-01 -1.607639999999999902e-01
-2.855079999999999840e-01 -1.564599999999999880e-01
-2.856650000000000023e-01 -1.523760000000000114e-01
-2.856969999999999787e-01 -1.483549999999999869e-01
-2.856339999999999990e-01 -1.444910000000000083e-01
-2.850679999999999881e-01 -1.408780000000000032e-01
-2.839059999999999917e-01 -1.372960000000000014e-01
-2.810159999999999880e-01 -1.338409999999999878e-01
-2.768369999999999997e-01 -1.306680000000000064e-01
-2.707109999999999794e-01 -1.277149999999999952e-01
-2.630770000000000053e-01 -1.250759999999999927e-01
-2.540290000000000048e-01 -1.226249999999999979e-01
-2.438819999999999877e-01 -1.205520000000000064e-01
-2.330119999999999969e-01 -1.187610000000000054e-01
-2.220169999999999921e-01 -1.175039999999999973e-01
-2.114920000000000133e-01 -1.169390000000000013e-01
-2.023500000000000021e-01 -1.169069999999999970e-01
-1.952190000000000036e-01 -1.173160000000000036e-01
-1.910719999999999918e-01 -1.177239999999999953e-01
-1.890930000000000111e-01 -1.184780000000000000e-01
-1.888410000000000089e-01 -1.196089999999999931e-01
-1.897210000000000008e-01 -1.209289999999999948e-01
-1.923910000000000065e-01 -1.224679999999999935e-01
-1.945900000000000130e-01 -1.246670000000000000e-01
-1.968840000000000034e-01 -1.275890000000000080e-01
-1.981090000000000073e-01 -1.313900000000000068e-01
-1.983920000000000128e-01 -1.361970000000000125e-01
-1.973239999999999994e-01 -1.414430000000000132e-01
-1.942760000000000042e-01 -1.471609999999999863e-01
-1.912290000000000101e-01 -1.527219999999999966e-01
-1.868940000000000046e-01 -1.580620000000000080e-01
-1.829040000000000110e-01 -1.628999999999999893e-01
-1.792910000000000059e-01 -1.669219999999999871e-01
-1.762120000000000075e-01 -1.702829999999999899e-01
-1.741070000000000118e-01 -1.729849999999999999e-01
-1.728190000000000004e-01 -1.751840000000000064e-01
-1.724420000000000119e-01 -1.766290000000000082e-01
-1.724739999999999884e-01 -1.773520000000000096e-01
-1.727559999999999929e-01 -1.774769999999999959e-01
-1.735099999999999976e-01 -1.773520000000000096e-01
-1.742960000000000065e-01 -1.771949999999999914e-01
-1.753949999999999954e-01 -1.769429999999999892e-01
-1.765889999999999960e-01 -1.763460000000000027e-01
-1.778770000000000073e-01 -1.752779999999999894e-01
-1.790080000000000005e-01 -1.738959999999999950e-01
-1.799189999999999956e-01 -1.720740000000000047e-01
-1.806730000000000003e-01 -1.697180000000000077e-01
-1.813960000000000017e-01 -1.669219999999999871e-01
-1.818980000000000041e-01 -1.639690000000000036e-01
-1.822749999999999926e-01 -1.609210000000000085e-01
-1.823700000000000043e-01 -1.578739999999999866e-01
-1.823380000000000001e-01 -1.550149999999999861e-01
-1.818670000000000009e-01 -1.523760000000000114e-01
-1.813329999999999942e-01 -1.498939999999999995e-01
-1.802650000000000086e-01 -1.475069999999999992e-01
-1.780029999999999946e-01 -1.452130000000000087e-01
-1.742640000000000022e-01 -1.433280000000000109e-01
-1.687670000000000003e-01 -1.417259999999999909e-01
-1.613209999999999922e-01 -1.403439999999999965e-01
-1.521480000000000055e-01 -1.393699999999999939e-01
-1.414660000000000084e-01 -1.386789999999999967e-01
-1.299369999999999969e-01 -1.382700000000000040e-01
-1.173389999999999989e-01 -1.380820000000000103e-01
-1.045520000000000060e-01 -1.380190000000000028e-01
-9.207999999999999519e-02 -1.380500000000000060e-01
-8.083300000000000207e-02 -1.383020000000000083e-01
-7.197399999999999631e-02 -1.388359999999999872e-01
-6.581700000000000050e-02 -1.395579999999999876e-01
-6.217199999999999810e-02 -1.404070000000000040e-01
-6.085299999999999737e-02 -1.416000000000000036e-01
-6.082100000000000006e-02 -1.429829999999999990e-01
-6.248700000000000088e-02 -1.445529999999999871e-01
-6.487400000000000111e-02 -1.465009999999999923e-01
-6.719899999999999485e-02 -1.491089999999999915e-01
-6.968100000000000682e-02 -1.524389999999999912e-01
-7.081199999999999994e-02 -1.564290000000000125e-01
-7.093700000000000006e-02 -1.612039999999999862e-01
-6.958699999999999608e-02 -1.662299999999999889e-01
-6.707299999999999374e-02 -1.713200000000000001e-01
-6.371200000000000474e-02 -1.760639999999999983e-01
-5.984799999999999842e-02 -1.804929999999999868e-01
-5.667500000000000315e-02 -1.845459999999999878e-01
-5.324999999999999872e-02 -1.881899999999999962e-01
-5.048600000000000310e-02 -1.914260000000000128e-01
-4.828699999999999659e-02 -1.940020000000000078e-01
-4.693599999999999856e-02 -1.960760000000000003e-01
-4.637000000000000149e-02 -1.974579999999999946e-01
-4.624400000000000038e-02 -1.980860000000000121e-01
-4.646399999999999836e-02 -1.983379999999999865e-01
-4.706099999999999867e-02 -1.983060000000000100e-01
-4.769000000000000322e-02 -1.982430000000000025e-01
-4.860099999999999837e-02 -1.981489999999999918e-01
-4.966899999999999787e-02 -1.979609999999999981e-01
-5.079999999999999793e-02 -1.975520000000000054e-01
-5.180499999999999688e-02 -1.967039999999999900e-01
-5.246499999999999775e-02 -1.955729999999999968e-01
-5.312499999999999861e-02 -1.939079999999999970e-01
-5.353299999999999725e-02 -1.916769999999999863e-01
-5.387900000000000328e-02 -1.892900000000000138e-01
-5.406699999999999701e-02 -1.868710000000000093e-01
-5.406699999999999701e-02 -1.845150000000000123e-01
-5.359599999999999781e-02 -1.821899999999999908e-01
-5.299899999999999750e-02 -1.799910000000000121e-01
-5.196200000000000124e-02 -1.778230000000000088e-01
-5.057999999999999996e-02 -1.757180000000000131e-01
-4.750100000000000156e-02 -1.737390000000000045e-01
-4.325999999999999984e-02 -1.720740000000000047e-01
-3.691400000000000237e-02 -1.709110000000000074e-01
-2.861999999999999961e-02 -1.700629999999999920e-01
-1.834699999999999873e-02 -1.693409999999999915e-01
-6.754999999999999720e-03 -1.688070000000000126e-01
5.905999999999999792e-03 -1.683669999999999889e-01
1.928900000000000059e-02 -1.680530000000000079e-01
3.276699999999999752e-02 -1.678959999999999897e-01
4.564700000000000008e-02 -1.678010000000000057e-01
5.705099999999999755e-02 -1.678010000000000057e-01
6.616199999999999859e-02 -1.681149999999999867e-01
7.203600000000000281e-02 -1.685550000000000104e-01
7.527200000000000557e-02 -1.691840000000000011e-01
7.618300000000000072e-02 -1.701259999999999994e-01
7.568099999999999827e-02 -1.710059999999999913e-01
7.263300000000000312e-02 -1.721370000000000122e-01
7.002600000000000491e-02 -1.737390000000000045e-01
6.691600000000000326e-02 -1.758119999999999961e-01
6.468500000000000638e-02 -1.788279999999999870e-01
6.339699999999999502e-02 -1.825039999999999996e-01
6.311400000000000343e-02 -1.869649999999999923e-01
6.443400000000000516e-02 -1.920860000000000067e-01
6.672699999999999465e-02 -1.974259999999999904e-01
6.993199999999999417e-02 -2.022960000000000036e-01
7.351299999999999502e-02 -2.066939999999999888e-01
7.662299999999999667e-02 -2.106530000000000069e-01
7.992200000000000693e-02 -2.142340000000000078e-01
8.234099999999999753e-02 -2.174069999999999891e-01
8.403700000000000059e-02 -2.200149999999999884e-01
8.501100000000000323e-02 -2.219939999999999969e-01
8.516799999999999371e-02 -2.234700000000000020e-01
8.523100000000000120e-02 -2.242560000000000109e-01
8.510500000000000009e-02 -2.244760000000000089e-01
8.457099999999999340e-02 -2.244760000000000089e-01
8.397499999999999409e-02 -2.244130000000000014e-01
8.306299999999999795e-02 -2.243809999999999971e-01
8.196399999999999519e-02 -2.243189999999999906e-01
8.086400000000000532e-02 -2.240989999999999926e-01
8.004799999999999416e-02 -2.235330000000000095e-01
7.960799999999999821e-02 -2.226849999999999941e-01
7.910499999999999476e-02 -2.207999999999999963e-01
7.888499999999999679e-02 -2.190090000000000092e-01
7.872800000000000631e-02 -2.168100000000000027e-01
7.866499999999999881e-02 -2.146419999999999995e-01
7.875899999999999568e-02 -2.125690000000000079e-01
7.963900000000000146e-02 -2.101810000000000067e-01
8.054999999999999660e-02 -2.080140000000000045e-01
8.158700000000000674e-02 -2.062229999999999897e-01
8.378599999999999937e-02 -2.045260000000000133e-01
8.787000000000000366e-02 -2.030810000000000115e-01
9.352499999999999702e-02 -2.017930000000000001e-01
1.010650000000000021e-01 -2.004110000000000058e-01
1.097039999999999960e-01 -1.987460000000000060e-01
1.195999999999999980e-01 -1.968610000000000082e-01
1.302500000000000047e-01 -1.951019999999999976e-01
1.414340000000000042e-01 -1.932169999999999999e-01
1.527749999999999941e-01 -1.915830000000000033e-01
1.635510000000000019e-01 -1.902010000000000089e-01
1.729130000000000111e-01 -1.891329999999999956e-01
1.805779999999999885e-01 -1.887240000000000029e-01
1.856990000000000030e-01 -1.885989999999999889e-01
1.889039999999999886e-01 -1.887560000000000071e-01
1.899399999999999977e-01 -1.889760000000000051e-01
1.898459999999999870e-01 -1.891009999999999913e-01
1.874589999999999868e-01 -1.897610000000000130e-01
1.850080000000000058e-01 -1.909550000000000136e-01
1.815209999999999879e-01 -1.929029999999999911e-01
1.784419999999999895e-01 -1.955419999999999936e-01
1.762739999999999863e-01 -1.989660000000000040e-01
1.752380000000000049e-01 -2.030190000000000050e-01
1.753319999999999879e-01 -2.078879999999999895e-01
1.765889999999999960e-01 -2.130400000000000071e-01
1.784419999999999895e-01 -2.181299999999999906e-01
1.806730000000000003e-01 -2.227790000000000048e-01
1.832169999999999910e-01 -2.270199999999999996e-01
1.856990000000000030e-01 -2.310099999999999931e-01
1.880239999999999967e-01 -2.344970000000000110e-01
1.896889999999999965e-01 -2.375130000000000019e-01
1.909460000000000046e-01 -2.398379999999999956e-01
1.915739999999999943e-01 -2.416600000000000137e-01
1.917310000000000125e-01 -2.428220000000000101e-01
1.917310000000000125e-01 -2.434510000000000007e-01
1.916680000000000050e-01 -2.437650000000000095e-01
1.914170000000000038e-01 -2.437960000000000127e-01
1.911029999999999951e-01 -2.437650000000000095e-01
1.905689999999999884e-01 -2.437340000000000062e-01
1.899089999999999945e-01 -2.437020000000000020e-01
1.892179999999999973e-01 -2.434820000000000040e-01
1.889349999999999918e-01 -2.430420000000000080e-01
1.886839999999999906e-01 -2.418490000000000084e-01
1.886519999999999864e-01 -2.403720000000000023e-01
1.885580000000000034e-01 -2.381099999999999883e-01
1.884949999999999959e-01 -2.360990000000000033e-01
1.884949999999999959e-01 -2.340260000000000118e-01
1.887149999999999939e-01 -2.318900000000000128e-01
1.894689999999999985e-01 -2.300049999999999872e-01
1.903799999999999937e-01 -2.280260000000000065e-01
1.916049999999999975e-01 -2.259839999999999904e-01
1.934589999999999921e-01 -2.237530000000000074e-01
1.960040000000000115e-01 -2.215540000000000009e-01
1.997420000000000029e-01 -2.193549999999999944e-01
2.045170000000000043e-01 -2.172189999999999954e-01
2.101409999999999945e-01 -2.149250000000000049e-01
2.160779999999999923e-01 -2.121609999999999885e-01
2.222989999999999966e-01 -2.090819999999999901e-01
2.282679999999999987e-01 -2.057829999999999937e-01
2.338909999999999878e-01 -2.027670000000000028e-01
2.387920000000000043e-01 -2.001280000000000003e-01
2.427509999999999946e-01 -1.978030000000000066e-01
2.450749999999999873e-01 -1.962009999999999865e-01
2.457660000000000122e-01 -1.955729999999999968e-01
2.456720000000000015e-01 -1.955729999999999968e-01
2.432219999999999938e-01 -1.960760000000000003e-01
2.403629999999999933e-01 -1.967039999999999900e-01
2.366560000000000052e-01 -1.981179999999999886e-01
2.327919999999999989e-01 -2.005369999999999930e-01
2.297760000000000080e-01 -2.039920000000000067e-01
2.274509999999999865e-01 -2.080760000000000109e-01
2.259120000000000017e-01 -2.129459999999999964e-01
2.252830000000000110e-01 -2.180979999999999863e-01
2.251890000000000003e-01 -2.234700000000000020e-01
2.252520000000000078e-01 -2.285909999999999886e-01
2.260689999999999922e-01 -2.332089999999999996e-01
2.266660000000000064e-01 -2.372930000000000039e-01
2.274819999999999898e-01 -2.409689999999999888e-01
2.283620000000000094e-01 -2.444250000000000034e-01
2.288959999999999884e-01 -2.475660000000000083e-01
2.292099999999999971e-01 -2.504250000000000087e-01
2.292420000000000013e-01 -2.525930000000000120e-01
2.292420000000000013e-01 -2.542579999999999840e-01
2.292730000000000046e-01 -2.552320000000000144e-01
2.293669999999999876e-01 -2.557030000000000136e-01
2.296189999999999898e-01 -2.558599999999999763e-01
2.296819999999999973e-01 -2.558599999999999763e-01
2.296819999999999973e-01 -2.558289999999999731e-01
2.296819999999999973e-01 -2.557659999999999934e-01
2.296189999999999898e-01 -2.556399999999999784e-01
2.296189999999999898e-01 -2.551689999999999792e-01
2.299960000000000060e-01 -2.542579999999999840e-01
2.304980000000000084e-01 -2.527809999999999779e-01
2.307809999999999861e-01 -2.506760000000000099e-01
2.314090000000000036e-01 -2.482260000000000022e-01
2.319120000000000070e-01 -2.457129999999999870e-01
2.324779999999999902e-01 -2.431679999999999953e-01
2.331999999999999906e-01 -2.406230000000000036e-01
2.340170000000000028e-01 -2.379840000000000011e-01
2.350220000000000087e-01 -2.353770000000000029e-01
2.361530000000000018e-01 -2.326749999999999929e-01
2.371900000000000119e-01 -2.298479999999999968e-01
2.383210000000000051e-01 -2.269259999999999888e-01
2.392009999999999970e-01 -2.239099999999999979e-01
2.396089999999999887e-01 -2.205169999999999908e-01
2.396399999999999919e-01 -2.167159999999999920e-01
2.394199999999999939e-01 -2.126319999999999877e-01
2.377869999999999984e-01 -2.085480000000000111e-01
2.356509999999999994e-01 -2.044640000000000069e-01
2.324460000000000137e-01 -2.009140000000000092e-01
2.296499999999999930e-01 -1.982119999999999993e-01
2.278910000000000102e-01 -1.965469999999999995e-01
2.267280000000000129e-01 -1.961700000000000110e-01
2.245610000000000106e-01 -1.962329999999999908e-01
2.203199999999999881e-01 -1.966100000000000070e-01
2.145390000000000075e-01 -1.972069999999999934e-01
2.087590000000000001e-01 -1.980550000000000088e-01
2.035119999999999985e-01 -1.996880000000000044e-01
1.993340000000000112e-01 -2.018250000000000044e-01
1.961289999999999978e-01 -2.050289999999999890e-01
1.937730000000000008e-01 -2.087990000000000124e-01
1.922339999999999882e-01 -2.131029999999999869e-01
1.917000000000000093e-01 -2.180670000000000108e-01
1.914480000000000071e-01 -2.229049999999999920e-01
1.914480000000000071e-01 -2.278689999999999882e-01
1.914800000000000113e-01 -2.328010000000000079e-01
1.914170000000000038e-01 -2.374819999999999987e-01
1.908199999999999896e-01 -2.421000000000000096e-01
1.906319999999999959e-01 -2.465299999999999991e-01
1.904740000000000044e-01 -2.504879999999999884e-01
1.903169999999999862e-01 -2.538179999999999881e-01
1.903169999999999862e-01 -2.563309999999999755e-01
1.903489999999999904e-01 -2.581530000000000213e-01
1.904430000000000012e-01 -2.592530000000000112e-01
1.905689999999999884e-01 -2.597559999999999869e-01
1.907570000000000099e-01 -2.598809999999999731e-01
1.910090000000000121e-01 -2.598809999999999731e-01
1.911660000000000026e-01 -2.598190000000000222e-01
1.913229999999999931e-01 -2.596930000000000072e-01
1.914800000000000113e-01 -2.594099999999999739e-01
1.918880000000000030e-01 -2.584989999999999788e-01
1.923590000000000022e-01 -2.569600000000000217e-01
1.929879999999999929e-01 -2.546350000000000002e-01
1.934589999999999921e-01 -2.519020000000000148e-01
1.939929999999999988e-01 -2.489169999999999994e-01
1.943070000000000075e-01 -2.457129999999999870e-01
1.945900000000000130e-01 -2.425080000000000013e-01
1.948409999999999864e-01 -2.393039999999999889e-01
1.950929999999999886e-01 -2.361939999999999873e-01
1.952500000000000069e-01 -2.331459999999999921e-01
1.953439999999999899e-01 -2.300359999999999905e-01
1.952500000000000069e-01 -2.267059999999999909e-01
1.937730000000000008e-01 -2.233130000000000115e-01
1.914480000000000071e-01 -2.197629999999999861e-01
1.875529999999999975e-01 -2.158680000000000043e-01
1.817410000000000136e-01 -2.114689999999999903e-01
1.742950000000000055e-01 -2.064110000000000111e-01
1.654049999999999965e-01 -2.011020000000000030e-01
1.550999999999999879e-01 -1.961700000000000110e-01
1.439469999999999916e-01 -1.917399999999999938e-01
1.318840000000000012e-01 -1.886929999999999996e-01
1.207310000000000050e-01 -1.866190000000000071e-01
1.100180000000000047e-01 -1.856770000000000087e-01
1.015989999999999949e-01 -1.855509999999999937e-01
9.487600000000000200e-02 -1.862419999999999909e-01
9.019499999999999740e-02 -1.876559999999999895e-01
8.724200000000000010e-02 -1.898549999999999960e-01
8.507399999999999685e-02 -1.928709999999999869e-01
8.375499999999999612e-02 -1.966100000000000070e-01
8.293799999999999784e-02 -2.007249999999999868e-01
8.281199999999999672e-02 -2.055950000000000000e-01
8.284400000000000097e-02 -2.105899999999999994e-01
8.300100000000000533e-02 -2.156160000000000021e-01
8.300100000000000533e-02 -2.204540000000000111e-01
8.249800000000000189e-02 -2.254180000000000073e-01
8.155500000000000249e-02 -2.304450000000000109e-01
8.130400000000000127e-02 -2.353139999999999954e-01
8.108400000000000329e-02 -2.397749999999999881e-01
8.105300000000000005e-02 -2.437650000000000095e-01
8.117800000000000016e-02 -2.470640000000000058e-01
8.152399999999999924e-02 -2.497340000000000115e-01
8.212099999999999955e-02 -2.518070000000000030e-01
8.278099999999999348e-02 -2.531269999999999909e-01
8.375499999999999612e-02 -2.536919999999999731e-01
8.485399999999999887e-02 -2.537550000000000083e-01
8.595400000000000262e-02 -2.537240000000000051e-01
8.692800000000000527e-02 -2.536610000000000253e-01
8.787000000000000366e-02 -2.535669999999999868e-01
8.881300000000000305e-02 -2.532530000000000059e-01
8.991200000000000581e-02 -2.524989999999999735e-01
9.085500000000000520e-02 -2.512110000000000176e-01
9.145100000000000451e-02 -2.492000000000000048e-01
9.192300000000000471e-02 -2.464669999999999916e-01
9.211099999999999843e-02 -2.431989999999999985e-01
9.214300000000000268e-02 -2.396179999999999977e-01
9.214300000000000268e-02 -2.357849999999999946e-01
9.214300000000000268e-02 -2.318900000000000128e-01
9.201700000000000157e-02 -2.281509999999999927e-01
9.173399999999999610e-02 -2.245699999999999918e-01
9.079199999999999771e-02 -2.210830000000000017e-01
8.834100000000000286e-02 -2.174379999999999924e-01
8.513700000000000434e-02 -2.135110000000000063e-01
8.023600000000000176e-02 -2.090819999999999901e-01
7.379600000000000048e-02 -2.039920000000000067e-01
6.568999999999999839e-02 -1.982750000000000068e-01
5.579400000000000331e-02 -1.921799999999999897e-01
4.388800000000000340e-02 -1.862419999999999909e-01
3.063000000000000098e-02 -1.805249999999999910e-01
1.661899999999999836e-02 -1.758440000000000003e-01
2.041999999999999978e-03 -1.721679999999999877e-01
-1.131000000000000061e-02 -1.697799999999999865e-01
-2.306000000000000064e-02 -1.684299999999999964e-01
-3.292400000000000188e-02 -1.682099999999999984e-01
-4.055799999999999683e-02 -1.686809999999999976e-01
-4.596200000000000285e-02 -1.699690000000000090e-01
-4.957500000000000101e-02 -1.721050000000000080e-01
-5.158499999999999891e-02 -1.749960000000000127e-01
-5.243300000000000044e-02 -1.788279999999999870e-01
-5.246499999999999775e-02 -1.829749999999999988e-01
-5.224499999999999977e-02 -1.878759999999999875e-01
-5.177400000000000058e-02 -1.929970000000000019e-01
-5.155400000000000260e-02 -1.981179999999999886e-01
-5.161700000000000316e-02 -2.034580000000000000e-01
-5.202500000000000180e-02 -2.087360000000000049e-01
-5.312499999999999861e-02 -2.141079999999999928e-01
-5.384699999999999903e-02 -2.193859999999999977e-01
-5.431799999999999823e-02 -2.245070000000000121e-01
-5.444399999999999934e-02 -2.293139999999999901e-01
-5.438099999999999878e-02 -2.333349999999999869e-01
-5.406699999999999701e-02 -2.367910000000000015e-01
-5.369000000000000161e-02 -2.395239999999999869e-01
-5.331299999999999928e-02 -2.416600000000000137e-01
-5.274800000000000322e-02 -2.429479999999999973e-01
-5.183700000000000113e-02 -2.434510000000000007e-01
-5.061100000000000321e-02 -2.434820000000000040e-01
-4.941700000000000259e-02 -2.434189999999999965e-01
-4.834900000000000309e-02 -2.433250000000000135e-01
-4.750100000000000156e-02 -2.431989999999999985e-01
-4.690400000000000125e-02 -2.425710000000000088e-01
-4.618200000000000083e-02 -2.413150000000000017e-01
-4.561599999999999683e-02 -2.393669999999999964e-01
-4.517600000000000088e-02 -2.365079999999999960e-01
-4.498800000000000021e-02 -2.331149999999999889e-01
-4.498800000000000021e-02 -2.292510000000000103e-01
-4.511400000000000132e-02 -2.251350000000000018e-01
-4.549099999999999672e-02 -2.207689999999999930e-01
-4.577300000000000119e-02 -2.166220000000000090e-01
-4.633899999999999825e-02 -2.126000000000000112e-01
-4.706099999999999867e-02 -2.086729999999999974e-01
-4.860099999999999837e-02 -2.046840000000000048e-01
-5.174200000000000327e-02 -2.004740000000000133e-01
-5.535500000000000143e-02 -1.961380000000000068e-01
-6.085299999999999737e-02 -1.912689999999999946e-01
-6.795299999999999951e-02 -1.856140000000000012e-01
-7.668700000000000516e-02 -1.793939999999999979e-01
-8.699099999999999888e-02 -1.725770000000000082e-01
-9.880300000000000193e-02 -1.657589999999999897e-01
-1.119980000000000003e-01 -1.594450000000000034e-01
-1.257580000000000087e-01 -1.539780000000000038e-01
-1.397700000000000053e-01 -1.498939999999999995e-01
-1.524619999999999864e-01 -1.470349999999999990e-01
-1.631749999999999867e-01 -1.456220000000000014e-01
-1.718770000000000020e-01 -1.454330000000000067e-01
-1.780970000000000053e-01 -1.460299999999999931e-01
-1.818039999999999934e-01 -1.476010000000000100e-01
-1.837519999999999987e-01 -1.500829999999999942e-01
-1.841599999999999904e-01 -1.535700000000000121e-01
-1.840029999999999999e-01 -1.578739999999999866e-01
-1.826520000000000088e-01 -1.627429999999999988e-01
-1.813329999999999942e-01 -1.680530000000000079e-01
-1.797940000000000094e-01 -1.735500000000000098e-01
-1.787249999999999950e-01 -1.791109999999999924e-01
-1.781290000000000096e-01 -1.847030000000000061e-01
-1.780339999999999978e-01 -1.903579999999999994e-01
-1.785680000000000045e-01 -1.959500000000000131e-01
-1.788510000000000100e-01 -2.011960000000000137e-01
-1.788510000000000100e-01 -2.061600000000000099e-01
-1.787249999999999950e-01 -2.105579999999999952e-01
-1.782860000000000000e-01 -2.144540000000000057e-01
-1.778770000000000073e-01 -2.177840000000000054e-01
-1.776260000000000061e-01 -2.202969999999999928e-01
-1.771860000000000102e-01 -2.219939999999999969e-01
-1.765579999999999927e-01 -2.228729999999999878e-01
-1.758979999999999988e-01 -2.229990000000000028e-01
-1.749870000000000037e-01 -2.229359999999999953e-01
-1.741389999999999882e-01 -2.227480000000000016e-01
-1.733850000000000113e-01 -2.223710000000000131e-01
-1.727559999999999929e-01 -2.216799999999999882e-01
-1.725359999999999949e-01 -2.202030000000000098e-01
-1.722219999999999862e-01 -2.180670000000000108e-01
-1.720970000000000000e-01 -2.151450000000000029e-01
-1.720649999999999957e-01 -2.115009999999999946e-01
-1.720970000000000000e-01 -2.073540000000000105e-01
-1.722539999999999905e-01 -2.028929999999999900e-01
-1.725359999999999949e-01 -1.983999999999999930e-01
-1.728820000000000079e-01 -1.939390000000000003e-01
-1.735099999999999976e-01 -1.896670000000000023e-01
-1.741699999999999915e-01 -1.854260000000000075e-01
-1.750809999999999866e-01 -1.813420000000000032e-01
-1.762440000000000118e-01 -1.771000000000000074e-01
-1.786629999999999885e-01 -1.727019999999999944e-01
-1.815529999999999922e-01 -1.683040000000000092e-01
-1.860140000000000127e-01 -1.636539999999999939e-01
-1.917939999999999923e-01 -1.582510000000000028e-01
-1.990520000000000067e-01 -1.522189999999999932e-01
-2.075339999999999963e-01 -1.453069999999999917e-01
-2.170209999999999917e-01 -1.382700000000000040e-01
-2.277659999999999962e-01 -1.313590000000000035e-01
-2.381330000000000113e-01 -1.256410000000000027e-01
-2.491599999999999926e-01 -1.212740000000000068e-01
-2.589929999999999732e-01 -1.184469999999999967e-01
-2.671930000000000138e-01 -1.170329999999999981e-01
-2.734759999999999969e-01 -1.168759999999999938e-01
-2.775599999999999734e-01 -1.173160000000000036e-01
-2.798220000000000152e-01 -1.181330000000000019e-01
-2.805440000000000156e-01 -1.196409999999999973e-01
-2.805759999999999921e-01 -1.219340000000000007e-01
-2.799479999999999746e-01 -1.252639999999999865e-01
-2.783450000000000091e-01 -1.293479999999999908e-01
-2.769940000000000180e-01 -1.339980000000000060e-01
-2.752669999999999839e-01 -1.390240000000000087e-01
-2.738209999999999811e-01 -1.442710000000000103e-01
-2.726899999999999880e-01 -1.496429999999999982e-01
-2.720310000000000228e-01 -1.551410000000000011e-01
-2.718740000000000046e-01 -1.604500000000000093e-01
-2.717789999999999928e-01 -1.655389999999999917e-01
-2.711819999999999786e-01 -1.703459999999999974e-01
-2.704909999999999815e-01 -1.747130000000000072e-01
-2.695170000000000066e-01 -1.786079999999999890e-01
-2.688579999999999859e-01 -1.817499999999999949e-01
-2.683240000000000069e-01 -1.841379999999999961e-01
-2.680089999999999972e-01 -1.856460000000000055e-01
-2.675699999999999745e-01 -1.862739999999999951e-01
-2.670669999999999988e-01 -1.862739999999999951e-01
-2.666899999999999826e-01 -1.860850000000000004e-01
-2.662820000000000187e-01 -1.858029999999999959e-01
-2.660299999999999887e-01 -1.853940000000000032e-01
-2.659989999999999855e-01 -1.845459999999999878e-01
-2.660930000000000240e-01 -1.831949999999999967e-01
-2.661870000000000069e-01 -1.812469999999999914e-01
-2.662499999999999867e-01 -1.783879999999999910e-01
-2.664070000000000049e-01 -1.749960000000000127e-01
-2.666899999999999826e-01 -1.709430000000000116e-01
-2.670359999999999956e-01 -1.667959999999999998e-01
-2.677579999999999960e-01 -1.627429999999999988e-01
-2.684489999999999932e-01 -1.588160000000000127e-01
-2.693599999999999883e-01 -1.550459999999999894e-01
-2.702709999999999835e-01 -1.512769999999999948e-01
-2.716219999999999746e-01 -1.475690000000000057e-01
-2.731930000000000192e-01 -1.438000000000000111e-01
-2.752669999999999839e-01 -1.398409999999999931e-01
-2.780940000000000079e-01 -1.352230000000000099e-01
-2.816130000000000022e-01 -1.300709999999999922e-01
-2.858539999999999970e-01 -1.243839999999999946e-01
-2.908169999999999922e-01 -1.183840000000000031e-01
-2.962839999999999918e-01 -1.123519999999999935e-01
-3.023469999999999769e-01 -1.066340000000000066e-01
-3.086619999999999919e-01 -1.018909999999999955e-01
-3.151959999999999762e-01 -9.837200000000000111e-02
-3.212909999999999933e-01 -9.595299999999999663e-02
-3.269460000000000144e-01 -9.482200000000000351e-02
-3.317209999999999881e-01 -9.463399999999999590e-02
-3.348940000000000250e-01 -9.494800000000000462e-02
-3.369360000000000133e-01 -9.601600000000000412e-02
-3.380980000000000096e-01 -9.736699999999999522e-02
-3.384440000000000226e-01 -9.959700000000000497e-02
-3.384440000000000226e-01 -1.023929999999999979e-01
-3.378470000000000084e-01 -1.060060000000000030e-01
-3.363389999999999991e-01 -1.100590000000000040e-01
-3.351770000000000027e-01 -1.144570000000000032e-01
-3.336370000000000169e-01 -1.190439999999999970e-01
-3.322860000000000258e-01 -1.238500000000000018e-01
-3.310299999999999909e-01 -1.287510000000000043e-01
-3.297419999999999796e-01 -1.337460000000000038e-01
-3.285170000000000035e-01 -1.383959999999999912e-01
-3.272909999999999986e-01 -1.426689999999999903e-01
-3.260970000000000257e-01 -1.465960000000000041e-01
-3.250290000000000123e-01 -1.500829999999999942e-01
-3.240870000000000140e-01 -1.528160000000000074e-01
-3.232389999999999985e-01 -1.549520000000000064e-01
-3.224219999999999864e-01 -1.562719999999999942e-01
-3.220129999999999937e-01 -1.569309999999999872e-01
-3.216049999999999742e-01 -1.571200000000000097e-01
-3.214170000000000083e-01 -1.570570000000000022e-01
-3.213849999999999763e-01 -1.569939999999999947e-01
-3.213849999999999763e-01 -1.569309999999999872e-01
-3.215740000000000265e-01 -1.566800000000000137e-01
-3.219509999999999872e-01 -1.562719999999999942e-01
-3.222019999999999884e-01 -1.553920000000000023e-01
-3.227050000000000196e-01 -1.539149999999999963e-01
-3.233010000000000050e-01 -1.515589999999999993e-01
-3.238980000000000192e-01 -1.487320000000000031e-01
-3.246519999999999961e-01 -1.454959999999999865e-01
-3.254380000000000051e-01 -1.422599999999999976e-01
-3.260970000000000257e-01 -1.390560000000000129e-01
-3.269770000000000176e-01 -1.361650000000000083e-01
-3.276049999999999796e-01 -1.333380000000000121e-01
-3.282649999999999735e-01 -1.305419999999999914e-01
-3.287359999999999727e-01 -1.275890000000000080e-01
-3.291450000000000209e-01 -1.247299999999999937e-01
-3.293329999999999869e-01 -1.216829999999999995e-01
-3.295529999999999848e-01 -1.185100000000000042e-01
-3.296789999999999998e-01 -1.149600000000000066e-01
-3.298670000000000213e-01 -1.111580000000000068e-01
-3.300239999999999840e-01 -1.072310000000000069e-01
-3.302760000000000140e-01 -1.032099999999999962e-01
-3.304960000000000120e-01 -9.944000000000000061e-02
-3.307470000000000132e-01 -9.629899999999999571e-02
-3.313440000000000274e-01 -9.406799999999999884e-02
-3.323490000000000055e-01 -9.284299999999999498e-02
-3.336999999999999966e-01 -9.246600000000000652e-02
-3.352080000000000060e-01 -9.265400000000000025e-02
-3.364019999999999788e-01 -9.362800000000000289e-02
-3.376270000000000104e-01 -9.504200000000000148e-02
-3.386319999999999886e-01 -9.730400000000000160e-02
-3.395440000000000125e-01 -1.004769999999999969e-01
-3.399519999999999764e-01 -1.044039999999999968e-01
-3.400150000000000117e-01 -1.090539999999999982e-01
-3.396379999999999955e-01 -1.139539999999999997e-01
-3.377839999999999732e-01 -1.188550000000000023e-01
-3.358360000000000234e-01 -1.237879999999999953e-01
-3.332289999999999974e-01 -1.284059999999999924e-01
-3.305899999999999950e-01 -1.327730000000000021e-01
-3.282649999999999735e-01 -1.369509999999999894e-01
-3.258780000000000010e-01 -1.408459999999999990e-01
-3.236780000000000213e-01 -1.443020000000000136e-01
-3.217940000000000245e-01 -1.472239999999999938e-01
-3.199400000000000022e-01 -1.495799999999999907e-01
-3.185580000000000078e-01 -1.512139999999999873e-01
-3.177719999999999989e-01 -1.524069999999999869e-01
-3.174270000000000147e-01 -1.530990000000000129e-01
-3.174580000000000179e-01 -1.535380000000000078e-01
-3.175839999999999774e-01 -1.536639999999999950e-01
-3.178349999999999786e-01 -1.536329999999999918e-01
-3.181490000000000151e-01 -1.535700000000000121e-01
-3.186829999999999941e-01 -1.535380000000000078e-01
-3.197200000000000042e-01 -1.533809999999999896e-01
-3.208199999999999941e-01 -1.530360000000000054e-01
-3.220129999999999937e-01 -1.523450000000000082e-01
-3.230500000000000038e-01 -1.508680000000000021e-01
-3.238670000000000160e-01 -1.489520000000000011e-01
-3.246519999999999961e-01 -1.467209999999999903e-01
-3.253750000000000253e-01 -1.444590000000000041e-01
-3.260350000000000192e-01 -1.420720000000000038e-01
-3.266000000000000014e-01 -1.397150000000000059e-01
-3.268829999999999791e-01 -1.372960000000000014e-01
-3.269460000000000144e-01 -1.348149999999999904e-01
-3.268829999999999791e-01 -1.322379999999999944e-01
-3.262229999999999852e-01 -1.295370000000000132e-01
-3.249980000000000091e-01 -1.270550000000000013e-01
-3.229560000000000208e-01 -1.248559999999999948e-01
-3.199710000000000054e-01 -1.226570000000000021e-01
-3.166410000000000058e-01 -1.206150000000000000e-01
-3.122739999999999960e-01 -1.183209999999999956e-01
-3.065880000000000272e-01 -1.159020000000000050e-01
-2.993310000000000137e-01 -1.132630000000000026e-01
-2.908800000000000274e-01 -1.107189999999999980e-01
-2.822720000000000229e-01 -1.085190000000000043e-01
-2.743550000000000155e-01 -1.067290000000000044e-01
-2.679779999999999940e-01 -1.057860000000000050e-01
-2.635480000000000045e-01 -1.056610000000000049e-01
-2.610040000000000138e-01 -1.059120000000000061e-01
-2.600930000000000186e-01 -1.067919999999999980e-01
-2.600609999999999866e-01 -1.081740000000000063e-01
-2.609719999999999818e-01 -1.101840000000000042e-01
-2.623229999999999729e-01 -1.131690000000000057e-01
-2.630770000000000053e-01 -1.169390000000000013e-01
-2.635170000000000012e-01 -1.213999999999999940e-01
-2.631709999999999883e-01 -1.262379999999999891e-01
-2.608469999999999955e-01 -1.312329999999999885e-01
-2.579560000000000186e-01 -1.360709999999999975e-01
-2.541550000000000198e-01 -1.403749999999999998e-01
-2.495680000000000121e-01 -1.443339999999999901e-01
-2.457360000000000100e-01 -1.476949999999999930e-01
-2.418710000000000027e-01 -1.507110000000000116e-01
-2.383210000000000051e-01 -1.533190000000000108e-01
-2.355569999999999886e-01 -1.552659999999999874e-01
-2.334519999999999929e-01 -1.569629999999999914e-01
-2.323840000000000072e-01 -1.579679999999999973e-01
-2.320379999999999943e-01 -1.587530000000000052e-01
-2.321010000000000018e-01 -1.591619999999999979e-01
-2.327919999999999989e-01 -1.593819999999999959e-01
-2.333580000000000099e-01 -1.593819999999999959e-01
-2.342370000000000008e-01 -1.593189999999999884e-01
-2.354630000000000056e-01 -1.592250000000000054e-01
-2.367819999999999925e-01 -1.590679999999999872e-01
-2.382269999999999943e-01 -1.587530000000000052e-01
-2.394519999999999982e-01 -1.580940000000000123e-01
-2.407400000000000095e-01 -1.568060000000000009e-01
-8.800000000000000313e-04 -1.877189999999999970e-01
1.146699999999999976e-02 -1.885670000000000124e-01
2.591800000000000007e-02 -1.903579999999999994e-01
4.238000000000000100e-02 -1.933420000000000138e-01
6.060100000000000209e-02 -1.977720000000000034e-01
7.973299999999999832e-02 -2.030500000000000083e-01
9.858300000000000396e-02 -2.088619999999999921e-01
1.163330000000000058e-01 -2.146740000000000037e-01
1.319470000000000087e-01 -2.206110000000000015e-01
1.443240000000000078e-01 -2.263290000000000024e-01
1.529639999999999889e-01 -2.315129999999999966e-01
1.578330000000000011e-01 -2.357219999999999871e-01
1.594039999999999901e-01 -2.391469999999999985e-01
1.593100000000000072e-01 -2.415339999999999987e-01
1.560739999999999905e-01 -2.432620000000000060e-01
1.527439999999999909e-01 -2.448019999999999918e-01
1.489109999999999878e-01 -2.463410000000000044e-01
1.463980000000000004e-01 -2.484460000000000002e-01
1.448589999999999878e-01 -2.516820000000000168e-01
1.441359999999999864e-01 -2.560799999999999743e-01
1.443560000000000121e-01 -2.617349999999999954e-01
1.462720000000000131e-01 -2.677039999999999975e-01
1.485660000000000036e-01 -2.739240000000000008e-01
1.512989999999999891e-01 -2.797049999999999814e-01
1.537810000000000010e-01 -2.852649999999999908e-01
1.558229999999999893e-01 -2.903859999999999775e-01
1.574560000000000126e-01 -2.949100000000000055e-01
1.582729999999999970e-01 -2.988689999999999958e-01
1.585870000000000057e-01 -3.019789999999999974e-01
1.585560000000000025e-01 -3.041780000000000039e-01
1.579589999999999883e-01 -3.055919999999999748e-01
1.571110000000000007e-01 -3.061260000000000092e-01
1.560110000000000108e-01 -3.062199999999999922e-01
1.544719999999999982e-01 -3.061260000000000092e-01
1.529639999999999889e-01 -3.060939999999999772e-01
1.512360000000000093e-01 -3.059680000000000177e-01
1.498539999999999872e-01 -3.057799999999999963e-01
1.489739999999999953e-01 -3.054339999999999833e-01
1.480940000000000034e-01 -3.046490000000000031e-01
1.476550000000000085e-01 -3.032980000000000120e-01
1.473720000000000030e-01 -3.016329999999999845e-01
1.473399999999999987e-01 -2.997170000000000112e-01
1.477489999999999915e-01 -2.978950000000000209e-01
1.485970000000000069e-01 -2.961039999999999783e-01
1.500420000000000087e-01 -2.943129999999999913e-01
1.520209999999999895e-01 -2.927420000000000022e-01
1.540950000000000097e-01 -2.914860000000000229e-01
1.578330000000000011e-01 -2.900719999999999965e-01
1.644309999999999938e-01 -2.894120000000000026e-01
1.719080000000000052e-01 -2.890039999999999831e-01
1.819290000000000074e-01 -2.890039999999999831e-01
1.935219999999999996e-01 -2.896009999999999973e-01
2.066540000000000044e-01 -2.907000000000000139e-01
2.205080000000000096e-01 -2.920829999999999815e-01
2.345820000000000127e-01 -2.938419999999999921e-01
2.484049999999999869e-01 -2.959780000000000189e-01
2.610029999999999850e-01 -2.986170000000000213e-01
2.718729999999999758e-01 -3.016650000000000165e-01
2.800730000000000164e-01 -3.047750000000000181e-01
2.860099999999999865e-01 -3.078850000000000198e-01
2.891520000000000201e-01 -3.104299999999999837e-01
2.899999999999999800e-01 -3.125970000000000137e-01
2.892779999999999796e-01 -3.146390000000000020e-01
2.852250000000000063e-01 -3.162730000000000263e-01
2.811089999999999978e-01 -3.175299999999999789e-01
2.765230000000000188e-01 -3.189119999999999733e-01
2.735070000000000001e-01 -3.205450000000000244e-01
2.714650000000000118e-01 -3.229650000000000021e-01
2.700509999999999855e-01 -3.262630000000000252e-01
2.687320000000000264e-01 -3.307869999999999977e-01
2.674750000000000183e-01 -3.361589999999999856e-01
2.664380000000000082e-01 -3.423479999999999857e-01
2.659039999999999737e-01 -3.487259999999999804e-01
2.657160000000000077e-01 -3.547569999999999890e-01
2.656209999999999960e-01 -3.601300000000000057e-01
2.655899999999999928e-01 -3.651249999999999774e-01
2.653070000000000150e-01 -3.694910000000000139e-01
2.648050000000000126e-01 -3.732300000000000062e-01
2.642079999999999984e-01 -3.762460000000000249e-01
2.633909999999999862e-01 -3.785709999999999908e-01
2.625430000000000264e-01 -3.801410000000000067e-01
2.617260000000000142e-01 -3.809899999999999953e-01
2.608460000000000223e-01 -3.812409999999999966e-01
2.599040000000000239e-01 -3.812409999999999966e-01
2.590239999999999765e-01 -3.811780000000000168e-01
2.582699999999999996e-01 -3.811470000000000136e-01
2.574219999999999842e-01 -3.810209999999999986e-01
2.573280000000000012e-01 -3.806760000000000144e-01
2.573280000000000012e-01 -3.799529999999999852e-01
2.575470000000000259e-01 -3.786340000000000261e-01
2.580500000000000016e-01 -3.768110000000000070e-01
2.589929999999999732e-01 -3.743609999999999993e-01
2.601550000000000251e-01 -3.722880000000000078e-01
2.620709999999999984e-01 -3.696169999999999733e-01
2.636109999999999842e-01 -3.676070000000000171e-01
2.657470000000000110e-01 -3.656590000000000118e-01
2.682599999999999985e-01 -3.638989999999999725e-01
2.711509999999999754e-01 -3.621719999999999939e-01
2.748889999999999945e-01 -3.599100000000000077e-01
2.792560000000000042e-01 -3.576480000000000214e-01
2.842509999999999759e-01 -3.551969999999999850e-01
2.898740000000000205e-01 -3.526210000000000178e-01
2.958430000000000226e-01 -3.499510000000000121e-01
3.018750000000000044e-01 -3.470289999999999764e-01
3.075620000000000021e-01 -3.441069999999999962e-01
3.126200000000000090e-01 -3.410290000000000266e-01
3.167039999999999855e-01 -3.382950000000000124e-01
3.195000000000000062e-01 -3.360339999999999994e-01
3.207559999999999856e-01 -3.341169999999999973e-01
3.208820000000000006e-01 -3.324520000000000253e-01
3.195620000000000127e-01 -3.317609999999999726e-01
3.161070000000000269e-01 -3.316979999999999928e-01
3.116140000000000021e-01 -3.318240000000000078e-01
3.064620000000000122e-01 -3.323579999999999868e-01
3.016869999999999830e-01 -3.335830000000000184e-01
2.968799999999999772e-01 -3.357820000000000249e-01
2.923560000000000048e-01 -3.391750000000000043e-01
2.883350000000000080e-01 -3.436359999999999970e-01
2.847850000000000104e-01 -3.492600000000000149e-01
2.819579999999999864e-01 -3.554169999999999829e-01
2.795699999999999852e-01 -3.614490000000000203e-01
2.773390000000000022e-01 -3.674490000000000256e-01
2.755170000000000119e-01 -3.726019999999999888e-01
2.740090000000000026e-01 -3.774399999999999977e-01
2.726899999999999880e-01 -3.817749999999999755e-01
2.714960000000000151e-01 -3.855759999999999743e-01
2.703650000000000220e-01 -3.890009999999999857e-01
2.692660000000000053e-01 -3.917649999999999744e-01
2.684170000000000167e-01 -3.939019999999999744e-01
2.678200000000000025e-01 -3.952209999999999890e-01
2.675690000000000013e-01 -3.958809999999999829e-01
2.675690000000000013e-01 -3.961009999999999809e-01
2.676319999999999810e-01 -3.961009999999999809e-01
2.678200000000000025e-01 -3.960690000000000044e-01
2.679150000000000142e-01 -3.960069999999999979e-01
2.682599999999999985e-01 -3.957869999999999999e-01
2.689830000000000276e-01 -3.951899999999999857e-01
2.700509999999999855e-01 -3.941529999999999756e-01
2.714650000000000118e-01 -3.925509999999999833e-01
2.732240000000000224e-01 -3.902570000000000205e-01
2.749199999999999977e-01 -3.875870000000000148e-01
2.769619999999999860e-01 -3.846339999999999759e-01
2.790989999999999860e-01 -3.814299999999999913e-01
2.813919999999999755e-01 -3.781309999999999949e-01
2.839050000000000185e-01 -3.750209999999999932e-01
2.863559999999999994e-01 -3.720680000000000098e-01
2.886489999999999889e-01 -3.688949999999999729e-01
2.905969999999999942e-01 -3.654700000000000171e-01
2.921360000000000068e-01 -3.614800000000000235e-01
2.927020000000000177e-01 -3.564849999999999963e-01
2.927960000000000007e-01 -3.500139999999999918e-01
2.918220000000000258e-01 -3.422220000000000262e-01
2.890889999999999849e-01 -3.335199999999999831e-01
2.851310000000000233e-01 -3.245040000000000147e-01
2.796009999999999884e-01 -3.157389999999999919e-01
2.733499999999999819e-01 -3.076019999999999865e-01
2.666580000000000061e-01 -3.004390000000000116e-01
2.595270000000000077e-01 -2.943450000000000233e-01
2.522070000000000145e-01 -2.890670000000000184e-01
2.447930000000000106e-01 -2.852339999999999876e-01
2.379439999999999888e-01 -2.825949999999999851e-01
2.320059999999999900e-01 -2.813379999999999770e-01
2.270109999999999906e-01 -2.811500000000000110e-01
2.231779999999999875e-01 -2.816210000000000102e-01
2.199109999999999954e-01 -2.832230000000000025e-01
2.172719999999999929e-01 -2.858310000000000017e-01
2.149159999999999959e-01 -2.895690000000000208e-01
2.127479999999999927e-01 -2.939680000000000071e-01
2.106429999999999969e-01 -2.989310000000000023e-01
2.082239999999999924e-01 -3.041780000000000039e-01
2.057110000000000050e-01 -3.091419999999999724e-01
2.030089999999999950e-01 -3.140419999999999878e-01
2.003080000000000138e-01 -3.185350000000000126e-01
1.979829999999999923e-01 -3.228389999999999871e-01
1.960659999999999903e-01 -3.267970000000000041e-01
1.946209999999999885e-01 -3.303159999999999985e-01
1.937730000000000008e-01 -3.334260000000000002e-01
1.932389999999999941e-01 -3.358140000000000014e-01
1.931759999999999866e-01 -3.376359999999999917e-01
1.932079999999999909e-01 -3.388610000000000233e-01
1.936789999999999901e-01 -3.396779999999999800e-01
1.944009999999999905e-01 -3.399610000000000132e-01
1.953439999999999899e-01 -3.399920000000000164e-01
1.963489999999999958e-01 -3.399610000000000132e-01
1.974170000000000091e-01 -3.398660000000000014e-01
1.985169999999999990e-01 -3.397410000000000152e-01
1.998050000000000104e-01 -3.393320000000000225e-01
2.011239999999999972e-01 -3.381700000000000261e-01
2.025700000000000001e-01 -3.362530000000000241e-01
2.040150000000000019e-01 -3.337399999999999811e-01
2.054279999999999995e-01 -3.306930000000000147e-01
2.067789999999999906e-01 -3.271740000000000204e-01
2.079419999999999880e-01 -3.234040000000000248e-01
2.089779999999999971e-01 -3.196030000000000260e-01
2.098270000000000135e-01 -3.158329999999999749e-01
2.105489999999999862e-01 -3.120950000000000113e-01
2.107690000000000119e-01 -3.081679999999999975e-01
2.099209999999999965e-01 -3.037070000000000047e-01
2.072509999999999908e-01 -2.985229999999999828e-01
2.028840000000000088e-01 -2.917680000000000273e-01
1.959410000000000041e-01 -2.830659999999999843e-01
1.869560000000000111e-01 -2.727620000000000045e-01
1.760859999999999925e-01 -2.615779999999999772e-01
1.636140000000000094e-01 -2.497649999999999870e-01
1.490049999999999986e-01 -2.378899999999999904e-01
1.328890000000000071e-01 -2.266430000000000111e-01
1.164899999999999963e-01 -2.165269999999999972e-01
1.007190000000000030e-01 -2.081079999999999874e-01
8.758699999999999819e-02 -2.016360000000000097e-01
7.634000000000000508e-02 -1.970500000000000029e-01
6.848600000000000521e-02 -1.947560000000000124e-01
6.257999999999999674e-02 -1.945050000000000112e-01
5.890499999999999903e-02 -1.961380000000000068e-01
5.676799999999999902e-02 -1.995309999999999861e-01
5.569999999999999951e-02 -2.043689999999999951e-01
5.548000000000000154e-02 -2.105899999999999994e-01
5.544899999999999829e-02 -2.174069999999999891e-01
5.535500000000000143e-02 -2.240040000000000087e-01
5.416100000000000081e-02 -2.298479999999999968e-01
5.249600000000000100e-02 -2.347170000000000090e-01
5.023400000000000087e-02 -2.389580000000000037e-01
4.765799999999999897e-02 -2.423829999999999874e-01
4.549000000000000266e-02 -2.455559999999999965e-01
4.369900000000000173e-02 -2.485090000000000077e-01
4.238000000000000100e-02 -2.513679999999999803e-01
4.172000000000000014e-02 -2.541950000000000043e-01
4.118600000000000039e-02 -2.565200000000000258e-01
4.118600000000000039e-02 -2.583420000000000161e-01
4.165699999999999958e-02 -2.594420000000000059e-01
4.278799999999999965e-02 -2.598190000000000222e-01
4.413899999999999768e-02 -2.598809999999999731e-01
4.586699999999999805e-02 -2.597559999999999869e-01
4.759499999999999842e-02 -2.596300000000000274e-01
4.941700000000000259e-02 -2.594099999999999739e-01
5.092499999999999805e-02 -2.586879999999999735e-01
5.243300000000000044e-02 -2.570230000000000015e-01
5.403499999999999970e-02 -2.545720000000000205e-01
5.551199999999999884e-02 -2.513050000000000006e-01
5.686299999999999688e-02 -2.471260000000000123e-01
5.789899999999999908e-02 -2.425710000000000088e-01
5.859000000000000319e-02 -2.377650000000000041e-01
5.877899999999999792e-02 -2.329579999999999984e-01
5.877899999999999792e-02 -2.282770000000000077e-01
5.874800000000000161e-02 -2.238159999999999872e-01
5.852799999999999669e-02 -2.192290000000000072e-01
5.805600000000000344e-02 -2.145170000000000132e-01
5.676799999999999902e-02 -2.096790000000000043e-01
5.243300000000000044e-02 -2.046520000000000006e-01
4.684100000000000069e-02 -1.995939999999999936e-01
3.763600000000000279e-02 -1.938769999999999938e-01
2.569799999999999862e-02 -1.870910000000000073e-01
1.080700000000000063e-02 -1.792370000000000074e-01
-7.382999999999999806e-03 -1.705029999999999879e-01
-2.698700000000000057e-02 -1.615810000000000024e-01
-4.866399999999999892e-02 -1.530360000000000054e-01
-7.159699999999999398e-02 -1.453389999999999960e-01
-9.261400000000000188e-02 -1.393699999999999939e-01
-1.126260000000000039e-01 -1.351600000000000024e-01
-1.269830000000000125e-01 -1.328670000000000129e-01
-1.385129999999999972e-01 -1.323010000000000019e-01
-1.450160000000000060e-01 -1.324269999999999892e-01
-1.473089999999999955e-01 -1.339660000000000017e-01
-1.479379999999999862e-01 -1.367939999999999989e-01
-1.463039999999999896e-01 -1.411610000000000087e-01
-1.440740000000000076e-01 -1.463440000000000019e-01
-1.414980000000000127e-01 -1.519050000000000122e-01
-1.388900000000000134e-01 -1.574029999999999874e-01
-1.373510000000000009e-01 -1.623030000000000028e-01
-1.367220000000000102e-01 -1.667329999999999923e-01
-1.369110000000000049e-01 -1.709110000000000074e-01
-1.392980000000000051e-01 -1.745869999999999922e-01
-1.414030000000000009e-01 -1.777920000000000056e-01
-1.436649999999999872e-01 -1.807759999999999923e-01
-1.450790000000000135e-01 -1.836349999999999927e-01
-1.455500000000000127e-01 -1.863049999999999984e-01
-1.456759999999999999e-01 -1.887240000000000029e-01
-1.456439999999999957e-01 -1.907659999999999911e-01
-1.453929999999999945e-01 -1.923060000000000047e-01
-1.451099999999999890e-01 -1.933420000000000138e-01
-1.443560000000000121e-01 -1.938769999999999938e-01
-1.431000000000000050e-01 -1.939079999999999970e-01
-1.414030000000000009e-01 -1.938449999999999895e-01


==> figures/gp/oco2/data/rho_loss_KL.csv <==
3.136298619210720062e-05 5.055313635501509223e-02
7.536821067333221436e-05 1.182387268506040340e-03
1.037870533764362335e-04 5.000066059086573367e-04
1.339390873908996582e-04 2.626612347415915871e-04
1.647677272558212280e-04 1.964268639906216474e-04
1.946436241269111633e-04 1.295901285263481584e-04
2.243516501039266586e-04 7.628609138801700773e-05
2.567882183939218521e-04 4.130302844236599658e-05


==> figures/gp/oco2/data/rho_loss_KL_agg.csv <==
3.447732888162136078e-05 4.878718136251972842e-02
8.551124483346939087e-05 1.076958109904865846e-03
1.426560338586568832e-04 3.912731027627576463e-04
1.885632518678903580e-04 1.792788248665064255e-04
2.496042288839817047e-04 1.275960809369279525e-04
3.026332706212997437e-04 7.860796940152223189e-05
3.627256955951452255e-04 3.213007771107542765e-05
4.257604014128446579e-04 1.138874267874248614e-05


==> figures/gp/oco2/data/rho_loss_select-KNN.csv <==
3.051734529435634613e-05 3.537744685590622079e-02
6.103375926613807678e-05 2.412315614637946387e-03
9.154924191534519196e-05 1.078846599267459933e-03
1.220637932419776917e-04 5.903137452666108731e-04
1.525774132460355759e-04 2.911615280503550285e-04
1.830901019275188446e-04 2.145972453512952349e-04
2.136018592864274979e-04 1.545264209097049757e-04
2.441126853227615356e-04 1.137651718664395295e-04


==> figures/gp/oco2/data/rho_loss_select.csv <==
3.136298619210720062e-05 3.242554332876466244e-02
7.536821067333221436e-05 6.146013328944023579e-04
1.037870533764362335e-04 3.236582244312315171e-04
1.339390873908996582e-04 1.357999932792459952e-04
1.647677272558212280e-04 5.743267804912341457e-05
1.946436241269111633e-04 2.792853883427232065e-05
2.243516501039266586e-04 1.055527608470607781e-05
2.567882183939218521e-04 3.195609381730080134e-06


==> figures/gp/oco2/data/rho_loss_select_agg.csv <==
3.447732888162136078e-05 3.075385323313117175e-02
8.551031351089477539e-05 5.409210420507515327e-04
1.426506787538528442e-04 1.712926760794666881e-04
1.885485835373401642e-04 4.561470867424366471e-05
2.495811786502599716e-04 1.338050964977063884e-05
3.026085905730724335e-04 6.460600029144225598e-06
3.627068363130092621e-04 3.553109023529676946e-06
4.257415421307086945e-04 2.365883029733367726e-06


==> figures/gp/oco2/data/rho_time_KL_agg_loss.csv <==
1.008454394340515137e+01 4.878718136251972842e-02
9.838511466979980469e+00 1.076958109904865846e-03
9.169442176818847656e+00 3.912731027627576463e-04
9.319599866867065430e+00 1.792788248665064255e-04
9.363579750061035156e+00 1.275960809369279525e-04
9.525207996368408203e+00 7.860796940152223189e-05
9.624085664749145508e+00 3.213007771107542765e-05
9.928760051727294922e+00 1.138874267874248614e-05


==> figures/gp/oco2/data/rho_time_KL_loss.csv <==
1.129475951194763184e+01 5.055313635501509223e-02
1.095957660675048828e+01 1.182387268506040340e-03
1.121907162666320801e+01 5.000066059086573367e-04
1.145046949386596680e+01 2.626612347415915871e-04
1.183278822898864746e+01 1.964268639906216474e-04
1.215572476387023926e+01 1.295901285263481584e-04
1.260344266891479492e+01 7.628609138801700773e-05
1.313000631332397461e+01 4.130302844236599658e-05


==> figures/gp/oco2/data/rho_time_select-KNN_loss.csv <==
1.160724687576293945e+01 3.537744685590622079e-02
1.250492763519287109e+01 2.412315614637946387e-03
1.338631534576416016e+01 1.078846599267459933e-03
1.441970205307006836e+01 5.903137452666108731e-04
1.524555349349975586e+01 2.911615280503550285e-04
1.626989483833312988e+01 2.145972453512952349e-04
1.703492999076843262e+01 1.545264209097049757e-04
1.804488658905029297e+01 1.137651718664395295e-04


==> figures/gp/oco2/data/rho_time_select_agg_loss.csv <==
1.725583362579345703e+01 3.075385323313117175e-02
1.636699485778808594e+01 5.409210420507515327e-04
1.531682515144348145e+01 1.712926760794666881e-04
1.548175787925720215e+01 4.561470867424366471e-05
1.568086576461791992e+01 1.338050964977063884e-05
1.608966851234436035e+01 6.460600029144225598e-06
1.668004703521728516e+01 3.553109023529676946e-06
1.728314757347106934e+01 2.365883029733367726e-06


==> figures/gp/oco2/data/rho_time_select_loss.csv <==
1.832730937004089355e+01 3.242554332876466244e-02
1.944471240043640137e+01 6.146013328944023579e-04
2.025932073593139648e+01 3.236582244312315171e-04
2.097425889968872070e+01 1.357999932792459952e-04
2.201742768287658691e+01 5.743267804912341457e-05
2.268230080604553223e+01 2.792853883427232065e-05
2.369242215156555176e+01 1.055527608470607781e-05
2.444327688217163086e+01 3.195609381730080134e-06


==> figures/gp/sarcos/data/rho_loss_KL.csv <==
4.631916536535797806e-05 3.401802646716662465e-02
3.068730263859417045e-04 4.166033901940654084e-04
8.610273335749211521e-04 4.068023013711506361e-05
1.809664952269075333e-03 6.528562123890406521e-06
3.220826488802518411e-03 2.036245195194841956e-06
5.117771660879434636e-03 8.795770218973479604e-07
7.510982450447166794e-03 4.460091433229011054e-07
1.039043876418921375e-02 2.540123062715494290e-07


==> figures/gp/sarcos/data/rho_loss_KL_agg.csv <==
5.317347096399053797e-05 3.359930367384536543e-02
8.962434263532198910e-04 2.117955742730059671e-04
3.391788151797215170e-03 2.400725355435453026e-05
7.758096924049823553e-03 2.980678750821690037e-06
1.380867980009790712e-02 7.493325450873625226e-07
2.011087536701849227e-02 2.994713535070525623e-07
2.816982606188306662e-02 1.480135244521195437e-07
3.689062006865915372e-02 7.868381142429534125e-08


==> figures/gp/sarcos/data/rho_loss_select-KNN.csv <==
4.503338098795342580e-05 1.258861429427246201e-02
2.926807250088485531e-04 3.463476408678378519e-04
8.552874420384081952e-04 6.550276394502751488e-05
1.799753359684737146e-03 1.817427343918788345e-05
3.214775291426996695e-03 5.782480854166129752e-06
5.098340903592505323e-03 2.119258735213238112e-06
7.470115700379367611e-03 9.843609593319663925e-07
1.032655262046884397e-02 4.974785021627167736e-07


==> figures/gp/sarcos/data/rho_loss_select.csv <==
4.631916536535797806e-05 1.051506758691660506e-02
3.068730263859417045e-04 8.807000463226352834e-05
8.610273335749211521e-04 9.380796876898474246e-06
1.809664952269075333e-03 1.515471837733707930e-06
3.220826488802518411e-03 3.790130998922690286e-07
5.117771660879434636e-03 1.072038425737383699e-07
7.510982450447166794e-03 2.356842245671009195e-08
1.039043876418921375e-02 1.155813497927087041e-08


==> figures/gp/sarcos/data/rho_loss_select_agg.csv <==
5.317347096399053797e-05 9.721090040968199258e-03
8.962170616893299019e-04 2.127607649290963986e-05
3.391747083763079016e-03 1.924210185269949538e-06
7.758056870041221513e-03 2.756666532207924930e-07
1.380860121311900356e-02 9.271652561091033029e-08
2.011075216291608597e-02 3.907486077498606436e-08
2.816961362353364445e-02 1.149293566609158046e-08
3.689055466401219147e-02 -7.805584895884815078e-10


==> figures/gp/sarcos/data/rho_time_KL_agg_loss.csv <==
7.070687055587768555e+00 3.359930367384536543e-02
8.099186420440673828e+00 2.117955742730059671e-04
2.641110467910766602e+01 2.400725355435453026e-05
1.754039599895477295e+02 2.980678750821690037e-06
8.695829896926879883e+02 7.493325450873625226e-07
2.151673736095428467e+03 2.994713535070525623e-07
5.791062725305557251e+03 1.480135244521195437e-07
1.177543685483932495e+04 7.868381142429534125e-08


==> figures/gp/sarcos/data/rho_time_KL_loss.csv <==
7.795645713806152344e+00 3.401802646716662465e-02
9.260691642761230469e+00 4.166033901940654084e-04
1.431932997703552246e+01 4.068023013711506361e-05
2.549408054351806641e+01 6.528562123890406521e-06
5.487407732009887695e+01 2.036245195194841956e-06
1.246645691394805908e+02 8.795770218973479604e-07
2.655897874832153320e+02 4.460091433229011054e-07
5.103101010322570801e+02 2.540123062715494290e-07


==> figures/gp/sarcos/data/rho_time_select-KNN_loss.csv <==
8.682118892669677734e+00 1.258861429427246201e-02
1.363513088226318359e+01 3.463476408678378519e-04
2.430456280708312988e+01 6.550276394502751488e-05
4.418306827545166016e+01 1.817427343918788345e-05
7.078130173683166504e+01 5.782480854166129752e-06
1.177912139892578125e+02 2.119258735213238112e-06
1.833376114368438721e+02 9.843609593319663925e-07
2.801473386287689209e+02 4.974785021627167736e-07


==> figures/gp/sarcos/data/rho_time_select_agg_loss.csv <==
1.242927098274230957e+01 9.721090040968199258e-03
2.475649380683898926e+01 2.127607649290963986e-05
2.169963629245758057e+02 1.924210185269949538e-06
1.707461944341659546e+03 2.756666532207924930e-07
8.801527178049087524e+03 9.271652561091033029e-08
2.617783393740653992e+04 3.907486077498606436e-08
6.347892859840393066e+04 1.149293566609158046e-08
1.530176843678951263e+05 -7.805584895884815078e-10


==> figures/gp/sarcos/data/rho_time_select_loss.csv <==
1.377951216697692871e+01 1.051506758691660506e-02
2.028851199150085449e+01 8.807000463226352834e-05
3.856808376312255859e+01 9.380796876898474246e-06
8.279837918281555176e+01 1.515471837733707930e-06
1.694355611801147461e+02 3.790130998922690286e-07
3.456940381526947021e+02 1.072038425737383699e-07
7.177488853931427002e+02 2.356842245671009195e-08
1.510067603826522827e+03 1.155813497927087041e-08


==> figures/kernel/grid_1e-1/data/points.csv <==
2.364324940051343305e-03 9.009273926518707176e-02
-5.116807745607325486e-02 8.972988942744877794e-02
2.366290402097091794e-03 -1.533471020548486663e-02
1.255405187640883657e-01 -1.816017272616773925e-02
8.991873753461189500e-02 -9.448817735138632934e-02
1.507026217349613229e-01 7.628662643855643744e-03
8.594634329981842846e-02 5.768574068568085855e-02
1.006389658583290159e-01 -9.300422103869693258e-03
8.680833944943294744e-02 -1.937740271057415697e-02
1.206910481352299058e-01 -4.753733191163009991e-02
2.500729345260105374e-01 -4.391824840279201503e-02
2.170381948863270294e-01 9.614743996024774364e-02
3.323314387327573893e-01 4.495798815470672394e-02
2.682453711094868742e-01 -4.462175919092584153e-02
2.121304017550253995e-01 9.398508264322652517e-02
3.032137171095757311e-01 -7.682687750584593633e-02
3.446979511075001223e-01 5.533662286845961176e-02
3.626006602106081056e-01 8.345954095818053364e-02
2.679185753328405806e-01 5.717852652004334901e-03
3.718671765770807380e-01 -8.753008417002489105e-02
4.282656338278750252e-01 7.052656769613135923e-02
4.385882036208568202e-01 -4.798051045255535829e-02
5.079763042062817036e-01 1.899176304301877782e-03
4.621777768933066355e-01 5.060604154043557568e-02
4.095844071569912925e-01 6.392534382385539615e-02
5.366573812006514288e-01 5.741938831096021767e-02
4.583232518040270542e-01 6.047283222690599813e-02
4.782647852114401132e-01 -8.368947652729746833e-02
6.310453948574140659e-01 7.225669923553368346e-02
6.553074192833160394e-01 -5.618056128241954994e-03
5.548096777227435883e-01 -9.858163427936675327e-02
6.491441791149895613e-01 4.398187670173861474e-02
7.071138433000548895e-01 -4.362443452709157538e-02
6.030436334325947056e-01 2.786627601331756465e-02
7.410109666290020103e-01 9.273417456899418765e-02
6.301049660842354960e-01 -3.557522360132694961e-03
7.989431724392346279e-01 -1.545661861091254807e-02
7.579004124168096101e-01 -9.510186450132736280e-02
7.946919774305878370e-01 8.381772392676450911e-02
8.453650659113443044e-01 7.710405334198935923e-02
8.320710761041046899e-01 -5.088954655136448957e-02
8.737033997792509332e-01 -5.766505147849790291e-02
9.062549669328922031e-01 -8.745641548584635883e-02
9.250975626787111272e-01 -6.709854670517974295e-02
8.550293992993284187e-01 -3.665236668860714919e-02
9.382674070555483414e-01 -6.428562436512560985e-02
8.992512324433973303e-01 -9.883508097840382201e-02
8.924989425500203799e-01 -1.576223715420894955e-02
8.811842473414648325e-01 2.663198920731155162e-02
9.560848539773064703e-01 4.505878761524778620e-02
1.030773202213678852e+00 -1.375465024451875962e-02
7.346410112843984597e-02 4.642702350003340139e-02
8.205487042125982067e-02 -1.164105521197739482e-02
4.873385793369112290e-02 -4.074062297704932056e-02
1.592282380237255712e-01 -3.135690713873458269e-02
3.137349344542054996e-02 -6.536198552180680355e-02
5.156062379934731738e-02 7.262570650881065848e-02
1.595787141366162565e-01 -5.426535753656611116e-02
1.152477002856188565e-01 4.184278923492584096e-03
1.929968492723921625e-01 1.118579260874976930e-02
1.973036653651062677e-01 8.793692072178847796e-02
2.452947220624741020e-01 -6.998547298288210899e-03
2.096792618688968490e-01 -6.460086061998677326e-03
1.619469328013393161e-01 -3.935169118252068721e-02
2.167612977888262182e-01 -1.717322087953955870e-02
2.426095717639875637e-01 3.533994325059040820e-02
3.943379951239509573e-01 7.493282698474641734e-02
3.782267896345610225e-01 7.185370010791598816e-02
3.593975461047512754e-01 1.035384514341825685e-01
3.979260310894161545e-01 2.007128614737420033e-02
2.954167617001077772e-01 1.768984541710477351e-02
3.425661990680669011e-01 -5.346074049064254707e-02
4.212129845058745770e-01 7.701705851939182057e-02
3.990012885611038951e-01 7.375435198183329100e-02
4.651259046324508484e-01 -5.019039532585749253e-02
5.729935487959471052e-01 3.272447777034996619e-04
4.590468511325391798e-01 8.939967412674594549e-02
4.448920665030959842e-01 6.671809221474069018e-02
4.775649485130937233e-01 -1.501644797483509680e-03
5.063799756924277640e-01 8.824559853847739610e-02
5.580149103879723516e-01 1.149385625764578617e-01
6.250522968830213300e-01 5.872456694058304782e-02
6.243050244264835014e-01 -1.820636018488177091e-02
6.191112842104857794e-01 1.081868375323803561e-01
6.002406401449329465e-01 1.176437802440424701e-01
7.316611724007637818e-01 -8.042614701477952127e-03
7.283027179011207775e-01 -3.803692141382489927e-03
6.962985865279839315e-01 2.076059003890591212e-02
6.433445643270754299e-01 1.871431198867924348e-02
8.543196826893776352e-01 -2.290695424288431356e-02
8.296435918153224343e-01 8.557778014099012148e-03
7.418562085235571590e-01 1.010005141636259179e-01
7.233654569360425945e-01 -1.929821468009786448e-02
9.398051764647874506e-01 -2.757064076200210420e-02
9.298089043718543723e-01 4.113662973114086407e-02
9.412071415054247270e-01 4.606355108869565618e-02
8.725393714115696753e-01 7.215775691669652769e-02
8.252969097807945076e-01 9.362590346890378029e-03
9.143709139740212599e-01 1.541480112746989803e-02
8.855241372992138649e-01 -3.549862681074551773e-02
9.924103180199418395e-01 -2.446176868809202959e-03
1.058331241118068089e+00 4.102731785550289834e-02
7.225333695739882822e-02 8.647216746512090269e-02
4.036468955171300388e-02 -2.476879560800865354e-03
9.655209358523370033e-02 -9.746484365783639192e-03
-2.495777763711912178e-02 1.325729156886455706e-01
8.800224101929383924e-02 9.477885950996228770e-02
1.058445615260720230e-01 6.231594607436429650e-02
2.677845010330123787e-02 -2.264126412923828796e-02
1.749378790869555167e-01 5.411291959049965156e-02
9.171100679734253691e-02 1.304058537452369715e-01
1.108707265094808492e-01 4.206064994773706794e-02
1.288005750038515584e-01 8.347434522124694278e-02
1.752626028190305552e-01 -3.317320497564334864e-02
1.491974361341031341e-01 -2.503289242047527369e-02
1.983597433447132907e-01 4.739441591435852169e-02
2.702077772342782458e-01 1.314588734507074752e-01
3.908302673733284882e-01 9.930922209368608922e-02
3.543175267961407027e-01 1.090046183136693103e-01
4.277503656959769085e-01 -5.547645422259945419e-02
2.836210454301717476e-01 1.205277693672861944e-02
2.987173706085199387e-01 5.990489461065543614e-02
3.520728444696217263e-01 -7.132054173534900510e-03
3.776655977295730882e-01 -4.045686848312200073e-02
4.881888906476318235e-01 7.013448591993001746e-02
4.813016181282525063e-01 -5.319088354444492101e-02
4.658928289277755042e-01 7.704071797996853155e-02
4.312693299807172642e-01 1.713156893151016741e-02
4.239668290939874185e-01 -4.362840058455159237e-02
4.832907159998108271e-01 2.293003222824973458e-02
5.526480072574759816e-01 1.169043063236226143e-01
5.433316884348026177e-01 -5.570722474456172441e-02
6.652446693542329870e-01 -4.763061292528545515e-02
5.385983985324456214e-01 1.326363433479469944e-01
6.906730836256717021e-01 7.570840555851006404e-03
5.864357683238391461e-01 1.734611463437230744e-02
6.478389785560347836e-01 1.148882402884946474e-01
6.837506034628080265e-01 -4.359099879687559215e-02
8.053610404717171933e-01 6.446267274305203521e-02
6.633419713562004327e-01 -3.736516799071553513e-02
7.531866482328528623e-01 -4.158220686217676404e-02
8.063504384405517644e-01 6.327675821898204322e-02
7.064162697236308075e-01 1.014845562082589137e-01
8.773589521878997211e-01 1.230616537230617147e-01
8.740613293476953150e-01 7.857244646704467095e-02
7.927483308906335679e-01 -5.522223720423766885e-02
7.931126304836839669e-01 1.328922680320714922e-01
9.291442731119267107e-01 1.293813332986814835e-01
8.898768717744192092e-01 9.104431533228279916e-02
8.530797930723333922e-01 -2.675896688140576990e-02
9.154266669743980067e-01 5.006365034014833432e-02
9.914817760181819928e-01 3.979729046140297738e-02
9.848927169264155568e-01 5.514103206781972161e-02
9.333247907756767048e-02 5.161591209722383999e-02
8.749428435968097106e-02 -2.882560699362576861e-02
1.711745144601151819e-02 7.209928872847982950e-02
8.406411113098742616e-02 1.000366798640225235e-02
5.985820269731904897e-02 1.494012337471380125e-01
1.297701508023898220e-01 7.699324968245892242e-02
3.305974210396817048e-02 -2.956474847137047224e-02
8.227968956641293352e-02 -1.243544483027340941e-02
2.567499858546575253e-01 -3.945057047946717854e-02
1.531687058361034248e-01 -2.831551007523969155e-02
2.280021116635353451e-01 -3.069335958502818207e-02
1.336819271083444505e-01 -2.401149887837622510e-02
1.943570262605758825e-01 7.527161359933011442e-02
3.210897235261707672e-01 1.343831690025215631e-02
2.366342113138933112e-01 1.248964287903873982e-01
3.491896760352645179e-01 -1.463705032853307442e-02
3.812697869412713936e-01 1.262502217270562443e-01
2.755651567134211888e-01 8.538959971451071107e-02
2.993487243642475870e-01 8.698542405616502271e-03
3.788011510657284253e-01 6.444400559016169594e-02
3.958067030796375008e-01 6.822821066084173991e-02
3.626329352850904408e-01 1.157160736255824218e-01
3.955696824057216565e-01 1.425366579438220593e-01
4.630310607179179416e-01 2.073681058891695128e-02
4.148767805016599919e-01 5.704079248320605144e-02
4.752594600302704753e-01 8.461875814438654664e-02
5.196919165245900141e-01 -3.260806039986065274e-02
6.066189537617068250e-01 -2.966521217612080874e-02
6.255190327718421761e-01 1.225499286833552637e-01
6.647966250575123581e-01 9.288020823030654349e-02
5.321247268210700376e-01 4.838588229080754977e-02
6.078865320340941514e-01 8.646659729638295211e-02
6.162275064808087066e-01 9.513561759382366256e-02
6.007814760195675508e-01 3.067015562931173223e-02
6.886626822574709594e-01 4.553021024288980700e-02
6.245051301538000477e-01 1.531656241525008733e-01
7.582590804272942853e-01 1.266070155582051660e-01
7.114921492578293316e-01 1.489791820338174644e-01
8.224894201105685809e-01 1.559012491175771897e-01
7.194788504779611182e-01 5.543389532014851573e-02
7.771697988144739000e-01 8.277899912060739107e-02
7.700439467335921107e-01 -1.990554204986273723e-02
8.353233173657829136e-01 8.789438730392667987e-02
8.368030836982619514e-01 1.574878685432574421e-01
8.611977544297796383e-01 1.996310848756260858e-02
9.627795650199023614e-01 5.333796060655920934e-02
8.746433565398414878e-01 1.729820489432128822e-02
1.029431157848847755e+00 1.523473496319844023e-01
9.892473792485974027e-01 1.575359533495274134e-02
1.022273808743797030e+00 3.353896387221749764e-03
9.644169374827872288e-01 6.834727194055309485e-02
-1.977116776709086921e-02 5.020477252691736558e-02
1.148268858972976286e-01 1.404123489594981400e-02
6.275571178988356702e-02 -1.229172210323009606e-02
-2.165705257321912103e-02 2.199920100234491194e-02
1.783372392028929609e-01 1.252849278455600013e-01
1.736076191258397738e-01 -1.010324307265669797e-02
1.562876905305345676e-01 6.798729588720116290e-02
1.232839897110698801e-01 1.216509588495943289e-01
1.216637901071161154e-01 8.269356465420493740e-02
1.321449443647432775e-01 5.828081411848171078e-02
2.066652350409504679e-01 1.157620056525263119e-02
1.752374243810407017e-01 6.408118104430805817e-02
2.345495957056310810e-01 1.400007936022036326e-01
2.885900227735198609e-01 9.249801330442346259e-02
3.539734787400793392e-01 1.946977295535274460e-02
2.208166070356069599e-01 5.874504267354709042e-02
2.474379911114556463e-01 9.119620762017330295e-02
3.547286664131770184e-01 6.318709949938036696e-03
4.032107989392786362e-01 9.130789668512225010e-02
3.646363988539282341e-01 1.634963546598616202e-01
4.711824588766686528e-01 2.419383275297339042e-02
3.533166353051637731e-01 1.631072807829435090e-01
3.714503777027541309e-01 1.314412652837242956e-01
4.225034031624227415e-01 5.223706932650278023e-02
4.907449291935554458e-01 1.651928334846674562e-01
4.004113686129239791e-01 1.245746688046397987e-02
5.640423557319897974e-01 5.889330588489916085e-02
4.975620839793595818e-01 1.725791316255083085e-01
5.128056846648559874e-01 1.228333915736777721e-01
6.728451338185109654e-01 1.325532112492875392e-01
6.418828071841022886e-01 1.246413425535380232e-01
6.810452213661891685e-01 3.424272978398458511e-02
6.653373450356849794e-01 1.405771788087133989e-01
7.376459282593665900e-01 1.611668306416116359e-01
7.607792787174992855e-01 -4.732401070254577125e-04
6.752812174755763452e-01 7.127841669808383795e-02
7.983370807933832802e-01 6.385072387597268140e-02
6.929824206718261381e-01 -1.602824536814834167e-02
7.177508555524331202e-01 1.361448369466855546e-01
6.840341876119703235e-01 1.299878558969753961e-02
7.621936841693128795e-01 8.640221437690411010e-02
7.926086636389627627e-01 1.565279389179531910e-01
7.814955257703728453e-01 9.232688008380471323e-02
9.155635010275399166e-01 1.659216458187973142e-01
9.546960546682751181e-01 7.104200748136099697e-03
9.583600159291179033e-01 1.150692538996022501e-01
9.043207114774007849e-01 -1.488658020750738276e-02
8.735962941915973445e-01 1.298921652464115617e-01
8.768009535553549227e-01 4.252998499761281859e-02
9.310424876553208273e-01 1.292201793797281284e-01
9.718119658352635248e-01 -2.562351802249632216e-03
-2.591157963677669096e-02 6.536597534373636553e-02
6.340427346387948748e-02 6.402444403973760190e-02
7.872312981840798307e-02 1.077188906867518059e-01
1.375465657448943224e-01 1.466730345887175546e-01
6.158374850727729721e-02 9.698190363968886563e-02
9.427715197306735240e-02 1.743404795037050148e-01
4.760723434250917208e-02 8.484600248570287051e-02
1.469824114962580697e-01 8.724456644773921632e-02
1.796056935997560888e-01 9.976861908396983392e-02
1.627391485323934628e-01 1.373625945231991829e-01
1.658644931416934087e-01 1.213802027338047040e-01
2.657116694667748802e-01 2.612932715877658296e-02
2.052904203009863759e-01 1.889409111197210556e-01
3.532042575125249328e-01 1.984777526271320758e-01
1.885051667776542206e-01 1.653017537823698313e-01
3.870551613988419404e-01 1.803888880110487980e-01
3.629882606961228886e-01 1.351238685775779380e-01
3.839213232976773083e-01 1.149771636294023153e-01
4.176840159686632803e-01 1.003859207601296433e-01
3.251874999782456976e-01 1.886980499563337133e-02
4.816511446604745394e-01 1.509757962806173026e-01
3.554483871520686122e-01 1.644916554646844720e-01
4.000693505848355036e-01 1.271309944217195731e-01
4.312305715497397607e-01 4.283261726612859477e-02
4.151217527565622678e-01 1.419006214888152151e-02
4.148877112789317034e-01 1.381804214651642659e-02
4.379837533274743566e-01 1.668058578000108927e-01
5.435616651032691982e-01 2.571680295989386966e-02
5.649989297765619645e-01 1.085259603108177373e-01
5.793184069888347443e-01 4.129727292338605804e-02
5.868795774449060421e-01 1.741712907138761035e-01
5.967470955570148838e-01 1.007970485824326856e-01
7.260484798150032004e-01 4.656027958888327156e-02
7.051015373612476989e-01 9.676826690078138560e-02
7.374735826599283506e-01 7.193470296515695750e-02
7.084717229747875544e-01 7.365718873029768188e-02
7.932298480905923821e-01 1.829635779317174693e-01
7.663642567708184306e-01 1.962040472925641321e-01
8.064111363815696931e-01 1.660847863936461832e-01
8.589441299723850065e-01 5.438115235322404928e-02
8.973355860634218972e-01 7.808280466856297453e-02
8.194425087631703741e-01 3.606474633259937335e-02
9.042957570006614487e-01 6.737952533823808599e-02
8.978688890969668268e-01 4.367111897366249273e-02
8.502726121110258939e-01 7.684889725658135273e-02
8.473247987871426190e-01 7.012688413837703250e-03
9.740417832194454562e-01 1.900709326113358688e-01
8.852495715112550512e-01 3.253027299414154583e-02
9.295208350711154921e-01 1.655320032594251312e-02
1.009946575152647963e+00 7.371050383992198973e-02
1.012495710853362763e+00 1.811699972729930996e-01
7.231586577878987288e-02 2.043353718093956772e-01
1.070115433542781630e-01 1.379638720172996491e-01
4.046005717259012341e-02 2.752303312741392893e-02
-1.951173772398434592e-02 1.247846789749192942e-01
1.512016609222321950e-01 1.065269121423463722e-01
7.458724572775715655e-04 6.246062123903397406e-02
1.719940836439537712e-01 5.168359770595558345e-02
7.991526703108046970e-02 7.710721284068966508e-02
1.818566753122937141e-01 1.872811109541486496e-01
1.237789674855837019e-01 1.398935747562915222e-01
2.059881226293368839e-01 1.089728412952296333e-01
2.360841047311559304e-01 1.828237047144964933e-01
1.834976113356920902e-01 1.194468301758852408e-01
1.795841122292256564e-01 1.226475110137408703e-01
3.382015714640536075e-01 2.197117781303408179e-01
2.951386108171567546e-01 7.932068013995133282e-02
3.359007163834387688e-01 9.435041096212967715e-02
2.634004778239120159e-01 1.248997144060990661e-01
4.198271382011756758e-01 1.982254574746251108e-01
4.756222375400827040e-01 9.354492457171259545e-02
3.503330355163049026e-01 4.216415470926183906e-02
4.072463834598818444e-01 1.814054320494108974e-01
3.869289575249035273e-01 1.899132996132530948e-01
5.023474035637356394e-01 6.018856410520869588e-02
5.063503078278590586e-01 1.839384365587016512e-01
5.865740732241947475e-01 5.244295273931751100e-02
5.844030387311651698e-01 1.751698175663450041e-01
4.887443281283174734e-01 7.891628213362861244e-02
6.514168064504505251e-01 9.240321159207121049e-02
5.377952210500885899e-01 1.640022238409433730e-01
5.265812020919905523e-01 1.166338633243789447e-01
5.916266252475229637e-01 1.287972685924710370e-01
6.606500287701011498e-01 1.480214907800954938e-01
6.464798116377606929e-01 1.973864817508027281e-01
7.471352184727918511e-01 2.066715570784072309e-01
6.891811283246497277e-01 1.660171828948604766e-01
7.061391573572545211e-01 7.575655090612981590e-02
7.703772894234508506e-01 2.091974315021261355e-01
8.208615761810393874e-01 7.704035487440347163e-02
7.256211512723074186e-01 1.743290922376534158e-01
8.410256958873580935e-01 1.927203492509600435e-01
7.492723221917789722e-01 1.923358472305826683e-01
8.265250905317498287e-01 7.466909567851084950e-02
8.286489324985257809e-01 2.187007808025488165e-01
9.712064250039323943e-01 3.674920709602418067e-02
8.630376935434178609e-01 1.639158049312936238e-01
8.270650263216577924e-01 2.718473088743257604e-02
8.489780586843664878e-01 1.936889666515702602e-01
9.267464879321969384e-01 8.374796655430236103e-02
1.038668764210030071e+00 8.371325829532043350e-02
1.047686171119044829e+00 9.386814568064401343e-02
-4.049613732416695172e-02 1.174453028590674852e-01
-4.639255147863845241e-02 5.500222926147603497e-02
1.142402893007497255e-01 2.136766359529103099e-01
5.216426857270016482e-02 1.776752451448982972e-01
1.525299232524746085e-01 1.181446751795257877e-01
1.423620656851518895e-01 1.909582840215981459e-01
3.561492200611734993e-02 6.763241456545926455e-02
1.900659964971277427e-01 1.811297874761997884e-01
9.705349639603835787e-02 2.053463845911351893e-01
2.401802341964791310e-01 1.065487057250316116e-01
1.680563998180608642e-01 6.211439866685097844e-02
2.090966311947804468e-01 6.195225201572551743e-02
2.486814283843561124e-01 1.649166633742154553e-01
2.763882285417383899e-01 5.432970877032858303e-02
3.043340893996782093e-01 1.904429862310595689e-01
2.283706415606855389e-01 1.590153591732871852e-01
3.838110950477403582e-01 7.872388827594062333e-02
4.226829841593133796e-01 2.343828162828028583e-01
4.023289112346457586e-01 2.144071536049325932e-01
3.343565427072130447e-01 1.729936774072745598e-01
4.852288508915820753e-01 4.894580414917126809e-02
4.841649072644851337e-01 8.738463341172011956e-02
5.002226223859367327e-01 1.684839080491978558e-01
5.203089207943096817e-01 1.201989960573782434e-01
4.700432095025128265e-01 2.248594650346297241e-01
4.142467401225073398e-01 7.124014536051753721e-02
6.145664821022478463e-01 2.226502613355033355e-01
4.693736108544563357e-01 2.346918434023782252e-01
5.130910863037555503e-01 2.184213732538604347e-01
6.609550455160516647e-01 4.474915872893400759e-02
5.019423269936288401e-01 1.053989722605657570e-01
7.062356954711045409e-01 1.982687376699512893e-01
6.173701956920257805e-01 2.116021627642413472e-01
6.215123660584015441e-01 1.094834805208217549e-01
6.180956643677499862e-01 2.319102208853815184e-01
7.607261266407013833e-01 1.324849610821511314e-01
6.728553141176757402e-01 2.331959201057406394e-01
7.193639931119759634e-01 8.214111289336960275e-02
7.449312762767396068e-01 1.838243420502236325e-01
8.341369597966141747e-01 6.179711042729885140e-02
8.891861535107524750e-01 1.749141505232983396e-01
7.324991524131136966e-01 2.074872875318034271e-01
9.343807473788451334e-01 2.075495284540934682e-01
7.619569758588917718e-01 1.346177816358110069e-01
8.978347547918840155e-01 2.175997387405256833e-01
9.005520970829637983e-01 5.546476307648011417e-02
1.006705101007207226e+00 2.303471595632728408e-01
9.372324430027952902e-01 5.068854729666595615e-02
1.027778135832934758e+00 1.883345352882040691e-01
1.074246815960184120e+00 4.146273890747988189e-02
9.870988899040193942e-01 9.676047972647408568e-02
-7.845898086333376320e-02 2.070269205346192964e-01
-1.175701672458718053e-02 6.779382782423158671e-02
-3.327463885471902000e-02 2.212000594455400537e-01
8.117420359787599904e-02 1.030101250347229547e-01
1.192084456003546927e-01 8.608095874255411450e-02
1.346375515003957746e-01 1.910080510845389157e-01
2.110514630651913470e-02 1.623030947497560716e-01
1.852630863865341038e-01 2.117067479246291517e-01
2.011416678454136520e-01 2.370091227741836504e-01
2.312415680944627794e-01 2.443979800054958962e-01
1.829614007164228062e-01 6.683219733303093213e-02
1.562006830014432968e-01 1.175564562772117572e-01
1.483583227606649346e-01 8.163190837120969101e-02
2.637558242265808928e-01 1.104978766263777779e-01
2.371070269791602514e-01 2.082939053257282513e-01
3.709359268627193673e-01 2.324079616468064380e-01
2.941243194805110983e-01 2.019260146614230145e-01
4.104609265825716613e-01 9.019150801222933223e-02
3.001107334944248528e-01 1.895920586190133206e-01
3.331100719840840996e-01 9.853543076101523024e-02
3.735040454645146557e-01 6.319664943444644467e-02
4.076638552921563186e-01 6.945398844206757127e-02
3.889420496798994820e-01 1.035084401722676795e-01
4.258890467756912823e-01 8.507799129654730619e-02
4.742392832848912887e-01 1.975713286649342371e-01
4.677857847008384251e-01 2.454386437571499102e-01
5.919533757776722638e-01 1.212030270865873671e-01
4.477800807044286513e-01 2.136383401538447524e-01
5.080024625810179995e-01 1.264322081157503441e-01
5.958670452693669572e-01 2.597759353774325985e-01
5.599355133223983261e-01 1.537046005847989283e-01
6.454901765726167584e-01 1.966744758313759001e-01
5.824332366899600544e-01 1.790643495004515806e-01
6.688212885812993003e-01 1.917159725615217858e-01
6.029993950066498964e-01 8.525890318737540385e-02
7.951054980831915309e-01 2.242603129090747216e-01
7.855114630190999092e-01 2.468208816201814260e-01
8.321295520035828508e-01 1.386975064199864605e-01
8.108134352473715944e-01 1.883240185111038356e-01
7.919700538922742616e-01 1.958696766643067411e-01
7.638866902249046298e-01 2.324357435870750554e-01
8.014044656415156842e-01 8.963573754209033795e-02
7.421961702027719543e-01 1.878378664131753750e-01
8.063263377929851261e-01 2.512131119816389258e-01
8.190008914824216113e-01 1.232358816103319571e-01
9.968263367466855263e-01 1.639709240580857208e-01
1.004404919791200168e+00 2.162875347657338132e-01
8.637931386938930700e-01 1.031966873960856457e-01
9.374355114814401091e-01 2.361912501445518897e-01
9.467976564690463448e-01 1.526164077108648209e-01
9.961530964038648461e-01 1.249510494205039596e-01
5.729705689664285617e-02 9.096534551323623430e-02
-3.481796775058083881e-02 2.450170414185176837e-01
6.326834068083966867e-02 1.823649659567659898e-01
3.390159275257437210e-02 1.060279153585719780e-01
7.135686184067291382e-02 2.774188951624740329e-01
1.190176949524570232e-01 1.953158701483183601e-01
2.180237169912701833e-01 2.570806760510789823e-01
2.398398636556916819e-01 2.707266679123253028e-01
1.934993703477196347e-01 1.410624387320912332e-01
2.056286356054312647e-01 1.496419671627546855e-01
2.621539061583826324e-01 1.074600922151509458e-01
2.125092666957060783e-01 2.481552044293772741e-01
2.309024172910409400e-01 2.002035698839761679e-01
1.796565875969365900e-01 1.370209966912889765e-01
3.708970457375434515e-01 2.113879090664983196e-01
2.729878337449901937e-01 1.833762351931649270e-01
3.749737156266968463e-01 2.374940699893727802e-01
4.055935877958124491e-01 1.379285357595095018e-01
3.076611877596181488e-01 2.077016964998520399e-01
3.854401294751109708e-01 1.929773502996122714e-01
3.429229836408107523e-01 1.437248256330801166e-01
4.704106361132567304e-01 1.516646514411075786e-01
4.914971101232864514e-01 8.932893256524561398e-02
5.501732359409139406e-01 1.216146077377776025e-01
4.756415266101711170e-01 2.641770506464423685e-01
4.506959365277111162e-01 1.254768545165260152e-01
6.171281411864714128e-01 2.608860334441351347e-01
5.464492394438236200e-01 9.220438901179386915e-02
5.809337416417694744e-01 1.303156375153412538e-01
5.228020951809964068e-01 2.664286073345331074e-01
6.238846484434595885e-01 1.688079049953836175e-01
5.325317717171327292e-01 1.543242797206020867e-01
7.127966299522343618e-01 1.405352565249393948e-01
6.245588546137683661e-01 2.013712133622825029e-01
6.304281357241053874e-01 1.913869525619170120e-01
7.537365067644359318e-01 1.373347553308854330e-01
7.145501741589590505e-01 1.952534673268589427e-01
7.126662782890548220e-01 1.247236749109208315e-01
6.828803734034996076e-01 1.930967584183455044e-01
8.674858435741747975e-01 8.375324050148978683e-02
8.731326923740292401e-01 2.724946220486088588e-01
8.284653002968295210e-01 2.735766916895763790e-01
8.809564873035007349e-01 1.890450416058699068e-01
8.527350035789988958e-01 1.732798013867379583e-01
9.163993454148257056e-01 1.269010737551900525e-01
9.430802249007204097e-01 1.781979474054947998e-01
9.549324437076377459e-01 2.681723500824480522e-01
8.866907363584062285e-01 1.606451036922038889e-01
9.150320257950446123e-01 9.053528294342630400e-02
1.004417941436568595e+00 2.057040030015043763e-01
1.099882170028241291e+00 2.002053807476314173e-01
-2.077870747824302200e-02 2.802317438677451311e-01
-7.692313576111266260e-02 1.605413938487134651e-01
9.038580944285343199e-02 1.322974027043348488e-01
3.224719503589167091e-02 2.698127273116046609e-01
4.893492986902585329e-02 1.485921417868768246e-01
1.781176536561699386e-01 1.154834410549238771e-01
1.913383614561438018e-01 1.630769234794947065e-01
8.155694343091415832e-02 1.975757526119564511e-01
1.566836229505129685e-01 2.929393974513723187e-01
2.305009399080204524e-01 1.920244867099110964e-01
2.118896358755472109e-01 1.636736534261302722e-01
3.165443184668794707e-01 1.771877606235813252e-01
3.171378853959401778e-01 2.312154371373312256e-01
3.432288144873161251e-01 1.709135321360923943e-01
2.633392853209169382e-01 1.738653926191510157e-01
3.654085636402771842e-01 2.906245530582606262e-01
3.849138664407297794e-01 1.902842545050318912e-01
4.058193454856118820e-01 2.460372737945759336e-01
3.638266475300376834e-01 1.366990019193880523e-01
3.275741866892943888e-01 2.407528510483684658e-01
3.397478813950665644e-01 2.120691969238136521e-01
4.808377415039188918e-01 2.307796154748322504e-01
4.619511434371598724e-01 1.515466726743557591e-01
3.839871937226332355e-01 1.067819699493536278e-01
3.892680187136765557e-01 1.463524921061744311e-01
5.115365358210542945e-01 1.847360522318639564e-01
4.608197861673065665e-01 1.605374277355598733e-01
5.322502581509053199e-01 2.597884459808311730e-01
5.911858297793258776e-01 1.081811061688063291e-01
5.763037992133065446e-01 1.371994281723815934e-01
6.709665735428544941e-01 2.769808467534699559e-01
6.309329422226281903e-01 2.472816084965194228e-01
6.773562005032487399e-01 2.633669735712913518e-01
6.157631488658239505e-01 1.458576628270518705e-01
7.292618111227913147e-01 2.918163852187685148e-01
6.459635645674712823e-01 2.135547967079779452e-01
7.288439025063724319e-01 1.747116446790216715e-01
7.900475573470812085e-01 1.263532695351676782e-01
7.343554147656184972e-01 1.862134457184813352e-01
8.705999558622697920e-01 2.368607580759777287e-01
8.421917757246701886e-01 2.999582287206178366e-01
7.653557410059251831e-01 2.207053264808382653e-01
7.615323391524769781e-01 1.324993348317237973e-01
8.992255681947649570e-01 2.651966855354037644e-01
9.071595179193470138e-01 2.159565789123813750e-01
9.581261452591703920e-01 2.912474842303447442e-01
1.005104434650436751e+00 2.617554013658635048e-01
9.264235808994366606e-01 2.532668016005915623e-01
9.067664624637468140e-01 2.808097356313645765e-01
9.359468608319123639e-01 2.960769422371202220e-01
9.603366509924882166e-01 1.528166553507099845e-01
-3.273451159232583507e-02 2.170283790277761637e-01
-3.995987130588009306e-02 1.727446384062537033e-01
1.168473136768161669e-01 3.062639631436152587e-01
-8.924023477512241231e-03 2.082702452852039088e-01
6.396928170836281569e-02 2.856578231906765075e-01
1.320827898495952613e-01 2.016083351279532865e-01
1.777391585941886232e-01 2.410301977667056450e-01
8.187221924926799121e-02 2.785256312106590970e-01
1.531275032964576899e-01 2.973901000451935062e-01
2.130457380570054127e-01 1.502292214236419787e-01
2.513351393082764451e-01 2.362411505711227155e-01
2.283158916280864092e-01 2.039475109518303353e-01
2.725780489524680106e-01 1.326579576450548081e-01
2.607667124954168303e-01 3.071013437630469856e-01
2.209734274435118662e-01 1.474026787781234082e-01
2.821040689037970228e-01 2.239020883888764302e-01
2.953051669149327485e-01 2.167882059131562289e-01
3.749336254617700037e-01 2.785557137106708936e-01
2.703182973769516217e-01 1.963424428166879454e-01
4.038461832019897280e-01 1.241831320933653726e-01
4.898392171610927992e-01 2.481641953324508487e-01
4.170007348722299390e-01 2.096628603798381119e-01
3.694515363879667391e-01 1.332510006170646299e-01
4.961933414764270189e-01 3.047972278978048344e-01
5.384737003755979412e-01 1.242908669843102026e-01
4.077936963888175725e-01 2.225316996181709306e-01
5.346528251229776263e-01 2.412692807737680800e-01
6.152049650887955190e-01 2.995731576255390438e-01
6.578588861785632513e-01 1.867272562967237370e-01
5.737087748810965060e-01 3.187258625876735474e-01
6.400725590324103376e-01 1.314869830045349575e-01
7.019103185476749385e-01 2.433345473379226187e-01
5.787424503535050224e-01 1.895458109449037476e-01
6.755318584217224753e-01 2.505532888230365685e-01
6.621456950762750759e-01 2.688718191892391363e-01
7.065653051449796163e-01 3.149515612378426255e-01
7.906992126098774110e-01 1.500193086590271840e-01
6.606175382824260867e-01 2.907059186065330536e-01
7.815461344915456410e-01 3.152447132920855877e-01
7.671669558925238164e-01 1.558596746653332921e-01
7.073976692750547635e-01 2.737169443420616188e-01
7.367035858733854692e-01 2.487806305365961590e-01
8.527087133674758901e-01 2.679136640803858049e-01
9.487782526004016059e-01 1.673042980768333077e-01
8.765208185391899498e-01 2.703124137458919884e-01
8.404716337183564256e-01 1.384023246985648381e-01
8.476045973213743867e-01 3.063375971556231425e-01
9.978850406030401743e-01 1.600821701497682770e-01
8.631779459671977683e-01 2.475638023345946570e-01
9.443813760181536399e-01 1.655909227465091893e-01
9.399111274587615972e-01 2.144450727160819303e-01
-3.154970920192405603e-02 3.280434583778940594e-01
3.317749547898730944e-02 3.200252289395760785e-01
1.249277330529131314e-01 3.200264980109700508e-01
5.966909810574663742e-02 2.566579129383812496e-01
8.685178034473972630e-02 1.440526961474657419e-01
1.892820115380113022e-01 1.702180706205601024e-01
1.306911821171626853e-01 2.765295713577675674e-01
1.972612226324171603e-01 2.484446359221690603e-01
1.878221758060279467e-01 3.054218718998533144e-01
2.087056713719230849e-01 2.733683631076993525e-01
2.708104112100887528e-01 1.546823333831065239e-01
2.237042101618316181e-01 1.453104047522483788e-01
1.702772342686258988e-01 1.457012828433919549e-01
3.332482993035775776e-01 2.059476436005477917e-01
2.842262414692652839e-01 2.974515875978180901e-01
3.377793649499569728e-01 3.252629120991215594e-01
3.179607377445983207e-01 2.804875630068788261e-01
4.135509337782008465e-01 1.614394046077096412e-01
3.539710317749443225e-01 1.575988516808999873e-01
3.913928724268507797e-01 2.026706692867293880e-01
4.680996546303964889e-01 2.336761739005683569e-01
3.525790601375480282e-01 3.146758270294069404e-01
4.251730993377111911e-01 1.439422484374891509e-01
4.137377717174019476e-01 2.166198843620002756e-01
3.852488641469644648e-01 1.680223070383064232e-01
4.593017737574753845e-01 2.075166590316823156e-01
5.075158928843297446e-01 1.995235628813759876e-01
5.041336482538808506e-01 2.324157549649310817e-01
5.303865492620575273e-01 2.899571895533282206e-01
6.362141629831595813e-01 1.435331927694113441e-01
5.324184423825640833e-01 1.603638287785749128e-01
5.905737401317149304e-01 2.112521106735713583e-01
6.898586190892005421e-01 2.859040251348654027e-01
7.364829465122785246e-01 2.765996040617938467e-01
6.991068280601790974e-01 3.388666402980179404e-01
7.283933430137404796e-01 2.178943516413300308e-01
6.809534290109879873e-01 1.471502671782193017e-01
8.288276764203869051e-01 2.905279206770869926e-01
7.354148948077028347e-01 3.150052817677544970e-01
8.325847060515718656e-01 2.330346732921382835e-01
8.911566689626483351e-01 3.184799050192149705e-01
8.092092445295627767e-01 2.254019871035957967e-01
7.703391700057626856e-01 1.604814256435308506e-01
8.314421171665222765e-01 1.829192644530844292e-01
7.937209750718490220e-01 2.870959484715134846e-01
9.922351253446146657e-01 2.774776762284086873e-01
1.001486495614509087e+00 3.140733882589342163e-01
9.692108738340048379e-01 2.445225823049394509e-01
9.315802784935640624e-01 2.389952351144589704e-01
9.442503903002997800e-01 1.744133354636013267e-01
9.990654010276589503e-01 2.722315016589332837e-01
1.706302401078478581e-02 3.075645586076642957e-01
-1.280594733021453782e-02 1.600192081119991561e-01
-1.746809525808138558e-02 2.179390749542283179e-01
7.062097340207819374e-02 2.378903030695186105e-01
1.115343760485508900e-01 2.047885837164132583e-01
9.360345692582049126e-02 1.604492289079746947e-01
1.572600795646165173e-01 3.330717530182348285e-01
2.117315241937865467e-01 3.349366798169269299e-01
9.922639798828716828e-02 3.562842577260084687e-01
1.902740111075831853e-01 1.971159580965765878e-01
1.182108124909832664e-01 1.741951354297931465e-01
2.473934671979644562e-01 2.857175891092406106e-01
2.973515630609204763e-01 2.917229755872012831e-01
2.638807212804531455e-01 1.925643291610632524e-01
3.268947694091494660e-01 1.608121558350519009e-01
3.320611265245139165e-01 1.930621281270263889e-01
2.517625000988223949e-01 3.412183964644034950e-01
4.254537597461131027e-01 3.040570828752932608e-01
3.057226549903572232e-01 2.538752744837022846e-01
3.492396522147994675e-01 1.835209096179144517e-01
3.473632287319999290e-01 1.715937744346360261e-01
5.144597878234692390e-01 2.072590366332711098e-01
4.174260606660099571e-01 2.093226076959008863e-01
4.902512191796027929e-01 2.725058648233091296e-01
5.331331590197210257e-01 1.622833964973213194e-01
4.409350702427832225e-01 2.797475456979259811e-01
5.353133860296044322e-01 3.248877112850838689e-01
4.561093729150716425e-01 2.342304986198180394e-01
5.407512278804000871e-01 2.626053843557017431e-01
5.502858438457904899e-01 3.069339582894478058e-01
5.208625338886458955e-01 1.721253097546543154e-01
5.826993931388737558e-01 1.778736716712040200e-01
6.184822621490426720e-01 2.756860872552326924e-01
5.768379267172764058e-01 2.519591778549927219e-01
6.910635276855905396e-01 2.729078572419005866e-01
6.060405422768617711e-01 3.146468583244234063e-01
7.643988824153465922e-01 2.194022356949598129e-01
7.342690860907288286e-01 3.078363758897483815e-01
8.268149461596153715e-01 2.095432835895889023e-01
8.341664192745681383e-01 2.448396739140495104e-01
8.906320976074076912e-01 3.356730990032829043e-01
7.915983046216147345e-01 2.319665028444941601e-01
8.371671722797803250e-01 3.521289593345399704e-01
7.887961082395870127e-01 2.697802533024786231e-01
9.095421508886714079e-01 3.040110148849183846e-01
8.134229701476030083e-01 2.798630635259802824e-01
9.100882068873760167e-01 2.278833785073094975e-01
1.034107149079145138e+00 1.812058243661290868e-01
1.001738356494314308e+00 2.008720924620540083e-01
1.069620457894723708e+00 2.600629118186275623e-01
9.906775182651705869e-01 2.097003360023745322e-01
6.755878467168630053e-03 3.528657912081987202e-01
-6.558534375769455027e-02 3.116453003507364539e-01
-3.068912260776292950e-02 2.250140947977692651e-01
1.307704995266536774e-01 1.944543126059829485e-01
1.263341766403597299e-01 1.915706247513158655e-01
1.019086552041495869e-01 3.047015975002247412e-01
4.939970733244847256e-02 3.404219187091351850e-01
8.420215599622929425e-02 2.751364971594422171e-01
1.080562422586270332e-01 3.327171844821471547e-01
1.302282639594132818e-01 2.324365197053444299e-01
1.024353553588034232e-01 3.599675196352931095e-01
1.267193925513785124e-01 2.429172895292925904e-01
2.694014324413114281e-01 2.464171467628838985e-01
2.794412199782615458e-01 2.529129746230590059e-01
3.559902246184100116e-01 2.117958432584624573e-01
2.036820862365388840e-01 1.999400007329245887e-01
3.247984074050026537e-01 2.984537399239552413e-01
4.067805636748839104e-01 3.709295963797373252e-01
3.402608849749828024e-01 3.447390348916059555e-01
3.610339493698682678e-01 2.541314047893797889e-01
3.265388576118419817e-01 3.537306767026383580e-01
3.872214527630513659e-01 3.093382202226033773e-01
4.434330957802350981e-01 3.793675049863163840e-01
4.111267964448748757e-01 2.902997291198681218e-01
5.379264514242960704e-01 2.182161999295850752e-01
5.646347602299315316e-01 2.916339464644442381e-01
4.407038138772128022e-01 3.736113534836305594e-01
5.223703132321135811e-01 2.750812365538134463e-01
6.168924566320669323e-01 3.729274584434248974e-01
5.291077052512568324e-01 2.072330976644655709e-01
6.489461790601642743e-01 3.154075015786615421e-01
6.093041086397407158e-01 3.095213798579227182e-01
7.288299961279003369e-01 3.483821956779939999e-01
6.736439426665075114e-01 3.617253537707951772e-01
7.625822943643707497e-01 3.342311245886036009e-01
6.237121911139738017e-01 2.923417841368620707e-01
7.414533777213522248e-01 3.558669574536980074e-01
7.432459798864514688e-01 3.025179551565240765e-01
8.030327787395630246e-01 1.967742587363681683e-01
6.912685887446725630e-01 1.860795652850976700e-01
7.213670926856295962e-01 2.310968292537470825e-01
7.296773582043086792e-01 2.992892686596322349e-01
8.544578368566058124e-01 2.710582918820882981e-01
7.617898707284420645e-01 2.838365522314310052e-01
8.052737246372492219e-01 1.810211359096308148e-01
9.592454780768853162e-01 3.621306022905803612e-01
8.344640194820704959e-01 3.117996299162048013e-01
8.506573788027824712e-01 2.964377511925327946e-01
9.847823261443392484e-01 2.973504039330707727e-01
1.078060021437607041e+00 3.027302706902657570e-01
9.332266926679460006e-01 3.665621821514010170e-01
-4.019773365734600340e-02 3.078852053166887259e-01
6.502436373823580057e-03 3.613477722860445329e-01
-4.319939027549266758e-02 2.735225953391141607e-01
4.854310865655196705e-02 3.194827656207282485e-01
1.615815831678208969e-01 2.602996273733431676e-01
6.910733749251850300e-02 3.344012254962358544e-01
6.179148352871965955e-02 3.019765053255045739e-01
1.039442137814944322e-01 3.247500198660279169e-01
1.761138779843706981e-01 3.371821389994958951e-01
1.659392555496138899e-01 2.467292773109671378e-01
1.029235053057889343e-01 3.203196867818368654e-01
1.649629400131265022e-01 2.009652551763927431e-01
2.150057486792662509e-01 2.548263554335393755e-01
2.965472115575290557e-01 2.595589679922575277e-01
2.535319731552401201e-01 3.447825423845805037e-01
3.348308805632094765e-01 2.321462512801269473e-01
3.373623091050674261e-01 3.865668366295577085e-01
4.218703859315917626e-01 3.698765208676763061e-01
3.164027136953696528e-01 3.919178283453268463e-01
3.199298996003155371e-01 2.803760266172458104e-01
3.228268316750985689e-01 3.131222667577305829e-01
4.645304478934854098e-01 3.375268153511130631e-01
3.414375157872250321e-01 3.964937391184319981e-01
4.220019605840867882e-01 3.482770516573227004e-01
5.653205270654161341e-01 3.560333834326832037e-01
5.046480886082083117e-01 3.077317343277509720e-01
4.487546437229867347e-01 2.764145912799228499e-01
6.045003951500775852e-01 3.362366996842156008e-01
5.927046676201719322e-01 3.362860858863416791e-01
5.499083570051639391e-01 3.960406080769989234e-01
5.672596553708824096e-01 2.374260738216683042e-01
6.537436282208757277e-01 2.338384023949323376e-01
7.350546257153884877e-01 3.151043460195431800e-01
5.840283476682475161e-01 2.047237024446298959e-01
7.002412419547089373e-01 2.084299029481569976e-01
6.104885855606185796e-01 2.824885660378600449e-01
7.096578043040306927e-01 3.657925223112006297e-01
6.658790322551103591e-01 3.736664801365825461e-01
7.410004245083297025e-01 3.705960551608633580e-01
7.102691857478029558e-01 2.096139333553724282e-01
7.871651975068955087e-01 2.431305985326899788e-01
8.156505480100978422e-01 3.640392958481499242e-01
9.170857560714185119e-01 2.173629652468431206e-01
8.114179727974778489e-01 2.609721737325235713e-01
8.148735137439111487e-01 2.934056856079896303e-01
8.107172225403139754e-01 2.394557719231895920e-01
8.330256785974203826e-01 2.913864952396248431e-01
1.027997581367821933e+00 2.306266299132596620e-01
1.037428362869572851e+00 2.631528889274244443e-01
1.029426124181441971e+00 3.685253534109982354e-01
1.021008437554228543e+00 3.438511371486523416e-01
2.642421914575088238e-02 4.061168874365044257e-01
7.574747915493200423e-02 3.040524286380225094e-01
-1.810096289993082253e-03 2.513669321319350614e-01
6.242675954062332222e-02 2.658273737848002027e-01
2.697144184394011102e-02 3.964096828263214967e-01
1.399492006740793160e-01 3.278929252224656032e-01
1.886265344476290851e-01 3.250761020829598946e-01
1.188858701807729706e-01 3.571014221825028478e-01
1.817576070216252448e-01 2.617015695932790598e-01
1.437162262918442734e-01 3.321975860226321631e-01
1.437282758901657076e-01 4.033765845120488858e-01
1.288605841236522553e-01 3.952723692605929484e-01
3.359827789112715957e-01 3.430480499788693960e-01
2.023789234556032934e-01 3.819508935443607367e-01
2.682668388610405241e-01 3.624897260767394602e-01
2.645330477905025179e-01 2.642902939796339945e-01
4.108476352407717247e-01 2.351494321305824253e-01
2.516178028479785778e-01 3.765561811168633977e-01
4.151007026400922451e-01 2.822952141242335844e-01
3.548118399650421750e-01 3.575853696545748805e-01
4.199590270848029272e-01 3.496956775427992881e-01
4.070665006879630177e-01 4.160486566846183232e-01
3.695975905009322715e-01 3.463477024444405750e-01
4.012224758017203241e-01 2.869717620797850310e-01
4.395048075565701762e-01 3.850266589294984998e-01
5.159881146880189728e-01 2.861586227134762517e-01
5.271166591558195114e-01 3.122478166780966458e-01
5.488275575104606396e-01 2.675082813760354394e-01
5.348125017266337489e-01 3.116835559964725721e-01
4.966389070437716713e-01 2.228687905031653260e-01
6.187271470651020122e-01 2.614139964912562952e-01
6.804363119658994874e-01 2.250118115835656740e-01
5.846407048426763842e-01 3.459735740271365767e-01
5.863995024958206237e-01 3.041417569195166148e-01
6.396549727685959530e-01 2.737061551250543623e-01
6.469819756327297444e-01 4.151884612021448095e-01
6.839330643145344890e-01 2.435750627063178464e-01
8.230473592447189457e-01 2.516700993822641452e-01
8.073396945443056527e-01 3.517647362292293245e-01
8.235310605433971975e-01 3.746709386744874193e-01
7.360606028398517520e-01 2.274606764991949359e-01
8.061466033125048725e-01 3.089760133847223034e-01
7.873234876422147144e-01 3.820026903296211973e-01
7.818044425048249479e-01 3.195019832865646503e-01
8.856930301188046251e-01 2.218721867769082312e-01
9.621811086638674126e-01 2.916358958068989149e-01
9.116087907995716888e-01 2.521652798026141618e-01
9.198212675172839914e-01 3.105057389278649826e-01
9.804613823818942864e-01 2.270948053107124109e-01
9.654874342502856033e-01 3.178020081579568945e-01
1.090504571011660984e+00 3.391431406120690717e-01
3.714218769119656538e-02 3.280374562926492987e-01
1.875680146873976925e-02 4.365093049172502626e-01
2.301657203028143611e-02 4.387487373884729758e-01
8.189192321958725651e-02 4.232734910033203457e-01
9.536885634610377249e-02 4.043406523691622789e-01
1.644431608548567181e-01 3.171452980352257311e-01
8.584726002837354819e-02 4.279173025660785168e-01
1.058635785357218834e-01 3.966893067841322229e-01
9.548393360791609941e-02 3.378232799931302210e-01
1.555733135644535858e-01 2.951917921016357638e-01
1.476156595843057806e-01 4.330338096244740198e-01
2.537674376284990707e-01 3.330036789953056409e-01
2.545690492423936524e-01 4.091007347169860475e-01
2.953660371073960622e-01 2.656789064376188225e-01
2.221735878768691663e-01 4.182664333395684775e-01
3.115365759602887197e-01 3.580948580967016071e-01
2.525984056358828722e-01 2.674029753632672923e-01
2.833391891046572741e-01 3.050894007264916552e-01
3.717813423289910157e-01 3.144871362723637431e-01
4.155048189307212203e-01 3.262595005236121892e-01
4.028656037521489708e-01 4.303775025043065083e-01
3.284462860604594470e-01 3.673678798692366909e-01
4.872406448985320271e-01 2.760236179681602176e-01
5.321012031234395590e-01 2.645683400601861468e-01
5.417552385295033579e-01 2.785421081621207162e-01
4.852644867924554850e-01 3.191076266829510066e-01
5.344660046186897606e-01 3.669237483537515221e-01
4.480919020698148625e-01 4.029636775293425899e-01
5.652822363121945415e-01 4.236982876085820249e-01
5.137950278672074322e-01 3.288632644634140734e-01
6.910952479986777197e-01 3.669357887321366696e-01
6.214275548391444692e-01 3.340558167738374440e-01
7.230171461035100888e-01 2.415445554312497523e-01
7.581069065057275402e-01 3.341749389817594285e-01
7.443502629476960175e-01 3.366693840447284591e-01
7.653868124241486326e-01 2.596876693852456230e-01
7.051361463151467612e-01 3.940208443250482473e-01
8.392746967093156485e-01 3.426362996766363356e-01
6.748650594700741356e-01 3.895076566938983076e-01
8.096549709126799055e-01 2.699321826379149636e-01
7.419243843454494947e-01 3.403816681016130774e-01
7.532411787933368519e-01 4.233032743205273341e-01
9.381540622638968596e-01 3.904795540126685394e-01
9.287984546724658008e-01 3.062439244243803094e-01
8.013360868787489100e-01 3.858037231456245553e-01
9.587950232343824819e-01 3.789560269362680645e-01
8.554102880318916746e-01 2.453381223062589545e-01
9.509113720471527031e-01 2.699841392738848711e-01
9.189386364158174114e-01 3.352811249177252151e-01
9.301808758233934826e-01 4.265637973145450235e-01
9.642818475810148726e-01 3.521920561823799201e-01
9.459775306670814565e-02 3.941785434589851755e-01
-2.847123785507280763e-03 4.106088726178149795e-01
-2.129137514025380290e-02 2.807954483325608153e-01
-3.224418007450480239e-02 3.935617531287842752e-01
1.115976157156885890e-01 3.941918297599449894e-01
1.346793090816269245e-01 3.765554932732901317e-01
2.083511462627682387e-01 3.519675895689459155e-01
6.466504627891586643e-02 3.099988514828224129e-01
1.416738291800229699e-01 3.824640653427137660e-01
1.515472575488787665e-01 3.471419815530256692e-01
1.587166797018542130e-01 4.055466881631580867e-01
2.890268310061566148e-01 3.277567226128645927e-01
3.000700634127172473e-01 2.994169520516179461e-01
3.549854350525047386e-01 3.312305720514135965e-01
3.122811184472164547e-01 3.804421179521822460e-01
2.164306845968576865e-01 3.771668184937139734e-01
2.293249344778376941e-01 3.571160155736021191e-01
3.474376596810722084e-01 4.503995222148023947e-01
2.964267490775969738e-01 2.697189270395222715e-01
4.053983697589988999e-01 3.219915164771718352e-01
4.100553379172199309e-01 3.111011661044112975e-01
4.580709352956365832e-01 2.851641705378775704e-01
4.423773850771497429e-01 4.143084167239672322e-01
5.384494507726508283e-01 3.255703950723221052e-01
4.897402634626102369e-01 4.506268970170284605e-01
4.276890997670922956e-01 4.260428383298554000e-01
5.665479021486470312e-01 4.532067057636531837e-01
5.377094978436138817e-01 3.510537583312444143e-01
5.690669993072027255e-01 3.322383467449393502e-01
4.916626052216579446e-01 3.737186607554146001e-01
5.779706244591791275e-01 3.610643366224773887e-01
6.599102829313340246e-01 3.387636347180157936e-01
5.724237292684233314e-01 4.261519811648084577e-01
7.488415771284275824e-01 3.069568645295412401e-01
7.021647399335990691e-01 3.354711905254973425e-01
7.403766943700553771e-01 2.709346065260200276e-01
8.038806908131541640e-01 4.309216696536182223e-01
6.677416246009294509e-01 3.882113673957728328e-01
7.261204781293747468e-01 3.020057545866132731e-01
8.494974425645364091e-01 4.105998481288739566e-01
8.154354463253279395e-01 3.840867510842357335e-01
8.939440279278887402e-01 3.282776023510083352e-01
8.386001313935176338e-01 3.058756794570089421e-01
8.506204866380788765e-01 2.941844738317231367e-01
8.491216229410972760e-01 3.886403871042187763e-01
8.553373558372783236e-01 3.905724362069692979e-01
9.794252473377278445e-01 3.859164955095522043e-01
9.338573079399700161e-01 3.381470191025606198e-01
8.744740578386523966e-01 4.132470891542925351e-01
1.071091116201441595e+00 3.082457410870967918e-01
1.039263746814538703e+00 3.805532901524439904e-01
6.254835942645223246e-02 4.166002617763043259e-01
-4.078498669143788835e-02 3.069835548432541805e-01
7.362370827188539912e-03 3.172256698936427033e-01
8.047524860453675322e-02 2.975731050454102911e-01
1.150565162998676977e-01 4.370679836451046296e-01
8.269397465250377666e-03 4.574427099732306656e-01
1.840613591025550277e-01 2.885346922760909649e-01
1.495223986189761767e-01 2.855397515716598944e-01
1.553698647700118007e-01 2.962141313250491459e-01
1.951750436627002760e-01 2.954183409021220452e-01
1.178362527346884792e-01 4.741531022422394992e-01
2.817286349545702340e-01 4.145291314605544786e-01
2.974706834807422373e-01 3.227613721268415836e-01
1.807059774452486889e-01 3.444163610044159718e-01
3.321969793676237126e-01 4.310855226592516520e-01
3.435198391028049247e-01 3.633975622033505104e-01
3.217380634840931730e-01 4.280003203141925505e-01
3.575047295758145283e-01 3.242618141365498641e-01
3.540246032229909523e-01 4.669686059776699261e-01
4.722141471354805997e-01 2.954916174229301751e-01
3.239361951814970775e-01 2.916029467554535626e-01
4.210644994057150536e-01 4.596308467702109324e-01
4.429857173351407496e-01 3.465339438860209897e-01
5.362217588894012676e-01 3.282907043592878660e-01
4.899049746867500388e-01 4.570945022983170514e-01
5.743152111909649582e-01 3.064353831898992686e-01
4.810150305216747135e-01 3.615549114469802094e-01
5.945056911537219824e-01 4.173369443422675906e-01
5.673460684809171761e-01 3.553717587530462740e-01
5.373821412522419294e-01 3.964944954917929421e-01
6.607635760227015265e-01 3.502562120936796308e-01
5.768345162207398902e-01 2.819602938676238901e-01
5.620761333806966187e-01 3.062502059461268966e-01
6.464410523789368979e-01 4.351669020258024378e-01
6.608771501805951187e-01 3.092085479775803503e-01
6.335842739820165548e-01 4.705769817472164052e-01
7.440368461562122393e-01 3.392957085327660827e-01
8.088932138955174933e-01 4.694888995078246863e-01
7.693408742025640290e-01 3.706086557518974978e-01
7.573121892550543910e-01 3.550177444126726423e-01
8.728266918755971382e-01 4.224233817721240181e-01
9.023237479809869122e-01 2.866172323736777550e-01
7.663420149820402427e-01 3.849479789219875103e-01
8.773986826380362203e-01 3.660435487586249925e-01
8.835144429939850719e-01 4.602678875574968131e-01
9.125743373484036525e-01 3.324141396953912420e-01
9.199683223735289905e-01 3.395370304423507846e-01
9.661000807664932299e-01 3.974741050714668544e-01
1.001605641262443225e+00 4.748060006068391958e-01
9.797283127611718934e-01 2.875172998729518259e-01
9.989850036920865373e-01 3.815845321911468524e-01
5.814871047920397440e-02 4.855377947971805108e-01
-4.775445920527822408e-02 4.771828275938576613e-01
-2.546912318120952284e-02 4.180479189362354409e-01
-3.906635871224467538e-02 4.689982957404539854e-01
6.243423972403820688e-02 3.433423065648437134e-01
1.892326635389562917e-01 3.171650529103710592e-01
9.039111367896188187e-02 3.932419331480469515e-01
9.283220846398458626e-02 3.715448604657831666e-01
2.287890112371555040e-01 3.393370730595187124e-01
1.913648879647548429e-01 3.424768033527667566e-01
2.238650302563407746e-01 3.500815779480268009e-01
1.830769221533521396e-01 4.053580811199684053e-01
1.903590113587342869e-01 4.459267880529743100e-01
2.049180048515939212e-01 4.674646099637937979e-01
3.201605310095386736e-01 3.258452870612349450e-01
3.040310468727994153e-01 3.132399421035926834e-01
2.544308944493407498e-01 3.625784320593632426e-01
3.815704899258379745e-01 4.236561859830255683e-01
3.664064624885258192e-01 3.364727300699063006e-01
3.394932245060702236e-01 4.373121151250833893e-01
3.981172027030358551e-01 3.645280450402403893e-01
3.338016543951993209e-01 3.092076676947693170e-01
5.248789690156220322e-01 3.832076816806492259e-01
5.385285699880106858e-01 3.485472840519215909e-01
4.980578691713233308e-01 3.510985027213432419e-01
5.764873842234810031e-01 3.447486429508539452e-01
5.291509646536349809e-01 4.932817000934132112e-01
5.860131001766264447e-01 4.109029394090900067e-01
5.328450398757602624e-01 4.059987030930762852e-01
4.807929203773757543e-01 3.261401195940692443e-01
5.558198206013088560e-01 3.093676878158210797e-01
5.676466273801253903e-01 3.842191237845757890e-01
7.116330476098241542e-01 4.838082657193084613e-01
5.641293709588575123e-01 3.919796352377841742e-01
7.166982255014782144e-01 4.504686355310836277e-01
6.318622008585381700e-01 3.014473200186866819e-01
6.698761695131888461e-01 3.628400203250229383e-01
6.774325734861590398e-01 3.440960856611263718e-01
7.924000697433237761e-01 3.443457800404438052e-01
7.177693663947899427e-01 3.541687911752374740e-01
7.910795770930388882e-01 3.396366793598810663e-01
8.191236244558864898e-01 4.873937973320888739e-01
9.043524541703411579e-01 4.502720543418347043e-01
9.484981764764842671e-01 4.843338273504525504e-01
8.906075905697634632e-01 4.383451548740808779e-01
8.705357452716114830e-01 4.076652351134563146e-01
1.004130993985632214e+00 4.015239738911713929e-01
9.242533827323182738e-01 4.316284623485239225e-01
9.530138021437976059e-01 3.190150302285958972e-01
9.557880513815897316e-01 3.271705942374408815e-01
1.082924736249317288e+00 4.481764588564684515e-01
-1.213790088376683063e-02 3.341553795263386140e-01
-5.739440271550581840e-02 3.724831204223200687e-01
4.485713851367983257e-02 3.412352490269173200e-01
3.257670305253163034e-02 3.562173887053861066e-01
8.138976418228388576e-04 3.441431206039624602e-01
2.411546160828806351e-02 4.862868026324762560e-01
5.602077131485463934e-02 3.422892351839651459e-01
2.061655711711659344e-01 5.122022053207275771e-01
2.068455618007002395e-01 3.345924775324584655e-01
1.070455170979945914e-01 3.491047589127650452e-01
1.195636657302018152e-01 4.161090632959046909e-01
1.311835561610577017e-01 4.789835638804978979e-01
2.221482217852826790e-01 3.590549072315386558e-01
1.786052447436868862e-01 4.338292856569433975e-01
3.356164497274872205e-01 4.365515035862647109e-01
2.475240691368819079e-01 4.805805640809031054e-01
3.228917546928863347e-01 4.370545705917644463e-01
4.215463274085440304e-01 4.550605320108360718e-01
2.833318265946018211e-01 4.588951632136790693e-01
3.380787930733032409e-01 4.780018286974958008e-01
4.124796423132988110e-01 4.281368782781049820e-01
3.482707731171460486e-01 3.254244189049143032e-01
5.349633381707118440e-01 3.260715929283163339e-01
3.703613892946953090e-01 4.117037197428400352e-01
5.674774096146122382e-01 4.282879690403387785e-01
5.984469946427317666e-01 4.631881871893764324e-01
5.841338511262500477e-01 4.838619180180333545e-01
6.286012545380514904e-01 5.137852972612774183e-01
5.255298908263962288e-01 4.616691740733984695e-01
5.816809321981458725e-01 5.157524729800071484e-01
6.182598560749504868e-01 4.000060321025652454e-01
5.267511110844940170e-01 4.657895124114826979e-01
5.425334346911362404e-01 4.497075029109852684e-01
6.129975280901223122e-01 4.551176624554658101e-01
7.783639765581469305e-01 3.896992515639476351e-01
7.114358753425601423e-01 4.312662319663327359e-01
6.525748376685859276e-01 4.675815923005381958e-01
7.806132786091583009e-01 4.742788397624951857e-01
7.041628285349218475e-01 3.335469009083491532e-01
7.587452645863709266e-01 3.434472414555820863e-01
7.553526391665383866e-01 3.233939285077757075e-01
8.004497843885498565e-01 3.921354957765477711e-01
8.052461116699104471e-01 3.971119636656295082e-01
7.680493351092873011e-01 4.069951497189318590e-01
9.107429231148529425e-01 3.848420865613716435e-01
9.133321889236224456e-01 4.804277423606545527e-01
9.250205196217694548e-01 5.053724001387657205e-01
9.941497266250679532e-01 4.314713285098051854e-01
8.767420313734305415e-01 4.137412201618244634e-01
8.868922471693281295e-01 5.111312475041651648e-01
9.092310462811910021e-01 3.616084548738197069e-01
-6.342229236728158526e-02 5.122510109425664204e-01
1.015342635245046338e-01 4.852100157710904638e-01
1.106871899868100972e-01 3.920872372679241602e-01
1.390759039996199986e-01 3.602282673785884848e-01
4.187875740713293410e-02 5.118441275552254588e-01
1.381774242860819846e-01 5.266900771594846820e-01
1.897378340606860614e-01 3.822195898347217069e-01
1.236924787401191272e-01 5.377820037778930917e-01
2.005976526792336290e-01 4.987811124895985548e-01
9.656702363421752755e-02 5.307502795751899427e-01
2.100890436789953075e-01 3.707199061263228845e-01
2.347344639482695228e-01 5.230775001375650435e-01
2.488965199688836505e-01 5.386242556492235600e-01
3.455063494763661591e-01 4.394343649015124975e-01
3.734165939272536816e-01 4.934662876944568843e-01
2.509513643266870764e-01 3.596980421202349842e-01
2.254464937731595620e-01 4.442900856010381094e-01
3.909921903467835635e-01 3.661523734499459448e-01
3.003838474137440206e-01 5.347651427017736658e-01
4.414009964490435145e-01 4.046531150547394984e-01
4.885332575644684150e-01 4.354758532161471241e-01
3.707867808241755436e-01 4.090016659757520490e-01
3.944342035758632292e-01 4.790206384686918062e-01
4.347724121502850592e-01 4.555623293977188459e-01
5.040732137859116335e-01 4.409020735767685828e-01
4.905379709140699207e-01 4.104553084353022019e-01
4.667232080290911744e-01 3.588707993839194699e-01
5.798449881750111778e-01 3.431827265029406271e-01
6.066839288916546780e-01 4.908059669773305878e-01
6.412088726748521594e-01 4.683286205082416442e-01
6.904710748338771520e-01 4.164883126730269391e-01
6.117660782468067326e-01 3.978001135380304087e-01
5.420498349214464273e-01 4.275661418216185061e-01
6.597978710206061637e-01 4.327799600846515826e-01
5.872680450236383853e-01 3.719986130627729315e-01
6.546301881814651225e-01 4.218787330276986824e-01
6.610612648408933367e-01 4.128324596155557025e-01
6.974613072174630224e-01 3.616789526770866625e-01
8.352579285355802297e-01 4.615675803903477314e-01
8.766767744402632623e-01 4.606710798531786222e-01
8.230348896066553843e-01 4.127785737537775224e-01
8.810021402456127415e-01 4.325156225891260142e-01
9.046691516711790060e-01 4.334375760646888009e-01
9.078330843228072933e-01 4.724980414031370035e-01
8.593250742345227566e-01 3.582136630666675203e-01
8.465381831239119359e-01 4.281113006184986691e-01
9.149693002222424321e-01 3.829852799600534929e-01
8.922238200315483203e-01 4.048133340677280145e-01
9.695341777065145106e-01 3.578822117977087380e-01
9.613828699401396616e-01 4.763844617047251484e-01
1.067279669588592217e+00 4.432028953448435282e-01
8.999588043470518883e-02 5.071003759870007510e-01
7.798170521989365722e-02 3.870272746572807065e-01
4.108932290984635555e-02 3.671031734627544507e-01
9.372119007361853771e-02 4.250266873879033902e-01
1.559605633150677462e-01 3.861580683789141988e-01
1.488571039971815779e-02 4.390944377116762221e-01
5.164710059784635710e-02 4.699886220281397353e-01
1.267167278045243373e-01 3.646641350186779484e-01
1.086855971530224507e-01 3.905894106898998852e-01
1.157115396473527985e-01 5.572953012833581354e-01
2.160533980296219791e-01 5.157297441733912358e-01
1.970652735183746063e-01 3.961774339888515239e-01
2.071328925348283057e-01 4.991643888606459023e-01
2.425509709858568175e-01 3.620368926861265435e-01
2.911000975597682894e-01 4.623249086327405610e-01
3.362778517071344231e-01 3.655839102521739603e-01
3.977315332954480254e-01 4.523551524110800415e-01
3.121953655035032416e-01 4.178016257138524314e-01
4.299555783907758055e-01 4.130044399483274731e-01
3.400121350217840677e-01 5.381099239835354098e-01
3.939593879724568315e-01 3.696377665574769877e-01
3.443455978490560510e-01 5.107559375014197878e-01
4.051300937554458415e-01 4.209010608952769572e-01
4.190502068105605993e-01 5.545441760110063623e-01
4.771560970638376031e-01 5.391758703169370337e-01
5.589042912820714193e-01 5.175466915944426649e-01
5.754085812742166794e-01 4.211921355988481053e-01
6.048878406981674782e-01 4.582262414318276633e-01
4.948613008213698095e-01 4.105238323487332974e-01
5.858702674336081495e-01 4.563041240955511002e-01
6.973568780292629388e-01 4.838921815945671501e-01
6.443171984033814192e-01 3.704985476176023695e-01
5.535146064145793909e-01 4.204376618605751847e-01
6.495641993835031824e-01 5.458411032320862333e-01
5.903945433234843998e-01 5.046400870936137428e-01
7.242694166366278052e-01 4.088270006288646230e-01
8.034656497737675540e-01 4.361755822793295101e-01
8.072219394982055318e-01 4.147224742444292622e-01
7.733483170237425153e-01 5.154937286660338236e-01
8.527261005465185395e-01 4.315736122510809847e-01
7.422491888076566680e-01 4.908753021048582466e-01
8.480740228061500741e-01 3.694211550963280022e-01
8.603696960906166424e-01 5.484632704110226076e-01
8.092937049741407707e-01 4.854510371310818417e-01
9.633305701436424284e-01 4.370056931373816900e-01
9.637775720353447539e-01 5.392811935985257765e-01
8.296860071303046036e-01 4.186230603580965992e-01
8.887273502619548182e-01 5.417348342043153409e-01
9.800976093358914065e-01 3.846966385182832293e-01
9.563181124109239040e-01 4.143954829116482941e-01
1.098917393999628622e+00 5.360426382659395639e-01
7.017344967821900759e-02 4.018513969020224841e-01
-3.704022474519414604e-03 4.682264574248842792e-01
4.551142937231071606e-03 5.572229481646853166e-01
5.105749078063971658e-02 5.329230585908131257e-01
9.649490464749363450e-02 4.605230577336880127e-01
1.772306017921229659e-02 5.512738202459006587e-01
1.161358284429579307e-01 3.945586449180513711e-01
1.355570387434895940e-01 3.890016253803146862e-01
1.236710727056226644e-01 5.595267846949839585e-01
1.487814426695595327e-01 4.464858782938113668e-01
1.607873201417626685e-01 4.939775797747677499e-01
2.197991782738158983e-01 4.562693131173125582e-01
3.104254453974267802e-01 4.736499057091984599e-01
3.275033069468344382e-01 4.607200218526376068e-01
2.502803533254364665e-01 4.152502389124199667e-01
2.135190423767373835e-01 4.943420491615729828e-01
2.912604275758560735e-01 4.092215916233383211e-01
3.453309998005086312e-01 5.235623877502407764e-01
3.859569275901172380e-01 3.838304520110009110e-01
3.540542475293682601e-01 5.143532172980186390e-01
3.791848393036048037e-01 4.678918265863731829e-01
4.778243697754138153e-01 4.108914640488259828e-01
3.741766930589247586e-01 5.335000013617517967e-01
5.440110988401660741e-01 4.128519567295867443e-01
3.916534281557827457e-01 5.433680096683819460e-01
5.134133614317171190e-01 4.288062523808478521e-01
4.293615314334264244e-01 4.900811756699410826e-01
4.706209900449382366e-01 5.600555609044457483e-01
6.410610466232542493e-01 5.271189968739156129e-01
6.767024827040561963e-01 4.410923832335340578e-01
5.236848518530232699e-01 5.086409737079550242e-01
5.688660344345985997e-01 5.190935860707168725e-01
5.546503163750576837e-01 4.484836643202084749e-01
6.915266353394442511e-01 5.673862309820900673e-01
5.971242412117110376e-01 4.703583448175544524e-01
7.892339913893424708e-01 3.907555825141482697e-01
7.110880587525009178e-01 5.295616333801264064e-01
7.359515712777735530e-01 5.505125492331007786e-01
7.406094908022343715e-01 4.412104135601142563e-01
6.850886185811344564e-01 4.784623276624987986e-01
8.960423661136758255e-01 5.627139376187059172e-01
7.201536469883265124e-01 3.863758393691498760e-01
7.517187924736351556e-01 5.518218768764231452e-01
8.328569702331324320e-01 4.352223335663844006e-01
9.285600684040411501e-01 4.475979228078216243e-01
8.765984067839743821e-01 5.195253917825675138e-01
9.985405904514306208e-01 4.155128131398007074e-01
8.806989759320116296e-01 4.198073762972729384e-01
1.048865438643133530e+00 4.919088433993420439e-01
1.044133332294697736e+00 4.178887747613724279e-01
1.072757982902562857e+00 4.396701150235732269e-01
2.401882605613339661e-02 4.433103478865886293e-01
2.256705734501365454e-02 5.506800926765671456e-01
-2.469363360435094384e-02 5.928280170373312341e-01
1.297894533813932771e-01 5.406823482249585311e-01
1.307479153662136073e-01 4.568307869641392016e-01
1.853199846913908266e-02 4.650744629924410400e-01
4.651122629183025714e-02 4.668901623779834198e-01
1.934673765734843398e-01 4.342690216384422208e-01
7.482847815712365125e-02 5.615470119674101923e-01
2.665058013254212321e-01 4.820689577093381084e-01
1.430456581334160759e-01 5.770200621248644524e-01
1.313849623921472531e-01 4.693940963478424599e-01
3.010535994819199535e-01 5.462712202031287934e-01
3.123851106495642016e-01 4.961639333666788554e-01
3.207699794420549311e-01 4.608254807476694914e-01
3.730882447994039453e-01 5.575874082900433848e-01
4.084260041652882922e-01 5.531113590434039162e-01
3.856695498308362891e-01 4.378970178465610430e-01
3.738535912328340705e-01 4.151547589969312724e-01
4.634155060902961365e-01 5.596086652468464928e-01
4.069476896102929286e-01 5.665702494825790581e-01
4.937658953072219248e-01 4.715282405368679264e-01
4.745980969557048734e-01 4.263374037189755494e-01
3.698938094266500665e-01 5.546942769451731481e-01
4.235888980659238134e-01 4.810337014069626660e-01
4.979048902564195411e-01 5.889059561352547600e-01
5.755989018675135016e-01 5.097577960613831616e-01
6.017532197882129452e-01 4.498223255904207907e-01
4.771785845878180332e-01 4.509944311398347838e-01
5.991442095522376832e-01 4.672360526501235789e-01
6.976759975743096476e-01 5.104549452660481768e-01
6.336585412408178852e-01 5.483838313530960962e-01
6.430054477793258894e-01 4.347525862205102176e-01
6.002803783258179315e-01 4.907458361070215491e-01
6.305860707404816745e-01 4.414238028070428532e-01
6.735589743650174377e-01 5.604409872896256584e-01
7.929861502268894524e-01 4.526722787469781850e-01
6.795289179918800881e-01 4.071929499444105205e-01
6.618546165464167519e-01 4.733491816539382446e-01
7.187248834851136525e-01 5.007256669166165741e-01
7.262839610397344714e-01 5.253517957492895851e-01
8.314626999490560832e-01 5.827826990466835611e-01
9.021386863049170035e-01 4.243229121037599416e-01
8.693976037473097884e-01 4.734021180889328440e-01
7.882256894995718355e-01 5.100248168835497253e-01
9.951361420326492180e-01 4.290467026831155106e-01
8.209946390574827113e-01 4.396714078313120333e-01
9.259481663071853497e-01 4.528470876381239796e-01
9.986587347186657304e-01 4.534524737834702002e-01
1.052539432382044726e+00 4.256531869206650054e-01
9.310802567439648847e-01 5.938754600856812615e-01
-8.534170999593829188e-02 5.709999648086907520e-01
-6.324644771491001738e-02 4.517480261205172321e-01
6.494188738307829500e-02 5.849672843979909498e-01
8.336718715478799724e-02 6.192626184739555839e-01
1.772530126599555222e-01 4.499365052103118656e-01
9.327282088721758346e-02 5.138751079176689940e-01
5.732838777276144659e-02 5.517448010569132588e-01
2.139845912866304711e-01 5.678629386130688017e-01
2.177824112393281497e-01 4.721790674775981356e-01
1.931795399689953951e-01 4.554384041625770263e-01
2.526483337197527046e-01 6.060711364093910314e-01
2.196015196968633676e-01 5.236002763235853008e-01
2.877268882470304656e-01 5.987368430384618634e-01
1.784067435314916628e-01 5.707105983767397639e-01
3.590953344982750206e-01 4.616914662403793224e-01
2.590164862293617976e-01 5.141185510912863466e-01
3.390089480057706939e-01 5.115860530747067259e-01
3.546510291725146757e-01 4.976372998859442953e-01
3.443509655877117770e-01 4.821300898331166707e-01
4.107723729315436723e-01 6.075679680391786741e-01
4.971482337502822202e-01 4.964558667102393352e-01
3.289567509150889135e-01 5.468908088742273632e-01
5.307031101094985548e-01 6.105688550818045846e-01
4.973277423930353991e-01 4.949142765021592449e-01
3.966440191728632381e-01 5.123816061372710173e-01
5.310028627991876249e-01 5.645249018544691300e-01
5.523368290775199085e-01 5.773428527921984355e-01
4.625354801264183191e-01 5.235420295500161636e-01
5.503325899722023573e-01 5.202291694852964055e-01
5.731918963660030952e-01 5.409357040254406668e-01
5.213214470679528034e-01 4.221294909510018845e-01
6.073370784044331838e-01 5.377142266238320589e-01
6.248360659972380660e-01 5.229457132753569937e-01
6.401776716584054450e-01 5.825509347051244236e-01
7.420320774547773945e-01 4.502120757848170340e-01
7.247587632762559906e-01 5.246465373955262468e-01
6.312042759029812267e-01 4.376147971299293449e-01
8.028199041548510495e-01 5.631835260260121823e-01
6.915640113386855026e-01 5.373602253950756635e-01
8.587171367723769322e-01 5.246407354599399442e-01
8.202508248824897930e-01 5.553963162823291055e-01
8.258960687950485102e-01 5.958611677979571697e-01
7.910598096469931839e-01 4.651348224643621632e-01
7.801737177037313398e-01 5.088812560173188171e-01
8.453237320991630055e-01 5.199621196405164181e-01
8.349304354284854401e-01 5.161229038019253812e-01
9.192205090708768234e-01 4.811331637482163526e-01
1.000861524143394021e+00 5.210645996738737518e-01
9.789217524825830630e-01 6.104481180013958674e-01
1.055390981947099682e+00 5.489946213644969486e-01
9.010607205069558479e-01 5.488584648431256152e-01
-3.901538252785152761e-02 4.894028656455960413e-01
4.105176195958458452e-02 4.752241285944729943e-01
8.718841501510962710e-02 5.952701236139495977e-01
-1.243343010824926598e-02 4.703932707248326128e-01
1.650570155827604246e-01 4.461090842064681095e-01
1.596237404898650791e-01 5.893830318262490708e-01
1.606575784322366862e-01 4.467604779526241354e-01
2.283656767344801608e-01 4.810936800566040228e-01
2.345615593088192785e-01 5.401479262421955418e-01
1.451291854699464923e-01 4.749668338315932714e-01
1.022953426459423804e-01 4.868581305394673597e-01
1.432519646082492937e-01 4.413312640102521334e-01
2.729602795967231432e-01 6.354339555698782505e-01
2.628830505793695038e-01 6.040836309055298559e-01
3.740775234555051565e-01 4.561493270859615645e-01
2.850863841025250700e-01 5.243576821096518348e-01
2.697537527650935019e-01 5.835128698011406989e-01
3.507505564328773362e-01 4.735848947887421057e-01
4.491565397239685176e-01 4.638567130325507160e-01
2.899366100523581014e-01 5.911668824913693943e-01
3.854739650549349195e-01 5.705197879461769706e-01
3.258656055483075131e-01 4.560035910424533045e-01
3.968983404590336606e-01 5.055431154554581585e-01
4.655625017731968018e-01 5.036273136941076256e-01
4.263159032428120998e-01 6.302356557487377442e-01
4.265395545267796074e-01 5.405055579916897557e-01
4.647335929818948164e-01 6.023717336867372429e-01
5.638234790177460987e-01 5.640991562491545208e-01
5.470881350677666566e-01 5.316580828918913149e-01
6.784370343426179284e-01 5.249655473171342956e-01
6.314934415909236876e-01 4.576342756835997116e-01
6.249166831783757869e-01 5.911643114360036755e-01
6.337698614984171863e-01 5.854633724460706068e-01
6.928521343468468929e-01 4.619779714629335121e-01
6.754263499399736359e-01 4.462402831401087733e-01
6.181885822922716933e-01 5.746453958976509568e-01
6.639736458318147294e-01 4.501279798382509245e-01
7.336799451649581583e-01 5.796424942382769618e-01
7.160380834329674871e-01 4.781201110491132278e-01
7.261595294290408287e-01 4.446177868140031575e-01
7.083478944973283786e-01 5.324863589470807401e-01
7.630795970417473262e-01 5.255959881860201577e-01
9.226514893050880017e-01 6.008476665345247048e-01
9.253454700998352545e-01 6.258047232904202506e-01
9.133953911951940841e-01 5.275409081162832914e-01
8.146671649645542690e-01 5.843412750375784892e-01
8.422358088613072225e-01 5.006773295755415631e-01
8.961217238221573789e-01 6.275707169245648975e-01
1.033323901844079407e+00 4.909186404666931458e-01
9.549510060256373167e-01 5.354696994114729325e-01
9.095435660500926778e-01 4.438461027583909257e-01
1.381977885344427837e-02 5.600474292155668277e-01
4.589273175776491243e-02 6.356831324468427136e-01
-3.233389111572503721e-02 6.391961521890848763e-01
1.921446593353214050e-03 6.445357968387921410e-01
1.172020185260709557e-02 5.398966284954421768e-01
1.472882489286882757e-01 5.000407918627943760e-01
4.343445303197773777e-02 5.137467151326194914e-01
1.072866450901177188e-01 6.371847159913500702e-01
1.101481317184062059e-01 5.963745276849679033e-01
2.469722538772761156e-01 4.626701191573177052e-01
1.547525668442750191e-01 6.405453312919004993e-01
2.363417555067157116e-01 4.938625385575249327e-01
2.386341070018607458e-01 5.400419547187321756e-01
3.270843986503595424e-01 6.185219664763746961e-01
2.448355881073961959e-01 6.566129392965429634e-01
2.095576973563767487e-01 6.419303507340275994e-01
2.394534065648734056e-01 5.708549837208978239e-01
3.237804262826879942e-01 6.246841858636938971e-01
3.561012322384225492e-01 5.162823849826978506e-01
4.225629905072300074e-01 5.364033798838819811e-01
3.850354254732725745e-01 6.232499716161549186e-01
3.912410314805422340e-01 5.660097645480456352e-01
5.017486126514494327e-01 6.253419945934007851e-01
4.967276295549103993e-01 6.019654641147527130e-01
3.990372361989075189e-01 5.690460764977152142e-01
5.195939251296285422e-01 4.882208830012099710e-01
5.976677354995906244e-01 5.951356644681160546e-01
4.606294387612384633e-01 4.843460334769706943e-01
4.807131694271962186e-01 4.889639583838512604e-01
5.979488307573039840e-01 4.795092402912990437e-01
5.817559645669997392e-01 5.177322608880455812e-01
6.507116596345022819e-01 6.024668313390451058e-01
6.676720219969594083e-01 5.790817674134159931e-01
6.712400122262064395e-01 6.135192457509998087e-01
6.802553524334076229e-01 5.028191272989200877e-01
6.218821514240679971e-01 5.800096440060517056e-01
7.810039638233019499e-01 6.035307156325141476e-01
7.815595639785717363e-01 6.154370893848256641e-01
6.761306798860701184e-01 6.301490833425609228e-01
6.862539225189202563e-01 5.719124489508432552e-01
7.830954148397469838e-01 4.863533423863779515e-01
8.346246484535453369e-01 4.829976732971299480e-01
7.501152480833229719e-01 6.021726564586231678e-01
9.383069025052641621e-01 5.481092748059550601e-01
9.412924226907930514e-01 6.507852588191902488e-01
9.461146253508705417e-01 5.443360768099898550e-01
1.008680688581313767e+00 5.094527391419060303e-01
8.877117614101887044e-01 5.939772646294845249e-01
1.025047278381608251e+00 5.121909189367996884e-01
9.427356426409805312e-01 4.655570775789379390e-01
9.189746749805957071e-01 5.259458905918771299e-01
-8.104854495338068010e-02 4.844556966667016851e-01
7.411407102547466763e-02 6.566717885786785835e-01
-3.269343322113728995e-02 5.485949327118586627e-01
-3.682436207564551700e-02 5.641144682511994857e-01
3.889524012348044568e-03 5.936173043517062320e-01
1.354771092727884430e-01 6.232317320446612019e-01
4.086135525720126227e-02 6.398394396104067905e-01
2.076664651125276206e-01 5.342385331927416159e-01
2.547095105940293536e-01 5.475029850113045660e-01
1.315105483344902737e-01 5.116653786680476212e-01
2.924473545094509741e-01 6.769013787379968283e-01
2.766723521470613179e-01 5.400318228583456115e-01
1.772633791586732677e-01 6.432191255615178349e-01
3.239173299776493820e-01 6.183413744947290347e-01
1.828257277158037986e-01 4.979540549853371245e-01
3.142609178251434265e-01 4.878990682383250732e-01
3.835850039583015292e-01 6.755528078629687849e-01
4.355157390441331544e-01 6.459292294259029177e-01
2.677255144234806927e-01 5.026883250062598174e-01
4.757799058829635941e-01 5.884287499169529312e-01
3.224366919783862029e-01 4.809597392539016192e-01
3.430534011326124011e-01 6.557194818362825917e-01
3.998677771804987069e-01 6.291858234172462705e-01
5.474732673468791777e-01 5.509799485125119745e-01
5.662712882774836309e-01 6.564450125378390455e-01
4.243235563427347201e-01 5.055663856334542405e-01
6.002457748755133382e-01 6.475924333436251512e-01
6.048845033763100565e-01 6.133710907855813854e-01
6.516076019449975609e-01 5.643577566515383115e-01
6.437441784471911177e-01 6.348750172095845024e-01
5.872498436969838531e-01 5.383839500061986527e-01
5.429794165335869449e-01 6.705800269302988337e-01
7.038373738033272264e-01 6.286203964922203458e-01
6.102951327322917452e-01 6.440218792945865411e-01
6.192466778517979886e-01 6.070585043756933086e-01
6.324265447365754467e-01 5.705413751234971187e-01
7.422138063744182501e-01 6.238307559658982093e-01
8.234864072670542434e-01 6.715667786937402628e-01
8.121091527053170278e-01 4.889934710003552842e-01
7.574098932967933129e-01 6.252713043428232975e-01
8.736510372358176069e-01 4.844750826214214712e-01
7.998985571035118758e-01 6.670573061066220610e-01
9.255234484124191807e-01 6.568290147426607550e-01
7.906264808755046891e-01 5.444034484384712158e-01
9.655938639032110027e-01 6.639715599657320944e-01
9.927401371815862685e-01 6.199880962541444163e-01
9.620215578279087687e-01 5.304475394447170089e-01
9.820629342558777619e-01 5.326377883214407083e-01
1.028406518632362099e+00 6.009805451356411421e-01
9.367011360618295868e-01 5.097103290233221395e-01
9.248738677377374984e-01 5.106186111247452697e-01
8.322914610596915397e-02 5.737515371987026436e-01
3.339190936705241364e-02 5.294037319277554721e-01
1.193422618206311792e-01 6.984004218904266148e-01
6.294980550313387935e-02 6.899977120073790271e-01
1.740227325029185534e-01 6.351310337442377385e-01
2.858650652269618953e-02 6.320249916556610614e-01
5.648595388510607718e-02 6.790422000352892562e-01
2.183283469600073301e-01 5.361092982015620567e-01
1.307446324498839352e-01 6.367050301815029290e-01
1.280169986530150517e-01 6.685385975349437127e-01
2.014903973238574564e-01 6.294316632176051307e-01
2.110043105403152097e-01 6.616375180708919945e-01
2.982872315780407124e-01 6.608475753368973082e-01
2.330330543791744868e-01 5.715360823655938338e-01
2.285292116818694041e-01 6.799041718034321002e-01
2.234992144050504392e-01 5.710645944871494128e-01
2.268193306538908716e-01 6.311665233134331476e-01
4.319409147630872692e-01 6.071476934898203393e-01
2.669713099739238205e-01 5.705348520102252463e-01
4.123434746807355111e-01 5.322935046525965053e-01
4.039424347091574719e-01 5.675311576786713497e-01
3.289992559397708627e-01 6.566479814590822084e-01
3.979950499058877988e-01 5.362587450132887401e-01
4.914856142850893006e-01 5.880128918336801069e-01
4.449009637559691033e-01 5.205641566059016068e-01
5.975389475311416732e-01 6.186774342190246578e-01
5.086593664184497765e-01 6.173737438215035622e-01
5.306629608450752489e-01 6.578535601892372409e-01
6.332252935251239112e-01 5.604250635603815756e-01
6.661256604478119625e-01 5.590463976682044089e-01
6.272249070872558674e-01 6.886342028383426461e-01
6.595144431253583406e-01 5.107560075586448090e-01
6.643501856151966534e-01 6.712190164821040250e-01
5.705163236089191292e-01 5.401524730599898128e-01
6.620206987889080130e-01 5.779095420799142957e-01
7.961475763320217114e-01 5.171678938097535871e-01
6.553986989561039200e-01 6.266419883274609859e-01
6.624450249740331254e-01 6.235208264569526149e-01
7.862018888554044294e-01 6.104358489862042880e-01
7.643866108755418276e-01 5.937734633729957467e-01
7.740610140694924590e-01 5.774970075764418453e-01
7.895957968879232514e-01 5.611837956575759234e-01
7.744907911495030328e-01 6.124479042031503173e-01
8.812934606595044240e-01 6.090072281170726409e-01
8.816108325580923610e-01 6.621813162413492382e-01
9.825969561748656433e-01 5.124788180498929258e-01
9.010717167087343160e-01 5.940468530814448922e-01
8.597979051268876960e-01 5.665884535719044601e-01
9.435479965134446756e-01 5.081084214355080508e-01
9.665197367691451547e-01 5.203955684757053390e-01
9.811394536058658522e-01 5.397991970481478274e-01
-7.965147261402444334e-02 5.328290651262087563e-01
2.293829987466291728e-02 5.205887292592065174e-01
1.944628907986894334e-02 5.320680509376158884e-01
9.770601721907049009e-02 6.498517584661314128e-01
1.069839509168118985e-02 5.927559294755436747e-01
1.447748150876570494e-01 5.456063911397279753e-01
1.825646329793113309e-01 6.522970526383662371e-01
2.282676095368524616e-01 6.403698596314764124e-01
6.891805018526643567e-02 6.018248889843343941e-01
2.177223579617563742e-01 6.138331590074609379e-01
1.743497208057570580e-01 5.701184971996871020e-01
2.579775918620530462e-01 5.511176248044479253e-01
2.927084242367067324e-01 5.761954964522794098e-01
2.754944054382468255e-01 7.043550830270245422e-01
2.986329813458076243e-01 6.937918954963393503e-01
2.178751387385176597e-01 6.220624238593920330e-01
3.508715396042360601e-01 5.524685642604664215e-01
3.792298912167212377e-01 6.518440449435304318e-01
3.517825321472777822e-01 6.788423098438579606e-01
2.806399074800092208e-01 7.056881030426975787e-01
3.181937467583701995e-01 6.740518119679329567e-01
3.512503242415397908e-01 5.223568660695484533e-01
4.594578248320154712e-01 6.298397061660431229e-01
5.087947067509004384e-01 6.923081121819762984e-01
4.732110636265958181e-01 6.250635836094206033e-01
5.176102231181903823e-01 5.867094494260599591e-01
5.802005317899452397e-01 6.725689901400646598e-01
4.717549153807159557e-01 6.581121508367688833e-01
5.028977831294743073e-01 5.768296247696020895e-01
5.948554037463975597e-01 6.080320157773910772e-01
6.155790078093130724e-01 5.672796494039618054e-01
6.716989324816046159e-01 5.422987900401136097e-01
5.415441671437881688e-01 5.612027261280054802e-01
6.605602354924535735e-01 6.901377777696292570e-01
6.479684926168819414e-01 5.374990135328041596e-01
7.973111532384504763e-01 6.564905901773034902e-01
6.766150857004921138e-01 5.655672049965574377e-01
6.700069362971979858e-01 5.423112532308690392e-01
8.037942142762847242e-01 5.431416133003772462e-01
8.159209261958305648e-01 6.004256095842975816e-01
8.254956346221181684e-01 5.935608869032548141e-01
7.434074797838492454e-01 5.200753559087565314e-01
9.068259362404841317e-01 6.853437585253197017e-01
7.860331119304340142e-01 5.750477307982677644e-01
8.710816133067459388e-01 7.073659092848865182e-01
8.734203301019910493e-01 6.316179703827067282e-01
8.216220842782973044e-01 5.318647971479494307e-01
9.876006231047183004e-01 6.225791939924096852e-01
8.731273632585480060e-01 6.645680954670302176e-01
9.206272884491462083e-01 7.003741522819126875e-01
1.097608141627642642e+00 7.099189787039756894e-01
-6.355609799439296270e-02 6.584559573004105104e-01
9.552463753904323618e-02 6.650947380193645841e-01
-4.648218480879350717e-02 5.921873010507350266e-01
9.417302384350972888e-02 6.159780962309190366e-01
1.269031757508717884e-02 6.531058488663737949e-01
1.706713445431979892e-01 6.760834434777643898e-01
7.280117035708530415e-02 5.785336041133271046e-01
6.210025185137373060e-02 5.949634060880444331e-01
1.782725099320482953e-01 7.221633124152639915e-01
1.337333392160136025e-01 6.894056208005183706e-01
2.899245930245652469e-01 6.132387594851014256e-01
2.748177055340246255e-01 7.384719869654894353e-01
1.887454477738005620e-01 6.495594980171669475e-01
3.350429936455636692e-01 5.676289740027936626e-01
1.951626608041257538e-01 6.676653336757887303e-01
3.187978305103522647e-01 7.213156596330552173e-01
3.516531088579777364e-01 7.213942937914961107e-01
3.444244949038055559e-01 6.652409588090304471e-01
4.246593946533779862e-01 6.225025253095920474e-01
3.611895186337076846e-01 6.798368665968923530e-01
3.120853464198972693e-01 6.324026470023944579e-01
3.498594167840447522e-01 6.331363009633030892e-01
3.426934038282911099e-01 5.502036794087159510e-01
4.672776787965938206e-01 6.010784478656395757e-01
5.211078136523645821e-01 6.518572976455913048e-01
4.971914634905007513e-01 7.116740286664634541e-01
4.298708833577848942e-01 7.271659813785021909e-01
4.569053307320098956e-01 5.496409309873306892e-01
6.523534857391393160e-01 5.724344976895587855e-01
5.724019245405506107e-01 6.128905826021356917e-01
5.537245222396420807e-01 6.424863931020886598e-01
6.962539989098220916e-01 6.248631523475680627e-01
6.659442578070393637e-01 7.310787163392815646e-01
6.499408493978081625e-01 6.050696501056784804e-01
6.766979480029873262e-01 6.993698397707523995e-01
7.376999849257335207e-01 7.325950077525742454e-01
6.876233215789969710e-01 7.272373245300256528e-01
7.161332229871184563e-01 5.429419469115049912e-01
7.888790361189729206e-01 7.276125250098688380e-01
7.277040933705110071e-01 7.198152870380549739e-01
8.681751416319242187e-01 6.038112342990323844e-01
8.767604714071773886e-01 6.050625554183395316e-01
8.653247555680957381e-01 6.399841956383507391e-01
8.014097118158752808e-01 6.259741355348239500e-01
8.601688506104389065e-01 5.558772175104547131e-01
9.757919591874674170e-01 5.991438115954763610e-01
8.844505481374909106e-01 7.307504843779564219e-01
9.195095640489643340e-01 6.191312943365986365e-01
1.028275220181803729e+00 6.090941953122782637e-01
1.070612302773819469e+00 6.352112282994013537e-01
9.756751405864924065e-01 6.037324982783967009e-01
-3.794650380765205583e-02 7.549732631434477037e-01
1.751889797912785027e-02 5.734350644618126935e-01
-4.442311426779569500e-02 7.158101019902243234e-01
1.397545699116709839e-01 7.519654479765631727e-01
-5.561229725714850192e-03 6.104437473461600261e-01
1.658674654001006388e-01 7.246328137750702725e-01
1.848309708928243256e-01 5.944233785358836730e-01
1.926307911638593384e-01 7.079990477347308797e-01
2.408321161074453154e-01 6.491643457865475808e-01
2.097956072526578342e-01 6.002695129654129769e-01
2.488751232834791605e-01 5.633479223256895319e-01
2.914653678456566865e-01 6.946817548767056927e-01
2.027923202826669158e-01 5.999737955721133886e-01
2.543797696414468179e-01 7.082989048394433551e-01
3.655487509947035196e-01 7.527696793415423748e-01
3.081103160201071889e-01 6.195317993912340393e-01
2.449045436934395026e-01 7.055953879723519950e-01
3.591484537621479900e-01 6.038491659653703048e-01
3.670542076458568892e-01 6.386286178810951508e-01
4.388242903354713786e-01 5.768237805100573379e-01
3.382840169843120415e-01 5.960299492200779037e-01
4.160484569155444845e-01 6.257771916727312700e-01
4.585169821543269020e-01 6.571616306822329889e-01
4.283899597275732107e-01 6.970010272948046204e-01
4.945838933630373191e-01 5.850273998263522124e-01
4.753458662112698963e-01 6.810226930237955889e-01
5.444366261095465731e-01 6.519191188467103881e-01
4.773047635173217618e-01 7.259285405872077934e-01
5.654554085083554060e-01 6.879894307205235426e-01
6.530734058715818025e-01 5.691839763791131102e-01
5.240696987072619439e-01 7.061066874434265284e-01
5.404507606203126091e-01 5.610595199249510667e-01
7.355336096774149901e-01 5.693590097802816441e-01
7.321390501095584868e-01 7.561002417324594882e-01
6.580438236457504253e-01 6.841700478645432737e-01
6.227177734366472484e-01 7.593514057128113448e-01
7.989395370079115377e-01 6.184124681381705235e-01
6.548723948478295531e-01 7.151747066958716870e-01
8.599031418628743095e-01 5.895185714074883121e-01
8.588114221211149424e-01 7.323814250754339117e-01
7.422290898312077223e-01 5.966395110699894699e-01
7.601684746777674917e-01 6.161441956462556657e-01
8.241574665463430316e-01 6.015220803320493470e-01
8.241743583703233789e-01 6.746894412355435300e-01
8.993970828938698814e-01 7.598628992222493661e-01
8.305102999535851627e-01 7.393634264453821103e-01
8.684613181764714307e-01 6.013030365061804439e-01
1.017202393223539891e+00 6.744009924558370672e-01
9.993873474791732381e-01 7.395047955169704590e-01
1.032995993167187709e+00 7.108892647933526820e-01
9.674822243902623242e-01 6.235779396836010902e-01
2.347294922629972191e-04 6.575870656932464309e-01
-4.172980259640254874e-02 7.261286146620389292e-01
9.483536920301077755e-02 7.627871642666609331e-01
9.044356513545243059e-02 6.826778975190697096e-01
5.178196779862066779e-02 6.605070887449655537e-01
1.645506108424634739e-01 7.266652784593049530e-01
4.053948428083881117e-02 6.985588940614722020e-01
2.187371311774208571e-01 7.488996409046858593e-01
1.357891274221096345e-01 7.448115781573945160e-01
2.487993007153560809e-01 7.039459290905425437e-01
2.753669065930710591e-01 6.091828332455928585e-01
3.074114812611684067e-01 7.495058477894753768e-01
2.208154746369216381e-01 7.398660581253083679e-01
2.606146644896428777e-01 7.382132420961460273e-01
2.450945444202847212e-01 7.112122348381930692e-01
2.139697795992368534e-01 7.761877337008972200e-01
3.628424275302230551e-01 7.611951936035470379e-01
3.716011503312682818e-01 7.160502787110425427e-01
4.401545771357726622e-01 7.792163748154228298e-01
3.544015179584068531e-01 6.392294796809703250e-01
4.503486790415861529e-01 6.763459172735112324e-01
5.199006796237105599e-01 6.924561631131781470e-01
3.616821724911357117e-01 5.887921878890332028e-01
5.100235975019825618e-01 6.491859520547428319e-01
4.353859217054910080e-01 7.151474198819494088e-01
4.482636585049876166e-01 6.548117897620540084e-01
4.958133233500667258e-01 7.359567816393689510e-01
5.839500285092826815e-01 7.641356625874448083e-01
5.158475496907615199e-01 7.792214694505329442e-01
5.883995623615080328e-01 6.525005452854953925e-01
6.882236623452974156e-01 6.154318533505355182e-01
7.121815099352813982e-01 5.843852362075838691e-01
5.719230473816460103e-01 6.882047243856965757e-01
6.141128151714857486e-01 7.258395963041025523e-01
6.984444735585155772e-01 6.300606456264605804e-01
6.901389823670125434e-01 5.830477898249941671e-01
8.011728385005234543e-01 5.902154301298008221e-01
7.037549343780231670e-01 7.612986892320722232e-01
7.636032070774179115e-01 6.890069955970403726e-01
8.099055770041359015e-01 7.198891929005810653e-01
7.645231911271618275e-01 6.036737976138021322e-01
8.439620983465884185e-01 6.740187850724689289e-01
8.622310577813382393e-01 7.713097910850288397e-01
8.739296087751444730e-01 6.193081513398006610e-01
8.473987618663512134e-01 7.557540653793826113e-01
8.521957306438955326e-01 6.409992126319544736e-01
1.008635409877730149e+00 6.758156717432842742e-01
9.769319096302832017e-01 7.666933704815157569e-01
1.031480743605857509e+00 5.844150331971953438e-01
9.802215906951705637e-01 7.167972092349186308e-01
9.275836463527860065e-01 6.157104774025990990e-01
5.505288611681860567e-02 7.476259255442487817e-01
1.165250835692713677e-01 6.113449577142280322e-01
-4.990167353012803925e-02 7.978191455119097997e-01
1.009789569789683594e-01 6.195275832532611826e-01
1.124513911223394697e-01 7.293309988392906451e-01
1.372254093437547950e-01 7.659176343623030903e-01
1.661099354212976220e-01 7.104159046070119832e-01
1.151962063694814964e-01 6.396358200872073185e-01
2.568412338291755637e-01 6.894464145079476358e-01
1.342533888038663914e-01 7.301740538913576994e-01
2.349959393396405527e-01 7.189484344326351195e-01
2.955512270142230946e-01 7.214398400223891450e-01
2.163780483568229496e-01 6.186222940116196112e-01
1.841374274535598765e-01 6.987570490214244368e-01
2.322184114691681622e-01 6.287350286639257213e-01
3.661825863239114298e-01 6.908533575167591367e-01
3.656993387903997306e-01 7.702771395356583506e-01
2.508117009876678072e-01 7.912532102669229683e-01
3.708160251891092218e-01 6.659705829497445384e-01
3.772017324033503094e-01 6.446715148477989432e-01
3.664510037651610985e-01 7.219186951989102763e-01
3.586883574997110080e-01 6.900719960070539338e-01
3.966943853227630767e-01 7.558994377539043352e-01
4.080063749646006821e-01 7.458894120319701226e-01
3.826478767848994766e-01 6.877031814533385301e-01
4.946997551883103306e-01 6.812337892086476332e-01
5.237805420796720623e-01 7.690460182003103773e-01
5.445891527480972716e-01 7.634291707763847246e-01
6.059333668140594042e-01 6.392196082740905227e-01
5.396672754186293552e-01 6.315410988689788008e-01
6.557614030146197148e-01 6.192612947316643579e-01
6.912872737648251276e-01 7.109881700787591408e-01
6.261673914916173755e-01 7.125732785108858103e-01
6.675523284856027528e-01 7.239159280305853539e-01
6.885070683222288546e-01 6.612048499828206971e-01
7.797230774813788123e-01 7.233630311290935033e-01
8.190881853228066944e-01 6.261132936835442919e-01
8.282779359674576902e-01 7.251573615571198506e-01
7.957833837820447176e-01 7.882427875282089769e-01
6.924927583294657740e-01 6.378058856271741073e-01
8.141345862517963550e-01 6.595732452553023650e-01
7.232879777039897817e-01 6.582497623083096716e-01
8.781244984087666072e-01 7.364949509302478603e-01
7.648694635995144653e-01 6.646754431537842400e-01
9.514179250127801080e-01 7.305494820933803313e-01
9.238360934244888023e-01 7.947546482942120516e-01
8.857353515956569723e-01 6.166476805567666641e-01
9.640055172202847134e-01 7.280267072748378698e-01
9.696181858998524916e-01 7.908803187897531783e-01
1.016097310425322808e+00 6.135603947681158576e-01
1.029527932447230176e+00 6.132974449213385304e-01
1.408643439886232696e-02 7.205331852957843619e-01
-7.942254015989504146e-02 6.593035132667335319e-01
2.370879005266438716e-02 6.838737112284246633e-01
-1.341565582208138763e-02 7.433667663102784262e-01
1.686477435456767981e-01 6.278208568589401795e-01
1.541284186716438132e-01 6.906011378134849776e-01
7.431938884959282676e-02 7.787625664697633843e-01
2.263383067924163161e-01 8.163204873826255259e-01
2.466296907549209716e-01 6.449149238797616812e-01
8.225878161765097507e-02 7.695120541220960009e-01
2.528113798244106536e-01 6.498002237771932643e-01
2.345402964976328608e-01 7.488186267918026662e-01
2.164894819000675041e-01 6.538154732641997535e-01
2.279799931107436284e-01 6.763232857858557656e-01
1.815358242045225223e-01 6.751424451945858829e-01
2.497271840452865710e-01 7.551276303687757263e-01
3.474744993982991081e-01 7.551249600009337648e-01
2.985962545617459885e-01 7.389147564713212102e-01
2.840877986505904729e-01 7.729065493575044687e-01
4.679885646811408062e-01 7.730171883113703402e-01
4.462743138296934031e-01 7.343541910803019768e-01
4.725076101773771908e-01 7.128278718222733623e-01
3.915150205092913782e-01 7.757311732822366190e-01
4.634011940684698017e-01 8.050324197763720768e-01
4.973414165873605297e-01 7.267989066001153686e-01
4.077608006442678401e-01 6.642281068590215609e-01
5.637322797706532107e-01 7.077761961531249257e-01
6.251411295227167209e-01 7.430373718288889595e-01
5.127831533915492290e-01 6.690186976101535343e-01
5.383062251592671821e-01 6.634203873589105127e-01
6.063224849418142881e-01 6.369213623038334493e-01
6.356818343720537223e-01 7.057936303608512985e-01
7.157668630275881849e-01 7.981493759456860237e-01
6.194304789207564221e-01 6.581601335502492711e-01
6.643966551099019791e-01 7.212656349448806070e-01
7.421956650487988583e-01 8.141450161435487276e-01
7.989961137386916157e-01 6.993799536489406776e-01
7.498160828177641291e-01 7.362279357026705329e-01
8.358215187336636154e-01 6.411117510766995986e-01
8.431462116791145212e-01 6.725164200179737373e-01
7.215000214868911854e-01 8.160316373801410617e-01
7.894596738948733705e-01 7.695691327667077974e-01
8.126842980356887569e-01 6.781355233009170869e-01
8.686642130437146614e-01 6.665893417880839333e-01
8.288848299585223067e-01 6.301724192625949295e-01
9.429227120188401479e-01 8.042711405078978304e-01
8.209878274332034209e-01 6.776686611916871161e-01
1.013961618036764989e+00 7.401922217269054638e-01
8.857144729358994439e-01 6.680790698344946099e-01
9.214895204066076984e-01 6.267695162441186962e-01
9.257191762637385635e-01 6.454180508590218190e-01
7.595285403368678967e-04 7.936494500051344270e-01
2.382137402372143040e-02 7.712479194202688237e-01
1.167427177862524756e-01 7.961649134146384643e-01
-2.004813544455363861e-02 6.453703869504933133e-01
1.659699332355599188e-01 6.921557894245141673e-01
1.726496174763735292e-01 6.748988820253342125e-01
1.958660492418040633e-01 7.280636687964081588e-01
4.578251902341236301e-02 8.378063465739076232e-01
8.337430372693675762e-02 6.447283617447323589e-01
2.401724854484223182e-01 7.052233193412883461e-01
1.063385840027453871e-01 6.424277134925117094e-01
2.014179085185489326e-01 6.610751708239698266e-01
2.104338783356539122e-01 7.773003949508803245e-01
3.501937935105853272e-01 6.986970969951384891e-01
2.951095078488101819e-01 7.808171084249946325e-01
3.588629998597954174e-01 7.387243996958074987e-01
3.782317881370657053e-01 7.323509680198302396e-01
3.886417886382785847e-01 7.668938287853074298e-01
3.529185126061905042e-01 8.140753251765190379e-01
3.425195634603782069e-01 7.118632039816521484e-01
3.965497350691296052e-01 6.522450072028443957e-01
4.383306442580567897e-01 6.448408859157883644e-01
5.132670679622726162e-01 7.096986577390684836e-01
5.376375410375400232e-01 6.698761528529932896e-01
5.232496585927379762e-01 7.571026990763268794e-01
5.133610998234944267e-01 8.213089715328046880e-01
4.373515177695370681e-01 8.235485493664277401e-01
4.960993848278189011e-01 6.907649909617882278e-01
5.969380762392100248e-01 7.226377322542522075e-01
5.068191134667765496e-01 7.516068707505291213e-01
6.751934523954584710e-01 6.417683133332580114e-01
6.004868241800390694e-01 6.758310715936898250e-01
6.817270403793371791e-01 7.974206321557952837e-01
5.883205193663858523e-01 8.089003432868097088e-01
6.424557021655141753e-01 7.899733960436573499e-01
6.257599652161267567e-01 7.346806782423361826e-01
7.498478082590231963e-01 7.390013306802857285e-01
7.778543335216364651e-01 7.950570380165957740e-01
8.456778863141305447e-01 7.698127160081655873e-01
7.151900337105541183e-01 7.936225413882047608e-01
7.847486654641780968e-01 7.797185334463602180e-01
8.578400459621755569e-01 8.174582445053135693e-01
8.578540964880140285e-01 6.858948240775777361e-01
8.412495548308291937e-01 7.641239187476834838e-01
8.941621369634030758e-01 6.787254236619630898e-01
9.648064433525098682e-01 7.558915542906474716e-01
9.353602758649257609e-01 6.810196491575877253e-01
9.383244393765873825e-01 6.937392908572279637e-01
9.270635334097637736e-01 7.083775396935146906e-01
1.001139005492060807e+00 7.145574727396400982e-01
1.079981203206036300e+00 7.901519819742518491e-01
9.612125397388487924e-02 7.823280001760581914e-01
6.064463311258965622e-03 7.385738177703624618e-01
-5.262454473334014088e-02 8.008437499613100252e-01
2.315058506442903286e-02 6.645364900385590801e-01
1.625221068471090491e-01 7.072751726723611743e-01
1.869314025880104702e-02 8.076472184298746360e-01
1.742906268095586741e-01 8.142792772079511243e-01
1.631894230836335169e-01 6.652409267256390590e-01
1.668897101665777205e-01 8.521392275020782670e-01
1.710420391087503766e-01 7.193168257703993484e-01
2.114737514201512625e-01 7.864619886344230704e-01
1.795161528487137503e-01 8.149796668395734578e-01
3.083036629469655954e-01 6.648508285919924043e-01
1.800895180451925759e-01 7.601157873092876383e-01
1.917880377386524948e-01 6.991745009767083019e-01
3.745161740809228590e-01 8.597122481948601402e-01
3.884881706743733565e-01 6.928968640455182015e-01
4.007778073332421975e-01 7.763938378622475822e-01
4.589684069085860907e-01 7.164903773203518123e-01
4.602108320099463912e-01 6.632288723929302687e-01
3.443963484218495186e-01 8.408653451318678362e-01
4.219797421727127240e-01 7.016861535890102086e-01
4.799860804749251919e-01 7.236786231311321815e-01
4.778326190402804041e-01 7.431284671542468523e-01
3.960884645733177001e-01 6.727890481499274600e-01
5.826839887364592130e-01 8.337189998098122334e-01
5.116113456722576336e-01 7.080438238335945433e-01
4.666342948596269302e-01 8.515170765223598615e-01
5.680764308988175415e-01 6.615413957643350162e-01
6.051238312269067166e-01 8.115131629248965028e-01
5.607908046283907044e-01 8.559933114419833178e-01
5.317952941534735967e-01 6.823447796642920782e-01
6.607663607104932169e-01 7.524979809724434698e-01
6.339187292878047941e-01 7.992733812156086470e-01
7.657822298710807996e-01 8.320760836977808550e-01
7.453225865804808947e-01 7.178659757504040062e-01
6.807150855714481086e-01 6.956297363392127675e-01
8.151379122672695043e-01 7.953642675720938859e-01
7.751566379008330010e-01 6.740334505345474403e-01
8.496985089658299906e-01 6.889706999446278957e-01
8.019090258333557708e-01 8.471020158453701487e-01
7.914909548434330144e-01 7.515297289781361911e-01
9.289406028310329688e-01 7.194685181431428322e-01
8.504536311110719726e-01 7.362528866493246449e-01
8.614353644726008286e-01 7.462381140566214377e-01
9.981850359966415454e-01 8.210854236913581738e-01
8.281604658218539861e-01 7.818345175395600144e-01
8.423509424538593304e-01 6.756617527785583333e-01
9.766358573443840729e-01 7.841181700626942419e-01
9.141074476131161308e-01 7.406458769276013099e-01
9.721019691707806221e-01 8.007702775886050839e-01
-1.602873923956357749e-02 7.569136481453109244e-01
8.509885773316054614e-02 8.137065822994854480e-01
-3.785074063662461491e-02 7.879799141040297883e-01
4.934482136542468755e-03 7.339774341865887841e-01
1.025769439364672547e-01 8.530361234383535551e-01
7.176478934567871726e-02 7.843482577406637457e-01
3.561980053112528966e-02 8.348260065365105120e-01
7.468043788434763908e-02 7.597020447819692324e-01
1.148842170034858334e-01 7.838727307073373174e-01
1.399140925150830217e-01 7.736620305456936020e-01
1.881990621472051650e-01 8.026207174315446169e-01
2.577872588950170241e-01 7.863182711409680836e-01
2.885203102669414710e-01 8.595200690214260808e-01
2.515641376856913580e-01 6.865559925527713325e-01
3.333797898939903637e-01 7.718029659232713557e-01
3.565142602755558832e-01 8.507119945857752885e-01
2.353732372193897970e-01 7.596290487934806990e-01
3.881144978023239323e-01 7.703387515331294733e-01
3.502722190723873696e-01 7.757095228904811179e-01
4.776887406044533213e-01 7.279898466549585834e-01
3.326363709741194108e-01 8.334674026700193972e-01
4.878862771116374564e-01 6.891261426075949714e-01
4.626625864879024830e-01 8.514599196704490947e-01
5.036334911105632139e-01 7.094683485511672494e-01
4.135917760617375261e-01 7.691665782706741394e-01
4.746716592665181089e-01 7.136464758449754253e-01
5.237706351650331937e-01 7.179589657095890587e-01
4.553488608115095482e-01 7.780457028512198780e-01
6.478976231056983170e-01 7.105992240846986663e-01
5.197555005852756427e-01 7.821673277529715973e-01
6.896217743607351292e-01 7.703072218277056127e-01
5.621602201631007434e-01 7.949758552691628122e-01
6.045543960951621498e-01 7.029652442785490063e-01
6.857658106930712982e-01 7.668904987146812902e-01
7.711673380734104244e-01 7.568224948391043538e-01
6.305480020696934140e-01 7.447042954071043663e-01
7.157410794219397632e-01 7.379348936334483300e-01
7.247208730601527593e-01 8.211759362950269425e-01
8.129968398135872798e-01 7.982757079000802891e-01
7.763957798072195216e-01 7.028929191334982729e-01
8.336203914407431803e-01 7.263121142686803644e-01
8.678004123061502373e-01 8.708897923402315611e-01
9.108958899270356291e-01 7.350570862391854199e-01
8.526645602460676265e-01 7.689630001560656680e-01
9.339140538815979831e-01 7.635470765321826780e-01
8.704760859631069936e-01 7.975297808230644714e-01
9.340074701544816005e-01 8.487538950342253807e-01
1.025409304834394186e+00 8.516076123764096950e-01
1.058035183631009346e+00 7.950443714817309049e-01
9.626567414961505476e-01 8.215120180402603056e-01
1.073703262392957880e+00 8.226028651936339031e-01
1.555091112104989293e-02 7.325341748673047659e-01
6.481594311741002701e-02 8.818168876307994619e-01
3.200465815133516495e-02 8.736967586514873263e-01
7.866603357642268368e-02 7.530997585711861619e-01
1.760604174143666212e-01 8.487819250703235729e-01
1.959050413544710934e-01 8.220106151714013931e-01
1.686417021474747313e-01 7.548778766317288946e-01
1.457536664654962011e-01 7.768735177688665949e-01
1.971631541010770150e-01 8.885106370637719797e-01
1.915829491496318648e-01 7.013404362630963895e-01
1.631489497493675556e-01 8.078750881213293544e-01
2.785510112322687748e-01 8.170298837116791724e-01
1.800997853940273785e-01 8.217347851067451359e-01
3.357065843741331435e-01 8.039315233663533178e-01
3.489362158604907282e-01 8.073545098203481762e-01
2.124761288978598839e-01 8.948099443243585638e-01
2.288670241535218919e-01 7.557735590208559673e-01
3.699396708872403350e-01 8.628607120845823708e-01
3.028799629312208253e-01 8.741932402288383752e-01
4.208399968363342736e-01 7.178420231015050224e-01
3.886809683142456451e-01 8.777112279849890175e-01
4.095275548046557468e-01 8.728671403237606707e-01
3.816056947296083690e-01 8.745942437875035003e-01
4.995744844101983606e-01 7.052016510705716446e-01
4.010092081776854833e-01 8.474554336196236104e-01
5.677530568188251525e-01 7.741489636505184402e-01
4.732875306455548992e-01 8.948102679407767823e-01
6.094102349391049556e-01 8.992603054889213299e-01
4.951144311223750760e-01 8.017975277123590150e-01
4.994405605963965766e-01 8.358453963703896816e-01
5.812223712871772419e-01 7.170001062715491980e-01
5.505263450245363455e-01 8.820598749362984492e-01
7.153780710893953287e-01 8.910305045652231470e-01
7.393107190233690895e-01 8.070309272651091659e-01
6.830911466316846870e-01 8.174205746447753551e-01
7.533647528872675636e-01 7.395437148720015452e-01
7.090230304469562483e-01 7.795186841285997037e-01
7.979305891780170690e-01 7.091996713711176126e-01
7.880405428007166702e-01 7.177414127222191409e-01
7.884299657283585505e-01 7.444894766560189447e-01
8.955154335085702133e-01 7.267554114616119332e-01
7.843081446420950842e-01 7.420908514162901648e-01
7.918530495518922852e-01 8.359793229346470511e-01
7.737220297504393551e-01 8.240886448034367984e-01
8.842065372730083528e-01 7.095834639826923418e-01
9.895428410417245191e-01 7.969621900399153080e-01
8.310445570798874471e-01 8.086198891637627062e-01
9.169857706916384466e-01 7.210662686249128539e-01
1.015592235353103501e+00 8.773804409079560829e-01
1.020053909932304492e+00 7.915139566184987707e-01
1.065580876516229125e+00 7.045621600329026180e-01
-5.663361808373357231e-02 8.367036155293841038e-01
-4.161760739691301725e-02 8.519904316659894228e-01
3.685181994690792801e-02 8.837720161419462261e-01
1.565947838726673702e-01 7.312460016866668688e-01
1.274887807892411962e-01 7.321059922621200311e-01
1.073266483005523436e-01 7.914862051389104369e-01
1.155572269713462108e-01 8.685861852296274943e-01
4.121428035735776041e-02 8.464474641685957312e-01
2.355350597557970826e-01 8.977815522018396388e-01
1.817856924194441171e-01 8.495761915268020825e-01
1.311264625085424851e-01 7.613670007645686466e-01
3.156167258388081764e-01 7.271398308063818927e-01
3.218476456984147305e-01 7.734474845440578727e-01
2.661584900052494929e-01 7.671158779366795688e-01
1.980200117829175877e-01 8.928405256079530172e-01
3.263428330113954390e-01 8.953315230705870542e-01
3.462586183928859640e-01 8.639026355469157092e-01
2.635698879404226869e-01 7.216182626853459015e-01
2.774565773423209314e-01 8.901605282475969494e-01
2.866156968108436454e-01 7.394655606659038538e-01
3.207749891944693399e-01 7.330196755408551201e-01
3.862681490177318211e-01 8.395608009681244654e-01
5.233165066559671841e-01 7.540311653627780331e-01
3.698939870125205753e-01 9.129313829160059512e-01
4.079478951182470281e-01 8.676713631020658291e-01
5.857745771860929374e-01 8.020300243256986983e-01
6.171389254160838389e-01 7.825584223546659945e-01
4.729435937405551127e-01 8.920951222837314454e-01
5.913887391945912286e-01 7.804904286562553972e-01
4.878457854802770721e-01 7.795279053280926851e-01
6.248815191351582143e-01 8.340785601035691776e-01
5.748080519287522838e-01 8.034329801395708737e-01
6.076614752417625054e-01 7.352197156705594372e-01
6.882738881803391884e-01 8.280677653856228781e-01
7.536539878868018238e-01 8.810295110775102634e-01
6.806368052377615996e-01 8.734378833373382944e-01
7.446890672557522350e-01 9.032050740396578847e-01
6.852105929512984916e-01 7.803027112141868171e-01
7.562934993681085238e-01 7.472362038739279733e-01
7.957271630865337952e-01 7.989145610317154311e-01
8.478055088036466902e-01 8.809992320547029854e-01
7.394881874414650502e-01 9.191654949499805660e-01
8.966118824737233650e-01 8.710584415239204237e-01
8.087393199131129862e-01 7.710626555644096713e-01
9.556139292289695941e-01 7.294878436279708112e-01
8.242600774992590029e-01 8.408454761695797197e-01
8.673209584901093727e-01 8.238963562868905077e-01
9.460727010267835357e-01 8.001847469011699188e-01
1.019924226255387811e+00 7.604878755980101213e-01
1.030998811931408632e+00 8.028542411036742044e-01
1.080757432562115206e+00 7.509002138175288055e-01
-5.433848530442095953e-02 8.056870227788343053e-01
-3.835771549786604062e-02 8.010589344827988567e-01
1.679824025917798364e-02 8.954540566916275868e-01
9.883793978017751947e-02 8.966260546583459945e-01
8.999184887537244049e-02 7.981758497278290676e-01
2.878385287449800045e-02 9.303329406271519941e-01
1.452922249997461168e-01 7.818841112773102786e-01
1.014043205112224177e-01 8.542215648054745092e-01
1.528430668015310356e-01 7.488796543323472665e-01
1.417425434537976647e-01 8.540202042893947354e-01
2.622793767130235931e-01 7.784752085269969202e-01
1.672584068706878813e-01 8.242354509222332704e-01
1.981996735830756640e-01 9.062941933549442108e-01
2.706965689224436478e-01 7.835163267579872137e-01
2.781351533556777333e-01 8.439800489827063990e-01
2.534287495388091171e-01 8.595897319218047672e-01
3.743745804826812407e-01 7.832989021092336968e-01
2.999886998860917253e-01 7.706701657799061023e-01
3.239073536573894296e-01 8.964170073937225425e-01
4.289723919854108725e-01 9.249793573282310000e-01
3.777575514600785000e-01 7.597140833543126748e-01
3.535089533365120551e-01 8.427498592955978696e-01
3.621152661295917174e-01 8.802974786318413791e-01
4.203203794723086584e-01 8.352302306704704193e-01
4.625354974626040838e-01 8.146884032923306096e-01
5.677859893418939485e-01 7.478575897618034984e-01
5.955526474824824890e-01 7.583209142732053598e-01
4.647984593161345046e-01 7.790849442788279067e-01
6.318857224711820209e-01 9.356832296313823960e-01
5.118848263926787379e-01 8.492289889134762015e-01
6.188589283595117285e-01 7.790407476938423503e-01
6.651848127769439678e-01 8.319518934493621565e-01
5.886135854958829405e-01 7.887509679704549637e-01
6.850128142674873910e-01 7.469809881774154281e-01
7.427492224758900363e-01 9.004416548318808777e-01
7.092479112855375467e-01 7.451442021348826383e-01
7.592834865233967223e-01 8.152156238446909287e-01
6.536567592143707195e-01 8.024454966053282678e-01
7.388979913419434498e-01 7.645323446352016994e-01
8.695041525640492264e-01 8.252082917386110994e-01
8.620056536055901164e-01 8.595091900724352030e-01
7.963398245943208442e-01 8.425284853840077082e-01
8.412223311825121064e-01 8.157793007386000550e-01
7.825828018225480243e-01 9.072555705402967074e-01
8.806047679927179184e-01 8.409380074839954977e-01
8.901016819688309933e-01 8.239511674854894663e-01
1.003400406680898360e+00 9.246755532571270253e-01
9.878127475496830678e-01 7.494253917943135557e-01
9.369891017989619986e-01 8.774080599306669503e-01
9.903691445131822535e-01 9.023513281410138198e-01
9.571154764211895483e-01 9.120813667383341761e-01
-3.896367184183285176e-02 8.525615079768955606e-01
-2.859478479546346749e-02 9.071653856524574122e-01
-2.904183035063336721e-02 9.194304248158160497e-01
9.847971575825864576e-02 7.982979104690539618e-01
1.319425480938723472e-01 7.750917392996334865e-01
8.608869780817579587e-02 9.230401119268092369e-01
7.161054278660747285e-02 8.813981053366355400e-01
1.385945561563742268e-01 7.601840274651012752e-01
1.446255168174275241e-01 9.591477188748467331e-01
9.050267901016195715e-02 7.943890872408478909e-01
1.035784705285736351e-01 8.662974200676769598e-01
1.732925180877559201e-01 7.694785900485275887e-01
1.586945073630465775e-01 7.757742332371430072e-01
2.942813692675387283e-01 7.849673619207162556e-01
3.716639117041437013e-01 8.605074025108215841e-01
2.611635028714631157e-01 9.408297801966873930e-01
3.766566641067491950e-01 8.293865484166490498e-01
3.571707044930293451e-01 8.859564097035926844e-01
4.473427695329503795e-01 9.528596688575634577e-01
4.263224161488928798e-01 7.914463126694096795e-01
4.190679937459013127e-01 7.761765930440025496e-01
4.061797532225096541e-01 9.117162632375731546e-01
5.041272519965609433e-01 8.321838946591021413e-01
4.166421091236279795e-01 9.048394876723502289e-01
5.619773553641964625e-01 9.256097916707952677e-01
5.374193573286196735e-01 8.334214771443966274e-01
4.837942300065147805e-01 9.100132175724198191e-01
5.715604082444398770e-01 7.631231843010348737e-01
5.616210521994036142e-01 9.555866805072841252e-01
5.387287093556492046e-01 9.525517083432442078e-01
6.618922243135383354e-01 8.703351215165395782e-01
5.522372464001092940e-01 8.578060662626078026e-01
7.306589210342746554e-01 7.600626224948698884e-01
6.303210187807692932e-01 8.294671603374430546e-01
7.414754252841544435e-01 7.696196343814769580e-01
6.496059403535984211e-01 9.415530833489393903e-01
7.724965791278830540e-01 8.162899223794021220e-01
7.959301434713976775e-01 9.446506040399101911e-01
8.546584907739898096e-01 9.561472645866557762e-01
7.876969674611854488e-01 7.819210148059972942e-01
8.044386591186085678e-01 7.923570636270766965e-01
8.282440462403392045e-01 7.753932188883336796e-01
8.807537388202806294e-01 7.723321144717764097e-01
8.159819368438555598e-01 9.314535013693134857e-01
8.009329021718906150e-01 8.013874862779554187e-01
8.731888500922670993e-01 8.292786701592386178e-01
9.826033801383164956e-01 7.755754842008907302e-01
9.245873336251254626e-01 9.223265305476648912e-01
1.017726035228584403e+00 9.428541629046842676e-01
8.852413439543963536e-01 9.584419468398341913e-01
9.807909304020485664e-01 9.409757720395057756e-01
9.793795407884350879e-02 8.673010489308911053e-01
2.294929029580463839e-02 8.736601640913398414e-01
1.396632112652636815e-01 8.800336939276803827e-01
9.392978887705871749e-02 8.658023014936578887e-01
1.244011423891180496e-01 9.198425253372128907e-01
1.454975984128246969e-01 8.947175224718385556e-01
1.133249100490116013e-01 8.431055239722750061e-01
1.486290265526991616e-01 8.894906973637906056e-01
1.818863373731781363e-01 7.909863410913153814e-01
1.001809281489882131e-01 9.278508077721312475e-01
2.488754772412579697e-01 8.053496575805683122e-01
2.730128939307133740e-01 9.699913308632526210e-01
3.297774515343935287e-01 8.922773783062553088e-01
1.890233662234987733e-01 9.359905973925430889e-01
2.832791634421273352e-01 9.609797586751496201e-01
3.077670192737348986e-01 8.222479193178998669e-01
2.435490710776504475e-01 7.847825269786601332e-01
4.185280734809996295e-01 9.644177308060626341e-01
2.788453272612076428e-01 9.163615387293841952e-01
3.390309964480535121e-01 9.547619689747248728e-01
4.932316893920719036e-01 8.701144559138906942e-01
3.968176376940957262e-01 9.601238853306527377e-01
3.962055744638160459e-01 9.586057614922347536e-01
5.511786327118336493e-01 8.242768976199192910e-01
4.593159191838164235e-01 9.319104371046472712e-01
4.486321875606809617e-01 9.183163083338868882e-01
5.055826347301499712e-01 9.737496992987280109e-01
6.118432692629683922e-01 9.691807167561532488e-01
5.762764579743240301e-01 9.309390559941514987e-01
5.310566397921654413e-01 9.215305738075143527e-01
5.240392705615346536e-01 8.384888737872310260e-01
6.548019773831934565e-01 9.544326590173169977e-01
5.764001288196227701e-01 8.336795164807688785e-01
5.788042879726398304e-01 7.832415962950314281e-01
6.350064519371924066e-01 8.701861173336850053e-01
6.090462648357678477e-01 8.088568844860282159e-01
7.567583278502655331e-01 9.526160731493595879e-01
6.481855424052169745e-01 9.323867630102249393e-01
7.214766676182303717e-01 8.627443017441194240e-01
8.714091257749594366e-01 8.511472140742364356e-01
7.393900023290039814e-01 9.462430692741737870e-01
7.635533872219686380e-01 9.046886353197480801e-01
8.610789402859833075e-01 8.120313208981406738e-01
9.185402490104704887e-01 9.085324429590312389e-01
7.990145620125791437e-01 9.279404143087280898e-01
8.738491900978583304e-01 8.487149377599558786e-01
9.689910679613968902e-01 7.877478539515702094e-01
9.953435430481911705e-01 8.961858509526371419e-01
1.002322446746478191e+00 9.338226619193454869e-01
1.052122271983426671e+00 9.511801982577117176e-01
9.565567830924595061e-01 8.912191842751681081e-01
5.729311828363184422e-03 9.455375374339246575e-01
8.379165673649725810e-02 8.741206446533466012e-01
5.050165647824934184e-02 9.220508900124191332e-01
-1.191218844156288759e-02 9.788269174301815756e-01
9.377194764629419310e-02 8.258204794389224501e-01
4.871222769846650369e-02 8.066373131273253394e-01
7.924811375892197585e-02 8.303699176830855455e-01
2.030040281406730596e-01 9.518260603471473402e-01
1.140959631198116414e-01 9.114883572288562386e-01
1.329167014737787367e-01 8.040751363664931928e-01
1.760339452135623595e-01 9.341824706171382164e-01
2.374086579824108700e-01 9.122602499446373914e-01
2.251745560927159162e-01 9.569477189963776498e-01
3.511304449659018445e-01 8.158663298958315213e-01
2.028810741144857488e-01 9.419875868238086758e-01
3.550548076766110173e-01 8.986563622048933109e-01
2.467038451357079776e-01 8.668280535208338078e-01
3.338960472518532896e-01 9.310825166113685381e-01
3.326190104537757319e-01 9.016126071031589362e-01
4.279126818526945986e-01 9.377617812554482901e-01
3.519238661808387625e-01 8.411939524638347709e-01
4.348324449921850965e-01 9.707765150030953638e-01
5.334137569060548589e-01 8.240106700937164241e-01
5.069696194081945162e-01 8.522621996311479098e-01
4.327435794361100263e-01 9.062486512922937054e-01
5.865291936102295933e-01 8.582993446390364545e-01
4.446319699399057246e-01 8.641309042712759236e-01
5.019606598236867612e-01 9.781809225174320499e-01
5.930502579396406126e-01 9.448481678378830573e-01
5.668323045226020263e-01 9.112291882669801835e-01
6.491831715383473700e-01 8.078345218402389616e-01
6.886124238342533621e-01 9.442473697831392787e-01
5.486621592663429858e-01 9.393769080543354910e-01
6.322211473331595943e-01 8.149494302840102344e-01
7.214306876560375725e-01 9.389258212224587119e-01
7.245963332321383454e-01 8.625482214346247289e-01
6.453300127546494069e-01 8.408007716818252097e-01
7.211481372013480717e-01 8.568678780021777852e-01
7.374080320165079527e-01 8.627118247188249045e-01
8.649140319574107894e-01 8.995190801416393933e-01
8.747590686652774172e-01 8.212553286567673139e-01
8.789348257892053429e-01 9.561059910976252851e-01
8.689624713798206335e-01 8.879217859456907114e-01
9.404962686795127480e-01 9.407792526420916124e-01
8.719397860209070483e-01 9.790674011451183656e-01
9.989999626420387191e-01 9.336395103347914226e-01
8.875245053305547138e-01 8.257445866843341475e-01
9.032842115980798114e-01 9.873764714246964225e-01
9.735706144704328047e-01 8.649054711485250069e-01
1.046421775549168487e+00 8.839301594513010452e-01
1.039351203849620653e+00 9.986398506776509310e-01
3.302153442222818813e-02 9.659289756882872835e-01
-2.325892955892258987e-02 9.901936914825691938e-01
1.398950728850876374e-02 9.612001358586764743e-01
-2.777285480641515647e-02 9.055426620520757863e-01
1.247996631541535423e-01 8.662954371036973855e-01
1.084941273550734248e-01 9.367829597980719125e-01
1.551249894789708816e-01 9.328872238963360486e-01
1.293421123529301942e-01 8.845132680296236005e-01
1.686344298627589777e-01 8.408632370141622125e-01
1.342730872518407836e-01 9.982619071299653202e-01
1.235425962618472290e-01 9.173647382686581642e-01
2.976631667145285265e-01 9.811304098930955231e-01
1.912500731473336102e-01 9.062165151950695163e-01
2.223301960089585361e-01 8.680244961920263735e-01
2.441642633668194007e-01 9.990788690705367792e-01
3.681518819903628059e-01 9.311614676820748615e-01
3.328998623004636448e-01 9.111480358727045425e-01
3.796846418700008385e-01 9.804646652811740415e-01
3.488406314605100311e-01 9.746974525262082079e-01
4.707535931255821815e-01 9.548894261358644719e-01
4.513817403990737498e-01 8.378221922156486867e-01
3.702470688966721379e-01 8.847802144782180855e-01
4.154331388882049336e-01 9.713589460170053425e-01
3.947132621549082621e-01 8.689185559228090883e-01
4.752178980431729927e-01 9.866153429988587797e-01
4.911543255956650200e-01 9.765198707241669052e-01
4.869540622629123794e-01 9.007136606138168577e-01
5.359399675400463581e-01 8.530940054752447210e-01
5.271303048392242951e-01 8.869564819588937610e-01
5.956188353751822318e-01 8.474077187917492537e-01
6.528184682419423401e-01 9.705524077065078581e-01
6.566064950206791373e-01 8.812368957253512436e-01
7.112103528658842988e-01 8.881906054193831057e-01
6.269724902733656569e-01 8.545933009450207285e-01
5.889889196813423711e-01 9.497918465476570260e-01
6.942732940779510198e-01 8.660287723010601235e-01
6.945141528851916934e-01 9.087424868729143679e-01
6.916301399881636947e-01 8.703129218783046683e-01
6.761687634261610569e-01 8.583287586726807694e-01
6.817453009422183019e-01 8.939179236520210514e-01
7.332616695386708905e-01 9.205310080803470463e-01
9.084795945838399778e-01 9.155167188411983403e-01
8.206993588396709338e-01 1.001742383719810059e+00
8.728504679171360525e-01 9.311478125103541670e-01
8.319407064614048330e-01 9.932479768410150678e-01
9.991989375441627796e-01 8.356607914992335573e-01
8.875496504908626516e-01 9.902088553935409765e-01
8.747038270916476232e-01 9.666229704879119033e-01
1.005106529567623586e+00 9.479114628105353990e-01
9.470090639946979749e-01 9.509366473223150873e-01
1.024943577571477471e+00 9.651134921215793749e-01
-1.986155595107190475e-02 9.666451509776547990e-01
-7.645995007529966803e-02 8.535520009483166248e-01
-2.090385043673205490e-02 8.542726838357777019e-01
5.568716679476461151e-02 9.819599406274523989e-01
-1.777445487581646999e-02 9.532549409185888667e-01
1.596250331619244178e-01 9.375946376752536393e-01
1.622177434604087087e-01 1.011137225169625564e+00
1.230841129298399644e-01 8.538336830803346933e-01
1.029634334537460061e-01 8.454740695988198773e-01
1.334762263723170972e-01 1.008050422754710684e+00
2.262358561217655273e-01 9.950801747398794195e-01
2.792706092144176533e-01 9.724317806002145126e-01
2.003683665764361410e-01 9.215506177084568096e-01
2.231197138444578065e-01 8.788493803769542589e-01
3.213459292123675981e-01 8.651581711740301550e-01
3.462552171023068892e-01 9.671073348487317922e-01
3.968407691701513196e-01 9.174885297122765682e-01
4.101461658189858861e-01 1.000497317023622657e+00
3.588584578546953896e-01 9.765219801572815328e-01
3.545128332704709506e-01 8.454534787710501487e-01
4.170487710020257532e-01 9.005883216714027917e-01
4.736556104673660395e-01 8.417149582299056076e-01
3.627951559036973750e-01 8.943981491669623640e-01
4.445941888402986653e-01 9.880481174168803671e-01
5.618828869171050844e-01 9.306874116894452431e-01
5.645832252493616643e-01 9.712710394996246777e-01
4.461814731350636221e-01 8.680400891688981879e-01
4.961487846297955029e-01 1.019132024353576638e+00
4.610420718832555220e-01 8.404876836735727386e-01
6.507921131929416125e-01 9.917497338240757188e-01
6.697406941589476581e-01 9.804917549480619554e-01
6.812979471215019345e-01 8.592080129739816385e-01
6.556208950251505296e-01 9.111457025777600638e-01
6.670474722239303489e-01 9.027617049031679830e-01
6.233648249682790521e-01 8.766429351250178970e-01
6.222873445291856598e-01 9.158351298881807212e-01
7.860280268421567795e-01 9.551292458101463545e-01
6.995948108984166858e-01 1.021385806911299543e+00
7.332467005355944867e-01 9.293613422307488436e-01
8.371161083368121592e-01 9.225040163881806921e-01
7.509749696131625685e-01 9.204217900282690712e-01
8.297345059362737363e-01 1.022786001314850424e+00
8.912996953487721807e-01 1.019243478190371865e+00
8.619893266246003716e-01 9.347183919816721698e-01
8.616646732788411089e-01 8.736254658771578363e-01
9.643077112596786238e-01 8.594058993253270717e-01
8.779565493536140020e-01 8.846081943317491980e-01
9.529091331551984290e-01 9.607366038915596818e-01
9.139660370366655684e-01 8.757624903491846302e-01
9.271524830168802467e-01 9.067243509522375788e-01
9.778328164137835010e-01 9.972257420958789975e-01
8.124440455682474527e-02 9.908000602234463550e-01
-6.894290976001127280e-02 9.527232057024744849e-01
3.378272747569256024e-02 1.038403400817205613e+00
2.419359060087199198e-02 1.003740992141731070e+00
1.377771057349110873e-01 9.624332308247431911e-01
9.837144178548143381e-02 8.839799502338574477e-01
3.233426546168020888e-02 1.054417716200827471e+00
1.527193375172566925e-01 9.134109321032234385e-01
2.207099319165157225e-01 8.709363524914401911e-01
2.686862818219482030e-01 8.940049890051156023e-01
2.971128467902565129e-01 9.187907960327392765e-01
3.017021654853466184e-01 8.683631498574911900e-01
1.690870711714543284e-01 8.676352432196489106e-01
2.173262678644025392e-01 1.010895797260123352e+00
2.109397617820777115e-01 8.864634436493536995e-01
3.423453560230271808e-01 9.721576282050644613e-01
2.317332168312348228e-01 9.169600367606171032e-01
3.911129570230937880e-01 9.694713045029053067e-01
4.487010161147416687e-01 1.014312244465969792e+00
4.281187598509339498e-01 1.022063335159275610e+00
3.169946766863832033e-01 9.304286148778431187e-01
4.824815861283244800e-01 9.195128181030081116e-01
4.292856260277181368e-01 9.844864349662968417e-01
3.824594261397238348e-01 9.995538957460199381e-01
4.590079365966406311e-01 1.035530564279580679e+00
4.977224450435442926e-01 8.661789388037299808e-01
5.703590722488930398e-01 9.985479491399612550e-01
6.298969969469091490e-01 1.022327318095724857e+00
5.733045778644169088e-01 1.016384707947963761e+00
5.190184170441548561e-01 1.041472249403243122e+00
6.530709347513893315e-01 9.589167841300373363e-01
5.281555919348289718e-01 9.428470246662400411e-01
6.107008496994097424e-01 9.924106399085403929e-01
7.576168503576039548e-01 9.227197298778928580e-01
7.666862183287210808e-01 9.968427483873096850e-01
6.318563170587070399e-01 9.952648187500769961e-01
7.307777322225139649e-01 9.147022845458210316e-01
6.666126712077004024e-01 8.929140392215102473e-01
8.335888406949565343e-01 9.548835948052267764e-01
7.932408001874322601e-01 1.007332079565978145e+00
7.417169805481832467e-01 9.096998671854857887e-01
8.754427996301277215e-01 9.217643561723498635e-01
7.702265076629548624e-01 1.021656683233846286e+00
8.207766901730446651e-01 8.848552385994020719e-01
9.063081094879454902e-01 9.118334901318051466e-01
8.286321377417609213e-01 9.109693929455949801e-01
9.457427818959609489e-01 9.185816825540213948e-01
8.566845428582607891e-01 9.589095653528564300e-01
9.183587799328243317e-01 8.913195737744911140e-01
9.815643458141167788e-01 9.297240826548635040e-01
1.015396352658737511e+00 1.010214266135812000e+00
-6.101258923868660422e-03 1.052335964419955916e+00
-7.167400907409733624e-02 1.026670907024811008e+00
-4.202633764080775797e-02 9.017723663481319596e-01
8.743389190124839505e-02 1.049196490245889457e+00
3.157363347220425165e-02 9.812382206153149600e-01
1.533346102993866089e-01 9.170061770518461719e-01
1.024589011445205811e-01 9.985817457791509311e-01
1.974789793750312827e-01 9.946861847524611777e-01
8.922289313285086676e-02 1.046093629873766861e+00
2.422203091469669889e-01 1.024585026961895684e+00
2.465994796433723935e-01 9.711513005671605914e-01
2.500473189679834340e-01 1.079746713983666284e+00
3.349736232937617908e-01 9.172896807168393618e-01
2.874821172577202155e-01 1.053507423801912868e+00
1.920262725210640509e-01 9.949880478929253869e-01
2.230984138063688837e-01 9.167130911505797508e-01
2.918392501164859265e-01 9.913338437983846285e-01
3.482923258327189631e-01 9.807971169536889855e-01
4.514520626037443751e-01 9.818682185887641634e-01
4.266192275027396175e-01 9.468599541178096546e-01
4.488667343749403460e-01 1.029578124678800277e+00
4.539130747702834201e-01 1.030859149799753904e+00
4.544713391767637445e-01 1.051127915051210060e+00
5.265067869493146313e-01 8.992779547798245288e-01
4.696711574712285064e-01 9.041344128797699220e-01
5.901078078583413822e-01 9.669782392558077255e-01
4.640156636201566709e-01 1.047525708344513529e+00
4.574432319192458518e-01 9.108173897291776955e-01
5.957659873499074887e-01 9.814846645777648426e-01
5.334589332543161477e-01 9.952559538524357041e-01
5.414767347623062888e-01 9.418471221794695314e-01
6.422121228281789662e-01 1.056586430958035727e+00
6.806356545547821435e-01 1.008645556828446033e+00
7.093294274143372435e-01 9.556751561263767680e-01
7.761956120407746962e-01 1.002252036001586744e+00
6.515122551023212472e-01 8.871930495699709152e-01
6.423511170591783559e-01 9.197018303229581582e-01
7.868745278020348177e-01 1.042904232894522831e+00
8.450905690097550993e-01 1.008582047035513796e+00
7.394553979951021816e-01 1.047773817868697721e+00
8.906940339767602799e-01 1.019380768007516647e+00
7.344716079941614462e-01 9.621963953563938965e-01
7.897887259616596101e-01 1.067852102377194079e+00
9.222246782252142561e-01 8.939854224260425086e-01
9.018863860643722141e-01 1.077029516623435601e+00
9.047612254039600899e-01 1.057888268853336422e+00
9.824661354425238136e-01 9.743074797731999803e-01
9.284016792784429706e-01 9.123302375503754558e-01
9.308939140226687448e-01 9.182733351315965908e-01
1.049141516770355498e+00 1.000680654238644163e+00
1.087248454269693632e+00 9.620708435050249197e-01
4.034186417570659322e-02 1.066630037205857695e+00
-7.742454392879494218e-02 9.645707887080183784e-01
2.724595835065789923e-02 1.085720688804916234e+00
1.340977713586948006e-01 9.169016485497564206e-01
1.710918234032034468e-01 1.025380761783631911e+00
1.438671481508349559e-02 1.038024449765528656e+00
1.910725260064713160e-01 9.517710566412770357e-01
1.045323114471642528e-01 9.555385379938806656e-01
2.005014795106885572e-01 1.043655834195203802e+00
2.348698461282931749e-01 1.084208226282168397e+00
1.363656497177925531e-01 1.041649586351091727e+00
2.491405978626588247e-01 9.525242164634063480e-01
3.350616963051859520e-01 9.953920450337195858e-01
3.497654951384436828e-01 1.094354758620732504e+00
3.600096191677261137e-01 9.918970719960186200e-01
2.559553580295043651e-01 1.017152387871071983e+00
3.099071665905277495e-01 9.936403163689143669e-01
2.888162687403857953e-01 1.068450615080456689e+00
4.061448186474562183e-01 1.073061919575974743e+00
3.863077651837055759e-01 9.185327463282166871e-01
4.724617879051296043e-01 9.138502403217224623e-01
3.509032018960066557e-01 1.088824026004997059e+00
4.523009548519466572e-01 1.034999482073278187e+00
5.241985334375647287e-01 1.032911427137023885e+00
4.687942576175463394e-01 1.008599883589161639e+00
4.796967587344538320e-01 1.015438084994117807e+00
4.204414061419944337e-01 1.001653219241348536e+00
4.447643565191484738e-01 9.219343897647951369e-01
6.292736549215266484e-01 1.031877223461089343e+00
5.164335741657269940e-01 1.049440505050365902e+00
5.951566539175685566e-01 9.269692551946258074e-01
7.059371390286064418e-01 9.225610196970803756e-01
5.439485716036583929e-01 9.513203456913189582e-01
5.773719813848466886e-01 9.033442917163138075e-01
7.106483752928443032e-01 9.263924277982583666e-01
7.127759688123976867e-01 9.485179658342173248e-01
8.081300271535019064e-01 9.431711976589611801e-01
7.441309452683143588e-01 1.046997451594331219e+00
7.222259837258950821e-01 1.066347878010599048e+00
7.427957904262818545e-01 9.775720127548205296e-01
7.860776565055477283e-01 9.837788243863609949e-01
8.415887308820829693e-01 9.452491223199661619e-01
8.058428220885925919e-01 9.457944062635029736e-01
8.153890497033783324e-01 1.052556465232800997e+00
9.058533507643736771e-01 1.092557860484806964e+00
9.900260081254097511e-01 9.410170893815678062e-01
8.619892071922291565e-01 1.081529592245161098e+00
8.677919650516952021e-01 1.052237009399332734e+00
8.983519526113896703e-01 9.286073327166020075e-01
9.678487778573873213e-01 1.036811935435647536e+00
1.068833736922475852e+00 9.416302090764653299e-01


==> figures/kernel/grid_1e-1/data/selected_1.csv <==
4.945838933630373191e-01 5.850273998263522124e-01
4.914856142850893006e-01 5.880128918336801069e-01
5.028977831294743073e-01 5.768296247696020895e-01
4.967276295549103993e-01 6.019654641147527130e-01
5.176102231181903823e-01 5.867094494260599591e-01
4.757799058829635941e-01 5.884287499169529312e-01
5.086593664184497765e-01 6.173737438215035622e-01
4.672776787965938206e-01 6.010784478656395757e-01
4.647335929818948164e-01 6.023717336867372429e-01
5.017486126514494327e-01 6.253419945934007851e-01
5.307031101094985548e-01 6.105688550818045846e-01
4.706209900449382366e-01 5.600555609044457483e-01
5.310028627991876249e-01 5.645249018544691300e-01
4.732110636265958181e-01 6.250635836094206033e-01
4.634155060902961365e-01 5.596086652468464928e-01
5.404507606203126091e-01 5.610595199249510667e-01
5.415441671437881688e-01 5.612027261280054802e-01
4.771560970638376031e-01 5.391758703169370337e-01
5.523368290775199085e-01 5.773428527921984355e-01
4.594578248320154712e-01 6.298397061660431229e-01
4.569053307320098956e-01 5.496409309873306892e-01
5.396672754186293552e-01 6.315410988689788008e-01
4.388242903354713786e-01 5.768237805100573379e-01
5.100235975019825618e-01 6.491859520547428319e-01
5.474732673468791777e-01 5.509799485125119745e-01
5.211078136523645821e-01 6.518572976455913048e-01
4.319409147630872692e-01 6.071476934898203393e-01
5.638234790177460987e-01 5.640991562491545208e-01
4.717549153807159557e-01 6.581121508367688833e-01
4.625354801264183191e-01 5.235420295500161636e-01
5.470881350677666566e-01 5.316580828918913149e-01
5.306629608450752489e-01 6.578535601892372409e-01
5.537245222396420807e-01 6.424863931020886598e-01
5.724019245405506107e-01 6.128905826021356917e-01
5.444366261095465731e-01 6.519191188467103881e-01
4.585169821543269020e-01 6.571616306822329889e-01
4.246593946533779862e-01 6.225025253095920474e-01
5.127831533915492290e-01 6.690186976101535343e-01
4.383306442580567897e-01 6.448408859157883644e-01
4.482636585049876166e-01 6.548117897620540084e-01
4.263159032428120998e-01 6.302356557487377442e-01
4.602108320099463912e-01 6.632288723929302687e-01
5.236848518530232699e-01 5.086409737079550242e-01
4.355157390441331544e-01 6.459292294259029177e-01
5.383062251592671821e-01 6.634203873589105127e-01
4.190502068105605993e-01 5.545441760110063623e-01
4.265395545267796074e-01 5.405055579916897557e-01
5.503325899722023573e-01 5.202291694852964055e-01
4.449009637559691033e-01 5.205641566059016068e-01
5.705163236089191292e-01 5.401524730599898128e-01
4.107723729315436723e-01 6.075679680391786741e-01
5.731918963660030952e-01 5.409357040254406668e-01
4.160484569155444845e-01 6.257771916727312700e-01
5.376375410375400232e-01 6.698761528529932896e-01
4.655625017731968018e-01 5.036273136941076256e-01
4.225629905072300074e-01 5.364033798838819811e-01
4.946997551883103306e-01 6.812337892086476332e-01
4.971482337502822202e-01 4.964558667102393352e-01
5.429794165335869449e-01 6.705800269302988337e-01
4.069476896102929286e-01 5.665702494825790581e-01
5.589042912820714193e-01 5.175466915944426649e-01
4.973277423930353991e-01 4.949142765021592449e-01
4.753458662112698963e-01 6.810226930237955889e-01
5.662712882774836309e-01 6.564450125378390455e-01
4.039424347091574719e-01 5.675311576786713497e-01
4.084260041652882922e-01 5.531113590434039162e-01
5.948554037463975597e-01 6.080320157773910772e-01
5.317952941534735967e-01 6.823447796642920782e-01
4.503486790415861529e-01 6.763459172735112324e-01
5.688660344345985997e-01 5.190935860707168725e-01
5.976677354995906244e-01 5.951356644681160546e-01
5.291509646536349809e-01 4.932817000934132112e-01
4.878862771116374564e-01 6.891261426075949714e-01
3.990372361989075189e-01 5.690460764977152142e-01
5.680764308988175415e-01 6.615413957643350162e-01
4.807131694271962186e-01 4.889639583838512604e-01
4.960993848278189011e-01 6.907649909617882278e-01
4.123434746807355111e-01 5.322935046525965053e-01
5.872498436969838531e-01 5.383839500061986527e-01
5.195939251296285422e-01 4.882208830012099710e-01
5.087947067509004384e-01 6.923081121819762984e-01
5.975389475311416732e-01 6.186774342190246578e-01
5.199006796237105599e-01 6.924561631131781470e-01
3.998677771804987069e-01 6.291858234172462705e-01
3.912410314805422340e-01 5.660097645480456352e-01
6.048845033763100565e-01 6.133710907855813854e-01
5.817559645669997392e-01 5.177322608880455812e-01
5.883995623615080328e-01 6.525005452854953925e-01
5.755989018675135016e-01 5.097577960613831616e-01
4.606294387612384633e-01 4.843460334769706943e-01
4.243235563427347201e-01 5.055663856334542405e-01
5.816809321981458725e-01 5.157524729800071484e-01
3.979950499058877988e-01 5.362587450132887401e-01
3.854739650549349195e-01 5.705197879461769706e-01
3.916534281557827457e-01 5.433680096683819460e-01
4.995744844101983606e-01 7.052016510705716446e-01
5.802005317899452397e-01 6.725689901400646598e-01
4.937658953072219248e-01 4.715282405368679264e-01
4.077608006442678401e-01 6.642281068590215609e-01
6.002457748755133382e-01 6.475924333436251512e-01
3.850354254732725745e-01 6.232499716161549186e-01
6.063224849418142881e-01 6.369213623038334493e-01
6.059333668140594042e-01 6.392196082740905227e-01
3.965497350691296052e-01 6.522450072028443957e-01
6.155790078093130724e-01 5.672796494039618054e-01
5.654554085083554060e-01 6.879894307205235426e-01
5.116113456722576336e-01 7.080438238335945433e-01
5.240696987072619439e-01 7.061066874434265284e-01
4.293615314334264244e-01 4.900811756699410826e-01
5.036334911105632139e-01 7.094683485511672494e-01
6.073370784044331838e-01 5.377142266238320589e-01
6.181885822922716933e-01 5.746453958976509568e-01
5.132670679622726162e-01 7.096986577390684836e-01
6.192466778517979886e-01 6.070585043756933086e-01
4.971914634905007513e-01 7.116740286664634541e-01
5.719230473816460103e-01 6.882047243856965757e-01
6.218821514240679971e-01 5.800096440060517056e-01
5.903945433234843998e-01 5.046400870936137428e-01
6.102951327322917452e-01 6.440218792945865411e-01
5.267511110844940170e-01 4.657895124114826979e-01
4.725076101773771908e-01 7.128278718222733623e-01
4.746716592665181089e-01 7.136464758449754253e-01
3.966440191728632381e-01 5.123816061372710173e-01
6.249166831783757869e-01 5.911643114360036755e-01
4.283899597275732107e-01 6.970010272948046204e-01
3.730882447994039453e-01 5.575874082900433848e-01
5.255298908263962288e-01 4.616691740733984695e-01
3.968983404590336606e-01 5.055431154554581585e-01
4.235888980659238134e-01 4.810337014069626660e-01
5.237706351650331937e-01 7.179589657095890587e-01
3.960884645733177001e-01 6.727890481499274600e-01
4.899049746867500388e-01 4.570945022983170514e-01
3.698938094266500665e-01 5.546942769451731481e-01
3.772017324033503094e-01 6.446715148477989432e-01
4.589684069085860907e-01 7.164903773203518123e-01
4.491565397239685176e-01 4.638567130325507160e-01
3.792298912167212377e-01 6.518440449435304318e-01
6.004868241800390694e-01 6.758310715936898250e-01
3.741766930589247586e-01 5.335000013617517967e-01
6.324265447365754467e-01 5.705413751234971187e-01
5.637322797706532107e-01 7.077761961531249257e-01
5.841338511262500477e-01 4.838619180180333545e-01
6.337698614984171863e-01 5.854633724460706068e-01
4.219797421727127240e-01 7.016861535890102086e-01
4.799860804749251919e-01 7.236786231311321815e-01
3.616821724911357117e-01 5.887921878890332028e-01
4.973414165873605297e-01 7.267989066001153686e-01
6.332252935251239112e-01 5.604250635603815756e-01
4.897402634626102369e-01 4.506268970170284605e-01
4.773047635173217618e-01 7.259285405872077934e-01
4.771785845878180332e-01 4.509944311398347838e-01
3.591484537621479900e-01 6.038491659653703048e-01
6.194304789207564221e-01 6.581601335502492711e-01
3.670542076458568892e-01 6.386286178810951508e-01
4.776887406044533213e-01 7.279898466549585834e-01
4.353859217054910080e-01 7.151474198819494088e-01
6.336585412408178852e-01 5.483838313530960962e-01
6.002803783258179315e-01 4.907458361070215491e-01
6.401776716584054450e-01 5.825509347051244236e-01
6.248360659972380660e-01 5.229457132753569937e-01
3.835850039583015292e-01 6.755528078629687849e-01
5.425334346911362404e-01 4.497075029109852684e-01
6.066839288916546780e-01 4.908059669773305878e-01
4.958133233500667258e-01 7.359567816393689510e-01
4.347724121502850592e-01 4.555623293977188459e-01
5.040732137859116335e-01 4.409020735767685828e-01
5.979488307573039840e-01 4.795092402912990437e-01
3.708160251891092218e-01 6.659705829497445384e-01
4.208399968363342736e-01 7.178420231015050224e-01
4.210644994057150536e-01 4.596308467702109324e-01
6.286012545380514904e-01 5.137852972612774183e-01
3.944342035758632292e-01 4.790206384686918062e-01
3.884881706743733565e-01 6.928968640455182015e-01
5.546503163750576837e-01 4.484836643202084749e-01
3.508715396042360601e-01 5.524685642604664215e-01
3.826478767848994766e-01 6.877031814533385301e-01
3.544015179584068531e-01 6.392294796809703250e-01
5.665479021486470312e-01 4.532067057636531837e-01
5.812223712871772419e-01 7.170001062715491980e-01
6.499408493978081625e-01 6.050696501056784804e-01
6.437441784471911177e-01 6.348750172095845024e-01
6.507116596345022819e-01 6.024668313390451058e-01
4.885332575644684150e-01 4.354758532161471241e-01
4.298708833577848942e-01 7.271659813785021909e-01
4.215463274085440304e-01 4.550605320108360718e-01
4.462743138296934031e-01 7.343541910803019768e-01
3.498594167840447522e-01 6.331363009633030892e-01
5.971242412117110376e-01 4.703583448175544524e-01
6.523534857391393160e-01 5.724344976895587855e-01
4.778326190402804041e-01 7.431284671542468523e-01
6.516076019449975609e-01 5.643577566515383115e-01
6.410610466232542493e-01 5.271189968739156129e-01
6.045543960951621498e-01 7.029652442785490063e-01
6.530734058715818025e-01 5.691839763791131102e-01
3.734165939272536816e-01 4.934662876944568843e-01
6.495641993835031824e-01 5.458411032320862333e-01
5.991442095522376832e-01 4.672360526501235789e-01
6.479684926168819414e-01 5.374990135328041596e-01
5.858702674336081495e-01 4.563041240955511002e-01
3.561012322384225492e-01 5.162823849826978506e-01
3.382840169843120415e-01 5.960299492200779037e-01
3.426934038282911099e-01 5.502036794087159510e-01
6.557614030146197148e-01 6.192612947316643579e-01
5.134133614317171190e-01 4.288062523808478521e-01
5.984469946427317666e-01 4.631881871893764324e-01
3.512503242415397908e-01 5.223568660695484533e-01
6.553986989561039200e-01 6.266419883274609859e-01
3.540542475293682601e-01 5.143532172980186390e-01
5.068191134667765496e-01 7.516068707505291213e-01
6.272249070872558674e-01 6.886342028383426461e-01
3.611895186337076846e-01 6.798368665968923530e-01
4.745980969557048734e-01 4.263374037189755494e-01
3.350429936455636692e-01 5.676289740027936626e-01
6.620206987889080130e-01 5.779095420799142957e-01
3.400121350217840677e-01 5.381099239835354098e-01
3.453309998005086312e-01 5.235623877502407764e-01
5.969380762392100248e-01 7.226377322542522075e-01
3.661825863239114298e-01 6.908533575167591367e-01
5.233165066559671841e-01 7.540311653627780331e-01
5.420498349214464273e-01 4.275661418216185061e-01
6.624450249740331254e-01 6.235208264569526149e-01
5.213214470679528034e-01 4.221294909510018845e-01
3.430534011326124011e-01 6.557194818362825917e-01
6.048878406981674782e-01 4.582262414318276633e-01
3.977315332954480254e-01 4.523551524110800415e-01
3.791848393036048037e-01 4.678918265863731829e-01
3.546510291725146757e-01 4.976372998859442953e-01
6.676720219969594083e-01 5.790817674134159931e-01
5.232496585927379762e-01 7.571026990763268794e-01
6.661256604478119625e-01 5.590463976682044089e-01
3.444244949038055559e-01 6.652409588090304471e-01
3.517825321472777822e-01 6.788423098438579606e-01
3.586883574997110080e-01 6.900719960070539338e-01
3.443455978490560510e-01 5.107559375014197878e-01
3.270843986503595424e-01 6.185219664763746961e-01
6.017532197882129452e-01 4.498223255904207907e-01
5.677859893418939485e-01 7.478575897618034984e-01
3.289567509150889135e-01 5.468908088742273632e-01
5.674774096146122382e-01 4.282879690403387785e-01
6.712400122262064395e-01 6.135192457509998087e-01
3.239173299776493820e-01 6.183413744947290347e-01
6.129975280901223122e-01 4.551176624554658101e-01
3.390089480057706939e-01 5.115860530747067259e-01
4.276890997670922956e-01 4.260428383298554000e-01
5.535146064145793909e-01 4.204376618605751847e-01
3.237804262826879942e-01 6.246841858636938971e-01
6.735589743650174377e-01 5.604409872896256584e-01
6.261673914916173755e-01 7.125732785108858103e-01
6.700069362971979858e-01 5.423112532308690392e-01
4.948613008213698095e-01 4.105238323487332974e-01
5.652822363121945415e-01 4.236982876085820249e-01
4.905379709140699207e-01 4.104553084353022019e-01
5.724237292684233314e-01 4.261519811648084577e-01
4.778243697754138153e-01 4.108914640488259828e-01
3.716011503312682818e-01 7.160502787110425427e-01
6.595144431253583406e-01 5.107560075586448090e-01
6.141128151714857486e-01 7.258395963041025523e-01
6.716989324816046159e-01 5.422987900401136097e-01
6.335842739820165548e-01 4.705769817472164052e-01
6.766150857004921138e-01 5.655672049965574377e-01
5.445891527480972716e-01 7.634291707763847246e-01
6.356818343720537223e-01 7.057936303608512985e-01
4.080063749646006821e-01 7.458894120319701226e-01
3.740775234555051565e-01 4.561493270859615645e-01
3.289992559397708627e-01 6.566479814590822084e-01


==> figures/kernel/grid_1e-1/data/selected_2.csv <==
4.945838933630373191e-01 5.850273998263522124e-01
4.967276295549103993e-01 6.019654641147527130e-01
5.176102231181903823e-01 5.867094494260599591e-01
4.914856142850893006e-01 5.880128918336801069e-01
5.028977831294743073e-01 5.768296247696020895e-01
4.757799058829635941e-01 5.884287499169529312e-01
4.706209900449382366e-01 5.600555609044457483e-01
5.310028627991876249e-01 5.645249018544691300e-01
4.732110636265958181e-01 6.250635836094206033e-01
4.771560970638376031e-01 5.391758703169370337e-01
5.086593664184497765e-01 6.173737438215035622e-01
5.017486126514494327e-01 6.253419945934007851e-01
5.523368290775199085e-01 5.773428527921984355e-01
5.307031101094985548e-01 6.105688550818045846e-01
5.396672754186293552e-01 6.315410988689788008e-01
5.236848518530232699e-01 5.086409737079550242e-01
4.569053307320098956e-01 5.496409309873306892e-01
4.672776787965938206e-01 6.010784478656395757e-01
5.100235975019825618e-01 6.491859520547428319e-01
5.724019245405506107e-01 6.128905826021356917e-01
4.449009637559691033e-01 5.205641566059016068e-01
5.470881350677666566e-01 5.316580828918913149e-01
5.755989018675135016e-01 5.097577960613831616e-01
5.404507606203126091e-01 5.610595199249510667e-01
4.625354801264183191e-01 5.235420295500161636e-01
5.638234790177460987e-01 5.640991562491545208e-01
5.291509646536349809e-01 4.932817000934132112e-01
4.717549153807159557e-01 6.581121508367688833e-01
4.971482337502822202e-01 4.964558667102393352e-01
4.937658953072219248e-01 4.715282405368679264e-01
4.265395545267796074e-01 5.405055579916897557e-01
5.537245222396420807e-01 6.424863931020886598e-01
4.647335929818948164e-01 6.023717336867372429e-01
5.705163236089191292e-01 5.401524730599898128e-01
5.474732673468791777e-01 5.509799485125119745e-01
5.211078136523645821e-01 6.518572976455913048e-01
5.267511110844940170e-01 4.657895124114826979e-01
5.589042912820714193e-01 5.175466915944426649e-01
4.246593946533779862e-01 6.225025253095920474e-01
4.388242903354713786e-01 5.768237805100573379e-01
4.190502068105605993e-01 5.545441760110063623e-01
4.491565397239685176e-01 4.638567130325507160e-01
4.946997551883103306e-01 6.812337892086476332e-01
4.069476896102929286e-01 5.665702494825790581e-01
5.665479021486470312e-01 4.532067057636531837e-01
5.195939251296285422e-01 4.882208830012099710e-01
4.594578248320154712e-01 6.298397061660431229e-01
4.606294387612384633e-01 4.843460334769706943e-01
4.973277423930353991e-01 4.949142765021592449e-01
4.319409147630872692e-01 6.071476934898203393e-01
4.482636585049876166e-01 6.548117897620540084e-01
5.688660344345985997e-01 5.190935860707168725e-01
5.445891527480972716e-01 7.634291707763847246e-01
5.841338511262500477e-01 4.838619180180333545e-01
4.634155060902961365e-01 5.596086652468464928e-01
4.745980969557048734e-01 4.263374037189755494e-01
5.975389475311416732e-01 6.186774342190246578e-01
5.976677354995906244e-01 5.951356644681160546e-01
4.107723729315436723e-01 6.075679680391786741e-01
5.503325899722023573e-01 5.202291694852964055e-01
4.293615314334264244e-01 4.900811756699410826e-01
4.602108320099463912e-01 6.632288723929302687e-01
4.655625017731968018e-01 5.036273136941076256e-01
4.807131694271962186e-01 4.889639583838512604e-01
5.872498436969838531e-01 5.383839500061986527e-01
3.915150205092913782e-01 7.757311732822366190e-01
5.415441671437881688e-01 5.612027261280054802e-01
4.383306442580567897e-01 6.448408859157883644e-01
4.899049746867500388e-01 4.570945022983170514e-01
6.141128151714857486e-01 7.258395963041025523e-01
5.425334346911362404e-01 4.497075029109852684e-01
6.249166831783757869e-01 5.911643114360036755e-01
5.306629608450752489e-01 6.578535601892372409e-01
3.856695498308362891e-01 4.378970178465610430e-01
5.731918963660030952e-01 5.409357040254406668e-01
4.243235563427347201e-01 5.055663856334542405e-01
3.835850039583015292e-01 6.755528078629687849e-01
4.084260041652882922e-01 5.531113590434039162e-01
6.048845033763100565e-01 6.133710907855813854e-01
7.157668630275881849e-01 7.981493759456860237e-01
4.980578691713233308e-01 3.510985027213432419e-01
4.771785845878180332e-01 4.509944311398347838e-01
6.073370784044331838e-01 5.377142266238320589e-01
5.376375410375400232e-01 6.698761528529932896e-01
5.637322797706532107e-01 7.077761961531249257e-01
5.444366261095465731e-01 6.519191188467103881e-01
4.878457854802770721e-01 7.795279053280926851e-01
3.990372361989075189e-01 5.690460764977152142e-01
5.040732137859116335e-01 4.409020735767685828e-01
4.960993848278189011e-01 6.907649909617882278e-01
6.885070683222288546e-01 6.612048499828206971e-01
4.210644994057150536e-01 4.596308467702109324e-01
4.473427695329503795e-01 9.528596688575634577e-01
5.237706351650331937e-01 7.179589657095890587e-01
5.255298908263962288e-01 4.616691740733984695e-01
6.155790078093130724e-01 5.672796494039618054e-01
6.192466778517979886e-01 6.070585043756933086e-01
4.753458662112698963e-01 6.810226930237955889e-01
4.503486790415861529e-01 6.763459172735112324e-01
4.208399968363342736e-01 7.178420231015050224e-01
5.546503163750576837e-01 4.484836643202084749e-01
3.734165939272536816e-01 4.934662876944568843e-01
2.955512270142230946e-01 7.214398400223891450e-01
3.965497350691296052e-01 6.522450072028443957e-01
4.263159032428120998e-01 6.302356557487377442e-01
4.414009964490435145e-01 4.046531150547394984e-01
5.883995623615080328e-01 6.525005452854953925e-01
6.063224849418142881e-01 6.369213623038334493e-01
5.383062251592671821e-01 6.634203873589105127e-01
5.903945433234843998e-01 5.046400870936137428e-01
5.858702674336081495e-01 4.563041240955511002e-01
5.826839887364592130e-01 8.337189998098122334e-01
4.160484569155444845e-01 6.257771916727312700e-01
6.272249070872558674e-01 6.886342028383426461e-01
3.979950499058877988e-01 5.362587450132887401e-01
5.127831533915492290e-01 6.690186976101535343e-01
7.998985571035118758e-01 6.670573061066220610e-01
5.779706244591791275e-01 3.610643366224773887e-01
4.778326190402804041e-01 7.431284671542468523e-01
4.077608006442678401e-01 6.642281068590215609e-01
3.966440191728632381e-01 5.123816061372710173e-01
3.695975905009322715e-01 3.463477024444405750e-01
5.677859893418939485e-01 7.478575897618034984e-01
4.225629905072300074e-01 5.364033798838819811e-01
4.123434746807355111e-01 5.322935046525965053e-01
4.235888980659238134e-01 4.810337014069626660e-01
3.854739650549349195e-01 5.705197879461769706e-01
3.912410314805422340e-01 5.660097645480456352e-01
3.444244949038055559e-01 6.652409588090304471e-01
2.467038451357079776e-01 8.668280535208338078e-01
5.680764308988175415e-01 6.615413957643350162e-01
5.654554085083554060e-01 6.879894307205235426e-01
5.317952941534735967e-01 6.823447796642920782e-01
6.218821514240679971e-01 5.800096440060517056e-01
4.948613008213698095e-01 4.105238323487332974e-01
4.347724121502850592e-01 4.555623293977188459e-01
6.624450249740331254e-01 6.235208264569526149e-01
4.878862771116374564e-01 6.891261426075949714e-01
4.625354974626040838e-01 8.146884032923306096e-01
7.427957904262818545e-01 9.775720127548205296e-01
6.659442578070393637e-01 7.310787163392815646e-01
5.662712882774836309e-01 6.564450125378390455e-01
4.039424347091574719e-01 5.675311576786713497e-01
3.380787930733032409e-01 4.780018286974958008e-01
3.998677771804987069e-01 6.291858234172462705e-01
5.812223712871772419e-01 7.170001062715491980e-01
3.716011503312682818e-01 7.160502787110425427e-01
5.233165066559671841e-01 7.540311653627780331e-01
5.240696987072619439e-01 7.061066874434265284e-01
4.276890997670922956e-01 4.260428383298554000e-01
5.087947067509004384e-01 6.923081121819762984e-01
4.283899597275732107e-01 6.970010272948046204e-01
6.248360659972380660e-01 5.229457132753569937e-01
4.585169821543269020e-01 6.571616306822329889e-01
6.002457748755133382e-01 6.475924333436251512e-01
3.944342035758632292e-01 4.790206384686918062e-01
5.674774096146122382e-01 4.282879690403387785e-01
5.373821412522419294e-01 3.964944954917929421e-01
6.188589283595117285e-01 7.790407476938423503e-01
6.045543960951621498e-01 7.029652442785490063e-01
3.916534281557827457e-01 5.433680096683819460e-01
3.741766930589247586e-01 5.335000013617517967e-01
1.951626608041257538e-01 6.676653336757887303e-01
4.462743138296934031e-01 7.343541910803019768e-01
7.422290898312077223e-01 5.966395110699894699e-01
6.469819756327297444e-01 4.151884612021448095e-01
5.948554037463975597e-01 6.080320157773910772e-01
4.429857173351407496e-01 3.465339438860209897e-01
6.580438236457504253e-01 6.841700478645432737e-01
5.240392705615346536e-01 8.384888737872310260e-01
9.802215906951705637e-01 7.167972092349186308e-01
4.725076101773771908e-01 7.128278718222733623e-01
4.958133233500667258e-01 7.359567816393689510e-01
3.616821724911357117e-01 5.887921878890332028e-01
3.237804262826879942e-01 6.246841858636938971e-01
4.401545771357726622e-01 7.792163748154228298e-01
3.535089533365120551e-01 8.427498592955978696e-01
5.134133614317171190e-01 4.288062523808478521e-01
5.979488307573039840e-01 4.795092402912990437e-01
6.194304789207564221e-01 6.581601335502492711e-01
3.321969793676237126e-01 4.310855226592516520e-01
3.884881706743733565e-01 6.928968640455182015e-01
5.417552385295033579e-01 2.785421081621207162e-01
2.348698461282931749e-01 1.084208226282168397e+00
6.336585412408178852e-01 5.483838313530960962e-01
5.951566539175685566e-01 9.269692551946258074e-01
4.916626052216579446e-01 3.737186607554146001e-01
3.561012322384225492e-01 5.162823849826978506e-01
4.080063749646006821e-01 7.458894120319701226e-01
6.901389823670125434e-01 5.830477898249941671e-01
7.277040933705110071e-01 7.198152870380549739e-01
6.412088726748521594e-01 4.683286205082416442e-01
4.355157390441331544e-01 6.459292294259029177e-01
3.772017324033503094e-01 6.446715148477989432e-01
4.423773850771497429e-01 4.143084167239672322e-01
5.429794165335869449e-01 6.705800269302988337e-01
6.437441784471911177e-01 6.348750172095845024e-01
3.977315332954480254e-01 4.523551524110800415e-01
5.788042879726398304e-01 7.832415962950314281e-01
6.181885822922716933e-01 5.746453958976509568e-01
5.817559645669997392e-01 5.177322608880455812e-01
5.816809321981458725e-01 5.157524729800071484e-01
3.474744993982991081e-01 7.551249600009337648e-01
5.719230473816460103e-01 6.882047243856965757e-01
3.859569275901172380e-01 3.838304520110009110e-01
4.778243697754138153e-01 4.108914640488259828e-01
8.603696960906166424e-01 5.484632704110226076e-01
3.968983404590336606e-01 5.055431154554581585e-01
4.897402634626102369e-01 4.506268970170284605e-01
4.773047635173217618e-01 7.259285405872077934e-01
5.068191134667765496e-01 7.516068707505291213e-01
2.382137402372143040e-02 7.712479194202688237e-01
5.420498349214464273e-01 4.275661418216185061e-01
5.641293709588575123e-01 3.919796352377841742e-01
4.446319699399057246e-01 8.641309042712759236e-01
2.982872315780407124e-01 6.608475753368973082e-01
6.651848127769439678e-01 8.319518934493621565e-01
6.305480020696934140e-01 7.447042954071043663e-01
4.219797421727127240e-01 7.016861535890102086e-01
9.058533507643736771e-01 1.092557860484806964e+00
5.213214470679528034e-01 4.221294909510018845e-01
5.197555005852756427e-01 7.821673277529715973e-01
6.004868241800390694e-01 6.758310715936898250e-01
3.791848393036048037e-01 4.678918265863731829e-01
7.038373738033272264e-01 6.286203964922203458e-01
6.168924566320669323e-01 3.729274584434248974e-01
3.730882447994039453e-01 5.575874082900433848e-01
4.058193454856118820e-01 2.460372737945759336e-01
5.248789690156220322e-01 3.832076816806492259e-01
4.434330957802350981e-01 3.793675049863163840e-01
6.507116596345022819e-01 6.024668313390451058e-01
4.973414165873605297e-01 7.267989066001153686e-01
4.679885646811408062e-01 7.730171883113703402e-01
8.151379122672695043e-01 7.953642675720938859e-01
4.051300937554458415e-01 4.209010608952769572e-01
5.164335741657269940e-01 1.049440505050365902e+00
5.969380762392100248e-01 7.226377322542522075e-01
3.850354254732725745e-01 6.232499716161549186e-01
3.544015179584068531e-01 6.392294796809703250e-01
3.501937935105853272e-01 6.986970969951384891e-01
5.971242412117110376e-01 4.703583448175544524e-01
6.017532197882129452e-01 4.498223255904207907e-01
2.622793767130235931e-01 7.784752085269969202e-01
6.356818343720537223e-01 7.057936303608512985e-01
6.643501856151966534e-01 6.712190164821040250e-01
3.960884645733177001e-01 6.727890481499274600e-01
6.286012545380514904e-01 5.137852972612774183e-01
5.955526474824824890e-01 7.583209142732053598e-01
6.059333668140594042e-01 6.392196082740905227e-01
4.995744844101983606e-01 7.052016510705716446e-01
5.036334911105632139e-01 7.094683485511672494e-01
4.298708833577848942e-01 7.271659813785021909e-01
6.912872737648251276e-01 7.109881700787591408e-01
5.199006796237105599e-01 6.924561631131781470e-01
3.390089480057706939e-01 5.115860530747067259e-01
3.382840169843120415e-01 5.960299492200779037e-01
3.782317881370657053e-01 7.323509680198302396e-01
4.203203794723086584e-01 8.352302306704704193e-01
5.271303048392242951e-01 8.869564819588937610e-01
1.082924736249317288e+00 4.481764588564684515e-01
5.621602201631007434e-01 7.949758552691628122e-01
5.328450398757602624e-01 4.059987030930762852e-01
3.122811184472164547e-01 3.804421179521822460e-01
5.385285699880106858e-01 3.485472840519215909e-01
7.232879777039897817e-01 6.582497623083096716e-01


==> figures/kernel/grid_1e-1/data/selected_3.csv <==
4.945838933630373191e-01 5.850273998263522124e-01
4.706209900449382366e-01 5.600555609044457483e-01
5.086593664184497765e-01 6.173737438215035622e-01
5.176102231181903823e-01 5.867094494260599591e-01
4.967276295549103993e-01 6.019654641147527130e-01
4.757799058829635941e-01 5.884287499169529312e-01
5.310028627991876249e-01 5.645249018544691300e-01
4.634155060902961365e-01 5.596086652468464928e-01
5.017486126514494327e-01 6.253419945934007851e-01
5.470881350677666566e-01 5.316580828918913149e-01
5.100235975019825618e-01 6.491859520547428319e-01
5.307031101094985548e-01 6.105688550818045846e-01
5.028977831294743073e-01 5.768296247696020895e-01
4.647335929818948164e-01 6.023717336867372429e-01
4.732110636265958181e-01 6.250635836094206033e-01
4.594578248320154712e-01 6.298397061660431229e-01
5.523368290775199085e-01 5.773428527921984355e-01
5.404507606203126091e-01 5.610595199249510667e-01
5.127831533915492290e-01 6.690186976101535343e-01
5.396672754186293552e-01 6.315410988689788008e-01
4.069476896102929286e-01 5.665702494825790581e-01
5.638234790177460987e-01 5.640991562491545208e-01
5.415441671437881688e-01 5.612027261280054802e-01
4.717549153807159557e-01 6.581121508367688833e-01
4.383306442580567897e-01 6.448408859157883644e-01
4.771560970638376031e-01 5.391758703169370337e-01
4.388242903354713786e-01 5.768237805100573379e-01
4.569053307320098956e-01 5.496409309873306892e-01
5.705163236089191292e-01 5.401524730599898128e-01
4.914856142850893006e-01 5.880128918336801069e-01
4.625354801264183191e-01 5.235420295500161636e-01
4.190502068105605993e-01 5.545441760110063623e-01
5.211078136523645821e-01 6.518572976455913048e-01
4.084260041652882922e-01 5.531113590434039162e-01
4.672776787965938206e-01 6.010784478656395757e-01
5.537245222396420807e-01 6.424863931020886598e-01
5.948554037463975597e-01 6.080320157773910772e-01
5.317952941534735967e-01 6.823447796642920782e-01
4.602108320099463912e-01 6.632288723929302687e-01
4.449009637559691033e-01 5.205641566059016068e-01
4.246593946533779862e-01 6.225025253095920474e-01
4.355157390441331544e-01 6.459292294259029177e-01
4.585169821543269020e-01 6.571616306822329889e-01
6.048845033763100565e-01 6.133710907855813854e-01
5.662712882774836309e-01 6.564450125378390455e-01
4.655625017731968018e-01 5.036273136941076256e-01
4.503486790415861529e-01 6.763459172735112324e-01
4.753458662112698963e-01 6.810226930237955889e-01
5.087947067509004384e-01 6.923081121819762984e-01
4.160484569155444845e-01 6.257771916727312700e-01
4.807131694271962186e-01 4.889639583838512604e-01
5.680764308988175415e-01 6.615413957643350162e-01
5.474732673468791777e-01 5.509799485125119745e-01
5.688660344345985997e-01 5.190935860707168725e-01
5.240696987072619439e-01 7.061066874434265284e-01
4.946997551883103306e-01 6.812337892086476332e-01
4.878862771116374564e-01 6.891261426075949714e-01
5.306629608450752489e-01 6.578535601892372409e-01
4.319409147630872692e-01 6.071476934898203393e-01
4.107723729315436723e-01 6.075679680391786741e-01
4.039424347091574719e-01 5.675311576786713497e-01
3.916534281557827457e-01 5.433680096683819460e-01
4.123434746807355111e-01 5.322935046525965053e-01
4.265395545267796074e-01 5.405055579916897557e-01
4.225629905072300074e-01 5.364033798838819811e-01
4.263159032428120998e-01 6.302356557487377442e-01
5.236848518530232699e-01 5.086409737079550242e-01
5.589042912820714193e-01 5.175466915944426649e-01
6.155790078093130724e-01 5.672796494039618054e-01
5.976677354995906244e-01 5.951356644681160546e-01
5.425334346911362404e-01 4.497075029109852684e-01
4.077608006442678401e-01 6.642281068590215609e-01
5.724019245405506107e-01 6.128905826021356917e-01
6.336585412408178852e-01 5.483838313530960962e-01
6.063224849418142881e-01 6.369213623038334493e-01
4.995744844101983606e-01 7.052016510705716446e-01
4.725076101773771908e-01 7.128278718222733623e-01
5.872498436969838531e-01 5.383839500061986527e-01
5.755989018675135016e-01 5.097577960613831616e-01
5.817559645669997392e-01 5.177322608880455812e-01
5.816809321981458725e-01 5.157524729800071484e-01
3.616821724911357117e-01 5.887921878890332028e-01
5.383062251592671821e-01 6.634203873589105127e-01
5.444366261095465731e-01 6.519191188467103881e-01
4.283899597275732107e-01 6.970010272948046204e-01
4.243235563427347201e-01 5.055663856334542405e-01
4.899049746867500388e-01 4.570945022983170514e-01
4.606294387612384633e-01 4.843460334769706943e-01
5.429794165335869449e-01 6.705800269302988337e-01
5.237706351650331937e-01 7.179589657095890587e-01
5.199006796237105599e-01 6.924561631131781470e-01
4.960993848278189011e-01 6.907649909617882278e-01
6.059333668140594042e-01 6.392196082740905227e-01
6.332252935251239112e-01 5.604250635603815756e-01
6.249166831783757869e-01 5.911643114360036755e-01
6.337698614984171863e-01 5.854633724460706068e-01
4.491565397239685176e-01 4.638567130325507160e-01
5.376375410375400232e-01 6.698761528529932896e-01
4.773047635173217618e-01 7.259285405872077934e-01
4.971914634905007513e-01 7.116740286664634541e-01
5.731918963660030952e-01 5.409357040254406668e-01
5.291509646536349809e-01 4.932817000934132112e-01
6.516076019449975609e-01 5.643577566515383115e-01
6.499408493978081625e-01 6.050696501056784804e-01
6.073370784044331838e-01 5.377142266238320589e-01
4.219797421727127240e-01 7.016861535890102086e-01
3.382840169843120415e-01 5.960299492200779037e-01
3.990372361989075189e-01 5.690460764977152142e-01
3.854739650549349195e-01 5.705197879461769706e-01
4.937658953072219248e-01 4.715282405368679264e-01
4.973277423930353991e-01 4.949142765021592449e-01
4.971482337502822202e-01 4.964558667102393352e-01
3.741766930589247586e-01 5.335000013617517967e-01
5.116113456722576336e-01 7.080438238335945433e-01
5.132670679622726162e-01 7.096986577390684836e-01
5.036334911105632139e-01 7.094683485511672494e-01
3.508715396042360601e-01 5.524685642604664215e-01
3.998677771804987069e-01 6.291858234172462705e-01
3.850354254732725745e-01 6.232499716161549186e-01
3.670542076458568892e-01 6.386286178810951508e-01
3.968983404590336606e-01 5.055431154554581585e-01
4.746716592665181089e-01 7.136464758449754253e-01
6.218821514240679971e-01 5.800096440060517056e-01
6.324265447365754467e-01 5.705413751234971187e-01
6.401776716584054450e-01 5.825509347051244236e-01
3.960884645733177001e-01 6.727890481499274600e-01
5.975389475311416732e-01 6.186774342190246578e-01
5.883995623615080328e-01 6.525005452854953925e-01
6.192466778517979886e-01 6.070585043756933086e-01
5.903945433234843998e-01 5.046400870936137428e-01
4.482636585049876166e-01 6.548117897620540084e-01
5.267511110844940170e-01 4.657895124114826979e-01
5.255298908263962288e-01 4.616691740733984695e-01
4.589684069085860907e-01 7.164903773203518123e-01
6.712400122262064395e-01 6.135192457509998087e-01
6.437441784471911177e-01 6.348750172095845024e-01
4.771785845878180332e-01 4.509944311398347838e-01
5.503325899722023573e-01 5.202291694852964055e-01
4.776887406044533213e-01 7.279898466549585834e-01
5.637322797706532107e-01 7.077761961531249257e-01
5.812223712871772419e-01 7.170001062715491980e-01
5.802005317899452397e-01 6.725689901400646598e-01
4.973414165873605297e-01 7.267989066001153686e-01
6.314934415909236876e-01 4.576342756835997116e-01
6.248360659972380660e-01 5.229457132753569937e-01
6.286012545380514904e-01 5.137852972612774183e-01
3.561012322384225492e-01 5.162823849826978506e-01
3.730882447994039453e-01 5.575874082900433848e-01
3.544015179584068531e-01 6.392294796809703250e-01
3.912410314805422340e-01 5.660097645480456352e-01
6.272249070872558674e-01 6.886342028383426461e-01
4.799860804749251919e-01 7.236786231311321815e-01
4.347724121502850592e-01 4.555623293977188459e-01
4.215463274085440304e-01 4.550605320108360718e-01
6.624450249740331254e-01 6.235208264569526149e-01
6.495641993835031824e-01 5.458411032320862333e-01
6.661256604478119625e-01 5.590463976682044089e-01
6.507116596345022819e-01 6.024668313390451058e-01
3.965497350691296052e-01 6.522450072028443957e-01
3.498594167840447522e-01 6.331363009633030892e-01
3.884881706743733565e-01 6.928968640455182015e-01
5.159881146880189728e-01 2.861586227134762517e-01
3.698938094266500665e-01 5.546942769451731481e-01
3.966440191728632381e-01 5.123816061372710173e-01
3.734165939272536816e-01 4.934662876944568843e-01
5.654554085083554060e-01 6.879894307205235426e-01
5.719230473816460103e-01 6.882047243856965757e-01
6.004868241800390694e-01 6.758310715936898250e-01
6.002457748755133382e-01 6.475924333436251512e-01
4.897402634626102369e-01 4.506268970170284605e-01
4.353859217054910080e-01 7.151474198819494088e-01
4.462743138296934031e-01 7.343541910803019768e-01
3.708160251891092218e-01 6.659705829497445384e-01
3.540542475293682601e-01 5.143532172980186390e-01
3.507505564328773362e-01 4.735848947887421057e-01
3.772017324033503094e-01 6.446715148477989432e-01
3.792298912167212377e-01 6.518440449435304318e-01
4.208399968363342736e-01 7.178420231015050224e-01
6.530734058715818025e-01 5.691839763791131102e-01
3.270843986503595424e-01 6.185219664763746961e-01
4.235888980659238134e-01 4.810337014069626660e-01
4.293615314334264244e-01 4.900811756699410826e-01
4.401545771357726622e-01 7.792163748154228298e-01
5.969380762392100248e-01 7.226377322542522075e-01
6.066839288916546780e-01 4.908059669773305878e-01
6.410610466232542493e-01 5.271189968739156129e-01
6.194304789207564221e-01 6.581601335502492711e-01
6.102951327322917452e-01 6.440218792945865411e-01
3.426934038282911099e-01 5.502036794087159510e-01
6.643501856151966534e-01 6.712190164821040250e-01
6.761306798860701184e-01 6.301490833425609228e-01
6.735589743650174377e-01 5.604409872896256584e-01
3.979950499058877988e-01 5.362587450132887401e-01
3.512503242415397908e-01 5.223568660695484533e-01
4.210644994057150536e-01 4.596308467702109324e-01
6.751934523954584710e-01 6.417683133332580114e-01
5.134133614317171190e-01 4.288062523808478521e-01
4.745980969557048734e-01 4.263374037189755494e-01
4.778243697754138153e-01 4.108914640488259828e-01
5.665479021486470312e-01 4.532067057636531837e-01
5.841338511262500477e-01 4.838619180180333545e-01
7.051361463151467612e-01 3.940208443250482473e-01
5.674774096146122382e-01 4.282879690403387785e-01
6.595144431253583406e-01 5.107560075586448090e-01
1.815358242045225223e-01 6.751424451945858829e-01
3.548118399650421750e-01 3.575853696545748805e-01
6.553986989561039200e-01 6.266419883274609859e-01
5.677859893418939485e-01 7.478575897618034984e-01
5.233165066559671841e-01 7.540311653627780331e-01
4.958133233500667258e-01 7.359567816393689510e-01
5.232496585927379762e-01 7.571026990763268794e-01
5.715604082444398770e-01 7.631231843010348737e-01
6.885070683222288546e-01 6.612048499828206971e-01
5.754085812742166794e-01 4.211921355988481053e-01
3.835850039583015292e-01 6.755528078629687849e-01
3.453309998005086312e-01 5.235623877502407764e-01
6.620206987889080130e-01 5.779095420799142957e-01
6.523534857391393160e-01 5.724344976895587855e-01
4.373515177695370681e-01 8.235485493664277401e-01
3.546510291725146757e-01 4.976372998859442953e-01
6.676720219969594083e-01 5.790817674134159931e-01
6.802553524334076229e-01 5.028191272989200877e-01
5.068191134667765496e-01 7.516068707505291213e-01
6.700069362971979858e-01 5.423112532308690392e-01
6.716989324816046159e-01 5.422987900401136097e-01
6.335842739820165548e-01 4.705769817472164052e-01
6.045543960951621498e-01 7.029652442785490063e-01
5.652822363121945415e-01 4.236982876085820249e-01
5.420498349214464273e-01 4.275661418216185061e-01
8.423509424538593304e-01 6.756617527785583333e-01
6.882236623452974156e-01 6.154318533505355182e-01
6.141128151714857486e-01 7.258395963041025523e-01
5.546503163750576837e-01 4.484836643202084749e-01
4.679885646811408062e-01 7.730171883113703402e-01
4.080063749646006821e-01 7.458894120319701226e-01
4.298708833577848942e-01 7.271659813785021909e-01
3.966943853227630767e-01 7.558994377539043352e-01
2.177824112393281497e-01 4.721790674775981356e-01
4.070665006879630177e-01 4.160486566846183232e-01
3.083036629469655954e-01 6.648508285919924043e-01
3.400121350217840677e-01 5.381099239835354098e-01
6.479684926168819414e-01 5.374990135328041596e-01
4.647984593161345046e-01 7.790849442788279067e-01
5.979488307573039840e-01 4.795092402912990437e-01
6.002803783258179315e-01 4.907458361070215491e-01
7.038373738033272264e-01 6.286203964922203458e-01
6.766150857004921138e-01 5.655672049965574377e-01
5.971242412117110376e-01 4.703583448175544524e-01
5.991442095522376832e-01 4.672360526501235789e-01
2.927084242367067324e-01 5.761954964522794098e-01
3.350429936455636692e-01 5.676289740027936626e-01
2.669713099739238205e-01 5.705348520102252463e-01
3.826478767848994766e-01 6.877031814533385301e-01
5.440110988401660741e-01 4.128519567295867443e-01
6.181885822922716933e-01 5.746453958976509568e-01
5.858702674336081495e-01 4.563041240955511002e-01
6.557614030146197148e-01 6.192612947316643579e-01
3.289567509150889135e-01 5.468908088742273632e-01
3.003838474137440206e-01 5.347651427017736658e-01
6.257599652161267567e-01 7.346806782423361826e-01
6.605602354924535735e-01 6.901377777696292570e-01
6.356818343720537223e-01 7.057936303608512985e-01
7.145501741589590505e-01 1.952534673268589427e-01
5.677530568188251525e-01 7.741489636505184402e-01
5.237805420796720623e-01 7.690460182003103773e-01


==> figures/kernel/grid_1e-1/data/selected_4.csv <==
4.945838933630373191e-01 5.850273998263522124e-01
4.706209900449382366e-01 5.600555609044457483e-01
5.444366261095465731e-01 6.519191188467103881e-01
4.569053307320098956e-01 5.496409309873306892e-01
4.265395545267796074e-01 5.405055579916897557e-01
5.654554085083554060e-01 6.879894307205235426e-01
5.812223712871772419e-01 7.170001062715491980e-01
3.730882447994039453e-01 5.575874082900433848e-01
5.086593664184497765e-01 6.173737438215035622e-01
5.307031101094985548e-01 6.105688550818045846e-01
5.017486126514494327e-01 6.253419945934007851e-01
5.176102231181903823e-01 5.867094494260599591e-01
4.967276295549103993e-01 6.019654641147527130e-01
5.310028627991876249e-01 5.645249018544691300e-01
4.757799058829635941e-01 5.884287499169529312e-01
4.634155060902961365e-01 5.596086652468464928e-01
5.470881350677666566e-01 5.316580828918913149e-01
5.100235975019825618e-01 6.491859520547428319e-01
4.771560970638376031e-01 5.391758703169370337e-01
5.028977831294743073e-01 5.768296247696020895e-01
4.914856142850893006e-01 5.880128918336801069e-01
5.396672754186293552e-01 6.315410988689788008e-01
4.672776787965938206e-01 6.010784478656395757e-01
4.732110636265958181e-01 6.250635836094206033e-01
5.503325899722023573e-01 5.202291694852964055e-01
5.523368290775199085e-01 5.773428527921984355e-01
5.638234790177460987e-01 5.640991562491545208e-01
5.211078136523645821e-01 6.518572976455913048e-01
4.594578248320154712e-01 6.298397061660431229e-01
4.246593946533779862e-01 6.225025253095920474e-01
5.127831533915492290e-01 6.690186976101535343e-01
5.404507606203126091e-01 5.610595199249510667e-01
5.415441671437881688e-01 5.612027261280054802e-01
5.383062251592671821e-01 6.634203873589105127e-01
5.731918963660030952e-01 5.409357040254406668e-01
4.388242903354713786e-01 5.768237805100573379e-01
4.971482337502822202e-01 4.964558667102393352e-01
4.717549153807159557e-01 6.581121508367688833e-01
4.602108320099463912e-01 6.632288723929302687e-01
5.087947067509004384e-01 6.923081121819762984e-01
4.160484569155444845e-01 6.257771916727312700e-01
4.225629905072300074e-01 5.364033798838819811e-01
5.688660344345985997e-01 5.190935860707168725e-01
4.973277423930353991e-01 4.949142765021592449e-01
4.319409147630872692e-01 6.071476934898203393e-01
4.946997551883103306e-01 6.812337892086476332e-01
5.240696987072619439e-01 7.061066874434265284e-01
4.503486790415861529e-01 6.763459172735112324e-01
3.998677771804987069e-01 6.291858234172462705e-01
4.123434746807355111e-01 5.322935046525965053e-01
4.655625017731968018e-01 5.036273136941076256e-01
5.724019245405506107e-01 6.128905826021356917e-01
5.537245222396420807e-01 6.424863931020886598e-01
5.976677354995906244e-01 5.951356644681160546e-01
5.662712882774836309e-01 6.564450125378390455e-01
5.680764308988175415e-01 6.615413957643350162e-01
5.589042912820714193e-01 5.175466915944426649e-01
4.383306442580567897e-01 6.448408859157883644e-01
4.585169821543269020e-01 6.571616306822329889e-01
4.355157390441331544e-01 6.459292294259029177e-01
4.283899597275732107e-01 6.970010272948046204e-01
5.755989018675135016e-01 5.097577960613831616e-01
4.449009637559691033e-01 5.205641566059016068e-01
5.817559645669997392e-01 5.177322608880455812e-01
3.979950499058877988e-01 5.362587450132887401e-01
3.850354254732725745e-01 6.232499716161549186e-01
5.317952941534735967e-01 6.823447796642920782e-01
5.975389475311416732e-01 6.186774342190246578e-01
6.048845033763100565e-01 6.133710907855813854e-01
4.208399968363342736e-01 7.178420231015050224e-01
5.236848518530232699e-01 5.086409737079550242e-01
5.195939251296285422e-01 4.882208830012099710e-01
5.429794165335869449e-01 6.705800269302988337e-01
5.948554037463975597e-01 6.080320157773910772e-01
5.816809321981458725e-01 5.157524729800071484e-01
5.903945433234843998e-01 5.046400870936137428e-01
5.705163236089191292e-01 5.401524730599898128e-01
4.243235563427347201e-01 5.055663856334542405e-01
4.606294387612384633e-01 4.843460334769706943e-01
4.937658953072219248e-01 4.715282405368679264e-01
5.237706351650331937e-01 7.179589657095890587e-01
5.116113456722576336e-01 7.080438238335945433e-01
4.960993848278189011e-01 6.907649909617882278e-01
5.132670679622726162e-01 7.096986577390684836e-01
5.267511110844940170e-01 4.657895124114826979e-01
4.190502068105605993e-01 5.545441760110063623e-01
4.084260041652882922e-01 5.531113590434039162e-01
3.966440191728632381e-01 5.123816061372710173e-01
3.916534281557827457e-01 5.433680096683819460e-01
6.063224849418142881e-01 6.369213623038334493e-01
5.883995623615080328e-01 6.525005452854953925e-01
3.912410314805422340e-01 5.660097645480456352e-01
4.107723729315436723e-01 6.075679680391786741e-01
5.802005317899452397e-01 6.725689901400646598e-01
4.491565397239685176e-01 4.638567130325507160e-01
6.102951327322917452e-01 6.440218792945865411e-01
4.401545771357726622e-01 7.792163748154228298e-01
4.077608006442678401e-01 6.642281068590215609e-01
3.960884645733177001e-01 6.727890481499274600e-01
3.826478767848994766e-01 6.877031814533385301e-01
4.219797421727127240e-01 7.016861535890102086e-01
6.002457748755133382e-01 6.475924333436251512e-01
6.155790078093130724e-01 5.672796494039618054e-01
6.324265447365754467e-01 5.705413751234971187e-01
6.523534857391393160e-01 5.724344976895587855e-01
5.872498436969838531e-01 5.383839500061986527e-01
3.965497350691296052e-01 6.522450072028443957e-01
4.263159032428120998e-01 6.302356557487377442e-01
4.753458662112698963e-01 6.810226930237955889e-01
4.878862771116374564e-01 6.891261426075949714e-01
4.347724121502850592e-01 4.555623293977188459e-01
3.734165939272536816e-01 4.934662876944568843e-01
5.376375410375400232e-01 6.698761528529932896e-01
4.995744844101983606e-01 7.052016510705716446e-01
5.036334911105632139e-01 7.094683485511672494e-01
4.973414165873605297e-01 7.267989066001153686e-01
4.725076101773771908e-01 7.128278718222733623e-01
5.474732673468791777e-01 5.509799485125119745e-01
6.676720219969594083e-01 5.790817674134159931e-01
6.249166831783757869e-01 5.911643114360036755e-01
6.059333668140594042e-01 6.392196082740905227e-01
4.807131694271962186e-01 4.889639583838512604e-01
5.291509646536349809e-01 4.932817000934132112e-01
4.293615314334264244e-01 4.900811756699410826e-01
4.899049746867500388e-01 4.570945022983170514e-01
5.255298908263962288e-01 4.616691740733984695e-01
3.591484537621479900e-01 6.038491659653703048e-01
4.625354801264183191e-01 5.235420295500161636e-01
4.971914634905007513e-01 7.116740286664634541e-01
6.066839288916546780e-01 4.908059669773305878e-01
4.647335929818948164e-01 6.023717336867372429e-01
5.306629608450752489e-01 6.578535601892372409e-01
4.958133233500667258e-01 7.359567816393689510e-01
6.073370784044331838e-01 5.377142266238320589e-01
6.332252935251239112e-01 5.604250635603815756e-01
3.854739650549349195e-01 5.705197879461769706e-01
3.741766930589247586e-01 5.335000013617517967e-01
3.661825863239114298e-01 6.908533575167591367e-01
3.835850039583015292e-01 6.755528078629687849e-01
4.353859217054910080e-01 7.151474198819494088e-01
4.482636585049876166e-01 6.548117897620540084e-01
6.218821514240679971e-01 5.800096440060517056e-01
6.516076019449975609e-01 5.643577566515383115e-01
6.530734058715818025e-01 5.691839763791131102e-01
6.004868241800390694e-01 6.758310715936898250e-01
6.661256604478119625e-01 5.590463976682044089e-01
5.841338511262500477e-01 4.838619180180333545e-01
3.884881706743733565e-01 6.928968640455182015e-01
3.616821724911357117e-01 5.887921878890332028e-01
5.068191134667765496e-01 7.516068707505291213e-01
6.766150857004921138e-01 5.655672049965574377e-01
4.589684069085860907e-01 7.164903773203518123e-01
4.746716592665181089e-01 7.136464758449754253e-01
4.799860804749251919e-01 7.236786231311321815e-01
3.990372361989075189e-01 5.690460764977152142e-01
5.199006796237105599e-01 6.924561631131781470e-01
3.772017324033503094e-01 6.446715148477989432e-01
3.670542076458568892e-01 6.386286178810951508e-01
4.771785845878180332e-01 4.509944311398347838e-01
4.215463274085440304e-01 4.550605320108360718e-01
3.791848393036048037e-01 4.678918265863731829e-01
3.968983404590336606e-01 5.055431154554581585e-01
3.698938094266500665e-01 5.546942769451731481e-01
3.382840169843120415e-01 5.960299492200779037e-01
5.719230473816460103e-01 6.882047243856965757e-01
6.335842739820165548e-01 4.705769817472164052e-01
5.858702674336081495e-01 4.563041240955511002e-01
6.192466778517979886e-01 6.070585043756933086e-01
6.507116596345022819e-01 6.024668313390451058e-01
4.080063749646006821e-01 7.458894120319701226e-01
5.158475496907615199e-01 7.792214694505329442e-01
4.039424347091574719e-01 5.675311576786713497e-01
4.069476896102929286e-01 5.665702494825790581e-01
3.443509655877117770e-01 4.821300898331166707e-01
3.561012322384225492e-01 5.162823849826978506e-01
3.546510291725146757e-01 4.976372998859442953e-01
3.540542475293682601e-01 5.143532172980186390e-01
3.792298912167212377e-01 6.518440449435304318e-01
3.708160251891092218e-01 6.659705829497445384e-01
4.897402634626102369e-01 4.506268970170284605e-01
5.040732137859116335e-01 4.409020735767685828e-01
6.412088726748521594e-01 4.683286205082416442e-01
4.773047635173217618e-01 7.259285405872077934e-01
5.637322797706532107e-01 7.077761961531249257e-01
4.776887406044533213e-01 7.279898466549585834e-01
3.443455978490560510e-01 5.107559375014197878e-01
6.336585412408178852e-01 5.483838313530960962e-01
6.495641993835031824e-01 5.458411032320862333e-01
6.915266353394442511e-01 5.673862309820900673e-01
6.620206987889080130e-01 5.779095420799142957e-01
3.512503242415397908e-01 5.223568660695484533e-01
6.194304789207564221e-01 6.581601335502492711e-01
6.437441784471911177e-01 6.348750172095845024e-01
3.586883574997110080e-01 6.900719960070539338e-01
3.544015179584068531e-01 6.392294796809703250e-01
3.239173299776493820e-01 6.183413744947290347e-01
3.508715396042360601e-01 5.524685642604664215e-01
3.944342035758632292e-01 4.790206384686918062e-01
4.210644994057150536e-01 4.596308467702109324e-01
4.235888980659238134e-01 4.810337014069626660e-01
6.002803783258179315e-01 4.907458361070215491e-01
6.286012545380514904e-01 5.137852972612774183e-01
6.401776716584054450e-01 5.825509347051244236e-01
6.337698614984171863e-01 5.854633724460706068e-01
6.735589743650174377e-01 5.604409872896256584e-01
6.700069362971979858e-01 5.423112532308690392e-01
6.716989324816046159e-01 5.422987900401136097e-01
6.181885822922716933e-01 5.746453958976509568e-01
4.124796423132988110e-01 4.281368782781049820e-01
4.462743138296934031e-01 7.343541910803019768e-01
3.426934038282911099e-01 5.502036794087159510e-01
6.045543960951621498e-01 7.029652442785490063e-01
6.272249070872558674e-01 6.886342028383426461e-01
5.197555005852756427e-01 7.821673277529715973e-01
4.778326190402804041e-01 7.431284671542468523e-01
4.745980969557048734e-01 4.263374037189755494e-01
4.778243697754138153e-01 4.108914640488259828e-01
4.916626052216579446e-01 3.737186607554146001e-01
4.885332575644684150e-01 4.354758532161471241e-01
4.276890997670922956e-01 4.260428383298554000e-01
6.017532197882129452e-01 4.498223255904207907e-01
6.314934415909236876e-01 4.576342756835997116e-01
3.498594167840447522e-01 6.331363009633030892e-01
3.120853464198972693e-01 6.324026470023944579e-01
4.135917760617375261e-01 7.691665782706741394e-01
6.248360659972380660e-01 5.229457132753569937e-01
6.595144431253583406e-01 5.107560075586448090e-01
6.499408493978081625e-01 6.050696501056784804e-01
3.390089480057706939e-01 5.115860530747067259e-01
3.289567509150889135e-01 5.468908088742273632e-01
3.716011503312682818e-01 7.160502787110425427e-01
5.677859893418939485e-01 7.478575897618034984e-01
5.715604082444398770e-01 7.631231843010348737e-01
5.677530568188251525e-01 7.741489636505184402e-01
5.233165066559671841e-01 7.540311653627780331e-01
5.232496585927379762e-01 7.571026990763268794e-01
5.237805420796720623e-01 7.690460182003103773e-01
3.664510037651610985e-01 7.219186951989102763e-01
3.430534011326124011e-01 6.557194818362825917e-01
6.141128151714857486e-01 7.258395963041025523e-01
6.464410523789368979e-01 4.351669020258024378e-01
4.980578691713233308e-01 3.510985027213432419e-01
5.969380762392100248e-01 7.226377322542522075e-01
6.478976231056983170e-01 7.105992240846986663e-01
3.507505564328773362e-01 4.735848947887421057e-01
3.540246032229909523e-01 4.669686059776699261e-01
3.977315332954480254e-01 4.523551524110800415e-01
4.070665006879630177e-01 4.160486566846183232e-01
3.740775234555051565e-01 4.561493270859615645e-01
3.590953344982750206e-01 4.616914662403793224e-01
3.400121350217840677e-01 5.381099239835354098e-01
5.971242412117110376e-01 4.703583448175544524e-01
5.979488307573039840e-01 4.795092402912990437e-01
5.991442095522376832e-01 4.672360526501235789e-01
6.048878406981674782e-01 4.582262414318276633e-01
5.134133614317171190e-01 4.288062523808478521e-01
5.213214470679528034e-01 4.221294909510018845e-01
3.350429936455636692e-01 5.676289740027936626e-01
4.190679937459013127e-01 7.761765930440025496e-01
5.328450398757602624e-01 4.059987030930762852e-01
5.425334346911362404e-01 4.497075029109852684e-01
6.784370343426179284e-01 5.249655473171342956e-01
6.915640113386855026e-01 5.373602253950756635e-01
7.161332229871184563e-01 5.429419469115049912e-01
3.289992559397708627e-01 6.566479814590822084e-01


==> figures/kernel/grid_1e-1/data/target.csv <==
4.979048902564195411e-01 5.889059561352547600e-01


==> figures/kernel/grid_1e-2/data/points.csv <==
2.364324940051336366e-04 9.009273926518705441e-03
1.288319225439267524e-02 8.972988942744878141e-03
3.623662904020970993e-02 -1.533471020548486316e-03
6.655405187640883735e-02 -1.816017272616774272e-03
8.099187375346118822e-02 -9.448817735138632240e-03
1.050702621734961317e-01 7.628662643855647213e-04
1.165946343299818361e-01 5.768574068568085508e-03
1.360638965858328997e-01 -9.300422103869707136e-04
1.526808339449433061e-01 -1.937740271057414657e-03
1.740691048135229735e-01 -4.753733191163010338e-03
2.050072934526010748e-01 -4.391824840279202023e-03
2.197038194886327123e-01 9.614743996024773323e-03
2.492331438732757198e-01 4.495798815470672394e-03
2.608245371109487176e-01 -4.462175919092583806e-03
2.732130401755025750e-01 9.398508264322652170e-03
3.003213717109575742e-01 -7.682687750584593286e-03
3.224697951107500238e-01 5.533662286845960135e-03
3.422600660210608492e-01 8.345954095818052323e-03
3.507918575332840683e-01 5.717852652004327962e-04
3.791867176577080611e-01 -8.753008417002487718e-03
4.028265633827874947e-01 7.052656769613136270e-03
4.218588203620856625e-01 -4.798051045255535656e-03
4.467976304206282001e-01 1.899176304301867374e-04
4.602177776893306982e-01 5.060604154043557221e-03
4.729584407156990911e-01 6.392534382385539962e-03
5.036657381200650985e-01 5.741938831096022114e-03
5.138323251804026714e-01 6.047283222690600854e-03
5.338264785211440655e-01 -8.368947652729746833e-03
5.671045394857414657e-01 7.225669923553367999e-03
5.875307419283315458e-01 -5.618056128241961933e-04
5.954809677722743277e-01 -9.858163427936675327e-03
6.229144179114989299e-01 4.398187670173860433e-03
6.467113843300055231e-01 -4.362443452709157191e-03
6.543043633432594763e-01 2.786627601331756812e-03
6.861010966629002006e-01 9.273417456899418418e-03
6.930104966084236207e-01 -3.557522360132688022e-04
7.278943172439233944e-01 -1.545661861091254113e-03
7.417900412416809086e-01 -9.510186450132736974e-03
7.634691977430587695e-01 8.381772392676451258e-03
7.865365065911344988e-01 7.710405334198934188e-03
8.032071076104104757e-01 -5.088954655136448263e-03
8.253703399779251937e-01 -5.766505147849789598e-03
8.466254966932892367e-01 -8.745641548584634495e-03
8.665097562678710785e-01 -6.709854670517973949e-03
8.775029399299328903e-01 -3.665236668860713878e-03
9.038267407055547986e-01 -6.428562436512561852e-03
9.179251232443397246e-01 -9.883508097840380813e-03
9.352498942550020455e-01 -1.576223715420894261e-03
9.521184247341464291e-01 2.663198920731156549e-03
9.776084853977305977e-01 4.505878761524776885e-03
1.003077320221367863e+00 -1.375465024451875615e-03
7.346410112843983556e-03 2.264270235000333947e-02
2.620548704212598279e-02 1.683589447880225881e-02
4.087338579336911165e-02 1.392593770229506867e-02
6.992282380237255235e-02 1.486430928612654176e-02
7.513734934454205372e-02 1.146380144781931898e-02
9.515606237993473604e-02 2.526257065088106241e-02
1.239578714136616300e-01 1.257346424634338961e-02
1.375247700285618935e-01 1.841842789234925809e-02
1.632996849272392303e-01 1.911857926087497800e-02
1.817303665365106180e-01 2.679369207217884713e-02
2.045294722062474257e-01 1.730014527017117998e-02
2.189679261868896776e-01 1.735399139380013056e-02
2.321946932801339236e-01 1.406483088174793200e-02
2.556761297788826548e-01 1.628267791204604520e-02
2.762609571763987582e-01 2.153399432505904293e-02
3.094337995123950802e-01 2.549328269847463829e-02
3.258226789634561249e-01 2.518537001079159884e-02
3.419397546104751551e-01 2.835384514341825202e-02
3.637926031089416257e-01 2.000712861473741971e-02
3.715416761700107706e-01 1.976898454171047842e-02
3.942566199068067156e-01 1.265392595093574497e-02
4.201212984505874326e-01 2.570170585193918417e-02
4.359001288561104026e-01 2.537543519818332913e-02
4.605125904632451084e-01 1.298096046741425112e-02
4.892993548795946945e-01 1.803272447777035103e-02
4.959046851132539180e-01 2.693996741267459111e-02
5.124892066503096144e-01 2.467180922147407113e-02
5.337564948513093821e-01 1.784983552025164871e-02
5.546379975692428133e-01 2.682455985384774033e-02
5.778014910387971881e-01 2.949385625764578550e-02
6.025052296883021130e-01 2.387245669405830412e-02
6.204305024426483017e-01 1.617936398151182537e-02
6.379111284210485788e-01 2.881868375323803216e-02
6.540240640144933115e-01 2.976437802440424357e-02
6.851661172400763666e-01 1.719573852985220586e-02
7.028302717901121488e-01 1.761963078586175138e-02
7.176298586527983803e-01 2.007605900389059297e-02
7.303344564327075572e-01 1.987143119886792403e-02
7.694319682689377826e-01 1.570930457571156902e-02
7.849643591815322896e-01 1.885577780140990090e-02
7.941856208523557781e-01 2.810005141636259113e-02
8.103365456936043598e-01 1.607017853199021323e-02
8.499805176464787504e-01 1.524293592379978926e-02
8.669808904371854030e-01 2.211366297311408852e-02
8.861207141505424989e-01 2.260635510886956773e-02
8.972539371411569764e-01 2.521577569166965141e-02
9.105296909780794534e-01 1.893625903468904026e-02
9.374370913974021668e-01 1.954148011274699226e-02
9.525524137299213878e-01 1.445013731892545034e-02
9.812410318019941791e-01 1.775538231311907938e-02
1.005833124111806809e+00 2.210273178555029194e-02
7.225333695739881087e-03 4.464721674651209171e-02
2.203646895517129972e-02 3.575231204391991768e-02
4.565520935852337286e-02 3.502535156342163891e-02
5.150422223628808860e-02 4.925729156886455434e-02
8.080022410192938542e-02 4.547788595099622883e-02
1.005844561526072073e-01 4.223159460743643179e-02
1.106778450103301226e-01 3.373587358707617195e-02
1.434937879086955748e-01 4.141129195904996729e-02
1.531711006797342456e-01 4.904058537452369443e-02
1.730870726509480817e-01 4.020606499477370754e-02
1.928800575003851714e-01 4.434743452212469572e-02
2.155262602819030537e-01 3.268267950243566866e-02
2.309197436134103054e-01 3.349671075795247061e-02
2.538359743344713593e-01 4.073944159143585292e-02
2.790207777234278708e-01 4.914588734507074896e-02
3.090830267373328444e-01 4.593092220936861175e-02
3.234317526796140485e-01 4.690046183136693109e-02
3.487750365695977406e-01 3.045235457774005811e-02
3.523621045430171406e-01 3.720527769367286408e-02
3.718717370608519701e-01 4.199048946106554575e-02
3.952072844469621815e-01 3.528679458264651070e-02
4.157665597729572893e-01 3.195431315168779929e-02
4.448188890647631899e-01 4.301344859199300596e-02
4.621301618128252908e-01 3.068091164555551004e-02
4.785892828927775233e-01 4.370407179799685321e-02
4.931269329980717542e-01 3.771315689315101610e-02
5.103966829093987689e-01 3.163715994154484012e-02
5.343290715999811091e-01 3.829300322282497282e-02
5.592648007257476905e-01 4.769043063236225871e-02
5.763331688434801814e-01 3.042927752554382831e-02
6.065244669354232787e-01 3.123693870747145523e-02
6.118598398532445470e-01 4.926363433479469950e-02
6.450673083625672044e-01 3.675708405558510139e-02
6.526435768323839426e-01 3.773461146343723427e-02
6.767838978556035556e-01 4.748882402884946341e-02
6.983750603462808293e-01 3.164090012031244015e-02
7.285361040471717287e-01 4.244626727430519941e-02
7.323341971356200908e-01 3.226348320092845001e-02
7.593186648232852498e-01 3.184177931378232018e-02
7.826350438440552448e-01 4.232767582189820438e-02
7.906416269723630652e-01 4.614845562082588865e-02
8.257358952187899837e-01 4.830616537230617014e-02
8.434061329347695146e-01 4.385724464670446437e-02
8.532748330890633781e-01 3.047777627957623525e-02
8.713112630483683674e-01 4.928922680320714511e-02
9.029144273111926466e-01 4.893813332986814840e-02
9.169876871774419458e-01 4.510443153322828136e-02
9.313079793072334134e-01 3.332410331185942098e-02
9.555426666974398131e-01 4.100636503401483557e-02
9.811481776018181611e-01 3.997972904614029849e-02
9.984892716926415668e-01 4.151410320678197013e-02
9.333247907756766701e-03 5.916159120972237784e-02
2.674942843596810060e-02 5.111743930063741836e-02
3.771174514460115534e-02 6.120992887284797818e-02
6.240641111309874062e-02 5.500036679864022532e-02
7.798582026973190084e-02 6.894012337471379370e-02
1.029770150802389872e-01 6.169932496824588608e-02
1.113059742103968131e-01 5.104352515286295078e-02
1.342279689566412970e-01 5.275645551697265984e-02
1.696749985854657528e-01 5.005494295205328154e-02
1.773168705836103420e-01 5.116844899247603023e-02
2.028002111663535501e-01 5.093066404149718118e-02
2.113681927108344571e-01 5.159885011216237827e-02
2.354357026260575914e-01 6.152716135993301083e-02
2.661089723526171014e-01 5.534383169002521363e-02
2.756634211313893634e-01 6.648964287903873227e-02
3.049189676035264362e-01 5.253629496714669334e-02
3.261269786941271565e-01 6.662502217270561966e-02
3.335565156713421464e-01 6.253895997145106356e-02
3.539348724364247412e-01 5.486985424056164962e-02
3.798801151065728243e-01 6.044440055901616898e-02
3.995806703079637923e-01 6.082282106608417199e-02
4.142632935285090467e-01 6.557160736255823741e-02
4.355569682405721621e-01 6.825366579438220394e-02
4.603031060717918121e-01 5.607368105889169035e-02
4.734876780501660054e-01 5.970407924832060037e-02
4.975259460030270198e-01 6.246187581443865544e-02
5.199691916524590285e-01 5.073919396001393134e-02
5.466618953761707145e-01 5.103347878238791852e-02
5.665519032771842989e-01 6.625499286833552715e-02
5.884796625057512331e-01 6.328802082303065790e-02
5.932124726821069727e-01 5.883858822908075159e-02
6.187886532034093667e-01 6.264665972963828766e-02
6.376227506480809382e-01 6.351356175938235871e-02
6.540781476019568164e-01 5.706701556293117261e-02
6.808662682257471399e-01 5.855302102428897731e-02
6.924505130153800758e-01 6.931656241525008255e-02
7.238259080427293934e-01 6.666070155582051737e-02
7.371492149257828919e-01 6.889791820338174444e-02
7.662489420110568661e-01 6.959012491175771420e-02
7.739478850477961025e-01 5.954338953201485096e-02
7.977169798814474078e-01 6.227789991206073711e-02
8.150043946733592781e-01 5.200944579501372289e-02
8.395323317365782634e-01 6.278943873039266599e-02
8.576803083698262276e-01 6.974878685432574221e-02
8.781197754429779234e-01 5.599631084875626025e-02
9.062779565019902783e-01 5.933379606065591894e-02
9.154643356539842181e-01 5.572982048943212613e-02
9.489431157848847720e-01 6.923473496319844378e-02
9.629247379248596639e-01 5.557535953349527352e-02
9.842273808743796648e-01 5.433538963872217020e-02
9.964416937482787340e-01 6.083472719405530471e-02
-1.977116776709086921e-03 7.702047725269173251e-02
2.948268858972976497e-02 7.340412348959497735e-02
4.227557117898835676e-02 7.077082778967699883e-02
5.183429474267808867e-02 7.419992010023448992e-02
8.983372392028929343e-02 8.452849278455600024e-02
1.073607619125839796e-01 7.098967569273433031e-02
1.236287690530534500e-01 7.879872958872011224e-02
1.383283989711069917e-01 8.416509588495943439e-02
1.561663790107116201e-01 8.026935646542049385e-02
1.752144944364743273e-01 7.782808141184817396e-02
2.006665235040950568e-01 7.315762005652526323e-02
2.155237424381040712e-01 7.840811810443081009e-02
2.394549595705630918e-01 8.600007936022036059e-02
2.628590022773519830e-01 8.124980133044235053e-02
2.873973478740079468e-01 7.394697729553527388e-02
2.920816607035606749e-01 7.787450426735470499e-02
3.127437991111455817e-01 8.111962076201732763e-02
3.414728666413177072e-01 7.263187099499381072e-02
3.643210798939278683e-01 8.113078966851222651e-02
3.784636398853928330e-01 8.834963546598616213e-02
4.071182458876668742e-01 7.441938327529734609e-02
4.133316635305163689e-01 8.831072807829434823e-02
4.331450377702754095e-01 8.514412652837242967e-02
4.562503403162422866e-01 7.722370693265027952e-02
4.810744929193555008e-01 8.851928334846674573e-02
4.900411368612924146e-01 7.324574668804639810e-02
5.244042355731990401e-01 7.788933058848991620e-02
5.357562083979360290e-01 8.925791316255082819e-02
5.552805684664856578e-01 8.428333915736777038e-02
5.892845133818510606e-01 8.525532112492875680e-02
6.041882807184102422e-01 8.446413425535380382e-02
6.261045221366189351e-01 7.542427297839846001e-02
6.425337345035685432e-01 8.605771788087134000e-02
6.677645928259366981e-01 8.811668306416116370e-02
6.880779278717499281e-01 7.195267598929745712e-02
6.975281217475577389e-01 7.912784166980837974e-02
7.278337080793383373e-01 7.838507238759727380e-02
7.352982420671826391e-01 7.039717546318516317e-02
7.557750855552433089e-01 8.561448369466856390e-02
7.704034187611971118e-01 7.329987855896975824e-02
7.962193684169313057e-01 8.064022143769040973e-02
8.172608663638963877e-01 8.765279389179532477e-02
8.341495525770372677e-01 8.123268800838047421e-02
8.655563501027540019e-01 8.859216458187972598e-02
8.874696054668275158e-01 7.271042007481361147e-02
9.058360015929117770e-01 8.350692538996022651e-02
9.184320711477400589e-01 7.051134197924927016e-02
9.333596294191597309e-01 8.498921652464115628e-02
9.516800953555354381e-01 7.625299849976127642e-02
9.751042487655320334e-01 8.492201793797281295e-02
9.971811965835263303e-01 7.174376481977504105e-02
-2.591157963677668229e-03 9.653659753437364432e-02
2.434042734638794739e-02 9.640244440397376102e-02
4.387231298184079975e-02 1.007718890686751800e-01
6.775465657448942469e-02 1.046673034588717632e-01
7.815837485072772706e-02 9.969819036396888878e-02
9.942771519730674024e-02 1.074340479503705093e-01
1.127607234342509201e-01 9.848460024857029482e-02
1.406982411496258134e-01 9.872445664477393079e-02
1.619605693599756036e-01 9.997686190839699671e-02
1.782739148532393458e-01 1.037362594523199288e-01
1.965864493141693536e-01 1.021380202733804810e-01
2.245711669466775029e-01 9.261293271587765774e-02
2.365290420300986407e-01 1.088940911119721106e-01
2.693204257512524791e-01 1.098477752627132070e-01
2.708505166777654405e-01 1.065301753782369881e-01
3.087055161398841729e-01 1.080388888011048765e-01
3.242988260696123004e-01 1.035123868577577932e-01
3.443921323297677306e-01 1.014977163629402351e-01
3.657684015968662994e-01 1.000385920760129693e-01
3.745187499978245849e-01 9.188698049956334213e-02
4.081651144660474739e-01 1.050975796280617380e-01
4.135448387152068639e-01 1.064491655464684522e-01
4.360069350584835357e-01 1.027130994421719679e-01
4.571230571549739774e-01 9.428326172661286031e-02
4.735121752756561997e-01 9.141900621488815992e-02
4.914887711278931870e-01 9.138180421465164072e-02
5.117983753327474128e-01 1.066805857800010998e-01
5.403561665103269185e-01 9.257168029598938919e-02
5.604998929776562333e-01 1.008525960310817787e-01
5.799318406988834829e-01 9.412972729233860802e-02
5.986879577444905731e-01 1.074171290713876181e-01
6.176747095557014733e-01 1.000797048582432736e-01
6.486048479815003098e-01 9.465602795888833354e-02
6.645101537361247646e-01 9.967682669007814356e-02
6.857473582659928679e-01 9.719347029651570491e-02
7.008471722974788376e-01 9.736571887302977735e-02
7.273229848090592142e-01 1.082963577931717464e-01
7.426364256770818795e-01 1.096204047292564238e-01
7.646411136381570106e-01 1.066084786393646233e-01
7.878944129972385024e-01 9.543811523532240437e-02
8.097335586063422186e-01 9.780828046685630106e-02
8.199442508763170601e-01 9.360647463325993956e-02
8.464295757000661613e-01 9.673795253382380666e-02
8.637868889096966818e-01 9.436711189736625427e-02
8.770272612111026378e-01 9.768488972565814166e-02
8.947324798787142930e-01 9.070126884138376977e-02
9.254041783219445483e-01 1.090070932611335863e-01
9.345249571511256015e-01 9.325302729941416235e-02
9.569520835071114728e-01 9.165532003259425908e-02
9.829946575152648247e-01 9.737105038399219981e-02
1.001249571085336187e+00 1.081169997272993094e-01
7.231586577878984165e-03 1.284335371809395554e-01
2.870115433542781702e-02 1.217963872017299581e-01
4.004600571725901170e-02 1.107523033127413847e-01
5.204882622760156202e-02 1.204784678974919199e-01
8.712016609222322794e-02 1.186526912142346346e-01
9.007458724572775521e-02 1.142460621239033969e-01
1.251994083643953592e-01 1.131683597705955557e-01
1.339915267031080714e-01 1.157107212840689653e-01
1.621856675312293716e-01 1.267281110954148471e-01
1.743778967485583586e-01 1.219893574756291538e-01
2.005988122629336901e-01 1.188972841295229677e-01
2.216084104731155802e-01 1.262823704714496342e-01
2.343497611335692010e-01 1.199446830175885242e-01
2.519584112229225625e-01 1.202647511013740789e-01
2.858201571464054069e-01 1.299711778130340778e-01
2.995138610817156821e-01 1.159320680139951237e-01
3.215900716383439106e-01 1.174350410962129582e-01
3.323400477823912347e-01 1.204899714406098971e-01
3.659827138201175445e-01 1.278225457474625182e-01
3.895622237540082855e-01 1.173544924571712500e-01
3.950333035516305213e-01 1.122164154709261868e-01
4.187246383459881649e-01 1.261405432049410857e-01
4.346928957524903714e-01 1.269913299613253110e-01
4.642347403563735764e-01 1.140188564105208691e-01
4.826350307827859121e-01 1.263938436558701695e-01
5.086574073224194859e-01 1.132442952739317471e-01
5.264403038731165774e-01 1.255169817566345047e-01
5.348744328128317571e-01 1.158916282133628517e-01
5.691416806450451116e-01 1.172403211592071143e-01
5.757795221050088230e-01 1.244002223840943305e-01
5.926581202091990574e-01 1.196633863324378932e-01
6.171626625247522702e-01 1.208797268592470969e-01
6.420650028770100715e-01 1.228021490780095426e-01
6.586479811637760973e-01 1.277386481750802660e-01
6.867135218472791847e-01 1.286671557078407080e-01
6.989181128324650771e-01 1.246017182894860464e-01
7.186139157357254170e-01 1.155756550906129748e-01
7.430377289423450993e-01 1.289197431502125957e-01
7.660861576181039467e-01 1.157040354874403487e-01
7.745621151272307214e-01 1.254329092237653487e-01
8.041025695887358271e-01 1.272720349250960059e-01
8.129272322191779532e-01 1.272335847230582628e-01
8.386525090531748994e-01 1.154669095678510782e-01
8.568648932498525994e-01 1.298700780802548860e-01
8.891206425003932434e-01 1.116749207096024155e-01
8.963037693543418616e-01 1.243915804931293584e-01
9.107065026321657930e-01 1.107184730887432467e-01
9.308978058684367340e-01 1.273688966651570220e-01
9.566746487932196175e-01 1.163747966554302266e-01
9.858668764210030133e-01 1.163713258295320380e-01
1.004768617111904572e+00 1.173868145680643932e-01
-4.049613732416694652e-03 1.377445302859067744e-01
1.336074485213615583e-02 1.315002229261476030e-01
4.742402893007496845e-02 1.473676635952910485e-01
5.921642685727001448e-02 1.437675245144898473e-01
8.725299232524745541e-02 1.378144675179525935e-01
1.042362065685151912e-01 1.450958284021598155e-01
1.115614922006117338e-01 1.327632414565459440e-01
1.450065996497127974e-01 1.441129787476199964e-01
1.537053496396038332e-01 1.465346384591135198e-01
1.860180234196479043e-01 1.366548705725031676e-01
1.968056399818060853e-01 1.322114398666850987e-01
2.189096631194780429e-01 1.321952252015725637e-01
2.408681428384356060e-01 1.424916663374215520e-01
2.616388228541738359e-01 1.314329708770328731e-01
2.824334089399678227e-01 1.450442986231059717e-01
2.928370641560685272e-01 1.419015359173287361e-01
3.263811095047740585e-01 1.338723888275940854e-01
3.482682984159313766e-01 1.494382816282802950e-01
3.642328911234645750e-01 1.474407153604932741e-01
3.754356542707212863e-01 1.432993677407274624e-01
4.085228850891582386e-01 1.308945804149171388e-01
4.264164907264484938e-01 1.347384633411720101e-01
4.460222622385937030e-01 1.428483908049197892e-01
4.660308920794309917e-01 1.380198996057378502e-01
4.790043209502512500e-01 1.484859465034629733e-01
4.914246740122507062e-01 1.331240145360517713e-01
5.294566482102247562e-01 1.482650261335503317e-01
5.329373610854456489e-01 1.494691843402378428e-01
5.553091086303756363e-01 1.478421373253860638e-01
5.880955045516050861e-01 1.304749158728934211e-01
5.901942326993628862e-01 1.365398972260565835e-01
6.286235695471104057e-01 1.458268737669951298e-01
6.377370195692025900e-01 1.471602162764241439e-01
6.561512366058401824e-01 1.369483480520821972e-01
6.738095664367750315e-01 1.491910220885381555e-01
7.060726126640701761e-01 1.392484961082151307e-01
7.152855314117675389e-01 1.493195920105740704e-01
7.379363993111975883e-01 1.342141112893369681e-01
7.584931276276739576e-01 1.443824342050223641e-01
7.854136959796614859e-01 1.321797110427299082e-01
8.089186153510752320e-01 1.434914150523298459e-01
8.112499152413114034e-01 1.467487287531803464e-01
8.494380747378844632e-01 1.467549528454093477e-01
8.501956975858891985e-01 1.394617781635811016e-01
8.817834754791884500e-01 1.477599738740525692e-01
9.000552097082964442e-01 1.315464763076480137e-01
9.286705101007207697e-01 1.490347159563273072e-01
9.397232443002795366e-01 1.310688547296666173e-01
9.667778135832933994e-01 1.448334535288204328e-01
9.894246815960183739e-01 1.301462738907480099e-01
9.987098889904019172e-01 1.356760479726474289e-01
-7.845898086333376667e-03 1.647026920534619410e-01
1.682429832754128371e-02 1.507793827824231714e-01
3.267253611452809736e-02 1.661200059445540056e-01
6.211742035978759513e-02 1.543010125034723068e-01
8.392084456003547077e-02 1.526080958742554172e-01
1.034637551500395825e-01 1.631008051084539001e-01
1.101105146306519122e-01 1.602303094749756018e-01
1.445263086386534279e-01 1.651706747924629182e-01
1.641141667845413821e-01 1.677009122774183736e-01
1.851241568094462719e-01 1.684397980005495898e-01
1.982961400716422851e-01 1.506832197333030920e-01
2.136200683001443223e-01 1.557556456277211787e-01
2.308358322760664938e-01 1.521631908371209874e-01
2.603755824226581250e-01 1.550497876626377725e-01
2.757107026979160325e-01 1.648293905325728392e-01
3.070935926862719545e-01 1.672407961646806551e-01
3.174124319480511325e-01 1.641926014661423128e-01
3.470460926582571992e-01 1.530191508012229418e-01
3.540110733494424844e-01 1.629592058619013240e-01
3.753110071984084306e-01 1.538535430761015232e-01
3.973504045464514856e-01 1.503196649434446475e-01
4.187663855292156345e-01 1.509453988442067685e-01
4.348942049679899724e-01 1.543508440172267626e-01
4.565889046775691296e-01 1.525077991296547308e-01
4.794239283284891240e-01 1.637571328664934323e-01
4.967785784700838314e-01 1.685438643757150023e-01
5.271953375777672646e-01 1.561203027086587314e-01
5.307780080704429526e-01 1.653638340153844866e-01
5.548002462581018701e-01 1.566432208115750291e-01
5.815867045269366153e-01 1.699775935377432490e-01
5.959935513322398570e-01 1.593704600584799069e-01
6.225490176572616718e-01 1.636674475831375875e-01
6.342433236689960507e-01 1.619064349500451694e-01
6.608821288581299136e-01 1.631715972561521844e-01
6.722999395006650225e-01 1.525258903187375337e-01
7.095105498083191797e-01 1.664260312909074668e-01
7.265511463019099780e-01 1.686820881620181567e-01
7.492129552003582438e-01 1.578697506419986518e-01
7.650813435247371119e-01 1.628324018511103921e-01
7.811970053892274279e-01 1.635869676664306882e-01
7.963886690224905029e-01 1.672435743587075141e-01
8.181404465641516355e-01 1.529635737542090479e-01
8.302196170202771341e-01 1.627837866413175405e-01
8.546326337792985450e-01 1.691213111981638983e-01
8.739000891482421318e-01 1.563235881610332001e-01
9.096826336746686170e-01 1.603970924058085723e-01
9.284404919791200417e-01 1.656287534765733815e-01
9.323793138693893257e-01 1.543196687396085620e-01
9.577435511481440233e-01 1.676191250144551947e-01
9.766797656469046185e-01 1.592616407710864823e-01
9.996153096403864735e-01 1.564951049420504059e-01
5.729705689664287352e-03 1.710965345513236202e-01
1.451820322494191615e-02 1.865017041418517707e-01
4.232683406808396970e-02 1.802364965956765874e-01
5.739015927525743799e-02 1.726027915358571974e-01
7.913568618406729982e-02 1.897418895162474028e-01
1.019017694952457087e-01 1.815315870148318245e-01
1.298023716991270060e-01 1.877080676051078867e-01
1.499839863655691719e-01 1.890726667912325243e-01
1.633499370347719637e-01 1.761062438732091118e-01
1.825628635605431316e-01 1.769641967162754737e-01
2.062153906158382677e-01 1.727460092215150900e-01
2.192509266695706061e-01 1.868155204429377270e-01
2.390902417291040916e-01 1.820203569883976080e-01
2.519656587596936781e-01 1.757020996691288917e-01
2.890897045737543802e-01 1.831387909066498343e-01
2.972987833744989983e-01 1.803376235193164812e-01
3.254973715626696684e-01 1.857494069989372720e-01
3.465593587795812724e-01 1.757928535759509525e-01
3.547661187759618140e-01 1.827701696499851869e-01
3.805440129475111122e-01 1.812977350299612156e-01
3.942922983640810841e-01 1.763724825633080084e-01
4.250410636113256535e-01 1.771664651441107463e-01
4.451497110123286416e-01 1.709328932565245540e-01
4.690173235940914287e-01 1.741614607737777543e-01
4.795641526610170957e-01 1.884177050646442253e-01
4.950695936527710894e-01 1.745476854516525844e-01
5.297128141186471240e-01 1.880886033444135186e-01
5.406449239443823496e-01 1.712204389011793837e-01
5.620933741641770398e-01 1.750315637515341138e-01
5.742802095180996602e-01 1.886428607334532936e-01
6.023884648443459389e-01 1.788807904995383669e-01
6.112531771717132356e-01 1.774324279720602138e-01
6.472796629952234371e-01 1.760535256524939363e-01
6.564558854613768979e-01 1.821371213362282526e-01
6.750428135724105827e-01 1.811386952561916952e-01
7.053736506764436420e-01 1.757334755330885456e-01
7.194550174158959033e-01 1.815253467326858883e-01
7.372666278289055075e-01 1.744723674910920730e-01
7.522880373403499910e-01 1.813096758418345500e-01
7.887485843574174593e-01 1.703753240501489630e-01
8.073132692374029862e-01 1.892494622048608854e-01
8.208465300296829970e-01 1.893576691689576319e-01
8.440956487303500344e-01 1.809045041605869819e-01
8.592735003578998443e-01 1.793279801386737926e-01
8.836399345414825968e-01 1.746901073755189882e-01
9.043080224900720276e-01 1.798197947405494879e-01
9.234932443707638550e-01 1.888172350082447937e-01
9.346690736358406193e-01 1.780645103692203857e-01
9.555032025795043849e-01 1.710535282943426161e-01
9.824417941436568436e-01 1.825704003001504261e-01
1.009988217002824040e+00 1.820205380747631496e-01
-2.077870747824301506e-03 2.080231743867745342e-01
1.030768642388873307e-02 1.960541393848713454e-01
4.503858094428533909e-02 1.932297402704334921e-01
5.722471950358916370e-02 2.069812727311604872e-01
7.689349298690258128e-02 1.948592141786876786e-01
1.078117653656169989e-01 1.915483441054924019e-01
1.271338361456143817e-01 1.963076923479494806e-01
1.341556943430914361e-01 1.997575752611956412e-01
1.596683622950512971e-01 2.092939397451372419e-01
1.850500939908020503e-01 1.992024486709911280e-01
2.011889635875547255e-01 1.963673653426130372e-01
2.296544318466879619e-01 1.977187760623581314e-01
2.477137885395939987e-01 2.031215437137331437e-01
2.683228814487316205e-01 1.970913532136092383e-01
2.783339285320917122e-01 1.973865392619151005e-01
3.065408563640277251e-01 2.090624553058260671e-01
3.264913866440730117e-01 1.990284254505031991e-01
3.465819345485612324e-01 2.046037273794575895e-01
3.603826647530037341e-01 1.936699001919388041e-01
3.747574186689294207e-01 2.040752851048368566e-01
3.939747881395066487e-01 2.012069196923813863e-01
4.260837741503918918e-01 2.030779615474832267e-01
4.421951143437160003e-01 1.951546672674355776e-01
4.523987193722633360e-01 1.906781969949353783e-01
4.709268018713676507e-01 1.946352492106174503e-01
5.011536535821053961e-01 1.984736052231864112e-01
5.140819786167306615e-01 1.960537427735560001e-01
5.392250258150905751e-01 2.059788445980831328e-01
5.631185829779326024e-01 1.908181106168806429e-01
5.796303799213305963e-01 1.937199428172381721e-01
6.070966573542854183e-01 2.076980846753470056e-01
6.210932942222627817e-01 2.047281608496519523e-01
6.437356200503249193e-01 2.063366973571291452e-01
6.555763148865824119e-01 1.945857662827051859e-01
6.849261811122792087e-01 2.091816385218768504e-01
6.945963564567472215e-01 2.013554796707978101e-01
7.208843902506372192e-01 1.974711644679021660e-01
7.450047557347081462e-01 1.926353269535167889e-01
7.574355414765618910e-01 1.986213445718481574e-01
7.890599955862269699e-01 2.036860758075977884e-01
8.042191775724670810e-01 2.099958228720617825e-01
8.145355741005926298e-01 2.020705326480838337e-01
8.321532339152476476e-01 1.932499334831723758e-01
8.639225568194764948e-01 2.065196685535403975e-01
8.827159517919347387e-01 2.015956578912381503e-01
9.058126145259171036e-01 2.091247484230344678e-01
9.285104434650437444e-01 2.061755401365863438e-01
9.386423580899436736e-01 2.053266801600591718e-01
9.546766462463746050e-01 2.080809735631364843e-01
9.755946860831912204e-01 2.096076942237120322e-01
9.960336650992488439e-01 1.952816655350710084e-01
-3.273451159232582987e-03 2.197028379027776146e-01
1.400401286941199003e-02 2.152744638406253741e-01
4.768473136768161535e-02 2.286263963143615185e-01
5.310759765224877527e-02 2.188270245285204030e-01
7.839692817083628029e-02 2.265657823190676545e-01
1.032082789849595311e-01 2.181608335127953324e-01
1.257739158594188555e-01 2.221030197766705738e-01
1.341872219249268250e-01 2.258525631210659135e-01
1.593127503296457581e-01 2.277390100045193488e-01
1.833045738057005325e-01 2.130229221423642072e-01
2.051335139308276545e-01 2.216241150571122698e-01
2.208315891628086503e-01 2.183947510951830262e-01
2.432578048952467875e-01 2.112657957645054929e-01
2.600766712495417021e-01 2.287101343763046912e-01
2.740973427443512134e-01 2.127402678778123335e-01
2.982104068903796978e-01 2.203902088388876579e-01
3.175305166914932919e-01 2.196788205913156322e-01
3.434933625461770168e-01 2.258555713710670987e-01
3.510318297376951446e-01 2.176342442816688039e-01
3.823846183201989879e-01 2.104183132093365438e-01
4.089839217161093110e-01 2.228164195332450748e-01
4.197000734872229910e-01 2.189662860379838205e-01
4.329451536387966537e-01 2.113251000617064612e-01
4.636193341476427254e-01 2.284797227897804872e-01
4.858473700375597892e-01 2.104290866984310227e-01
4.907793696388817462e-01 2.202531699618170968e-01
5.214652825122977342e-01 2.221269280773768007e-01
5.475204965088795728e-01 2.279573157625539026e-01
5.697858886178563953e-01 2.166727256296723803e-01
5.793708774881095591e-01 2.298725862587673585e-01
6.040072559032410027e-01 2.111486983004534912e-01
6.281910318547675454e-01 2.223334547337922629e-01
6.338742450353505031e-01 2.169545810944903674e-01
6.615531858421722644e-01 2.230553288823036717e-01
6.782145695076275960e-01 2.248871819189239285e-01
7.006565305144980549e-01 2.294951561237842663e-01
7.270699212609876838e-01 2.130019308659027166e-01
7.320617538282425674e-01 2.270705918606533147e-01
7.621546134491545832e-01 2.295244713292085570e-01
7.787166955892523834e-01 2.135859674665333274e-01
7.907397669275054719e-01 2.253716944342061546e-01
8.116703585873386029e-01 2.228780630536596197e-01
8.412708713367476054e-01 2.247913664080385954e-01
8.688778252600400931e-01 2.147304298076833373e-01
8.796520818539189657e-01 2.250312413745891860e-01
8.940471633718356514e-01 2.118402324698564765e-01
9.127604597321374857e-01 2.286337597155623236e-01
9.457885040603041249e-01 2.140082170149768259e-01
9.503177945967197227e-01 2.227563802334594778e-01
9.764381376018153036e-01 2.145590922746509199e-01
9.939911127458761486e-01 2.194445072716081913e-01
-3.154970920192405777e-03 2.488043458377894035e-01
2.131774954789873028e-02 2.480025228939576054e-01
4.849277330529131597e-02 2.480026498010969860e-01
5.996690981057466174e-02 2.416657912938381114e-01
8.068517803447397552e-02 2.304052696147465551e-01
1.089282011538011408e-01 2.330218070620559967e-01
1.210691182117162590e-01 2.436529571357767543e-01
1.457261222632417197e-01 2.408444635922168953e-01
1.627822175806027949e-01 2.465421871899853290e-01
1.828705671371922969e-01 2.433368363107699384e-01
2.070810411210088908e-01 2.314682333383106527e-01
2.203704210161831489e-01 2.305310404752248243e-01
2.330277234268625930e-01 2.305701282843391764e-01
2.673248299303577769e-01 2.365947643600547767e-01
2.804226241469265357e-01 2.457451587597818121e-01
3.037779364949956817e-01 2.485262912099121535e-01
3.197960737744598436e-01 2.440487563006878691e-01
3.473550933778201122e-01 2.321439404607709700e-01
3.593971031774944036e-01 2.317598851680899852e-01
3.811392872426850875e-01 2.362670669286729419e-01
4.068099654630396578e-01 2.393676173900568249e-01
4.132579060137547833e-01 2.474675827029406971e-01
4.385173099337711378e-01 2.303942248437489126e-01
4.553737771717402127e-01 2.376619884362000112e-01
4.705248864146964194e-01 2.328022307038306316e-01
4.959301773757475162e-01 2.367516659031682347e-01
5.187515892884330126e-01 2.359523562881375991e-01
5.364133648253881503e-01 2.392415754964931085e-01
5.570386549262058562e-01 2.449957189553328141e-01
5.856214162983158777e-01 2.303533192769411375e-01
5.932418442382564328e-01 2.320363828778574944e-01
6.170573740131715113e-01 2.371252110673571223e-01
6.449858619089200440e-01 2.445904025134865434e-01
6.676482946512278804e-01 2.436599604061793767e-01
6.819106828060179648e-01 2.498866640298017805e-01
7.028393343013741301e-01 2.377894351641330062e-01
7.160953429010987747e-01 2.307150267178219305e-01
7.488827676420386492e-01 2.450527920677086913e-01
7.575414894807702693e-01 2.475005281767754528e-01
7.852584706051571883e-01 2.393034673292138148e-01
8.091156668962649068e-01 2.478479905019214946e-01
8.189209244529562781e-01 2.385401987103595856e-01
8.330339170005762739e-01 2.320481425643530771e-01
8.571442117166522268e-01 2.342919264453084405e-01
8.713720975071849173e-01 2.447095948471513516e-01
9.092235125344614310e-01 2.437477676228408663e-01
9.281486495614509336e-01 2.474073388258934136e-01
9.429210873834005247e-01 2.404522582304939315e-01
9.571580278493563299e-01 2.398995235114458890e-01
9.764250390300299731e-01 2.334413335463601247e-01
9.999065401027659172e-01 2.432231501658933259e-01
1.706302401078479275e-03 2.647564558607664598e-01
1.671940526697854659e-02 2.500019208111999292e-01
3.425319047419186219e-02 2.557939074954228564e-01
6.106209734020781599e-02 2.577890303069518829e-01
8.315343760485509328e-02 2.544788583716413588e-01
9.936034569258204996e-02 2.500449228907974941e-01
1.237260079564616450e-01 2.673071753018234631e-01
1.471731524193786722e-01 2.674936679816927176e-01
1.539226397988287254e-01 2.696284257726008771e-01
1.810274011107583236e-01 2.537115958096576862e-01
1.918210812490983297e-01 2.514195135429793115e-01
2.227393467197964494e-01 2.625717589109240468e-01
2.457351563060920507e-01 2.631722975587201252e-01
2.603880721280453225e-01 2.532564329161063332e-01
2.846894769409149539e-01 2.500812155835052120e-01
3.032061126524513983e-01 2.533062128127026580e-01
3.131762500098822510e-01 2.681218396464403741e-01
3.485453759746113267e-01 2.644057082875293507e-01
3.545722654990356992e-01 2.593875274483702364e-01
3.769239652214799730e-01 2.523520909617914532e-01
3.947363228732000406e-01 2.511593774434636162e-01
4.294459787823469155e-01 2.547259036633271467e-01
4.377426060666009811e-01 2.549322607695900800e-01
4.630251219179603028e-01 2.612505864823309043e-01
4.853133159019720755e-01 2.502283396497321233e-01
4.940935070242783445e-01 2.619747545697925784e-01
5.215313386029604148e-01 2.664887711285083838e-01
5.316109372915072129e-01 2.574230498619818341e-01
5.580751227880400567e-01 2.602605384355701768e-01
5.770285843845790463e-01 2.646933958289447997e-01
5.920862533888645585e-01 2.512125309754654201e-01
6.162699393138874049e-01 2.517873671671204128e-01
6.378482262149042237e-01 2.615686087255232883e-01
6.516837926717277130e-01 2.591959177854992746e-01
6.811063527685591312e-01 2.612907857241900667e-01
6.906040542276862260e-01 2.654646858324423708e-01
7.244398882415346019e-01 2.559402235694959726e-01
7.394269086090728971e-01 2.647836375889748295e-01
7.666814946159615785e-01 2.549543283589588705e-01
7.854166419274568600e-01 2.584839673914049452e-01
8.090632097607408646e-01 2.675673099003282873e-01
8.171598304621615627e-01 2.571966502844494351e-01
8.397167172279780267e-01 2.692128959334539884e-01
8.528796108239586893e-01 2.609780253302478870e-01
8.829542150888671781e-01 2.644011014884918298e-01
8.913422970147603097e-01 2.619863063525980640e-01
9.190088206887376820e-01 2.567883378507309633e-01
9.494107149079145103e-01 2.521205824366128945e-01
9.641738356494313766e-01 2.540872092462054255e-01
9.889620457894723327e-01 2.600062911818627476e-01
9.990677518265170809e-01 2.549700336002374557e-01
6.755878467168633522e-04 2.872865791208198960e-01
1.144146562423054535e-02 2.831645300350736916e-01
3.293108773922370780e-02 2.745014094797769699e-01
6.707704995266536296e-02 2.714454312605983355e-01
8.463341766403598143e-02 2.711570624751316050e-01
1.001908655204149651e-01 2.824701597500224870e-01
1.129399707332448405e-01 2.860421918709135647e-01
1.344202155996229442e-01 2.795136497159442235e-01
1.548056242258627202e-01 2.852717184482147506e-01
1.750228263959413277e-01 2.752436519705344642e-01
1.902435355358803593e-01 2.879967519635293072e-01
2.106719392551378578e-01 2.762917289529293052e-01
2.429401432441311293e-01 2.766417146762883972e-01
2.619441219978261848e-01 2.772912974623059079e-01
2.875990224618410473e-01 2.731795843258462697e-01
2.903682086236538673e-01 2.719940000732924967e-01
3.204798407405002880e-01 2.818453739923955648e-01
3.466780563674883853e-01 2.890929596379737676e-01
3.580260884974982849e-01 2.864739034891606306e-01
3.781033949369868030e-01 2.774131404789380029e-01
3.926538857611842070e-01 2.873730676702638820e-01
4.167221452763051337e-01 2.829338220222603617e-01
4.403433095780235340e-01 2.899367504986316568e-01
4.551126796444874834e-01 2.810299729119868362e-01
4.857926451424295911e-01 2.738216199929585093e-01
5.064634760229931310e-01 2.811633946464444644e-01
5.120703813877213184e-01 2.893611353483630522e-01
5.382370313232114345e-01 2.795081236553813575e-01
5.656892456632067745e-01 2.892927458443425026e-01
5.749107705251256251e-01 2.727233097664465977e-01
6.048946179060163963e-01 2.835407501578661726e-01
6.189304108639740454e-01 2.829521379857922736e-01
6.488829996127900568e-01 2.868382195677994240e-01
6.613643942666507236e-01 2.881725353770795417e-01
6.882582294364371078e-01 2.854231124588603730e-01
6.923712191113974290e-01 2.812341784136862533e-01
7.221453377721351874e-01 2.875866957453698247e-01
7.403245979886451389e-01 2.822517955156524372e-01
7.643032778739563549e-01 2.716774258736368575e-01
7.711268588744673025e-01 2.706079565285097743e-01
7.921367092685630551e-01 2.751096829253747433e-01
8.109677358204309128e-01 2.819289268659632697e-01
8.414457836856605866e-01 2.791058291882088649e-01
8.501789870728442278e-01 2.803836552231431245e-01
8.725273724637249151e-01 2.701021135909630888e-01
9.059245478076886071e-01 2.882130602290580712e-01
9.114464019482071411e-01 2.831799629916205152e-01
9.310657378802782436e-01 2.816437751192533145e-01
9.624782326144338818e-01 2.817350403933071012e-01
9.898060021437606881e-01 2.822730270690265719e-01
9.933226692667945779e-01 2.886562182151401479e-01
-4.019773365734600513e-03 3.007885205316688793e-01
1.865024363738235907e-02 3.061347772286044377e-01
3.168006097245073399e-02 2.973522595339114227e-01
5.885431086565519332e-02 3.019482765620727927e-01
8.815815831678208703e-02 2.960299627373342846e-01
9.691073374925185391e-02 3.034401225496235477e-01
1.141791483528719620e-01 3.001976505325504307e-01
1.363944213781494441e-01 3.024750019866027650e-01
1.616113877984370617e-01 3.037182138999495740e-01
1.785939255549613969e-01 2.946729277310967121e-01
1.902923505305789131e-01 3.020319686781836599e-01
2.144962940013126484e-01 2.900965255176392588e-01
2.375005748679266115e-01 2.954826355433539109e-01
2.636547211557528914e-01 2.959558967992257372e-01
2.773531973155240471e-01 3.044782542384580348e-01
3.034830880563209599e-01 2.932146251280126625e-01
3.217362309105067375e-01 3.086566836629557886e-01
3.481870385931591927e-01 3.069876520867675929e-01
3.556402713695369644e-01 3.091917828345326913e-01
3.739929899600315522e-01 2.980376026617245766e-01
3.922826831675098602e-01 3.013122266757730650e-01
4.244530447893485325e-01 3.037526815351113130e-01
4.301437515787224775e-01 3.096493739118431621e-01
4.562001960584087246e-01 3.048277051657322656e-01
4.885320527065415974e-01 3.056033383432683048e-01
5.004648088608207868e-01 3.007731734327750983e-01
5.128754643722986950e-01 2.976414591279922806e-01
5.464500395150078127e-01 3.036236699684215501e-01
5.632704667620171968e-01 3.036286085886341635e-01
5.769908357005163468e-01 3.096040608076998657e-01
5.967259655370882321e-01 2.937426073821668426e-01
6.233743628220875799e-01 2.933838402394932099e-01
6.495054625715388497e-01 3.015104346019543136e-01
6.524028347668248129e-01 2.904723702444629851e-01
6.820241241954709821e-01 2.908429902948156953e-01
6.910488585560619068e-01 2.982488566037859723e-01
7.189657804304030453e-01 3.065792522311200363e-01
7.325879032255110390e-01 3.073666480136582613e-01
7.581000424508329560e-01 3.070596055160863536e-01
7.730269185747803418e-01 2.909613933355372217e-01
7.987165197506895797e-01 2.943130598532689990e-01
8.195650548010098291e-01 3.064039295848149935e-01
8.477085756071418565e-01 2.917362965246843021e-01
8.551417972797478173e-01 2.960972173732523416e-01
8.734873513743911522e-01 2.993405685607989364e-01
8.910717222540314175e-01 2.939455771923189520e-01
9.113025678597420631e-01 2.991386495239624632e-01
9.487997581367821898e-01 2.930626629913259396e-01
9.677428362869572309e-01 2.963152888927424455e-01
9.849426124181441811e-01 3.068525353410997969e-01
1.002100843755422854e+00 3.043851137148652075e-01
2.642421914575088238e-03 3.286116887436504319e-01
2.557474791549319698e-02 3.184052428638022847e-01
3.581899037100069044e-02 3.131366932131935399e-01
6.024267595406233161e-02 3.145827373784800263e-01
7.469714418439400705e-02 3.276409682826321723e-01
1.039949200674079310e-01 3.207892925222465830e-01
1.268626534447629128e-01 3.205076102082959899e-01
1.378885870180772966e-01 3.237101422182502852e-01
1.621757607021625247e-01 3.141701569593279286e-01
1.763716226291844325e-01 3.212197586022632056e-01
1.943728275890165835e-01 3.283376584512048835e-01
2.108860584123652404e-01 3.275272369260592842e-01
2.495982778911271516e-01 3.223048049978869400e-01
2.542378923455603235e-01 3.261950893544360852e-01
2.788266838861040986e-01 3.242489726076739354e-01
2.964533047790502418e-01 3.144290293979634110e-01
3.290847635240771729e-01 3.115149432130582263e-01
3.311617802847978687e-01 3.256556181116863624e-01
3.655100702640092236e-01 3.162295214124233866e-01
3.774811839965042104e-01 3.237585369654574774e-01
4.019959027084802905e-01 3.229695677542799293e-01
4.187066500687963155e-01 3.296048656684618661e-01
4.329597590500932069e-01 3.226347702444440357e-01
4.541222475801720559e-01 3.166971762079784924e-01
4.759504807556569905e-01 3.265026658929498504e-01
5.015988114688019195e-01 3.166158622713476367e-01
5.207116659155819338e-01 3.192247816678096539e-01
5.408827557510460515e-01 3.147508281376035777e-01
5.574812501726633673e-01 3.191683555996472910e-01
5.716638907043771756e-01 3.102868790503165441e-01
6.018727147065101590e-01 3.141413996491256300e-01
6.260436311965899003e-01 3.105011811583565651e-01
6.344640704842676726e-01 3.225973574027136692e-01
6.526399502495821014e-01 3.184141756919516841e-01
6.759654972768596171e-01 3.153706155125054478e-01
6.946981975632730011e-01 3.295188461202144814e-01
7.163933064314533805e-01 3.123575062706318017e-01
7.483047359244718866e-01 3.131670099382264372e-01
7.647339694544306177e-01 3.231764736229229551e-01
7.843531060543397215e-01 3.254670938674487646e-01
7.936060602839851708e-01 3.107460676499195218e-01
8.186146603312505210e-01 3.188976013384722252e-01
8.347323487642214213e-01 3.262002690329621202e-01
8.521804442504824495e-01 3.199501983286564544e-01
8.805693030118805220e-01 3.101872186776908347e-01
9.062181108663867057e-01 3.171635895806899086e-01
9.191608790799572493e-01 3.132165279802614499e-01
9.379821267517284289e-01 3.190505738927865154e-01
9.620461382381894078e-01 3.107094805310712249e-01
9.785487434250285110e-01 3.197802008157956677e-01
1.009050457101166032e+00 3.219143140612069076e-01
3.714218769119656885e-03 3.388037456292649630e-01
1.987568014687397799e-02 3.496509304917250760e-01
3.830165720302814575e-02 3.498748737388473473e-01
6.218919232195872782e-02 3.483273491003320843e-01
8.153688563461038152e-02 3.464340652369162221e-01
1.064443160854856713e-01 3.377145298035225673e-01
1.165847260028373550e-01 3.487917302566078681e-01
1.365863578535722045e-01 3.456689306784132554e-01
1.535483933607916240e-01 3.397823279993130163e-01
1.775573313564453581e-01 3.355191792101636095e-01
1.947615659584305825e-01 3.493033809624474517e-01
2.233767437628499108e-01 3.393003678995306083e-01
2.414569049242393517e-01 3.469100734716986101e-01
2.635366037107396142e-01 3.325678906437619098e-01
2.742173587876869378e-01 3.478266433339568531e-01
3.011536575960288564e-01 3.418094858096701882e-01
3.132598405635882988e-01 3.327402975363267790e-01
3.343339189104657661e-01 3.365089400726491986e-01
3.611781342328990729e-01 3.374487136272363852e-01
3.835504818930721149e-01 3.386259500523612354e-01
4.002865603752149282e-01 3.490377502504306562e-01
4.108446286060459252e-01 3.427367879869236966e-01
4.447240644898531881e-01 3.336023617968160160e-01
4.672101203123439905e-01 3.324568340060186644e-01
4.861755238529503198e-01 3.338542108162120825e-01
4.985264486792455596e-01 3.379107626682951171e-01
5.214466004618689698e-01 3.426923748353751797e-01
5.308091902069814738e-01 3.462963677529342643e-01
5.605282236312194577e-01 3.483698287608582023e-01
5.733795027867206739e-01 3.388863264463414238e-01
6.091095247998677964e-01 3.426935788732136667e-01
6.201427554839143985e-01 3.394055816773837719e-01
6.483017146103510209e-01 3.301544555431250028e-01
6.698106906505727487e-01 3.394174938981759926e-01
6.864350262947696013e-01 3.396669384044728734e-01
7.065386812424149232e-01 3.319687669385245621e-01
7.185136146315146410e-01 3.454020844325048634e-01
7.499274696709316013e-01 3.402636299676636278e-01
7.514865059470073883e-01 3.449507656693898694e-01
7.829654970912680589e-01 3.329932182637915239e-01
7.941924384345450116e-01 3.400381668101613020e-01
8.133241178793337856e-01 3.483303274320527776e-01
8.498154062263896247e-01 3.450479554012668704e-01
8.668798454672466125e-01 3.366243924424380252e-01
8.721336086878749283e-01 3.445803723145624553e-01
9.058795023234382793e-01 3.438956026936268451e-01
9.135410288031892145e-01 3.305338122306258897e-01
9.410911372047152668e-01 3.329984139273884924e-01
9.558938636415816870e-01 3.395281124917725601e-01
9.750180875823393212e-01 3.486563797314545243e-01
9.964281847581014651e-01 3.412192056182380417e-01
9.459775306670815606e-03 3.634178543458985167e-01
1.771528762144927022e-02 3.650608872617814860e-01
3.387086248597462323e-02 3.520795448332560418e-01
5.077558199254951499e-02 3.633561753128783933e-01
8.315976157156886039e-02 3.634191829759944592e-01
1.034679309081626974e-01 3.616555493273290178e-01
1.288351146262768088e-01 3.591967589568945685e-01
1.324665046278916125e-01 3.549998851482822348e-01
1.581673829180023083e-01 3.622464065342713702e-01
1.771547257548878596e-01 3.587141981553025327e-01
1.958716679701854313e-01 3.645546688163158189e-01
2.269026831006156486e-01 3.567756722612864251e-01
2.460070063412717056e-01 3.539416952051617771e-01
2.694985435052504874e-01 3.571230572051413699e-01
2.832281118447216861e-01 3.620442117952182293e-01
2.916430684596857392e-01 3.617166818493713909e-01
3.109324934477837865e-01 3.597116015573602055e-01
3.407437659681072373e-01 3.690399522214802275e-01
3.536426749077596909e-01 3.509718927039522374e-01
3.825398369758998829e-01 3.561991516477171493e-01
4.010055337917219909e-01 3.551101166104411178e-01
4.238070935295636388e-01 3.525164170537877228e-01
4.402377385077149707e-01 3.654308416723967001e-01
4.678449450772650953e-01 3.565570395072322207e-01
4.809740263462610188e-01 3.690626897017028063e-01
4.927689099767092462e-01 3.666042838329855447e-01
5.246547902148647191e-01 3.693206705763653064e-01
5.397709497843614646e-01 3.591053758331244072e-01
5.609066999307202872e-01 3.572238346744939230e-01
5.711662605221657918e-01 3.613718660755414480e-01
5.977970624459179039e-01 3.601064336622477047e-01
6.239910282931333541e-01 3.578763634718015729e-01
6.332423729268423784e-01 3.666151981164808560e-01
6.688841577128428195e-01 3.546956864529541287e-01
6.822164739933599398e-01 3.575471190525497112e-01
7.040376694370056310e-01 3.510934606526019963e-01
7.283880690813153702e-01 3.670921669653617880e-01
7.327741624600929704e-01 3.628211367395772768e-01
7.566120478129374494e-01 3.542005754586612931e-01
7.869497442564536982e-01 3.650599848128873726e-01
8.015435446325328561e-01 3.624086751084235614e-01
8.273944027927889744e-01 3.568277602351008215e-01
8.398600131393517687e-01 3.545875679457008989e-01
8.590620486638078646e-01 3.534184473831722961e-01
8.769121622941097316e-01 3.628640387104218878e-01
8.955337355837278412e-01 3.630572436206969122e-01
9.259425247337728093e-01 3.625916495509551862e-01
9.393857307939970092e-01 3.578147019102560500e-01
9.514474057838652188e-01 3.653247089154292304e-01
9.891091116201441436e-01 3.548245741087096561e-01
1.003926374681453959e+00 3.620553290152443981e-01
6.254835942645224287e-03 3.836600261776304532e-01
1.392150133085621327e-02 3.726983554843254498e-01
3.673623708271885752e-02 3.737225669893642910e-01
6.204752486045367332e-02 3.717573105045410276e-01
8.350565162998677127e-02 3.857067983645104392e-01
9.082693974652504554e-02 3.877442709973230595e-01
1.264061359102555127e-01 3.708534692276090894e-01
1.409522398618976435e-01 3.705539751571659823e-01
1.595369864770011803e-01 3.716214131325049075e-01
1.815175043662700105e-01 3.715418340902121863e-01
1.917836252734688718e-01 3.894153102242239317e-01
2.261728634954570383e-01 3.834529131460554519e-01
2.457470683480742213e-01 3.742761372126841568e-01
2.520705977445248935e-01 3.764416361004416234e-01
2.852196979367623841e-01 3.851085522659251636e-01
3.043519839102805102e-01 3.783397562203350550e-01
3.201738063484093066e-01 3.848000320314192702e-01
3.417504729575814859e-01 3.744261814136549682e-01
3.594024603222991110e-01 3.886968605977669800e-01
3.892214147135480418e-01 3.715491617422930215e-01
3.923936195181497166e-01 3.711602946755453436e-01
4.201064499405715025e-01 3.879630846770211194e-01
4.402985717335140547e-01 3.766533943886021252e-01
4.676221758889401170e-01 3.748290704359287795e-01
4.809904974686750045e-01 3.877094502298317202e-01
5.074315211190965069e-01 3.726435383189899420e-01
5.161015030521675095e-01 3.781554911446980416e-01
5.454505691153722635e-01 3.837336944342267797e-01
5.607346068480917323e-01 3.775371758753046092e-01
5.757382141252241903e-01 3.816494495491792871e-01
6.060763576022701882e-01 3.770256212093679449e-01
6.156834516220739406e-01 3.701960293867623819e-01
6.322076133380696294e-01 3.726250205946126659e-01
6.586441052378937400e-01 3.855166902025802256e-01
6.780877150180595336e-01 3.729208547977580501e-01
6.933584273982017487e-01 3.890576981747216334e-01
7.224036846156212111e-01 3.759295708532766067e-01
7.468893213895517746e-01 3.889488899507824726e-01
7.609340874202563665e-01 3.790608655751897538e-01
7.777312189255054520e-01 3.775017744412672571e-01
8.072826691875597538e-01 3.842423381772124280e-01
8.282323747980987472e-01 3.706617232373677906e-01
8.326342014982039963e-01 3.804947978921987550e-01
8.617398682638035545e-01 3.786043548758625255e-01
8.803514442993984890e-01 3.880267887557496964e-01
9.012574337348403519e-01 3.752414139695391393e-01
9.199968322373529572e-01 3.759537030442350880e-01
9.426100080766494083e-01 3.817474105071466672e-01
9.641605641262442905e-01 3.894806000606839125e-01
9.799728312761171178e-01 3.707517299872951644e-01
9.998985003692086870e-01 3.801584532191146781e-01
5.814871047920397787e-03 4.085537794797180489e-01
1.322455407947217831e-02 4.077182827593857639e-01
3.345308768187904569e-02 4.018047918936235585e-01
5.009336412877553324e-02 4.068998295740454130e-01
7.824342397240381664e-02 3.943342306564843747e-01
1.089232663538956397e-01 3.917165052910371315e-01
1.170391113678961870e-01 3.993241933148047318e-01
1.352832208463984609e-01 3.971544860465783255e-01
1.668789011237155617e-01 3.939337073059518968e-01
1.811364887964754811e-01 3.942476803352766845e-01
2.023865030256341013e-01 3.950081577948026945e-01
2.163076922153352177e-01 4.005358081119968494e-01
2.350359011358734151e-01 4.045926788052974787e-01
2.544918004851594029e-01 4.067464609963793998e-01
2.840160531009539024e-01 3.925845287061235367e-01
3.004031046872799315e-01 3.913239942103592939e-01
3.134430894449340976e-01 3.962578432059363220e-01
3.441570489925838139e-01 4.023656185983025546e-01
3.606406462488525588e-01 3.936472730069906500e-01
3.759493224506070264e-01 4.037312115125083478e-01
3.998117202703035944e-01 3.964528045040240367e-01
4.113801654395199403e-01 3.909207667694769572e-01
4.484878969015622108e-01 3.983207681680649426e-01
4.678528569988010810e-01 3.948547284051922013e-01
4.818057869171323282e-01 3.951098502721343553e-01
5.076487384223481447e-01 3.944748642950854367e-01
5.209150964653634919e-01 4.093281700093413522e-01
5.446013100176626542e-01 4.010902939409090040e-01
5.572845039875761186e-01 4.005998703093076596e-01
5.700792920377375506e-01 3.926140119594069278e-01
5.955819820601309100e-01 3.909367687815821224e-01
6.147646627380125572e-01 3.984219123784575878e-01
6.471633047609823830e-01 4.083808265719308661e-01
6.504129370958857681e-01 3.991979635237784541e-01
6.836698225501478543e-01 4.050468635531083716e-01
6.931862200858538436e-01 3.901447320018686660e-01
7.149876169513188495e-01 3.962840020325023027e-01
7.337432573486158960e-01 3.944096085661126794e-01
7.632400069743323634e-01 3.944345780040444116e-01
7.737769366394789960e-01 3.954168791175237674e-01
7.991079577093038733e-01 3.939636679359881377e-01
8.199123624455887382e-01 4.087393797332088963e-01
8.464352454170340767e-01 4.050272054341834682e-01
8.688498176476484591e-01 4.084333827350452584e-01
8.810607590569763392e-01 4.038345154874081189e-01
8.970535745271611683e-01 4.007665235113456736e-01
9.284130993985633129e-01 4.001523973891171759e-01
9.384253382732318238e-01 4.031628462348524344e-01
9.593013802143797175e-01 3.919015030228595875e-01
9.775788051381589794e-01 3.927170594237441303e-01
1.008292473624931684e+00 4.048176458856468929e-01
-1.213790088376682022e-03 4.114155379526338585e-01
1.226055972844941958e-02 4.152483120422320040e-01
4.048571385136798262e-02 4.121235249026917180e-01
5.725767030525315965e-02 4.136217388705386022e-01
7.208138976418228261e-02 4.124143120603962487e-01
9.241154616082880580e-02 4.266286802632476283e-01
1.136020771314854572e-01 4.122289235183965173e-01
1.466165571171166027e-01 4.292202205320727604e-01
1.646845561800700242e-01 4.114592477532458270e-01
1.727045517097994531e-01 4.129104758912764961e-01
1.919563665730202040e-01 4.196109063295904718e-01
2.111183556161057573e-01 4.258983563880497925e-01
2.382148221785282682e-01 4.139054907231538571e-01
2.518605244743686855e-01 4.213829285656943147e-01
2.855616449727487183e-01 4.216551503586264404e-01
2.947524069136882030e-01 4.260580564080903021e-01
3.202891754692886450e-01 4.217054570591764473e-01
3.481546327408543973e-01 4.235060532010835876e-01
3.523331826594601757e-01 4.238895163213678985e-01
3.758078793073303392e-01 4.258001828697495772e-01
4.012479642313299122e-01 4.208136878278104787e-01
4.128270773117145853e-01 4.105424418904914385e-01
4.494963338170712142e-01 4.106071592928316472e-01
4.510361389294695322e-01 4.191703719742839729e-01
4.887477409614612300e-01 4.208287969040338528e-01
5.098446994642731323e-01 4.243188187189376182e-01
5.264133851126250319e-01 4.263861918018033159e-01
5.488601254538051366e-01 4.293785297261277223e-01
5.565529890826396153e-01 4.241669174073398052e-01
5.801680932198145513e-01 4.295752472980006731e-01
6.018259856074950065e-01 4.180006032102565050e-01
6.106751111084494088e-01 4.245789512411482503e-01
6.302533434691136582e-01 4.229707502910984851e-01
6.552997528090122037e-01 4.235117662455465393e-01
6.898363976558147259e-01 4.169699251563947495e-01
7.011435875342560964e-01 4.211266231966332430e-01
7.132574837668586021e-01 4.247581592300537778e-01
7.440613278609158332e-01 4.254278839762495323e-01
7.544162828534921594e-01 4.113546900908349180e-01
7.778745264586370833e-01 4.123447241455581724e-01
7.955352639166538564e-01 4.103393928507775845e-01
8.180449784388550416e-01 4.172135495776547742e-01
8.365246111669910611e-01 4.177111963665629535e-01
8.508049335109286737e-01 4.186995149718931719e-01
8.830742923114852649e-01 4.164842086561371670e-01
9.013332188923622867e-01 4.260427742360654579e-01
9.205020519621769370e-01 4.285372400138765525e-01
9.454149726625068473e-01 4.211471328509804879e-01
9.516742031373430777e-01 4.193741220161824601e-01
9.706892247169327526e-01 4.291131247504165191e-01
9.909231046281190558e-01 4.141608454873819678e-01
-6.342229236728159220e-03 4.472251010942566163e-01
2.815342635245046687e-02 4.445210015771090539e-01
4.706871899868100839e-02 4.352087237267924236e-01
6.790759039996199786e-02 4.320228267378588560e-01
7.618787574071329838e-02 4.471844127555225645e-01
1.038177424286082090e-01 4.486690077159484757e-01
1.269737834060686021e-01 4.342219589834721560e-01
1.383692478740119192e-01 4.497782003777893167e-01
1.640597652679233742e-01 4.458781112489598741e-01
1.716567023634217592e-01 4.490750279575189685e-01
2.010089043678995324e-01 4.330719906126322960e-01
2.214734463948269672e-01 4.483077500137565008e-01
2.408896519968883598e-01 4.498624255649223413e-01
2.685506349476366461e-01 4.399434364901512740e-01
2.893416593927253810e-01 4.453466287694456960e-01
2.950951364326687143e-01 4.319698042120235226e-01
3.105446493773159622e-01 4.404290085601038074e-01
3.450992190346783839e-01 4.326152373449945743e-01
3.540383847413743901e-01 4.494765142701773741e-01
3.861400996449043665e-01 4.364653115054739629e-01
4.088533257564468393e-01 4.395475853216146978e-01
4.150786780824175515e-01 4.369001665975751902e-01
4.354434203575863194e-01 4.439020638468691993e-01
4.574772412150285295e-01 4.415562329397718644e-01
4.824073213785911585e-01 4.400902073576768436e-01
4.990537970914070143e-01 4.370455308435302055e-01
5.146723208029091445e-01 4.318870799383919268e-01
5.439844988175011053e-01 4.303182726502940425e-01
5.646683928891654825e-01 4.450805966977330330e-01
5.861208872674852355e-01 4.428328620508241720e-01
6.090471074833876397e-01 4.376488312673026959e-01
6.191766078246806471e-01 4.357800113538030651e-01
6.302049834921445992e-01 4.387566141821618304e-01
6.599797871020606221e-01 4.392779960084651769e-01
6.707268045023638825e-01 4.331998613062773007e-01
6.954630188181465389e-01 4.381878733027698702e-01
7.141061264840893319e-01 4.372832459615555445e-01
7.357461307217463276e-01 4.321678952677086571e-01
7.675257928535580421e-01 4.421567580390347585e-01
7.896676774440263280e-01 4.420671079853178420e-01
8.023034889606656117e-01 4.372778573753777764e-01
8.261002140245613523e-01 4.392515622589125979e-01
8.464669151671179170e-01 4.393437576064688765e-01
8.647833084322806840e-01 4.432498041403137301e-01
8.779325074234523019e-01 4.318213663066667318e-01
8.946538183123912136e-01 4.388111300618498523e-01
9.194969300222243236e-01 4.342985279960053790e-01
9.352223820031548840e-01 4.364813334067728090e-01
9.609534177706514635e-01 4.317882211797708925e-01
9.781382869940139502e-01 4.436384461704725446e-01
1.006727966958859133e+00 4.403202895344843770e-01
8.999588043470519924e-03 4.647100375987001097e-01
2.579817052198936367e-02 4.527027274657280942e-01
4.010893229098463908e-02 4.507103173462754797e-01
6.337211900736185177e-02 4.565026687387903626e-01
8.759605633150677195e-02 4.526158068378914323e-01
9.148857103997182216e-02 4.579094437711676568e-01
1.131647100597846373e-01 4.609988622028139971e-01
1.386716727804524485e-01 4.504664135018678350e-01
1.548685597153022508e-01 4.530589410689900287e-01
1.735711539647352697e-01 4.697295301283358482e-01
2.016053398029622190e-01 4.655729744173391360e-01
2.177065273518374589e-01 4.536177433988851648e-01
2.367132892534828115e-01 4.639164388860645971e-01
2.582550970985856842e-01 4.502036892686126501e-01
2.811100097559768307e-01 4.602324908632740574e-01
3.036277851707134268e-01 4.505583910252174418e-01
3.277731533295448196e-01 4.592355152411080055e-01
3.372195365503503628e-01 4.557801625713852611e-01
3.669955578390775575e-01 4.553004439948327708e-01
3.760012135021784108e-01 4.678109923983535534e-01
3.993959387972457198e-01 4.509637766557477168e-01
4.124345597849055634e-01 4.650755937501420134e-01
4.365130093755446028e-01 4.560901060895277137e-01
4.559050206810560946e-01 4.694544176011006265e-01
4.797156097063837166e-01 4.679175870316937269e-01
5.058904291282071419e-01 4.657546691594443011e-01
5.255408581274216839e-01 4.561192135598848285e-01
5.464887840698168242e-01 4.598226241431828121e-01
5.534861300821369845e-01 4.550523832348733477e-01
5.805870267433608234e-01 4.596304124095551558e-01
6.097356878029263072e-01 4.623892181594567163e-01
6.224317198403381823e-01 4.510498547617602383e-01
6.313514606414579733e-01 4.560437661860575198e-01
6.589564199383503018e-01 4.685841103232086247e-01
6.710394543323484617e-01 4.644640087093613867e-01
7.024269416636628183e-01 4.548827000628865025e-01
7.283465649773767092e-01 4.576175582279329856e-01
7.467221939498205341e-01 4.554722474244429220e-01
7.613348317023742595e-01 4.655493728666034170e-01
7.872726100546518779e-01 4.571573612251081387e-01
7.942249188807657401e-01 4.630875302104858204e-01
8.228074022806151078e-01 4.509421155096328127e-01
8.420369696090616030e-01 4.688463270411022954e-01
8.549293704974140207e-01 4.625451037131081966e-01
8.883330570143642690e-01 4.577005693137382036e-01
9.063777572035345287e-01 4.679281193598525679e-01
9.109686007130305407e-01 4.558623060358096835e-01
9.348727350261955005e-01 4.681734834204315243e-01
9.620097609335891420e-01 4.524696638518283520e-01
9.776318112410923300e-01 4.554395482911648418e-01
1.009891739399962907e+00 4.676042638265939799e-01
7.017344967821899024e-03 4.721851396902022047e-01
1.762959775254805891e-02 4.788226457424883953e-01
3.645511429372311207e-02 4.877222948164685046e-01
5.910574907806397105e-02 4.852923058590812855e-01
8.164949046474936911e-02 4.780523057733687686e-01
9.177230601792123188e-02 4.871273820245900499e-01
1.196135828442957960e-01 4.714558644918050989e-01
1.395557038743489575e-01 4.709001625380314637e-01
1.563671072705622722e-01 4.879526784694983577e-01
1.768781442669559445e-01 4.766485878293811318e-01
1.960787320141762768e-01 4.813977579774767479e-01
2.199799178273815770e-01 4.776269313117312287e-01
2.470425445397426700e-01 4.793649905709198022e-01
2.667503306946834574e-01 4.780720021852637447e-01
2.770280353325436651e-01 4.735250238912419585e-01
2.913519042376737089e-01 4.814342049161572934e-01
3.171260427575856022e-01 4.729221591623338217e-01
3.405330999800508796e-01 4.843562387750240394e-01
3.625956927590117118e-01 4.703830452011000807e-01
3.774054247529368133e-01 4.834353217298018590e-01
3.979184839303605004e-01 4.787891826586372912e-01
4.257824369775413675e-01 4.730891464048825878e-01
4.334176693058924834e-01 4.853500001361751859e-01
4.684011098840166198e-01 4.732851956729586806e-01
4.711653428155782586e-01 4.863368009668381786e-01
5.013413361431716675e-01 4.748806252380847748e-01
5.109361531433426196e-01 4.810081175669940756e-01
5.330620990044938612e-01 4.880055560904445477e-01
5.681061046623254729e-01 4.847118996873915342e-01
5.896702482704055948e-01 4.761092383233533898e-01
5.923684851853022737e-01 4.828640973707954975e-01
6.148866034434599115e-01 4.839093586070716824e-01
6.314650316375057804e-01 4.768483664320208315e-01
6.631526635339444198e-01 4.887386230982089796e-01
6.717124241211711588e-01 4.790358344817554070e-01
7.089233991389343181e-01 4.710755582514147832e-01
7.191088058752500567e-01 4.849561633380126136e-01
7.395951571277773473e-01 4.870512549233100841e-01
7.580609490802234784e-01 4.761210413560114096e-01
7.705088618581135140e-01 4.798462327662498805e-01
8.096042366113676003e-01 4.882713937618705646e-01
8.100153646988327294e-01 4.706375839369149605e-01
8.311718792473634654e-01 4.871821876876422652e-01
8.572856970233132534e-01 4.755222333566384019e-01
8.848560068404041079e-01 4.767597922807821353e-01
8.976598406783974360e-01 4.839525391782567576e-01
9.278540590451430647e-01 4.735512813139800548e-01
9.340698975932012482e-01 4.739807376297272556e-01
9.688865438643132766e-01 4.811908843399341773e-01
9.864133332294697798e-01 4.737888774761372379e-01
1.007275798290256263e+00 4.759670115023573178e-01
2.401882605613340008e-03 4.943310347886588629e-01
2.025670573450136583e-02 5.050680092676567146e-01
3.353063663956490359e-02 5.092828017037330790e-01
6.697894533813932016e-02 5.040682348224958531e-01
8.507479153662136917e-02 4.956830786964139257e-01
9.185319984691391049e-02 4.965074462992440929e-01
1.126511226291830176e-01 4.966890162377983198e-01
1.453467376573484571e-01 4.934269021638442165e-01
1.514828478157123626e-01 5.061547011967409970e-01
1.886505801325421283e-01 4.982068957709337997e-01
1.943045658133416287e-01 5.077020062124864008e-01
2.111384962392147124e-01 4.969394096347842238e-01
2.461053599481919929e-01 5.046271220203129015e-01
2.652385110649564393e-01 4.996163933366679077e-01
2.840769979442055448e-01 4.960825480747669269e-01
3.073088244799404012e-01 5.057587408290042941e-01
3.288426004165288519e-01 5.053111359043404027e-01
3.445669549830836509e-01 4.937897017846560876e-01
3.613853591232834006e-01 4.915154758996931328e-01
3.883415506090296399e-01 5.059608665246846382e-01
4.006947689610292906e-01 5.066570249482579280e-01
4.273765895307221618e-01 4.971528240536867704e-01
4.434598096955704727e-01 4.926337403718975549e-01
4.509893809426649969e-01 5.054694276945173037e-01
4.743588898065923543e-01 4.981033701406962777e-01
4.997904890256419375e-01 5.088905956135254538e-01
5.255598901867513106e-01 5.009757796061383717e-01
5.461753219788213487e-01 4.949822325590420569e-01
5.517178584587818513e-01 4.950994431139834617e-01
5.819144209552237212e-01 4.967236052650123579e-01
6.097675997574310003e-01 5.010454945266048510e-01
6.213658541240817401e-01 5.048383831353095985e-01
6.403005447779326342e-01 4.934752586220509940e-01
6.540280378325817878e-01 4.990745836107021716e-01
6.750586070740481892e-01 4.941423802807042853e-01
6.973558974365018370e-01 5.060440987289626102e-01
7.272986150226888880e-01 4.952672278746978463e-01
7.339528917991879897e-01 4.907192949944410576e-01
7.501854616546417276e-01 4.973349181653938245e-01
7.738724883485114114e-01 5.000725666916616685e-01
7.926283961039735093e-01 5.025351795749289918e-01
8.211462699949056976e-01 5.082782699046684005e-01
8.462138686304916391e-01 4.924322912103760164e-01
8.609397603747309669e-01 4.973402118088932622e-01
8.708225689499571320e-01 5.010024816883549281e-01
9.095136142032649307e-01 4.929046702683115289e-01
9.100994639057483626e-01 4.939671407831311978e-01
9.385948166307186424e-01 4.952847087638124202e-01
9.638658734718665855e-01 4.953452473783470089e-01
9.872539432382044788e-01 4.925653186920664894e-01
9.931080256743964885e-01 5.093875460085681706e-01
-8.534170999593828494e-03 5.250999964808691356e-01
1.167535522850899829e-02 5.131748026120517281e-01
4.249418873830783372e-02 5.264967284397991110e-01
6.233671871547880050e-02 5.299262618473955522e-01
8.972530126599555234e-02 5.129936505210311859e-01
9.932728208872176889e-02 5.193875107917669265e-01
1.137328387772761351e-01 5.231744801056913419e-01
1.473984591286630619e-01 5.247862938613069295e-01
1.657782411239328291e-01 5.152179067477598018e-01
1.813179539968995391e-01 5.135438404162576687e-01
2.052648333719752916e-01 5.286071136409391524e-01
2.199601519696863239e-01 5.203600276323585572e-01
2.447726888247030441e-01 5.278736843038461801e-01
2.518406743531491632e-01 5.250710598376739924e-01
2.879095334498275038e-01 5.141691466240378983e-01
2.959016486229361642e-01 5.194118551091286839e-01
3.219008948005770976e-01 5.191586053074707108e-01
3.414651029172515173e-01 5.177637299885944344e-01
3.584350965587711491e-01 5.162130089833116831e-01
3.830772372931543490e-01 5.287567968039178501e-01
4.097148233750282365e-01 5.176455866710238940e-01
4.108956750915088718e-01 5.226890808874227190e-01
4.490703110109498519e-01 5.290568855081804189e-01
4.637327742393035357e-01 5.174914276502159405e-01
4.716644019172863134e-01 5.192381606137270733e-01
5.031002862799187625e-01 5.244524901854469290e-01
5.232336829077519624e-01 5.257342852792198373e-01
5.322535480126419083e-01 5.203542029550016768e-01
5.590332589972202282e-01 5.200229169485296454e-01
5.793191896366002291e-01 5.220935704025441160e-01
5.921321447067953159e-01 5.102129490951001767e-01
6.187337078404433477e-01 5.217714226623831886e-01
6.384836065997238075e-01 5.202945713275357598e-01
6.580177671658405947e-01 5.262550934705124694e-01
6.862032077454778278e-01 5.130212075784816861e-01
7.024758763276256479e-01 5.204646537395526407e-01
7.111204275902981431e-01 5.117614797129929061e-01
7.462819904154851525e-01 5.243183526026011787e-01
7.531564011338686138e-01 5.217360225395075712e-01
7.878717136772377394e-01 5.204640735459939993e-01
8.020250824882489971e-01 5.235396316282329154e-01
8.205896068795048848e-01 5.275861167797957219e-01
8.351059809646992349e-01 5.145134822464362268e-01
8.520173717703731775e-01 5.188881256017319199e-01
8.765323732099162823e-01 5.199962119640516578e-01
8.934930435428485307e-01 5.196122903801925208e-01
9.199220509070876739e-01 5.161133163748216068e-01
9.460861524143394652e-01 5.201064599673873579e-01
9.618921752482583187e-01 5.290448118001396249e-01
9.875390981947099744e-01 5.228994621364496664e-01
9.901060720506955626e-01 5.228858464843125775e-01
-3.901538252785152587e-03 5.349402865645596084e-01
2.210517619595845848e-02 5.335224128594473481e-01
4.471884150151096693e-02 5.455270123613950028e-01
5.275665698917507418e-02 5.330393270724832488e-01
8.850570155827604257e-02 5.306109084206468429e-01
1.059623740489865074e-01 5.449383031826249280e-01
1.240657578432236702e-01 5.306760477952624511e-01
1.488365676734480225e-01 5.341093680056604454e-01
1.674561559308819225e-01 5.400147926242195862e-01
1.765129185469946349e-01 5.334966833831593647e-01
1.902295342645942411e-01 5.346858130539468013e-01
2.123251964608249276e-01 5.301331264010252786e-01
2.432960279596723119e-01 5.495433955569878348e-01
2.602883050579369306e-01 5.464083630905530731e-01
2.894077523455505507e-01 5.316149327085961662e-01
2.985086384102524915e-01 5.384357682109651710e-01
3.149753752765093728e-01 5.443512869801141463e-01
3.410750556432877723e-01 5.333584894788742092e-01
3.689156539723968398e-01 5.323856713032550925e-01
3.709936610052357864e-01 5.451166882491369492e-01
3.985473965054935341e-01 5.430519787946177512e-01
4.105865605548307262e-01 5.316003591042454124e-01
4.356898340459033903e-01 5.365543115455458922e-01
4.605562501773197148e-01 5.363627313694108167e-01
4.746315903242812051e-01 5.490235655748737509e-01
4.926539554526779829e-01 5.400505557991690520e-01
5.144733592981894921e-01 5.462371733686737230e-01
5.423823479017746418e-01 5.424099156249154730e-01
5.587088135067767025e-01 5.391658082891891413e-01
5.898437034342617347e-01 5.384965547317134282e-01
6.031493441590923821e-01 5.317634275683600364e-01
6.204916683178375303e-01 5.451164311436004217e-01
6.393769861498417306e-01 5.445463372446071038e-01
6.632852134346847173e-01 5.321977971462933388e-01
6.795426349939973631e-01 5.306240283140108982e-01
6.918188582292271738e-01 5.434645395897651499e-01
7.143973645831814823e-01 5.310127979838251688e-01
7.393679945164958189e-01 5.439642494238277060e-01
7.556038083432967678e-01 5.338120111049113881e-01
7.746159529429040846e-01 5.304617786814003200e-01
7.908347894497328445e-01 5.392486358947080616e-01
8.143079597041747997e-01 5.385595988186020477e-01
8.482651489305087500e-01 5.460847666534525136e-01
8.665345470099835579e-01 5.485804723290420570e-01
8.833395391195194568e-01 5.387540908116283944e-01
8.914667164964554802e-01 5.444341275037578587e-01
9.122235808861307582e-01 5.360677329575541661e-01
9.356121723822158343e-01 5.487570716924564662e-01
9.673323901844078643e-01 5.350918640466693077e-01
9.774951006025637268e-01 5.395469699411473696e-01
9.909543566050093011e-01 5.303846102758391634e-01
1.381977885344427490e-03 5.600047429215567751e-01
2.258927317577649058e-02 5.675683132446843748e-01
3.276661088842749980e-02 5.679196152189085467e-01
5.419214465933532010e-02 5.684535796838792177e-01
7.317202018526071383e-02 5.579896628495442101e-01
1.047288248928688326e-01 5.540040791862794745e-01
1.123434453031977726e-01 5.553746715132620304e-01
1.367286645090117769e-01 5.677184715991350217e-01
1.550148131718406264e-01 5.636374527684968605e-01
1.866972253877275945e-01 5.502670119157317963e-01
1.954752566844275008e-01 5.680545331291900757e-01
2.216341755506715805e-01 5.533862538557525745e-01
2.398634107001860749e-01 5.580041954718732988e-01
2.667084398650359511e-01 5.658521966476375287e-01
2.764835588107396602e-01 5.696612939296543665e-01
2.909557697356376926e-01 5.681930350734027968e-01
3.119453406564873243e-01 5.610854983720898748e-01
3.383780426282688159e-01 5.664684185863694266e-01
3.596101232238422263e-01 5.556282384982698108e-01
3.842562990507230047e-01 5.576403379883883016e-01
3.985035425473272830e-01 5.663249971616155509e-01
4.171241031480542039e-01 5.606009764548046670e-01
4.461748612651449397e-01 5.665341994593401376e-01
4.636727629554910357e-01 5.641965464114753193e-01
4.719037236198907470e-01 5.609046076497715694e-01
5.019593925129628431e-01 5.528220883001210284e-01
5.277667735499590451e-01 5.635135664468116090e-01
5.320629438761238506e-01 5.524346033476971174e-01
5.520713169427197142e-01 5.528963958383851240e-01
5.817948830757303513e-01 5.519509240291299301e-01
5.981755964566999317e-01 5.557732260888046394e-01
6.230711659634502464e-01 5.642466831339045807e-01
6.427672021996959639e-01 5.619081767413416362e-01
6.611240012226207163e-01 5.653519245751000843e-01
6.800255352433407507e-01 5.542819127298920234e-01
6.921882151424068041e-01 5.620009644006052074e-01
7.261003963823301488e-01 5.643530715632514294e-01
7.441559563978571434e-01 5.655437089384826033e-01
7.516130679886070531e-01 5.670149083342561624e-01
7.706253922518920829e-01 5.611912448950844290e-01
7.983095414839747050e-01 5.526353342386378653e-01
8.214624648453545674e-01 5.522997673297130872e-01
8.310115248083322914e-01 5.642172656458623869e-01
8.678306902505263931e-01 5.588109274805955762e-01
8.861292422690792980e-01 5.690785258819190950e-01
9.046114625350870631e-01 5.584336076809990335e-01
9.288680688581314460e-01 5.549452739141906843e-01
9.347711761410189002e-01 5.633977264629485004e-01
9.665047278381607709e-01 5.552190918936800168e-01
9.762735642640980593e-01 5.505557077578938641e-01
9.918974674980596262e-01 5.565945890591877943e-01
-8.104854495338067316e-03 5.704455696666701492e-01
2.541140710254746748e-02 5.876671788578677891e-01
3.273065667788627175e-02 5.768594932711857970e-01
5.031756379243544630e-02 5.784114468251199126e-01
7.238895240123480179e-02 5.813617304351705872e-01
1.035477109272788521e-01 5.843231732044660287e-01
1.120861355257201236e-01 5.859839439610405876e-01
1.467666465112527630e-01 5.754238533192741478e-01
1.694709510594029356e-01 5.767502985011304650e-01
1.751510548334490325e-01 5.731665378668047151e-01
2.092447354509451019e-01 5.896901378737996469e-01
2.256672352147061356e-01 5.760031822858345807e-01
2.337263379158673327e-01 5.863219125561517364e-01
2.663917329977649184e-01 5.838341374494728786e-01
2.702825727715804094e-01 5.717954054985336931e-01
3.014260917825143382e-01 5.707899068238324602e-01
3.263585003958301423e-01 5.895552807862968203e-01
3.495515739044133263e-01 5.865929229425902447e-01
3.507725514423480351e-01 5.722688325006259902e-01
3.895779905882963412e-01 5.808428749916952905e-01
3.922436691978386514e-01 5.700959739253901315e-01
4.123053401132611984e-01 5.875719481836282343e-01
4.359867777180498893e-01 5.849185823417245578e-01
4.687473267346879413e-01 5.770979948512511282e-01
4.886271288277483360e-01 5.876445012537838686e-01
4.924323556342734554e-01 5.725566385633453770e-01
5.280245774875513831e-01 5.867592433343624680e-01
5.464884503376310487e-01 5.833371090785580693e-01
5.691607601944997930e-01 5.784357756651538063e-01
5.863744178447191091e-01 5.854875017209584254e-01
5.987249843696983431e-01 5.758383950006198404e-01
6.122979416533587127e-01 5.890580026930298807e-01
6.463837373803327235e-01 5.848620396492220097e-01
6.550295132732292247e-01 5.864021879294586403e-01
6.739246677851797873e-01 5.827058504375692838e-01
6.932426544736576268e-01 5.790541375123496870e-01
7.222213806374417899e-01 5.843830755965897517e-01
7.483486407267053719e-01 5.891566778693739792e-01
7.652109152705317552e-01 5.708993471000355369e-01
7.777409893296793886e-01 5.845271304342822827e-01
8.073651037235818340e-01 5.704475082621420778e-01
8.179898557103512102e-01 5.887057306106622256e-01
8.485523448412418679e-01 5.876829014742660506e-01
8.530626480875505013e-01 5.764403448438470967e-01
8.885593863903210599e-01 5.883971559965731624e-01
9.092740137181586357e-01 5.839988096254143946e-01
9.242021557827909684e-01 5.750447539444716316e-01
9.442062934255878170e-01 5.752637788321440793e-01
9.668406518632362001e-01 5.820980545135641115e-01
9.756701136061829427e-01 5.729710329023322002e-01
9.924873867737737942e-01 5.730618611124744799e-01
8.322914610596915744e-03 5.973751537198702666e-01
2.133919093670524209e-02 5.929403731927754828e-01
4.793422618206311797e-02 6.098400421890426415e-01
6.029498055031339010e-02 6.089997712007378938e-01
8.940227325029186101e-02 6.035131033744237650e-01
9.285865065226962811e-02 6.032024991655661195e-01
1.136485953885106037e-01 6.079042200035289500e-01
1.478328346960007533e-01 5.936109298201561746e-01
1.570744632449883882e-01 6.036705030181502840e-01
1.748016998653015019e-01 6.068538597534943735e-01
2.001490397323857640e-01 6.029431663217604820e-01
2.191004310540315136e-01 6.061637518070891462e-01
2.458287231578040744e-01 6.060847575336897330e-01
2.573033054379174622e-01 5.971536082365593856e-01
2.748529211681869922e-01 6.079904171803431900e-01
2.923499214405050339e-01 5.971064594487148769e-01
3.106819330653891043e-01 6.031166523313432615e-01
3.491940914763087545e-01 6.007147693489820472e-01
3.506971309973923590e-01 5.970534852010225269e-01
3.832343474680735551e-01 5.932293504652595972e-01
4.003942434709157894e-01 5.967531157678671594e-01
4.108999255939770889e-01 6.056647981459082342e-01
4.357995049905887819e-01 5.936258745013288651e-01
4.631485614285089647e-01 5.988012891833679463e-01
4.764900963755969165e-01 5.920564156605900852e-01
5.097538947531141673e-01 6.018677434219024125e-01
5.188659366418449936e-01 6.017373743821503584e-01
5.390662960845075125e-01 6.057853560189236930e-01
5.673225293525124835e-01 5.960425063560381709e-01
5.886125660447811825e-01 5.959046397668203987e-01
6.027224907087255223e-01 6.088634202838342224e-01
6.239514443125357968e-01 5.910756007558644054e-01
6.424350185615196329e-01 6.071219016482103381e-01
6.510516323608919187e-01 5.940152473059989724e-01
6.782020698788908675e-01 5.977909542079914429e-01
7.096147576332022533e-01 5.917167893809753831e-01
7.135398698956103569e-01 6.026641988327461341e-01
7.322445024974033601e-01 6.023520826456952859e-01
7.626201888855403954e-01 6.010435848986204199e-01
7.784386610875542178e-01 5.993773463372995547e-01
7.974061014069492304e-01 5.977497007576442201e-01
8.169595796887924033e-01 5.961183795657575279e-01
8.334490791149502531e-01 6.012447904203149784e-01
8.621293460659504859e-01 6.009007228117072552e-01
8.801610832558092179e-01 6.062181316241349593e-01
9.082596956174865399e-01 5.912478818049893281e-01
9.181071716708735231e-01 5.994046853081445025e-01
9.319797905126888660e-01 5.966588453571903816e-01
9.583547996513444023e-01 5.908108421435507296e-01
9.786519736769144773e-01 5.920395568475704806e-01
9.981139453605866185e-01 5.939799197048147850e-01
-7.965147261402443640e-03 6.112829065126208494e-01
2.029382998746629210e-02 6.100588729259206477e-01
3.794462890798689508e-02 6.112068050937615737e-01
6.377060172190704423e-02 6.229851758466131706e-01
7.306983950916812187e-02 6.172755929475544079e-01
1.044774815087657072e-01 6.125606391139727380e-01
1.262564632979311374e-01 6.232297052638365864e-01
1.488267609536852443e-01 6.220369859631476039e-01
1.508918050185266424e-01 6.181824888984334132e-01
1.837722357961756314e-01 6.193833159007461342e-01
1.974349720805757269e-01 6.150118497199686951e-01
2.237977591862053139e-01 6.131117624804447441e-01
2.452708424236706708e-01 6.156195496452279148e-01
2.615494405438246739e-01 6.284355083027024502e-01
2.818632981345807753e-01 6.273791895496338977e-01
2.917875138738517671e-01 6.202062423859392437e-01
3.230871539604235898e-01 6.132468564260465937e-01
3.439229891216721291e-01 6.231844044943530836e-01
3.591782532147277385e-01 6.258842309843858365e-01
3.700639907480009483e-01 6.285688103042698094e-01
3.918193746758370510e-01 6.254051811967933361e-01
4.131250324241539928e-01 6.102356866069548191e-01
4.419457824832015436e-01 6.209839706166042639e-01
4.648794706750900563e-01 6.272308112181975703e-01
4.793211063626595658e-01 6.205063583609420341e-01
5.017610223118190715e-01 6.166709449426059919e-01
5.260200531789945844e-01 6.252568990140064953e-01
5.331754915380716442e-01 6.238112150836768732e-01
5.542897783129474565e-01 6.156829624769601939e-01
5.814855403746397311e-01 6.188032015777391592e-01
6.015579007809312984e-01 6.147279649403961654e-01
6.251698932481604132e-01 6.122298790040113792e-01
6.301544167143788844e-01 6.141202726128005551e-01
6.600560235492454186e-01 6.270137777769628773e-01
6.767968492616882603e-01 6.117499013532804453e-01
7.097311153238451409e-01 6.236490590177303783e-01
7.156615085700491763e-01 6.145567204996557065e-01
7.330006936297197573e-01 6.122311253230868777e-01
7.643794214276284915e-01 6.123141613300376873e-01
7.835920926195830694e-01 6.180425609584297986e-01
8.025495634622118457e-01 6.173560886903254330e-01
8.123407479783849583e-01 6.100075355908756158e-01
8.466825936240484074e-01 6.265343758525319107e-01
8.526033111930434449e-01 6.155047730798267613e-01
8.791081613306745979e-01 6.287365909284886589e-01
8.973420330101991027e-01 6.211617970382706799e-01
9.101622084278297997e-01 6.111864797147948947e-01
9.447600623104718265e-01 6.202579193992409090e-01
9.513127363258547797e-01 6.244568095467030178e-01
9.740627288449146270e-01 6.280374152281912314e-01
1.009760814162764309e+00 6.289918978703975538e-01
-6.355609799439296791e-03 6.418455957300410741e-01
2.755246375390432018e-02 6.425094738019364593e-01
3.135178151912065142e-02 6.352187301050734591e-01
6.341730238435097644e-02 6.375978096230918712e-01
7.326903175750872077e-02 6.413105848866373915e-01
1.070671344543197984e-01 6.436083443477764732e-01
1.152801170357085209e-01 6.338533604113327780e-01
1.322100251851373864e-01 6.354963406088044442e-01
1.618272509932048298e-01 6.482163312415264445e-01
1.753733339216013432e-01 6.449405620800519046e-01
2.089924593024565236e-01 6.373238759485101435e-01
2.254817705534024608e-01 6.498471986965489444e-01
2.348745447773800399e-01 6.409559498017166623e-01
2.675042993645563860e-01 6.327628974002793560e-01
2.715162660804125716e-01 6.427665333675789405e-01
3.018797830510351887e-01 6.481315659633055670e-01
3.231653108857977519e-01 6.481394293791495897e-01
3.404424494903805498e-01 6.425240958809030900e-01
3.664659394653377866e-01 6.382502525309592389e-01
3.781189518633707447e-01 6.439836866596893028e-01
3.912085346419897358e-01 6.392402647002394245e-01
4.129859416784044668e-01 6.393136300963303542e-01
4.302693403828291019e-01 6.310203679408715738e-01
4.607277678796594111e-01 6.361078447865640140e-01
4.841107813652364422e-01 6.411857297645591203e-01
4.997191463490500696e-01 6.471674028666463130e-01
5.109870883357785498e-01 6.487165981378502089e-01
5.316905330732010215e-01 6.309640930987331364e-01
5.692353485739140018e-01 6.332434497689558572e-01
5.792401924540550029e-01 6.372890582602135368e-01
5.953724522239641770e-01 6.402486393102089224e-01
6.276253998909822052e-01 6.384863152347568516e-01
6.425944257807039151e-01 6.491078716339281351e-01
6.589940849397808442e-01 6.365069650105678045e-01
6.796697948002987655e-01 6.459369839770752186e-01
7.037699984925733787e-01 6.492595007752574032e-01
7.167623321578996398e-01 6.487237324530026328e-01
7.376133222987117932e-01 6.302941946911505555e-01
7.628879036118972889e-01 6.487612525009869291e-01
7.747704093370511025e-01 6.479815287038055427e-01
8.068175141631924729e-01 6.363811234299032726e-01
8.256760471407178503e-01 6.365062555418339318e-01
8.425324755568095458e-01 6.399984195638350748e-01
8.541409711815874939e-01 6.385974135534824292e-01
8.780168850610439168e-01 6.315877217510454944e-01
9.075791959187468061e-01 6.359143811595476814e-01
9.164450548137491603e-01 6.490750484377956209e-01
9.379509564048964521e-01 6.379131294336598534e-01
9.668275220181803409e-01 6.369094195312278162e-01
9.890612302773819087e-01 6.395211228299401141e-01
9.975675140586491851e-01 6.363732498278397154e-01
-3.794650380765205930e-03 6.694973263143447761e-01
1.975188979791278610e-02 6.513435064461813306e-01
3.155768857322042986e-02 6.655810101990224936e-01
6.797545699116709639e-02 6.691965447976563341e-01
7.144387702742852064e-02 6.550443747346160750e-01
1.065867465400100744e-01 6.664632813775070996e-01
1.264830970892824313e-01 6.534423378535884064e-01
1.452630791163859458e-01 6.647999047734730604e-01
1.680832116107445207e-01 6.589164345786547861e-01
1.829795607252657774e-01 6.540269512965413146e-01
2.048875123283479260e-01 6.503347922325689590e-01
2.271465367845656724e-01 6.634681754876705639e-01
2.362792320282666725e-01 6.539973795572113779e-01
2.594379769641446676e-01 6.648298904839443635e-01
2.885548750994703648e-01 6.692769679341542544e-01
3.008110316020107255e-01 6.559531799391233875e-01
3.124904543693439729e-01 6.645595387972352830e-01
3.419148453762148043e-01 6.543849165965370807e-01
3.607054207645856714e-01 6.578628617881095986e-01
3.858824290335471363e-01 6.516823780510058173e-01
3.938284016984312519e-01 6.536029949220077961e-01
4.196048456915544289e-01 6.565777191672731439e-01
4.418516982154326866e-01 6.597161630682233380e-01
4.568389959727573446e-01 6.637001027294804345e-01
4.814583893363036937e-01 6.525027399826353047e-01
4.975345866211269841e-01 6.621022693023795869e-01
5.224436626109546511e-01 6.591919118846710779e-01
5.337304763517322082e-01 6.665928540587208184e-01
5.605455408508356330e-01 6.627989430720523378e-01
5.873073405871581665e-01 6.509183976379113723e-01
5.924069698707261633e-01 6.646106687443427141e-01
6.120450760620312902e-01 6.501059519924951013e-01
6.495533609677415221e-01 6.509359009780282257e-01
6.672139050109558989e-01 6.696100241732459990e-01
6.778043823645750754e-01 6.624170047864543776e-01
6.922717773436647404e-01 6.699351405712811180e-01
7.278939537007911298e-01 6.558412468138170581e-01
7.314872394847830028e-01 6.655174706695872189e-01
7.699903141862874945e-01 6.529518571407488814e-01
7.878811422121114738e-01 6.672381425075434302e-01
7.942229089831207567e-01 6.536639511069989306e-01
8.140168474677768051e-01 6.556144195646256279e-01
8.384157466546342530e-01 6.541522080332049516e-01
8.564174358370323370e-01 6.614689441235543921e-01
8.819397082893869477e-01 6.699862899222249757e-01
8.930510299953585696e-01 6.679363426445382723e-01
9.148461318176471790e-01 6.541303036506180835e-01
9.477202393223540522e-01 6.614400992455837791e-01
9.639387347479172474e-01 6.679504795516970628e-01
9.852995993167187327e-01 6.650889264793352629e-01
9.967482224390262768e-01 6.563577939683601370e-01
2.347294922630006886e-05 6.777587065693246871e-01
1.382701974035974515e-02 6.846128614662039258e-01
4.548353692030107642e-02 6.882787164266661595e-01
6.304435651354524384e-02 6.802677897519070482e-01
7.717819677986206828e-02 6.780507088744965882e-01
1.064550610842463496e-01 6.846665278459305171e-01
1.120539484280838743e-01 6.818558894061472753e-01
1.478737131177420838e-01 6.868899640904686521e-01
1.575789127422109748e-01 6.864811578157394845e-01
1.868799300715356104e-01 6.823945929090542428e-01
2.075366906593071048e-01 6.729182833245592743e-01
2.287411481261168444e-01 6.869505847789475483e-01
2.380815474636921447e-01 6.859866058125309030e-01
2.600614664489642736e-01 6.858213242096146134e-01
2.765094544420285128e-01 6.831212234838193176e-01
2.913969779599236976e-01 6.896187733700898104e-01
3.242842427530223115e-01 6.881195193603547589e-01
3.431601150331268224e-01 6.836050278711043315e-01
3.680154577135772431e-01 6.899216374815423380e-01
3.774401517958406727e-01 6.759229479680970432e-01
4.050348679041586575e-01 6.796345917273511894e-01
4.299900679623710475e-01 6.812456163113178587e-01
4.321682172491135843e-01 6.708792187889033309e-01
4.650023597501982686e-01 6.769185952054743716e-01
4.755385921705491126e-01 6.835147419881949515e-01
4.948263658504987728e-01 6.774811789762054115e-01
5.175813323350066941e-01 6.855956781639369613e-01
5.443950028509283445e-01 6.884135662587445026e-01
5.555847549690762222e-01 6.899221469450533828e-01
5.808399562361508117e-01 6.772500545285495832e-01
6.088223662345296772e-01 6.735431853350536402e-01
6.292181509935281802e-01 6.704385236207583976e-01
6.331923047381645686e-01 6.808204724385696904e-01
6.554112815171485584e-01 6.845839596304102992e-01
6.818444473558515906e-01 6.750060645626461131e-01
6.990138982367013476e-01 6.703047789824994052e-01
7.281172838500523659e-01 6.710215430129801151e-01
7.363754934378022865e-01 6.881298689232072663e-01
7.603603207077418435e-01 6.809006995597041145e-01
7.829905577004135919e-01 6.839889192900581172e-01
7.964523191127161894e-01 6.723673797613802794e-01
8.223962098346588867e-01 6.794018785072469813e-01
8.422231057781337515e-01 6.891309791085029612e-01
8.613929608775144908e-01 6.739308151339801212e-01
8.767398761866350698e-01 6.875754065379382496e-01
8.952195730643895955e-01 6.760999212631955135e-01
9.288635409877730176e-01 6.795815671743284936e-01
9.436931909630283943e-01 6.886693370481515863e-01
9.671480743605856967e-01 6.704415033197195228e-01
9.800221590695170626e-01 6.836797209234919404e-01
9.927583646352785562e-01 6.735710477402599983e-01
5.505288611681860220e-03 7.047625925544249714e-01
2.965250835692713471e-02 6.911344957714228299e-01
3.100983264698719752e-02 7.097819145511909955e-01
6.409789569789683950e-02 6.919527583253262115e-01
8.324513911223394014e-02 7.029330998839291578e-01
1.037225409343754817e-01 7.065917634362303135e-01
1.246109935421297610e-01 7.010415904607012472e-01
1.375196206369481700e-01 6.939635820087207696e-01
1.696841233829175510e-01 6.989446414507948235e-01
1.754253388803866387e-01 7.030174053891358188e-01
2.034995939339640514e-01 7.018948434432635830e-01
2.275551227014223077e-01 7.021439840022389856e-01
2.376378048356822814e-01 6.918622294011620433e-01
2.524137427453559956e-01 6.998757049021424592e-01
2.752218411469168347e-01 6.928735028663925988e-01
3.066182586323911163e-01 6.990853357516759736e-01
3.245699338790399846e-01 7.070277139535658950e-01
3.310811700987668083e-01 7.091253210266923457e-01
3.610816025189109157e-01 6.965970582949745360e-01
3.797201732403350238e-01 6.944671514847799987e-01
3.966451003765161243e-01 7.021918695198910987e-01
4.138688357499710757e-01 6.990071996007054533e-01
4.356694385322762986e-01 7.055899437753905268e-01
4.548006374964601028e-01 7.045889412031970389e-01
4.702647876784899483e-01 6.987703181453338575e-01
4.994699755188310442e-01 6.981233789208648455e-01
5.203780542079672333e-01 7.069046018200311199e-01
5.404589152748097147e-01 7.063429170776385213e-01
5.645933366814059884e-01 6.939219608274090900e-01
5.759667275418628440e-01 6.931541098868979622e-01
6.055761403014618960e-01 6.919261294731664513e-01
6.271287273764825088e-01 7.010988170078760184e-01
6.386167391491617273e-01 7.012573278510886299e-01
6.607552328485603033e-01 7.023915928030586286e-01
6.808507068322229294e-01 6.961204849982821630e-01
7.079723077481379079e-01 7.023363031129093992e-01
7.299088185322806233e-01 6.926113293683544558e-01
7.488277935967457832e-01 7.025157361557120561e-01
7.635783383782044353e-01 7.088242787528209465e-01
7.712492758329465570e-01 6.937805885627175151e-01
8.014134586251796533e-01 6.959573245255302743e-01
8.103287977703990119e-01 6.958249762308310604e-01
8.438124498408766661e-01 7.036494950930248793e-01
8.504869463599514789e-01 6.964675443153784951e-01
8.871417925012780037e-01 7.030549482093381153e-01
9.023836093424488780e-01 7.094754648294212540e-01
9.165735351595657443e-01 6.916647680556767819e-01
9.424005517220285233e-01 7.028026707274838136e-01
9.609618185899851950e-01 7.090880318789754000e-01
9.836097310425322426e-01 6.913560394768116790e-01
1.002952793244723084e+00 6.913297444921339130e-01
1.408643439886232696e-03 7.200533185295784344e-01
1.005774598401049623e-02 7.139303513266733736e-01
3.837087900526643669e-02 7.163873711228424535e-01
5.265843441779186063e-02 7.223366766310278519e-01
8.886477435456767437e-02 7.107820856858939607e-01
1.054128418671643891e-01 7.170601137813484849e-01
1.154319388849592842e-01 7.258762566469763033e-01
1.486338306792416297e-01 7.296320487382624842e-01
1.686629690754921085e-01 7.124914923879761552e-01
1.702258781617650985e-01 7.249512054122095872e-01
2.052811379824410754e-01 7.129800223777192913e-01
2.214540296497632954e-01 7.228818626791801982e-01
2.376489481900067313e-01 7.133815473264200069e-01
2.567979993110743875e-01 7.156323285785854971e-01
2.701535824204522873e-01 7.155142445194585532e-01
2.949727184045286554e-01 7.235127630368775042e-01
3.227474499398299002e-01 7.235124960000933747e-01
3.358596254561746486e-01 7.218914756471320748e-01
3.524087798650590297e-01 7.252906549357504007e-01
3.887988564681140735e-01 7.253017188311370322e-01
4.046274313829693603e-01 7.214354191080302181e-01
4.252507610177377328e-01 7.192827871822272678e-01
4.351515020509291176e-01 7.255731173282236046e-01
4.603401194068469926e-01 7.285032419776371615e-01
4.817341416587360148e-01 7.206798906600114796e-01
4.907760800644268007e-01 7.144228106859021876e-01
5.243732279770653149e-01 7.187776196153125019e-01
5.485141129522717041e-01 7.223037371828888720e-01
5.552783153391549487e-01 7.149018697610153295e-01
5.758306225159266489e-01 7.143420387358909718e-01
6.006322484941813977e-01 7.116921362303832987e-01
6.215681834372053238e-01 7.185793630360850504e-01
6.475766863027588860e-01 7.278149375945686117e-01
6.559430478920756924e-01 7.138160133550248698e-01
6.784396655109902197e-01 7.201265634944880034e-01
7.042195665048799347e-01 7.294145016143548377e-01
7.278996113738691598e-01 7.179379953648939994e-01
7.409816082817763938e-01 7.216227935702670404e-01
7.675821518733663140e-01 7.121111751076699692e-01
7.863146211679115094e-01 7.152516420017973608e-01
7.921500021486891363e-01 7.296031637380140378e-01
8.169459673894874374e-01 7.249569132766707780e-01
8.372684298035688588e-01 7.158135523300916958e-01
8.608664213043714097e-01 7.146589341788083249e-01
8.748884829958522014e-01 7.110172419262594801e-01
9.042922712018840459e-01 7.284271140507897480e-01
9.100987827433203448e-01 7.157668661191687320e-01
9.473961618036765842e-01 7.220192221726905446e-01
9.525714472935898902e-01 7.148079069834494259e-01
9.741489520406607650e-01 7.106769516244118012e-01
9.925719176263738674e-01 7.125418050859021468e-01
7.595285403368817745e-05 7.453649450005134236e-01
2.038213740237214411e-02 7.431247919420268522e-01
4.767427177862524484e-02 7.456164913414637940e-01
5.199518645554463553e-02 7.305370386950493788e-01
8.859699332355600032e-02 7.352155789424513754e-01
1.072649617476373607e-01 7.334898882025334688e-01
1.275866049241803912e-01 7.388063668796408523e-01
1.305782519023412358e-01 7.497806346573907543e-01
1.523374303726936774e-01 7.304728361744732279e-01
1.860172485448422230e-01 7.365223319341288599e-01
1.906338584002745529e-01 7.302427713492511963e-01
2.181417908518548943e-01 7.321075170823969636e-01
2.370433878335653777e-01 7.437300394950879801e-01
2.690193793510585185e-01 7.358697096995138187e-01
2.815109507848810311e-01 7.440817108424994109e-01
3.058862999859795484e-01 7.398724399695807419e-01
3.258231788137065932e-01 7.392350968019829605e-01
3.448641788638278638e-01 7.426893828785307017e-01
3.592918512606190218e-01 7.474075325176519069e-01
3.762519563460378080e-01 7.371863203981652291e-01
3.996549735069129805e-01 7.312245007202844427e-01
4.218330644258056483e-01 7.304840885915788729e-01
4.473267067962272692e-01 7.369698657739068848e-01
4.677637541037540370e-01 7.329876152852993210e-01
4.843249658592737594e-01 7.417102699076326688e-01
5.013361099823494538e-01 7.481308971532805163e-01
5.117351517769537228e-01 7.483548549366427771e-01
5.356099384827819332e-01 7.350764990961787815e-01
5.636938076239210726e-01 7.382637732254252461e-01
5.726819113466776745e-01 7.411606870750528930e-01
6.075193452395458715e-01 7.301768313333257820e-01
6.180486824180039251e-01 7.335831071593690300e-01
6.441727040379336966e-01 7.457420632155795648e-01
6.528320519366386243e-01 7.468900343286809518e-01
6.762455702165514060e-01 7.449973396043657603e-01
6.925759965216127245e-01 7.394680678242335770e-01
7.229847808259023401e-01 7.399001330680285982e-01
7.437854333521636274e-01 7.455057038016595916e-01
7.685677886314130625e-01 7.429812716008165063e-01
7.735190033710553914e-01 7.453622541388205125e-01
7.984748665464178607e-01 7.439718533446360027e-01
8.237840045962175894e-01 7.477458244505313933e-01
8.417854096488013305e-01 7.345894824077577878e-01
8.581249554830828741e-01 7.424123918747683737e-01
8.814162136963402672e-01 7.338725423661962566e-01
9.064806443352509957e-01 7.415891554290647836e-01
9.215360275864926676e-01 7.341019649157587423e-01
9.398324439376587458e-01 7.353739290857227440e-01
9.567063533409763121e-01 7.368377539693514722e-01
9.821139005492061091e-01 7.374557472739640129e-01
1.007998120320603652e+00 7.450151981974251214e-01
9.612125397388487577e-03 7.622328000176058493e-01
1.860644633112589624e-02 7.578573817770362098e-01
3.073754552666598666e-02 7.640843749961310216e-01
5.631505850644290267e-02 7.504536490038559160e-01
8.825221068471091057e-02 7.547275172672360810e-01
9.186931402588011109e-02 7.647647218429874938e-01
1.254290626809558551e-01 7.654279277207951537e-01
1.423189423083633665e-01 7.505240926725639250e-01
1.606889710166577723e-01 7.692139227502078347e-01
1.791042039108750317e-01 7.559316825770399095e-01
2.011473751420151390e-01 7.626461988634423150e-01
2.159516152848713622e-01 7.654979666839573094e-01
2.468303662946965404e-01 7.504850828591992373e-01
2.520089518045192656e-01 7.600115787309287274e-01
2.711788037738652735e-01 7.539174500976708604e-01
3.074516174080922926e-01 7.699712248194859887e-01
3.268488170674373472e-01 7.532896864045518504e-01
3.460777807333242362e-01 7.616393837862247551e-01
3.698968406908585971e-01 7.556490377320351781e-01
3.880210832009946542e-01 7.503228872392930793e-01
3.944396348421849718e-01 7.680865345131867583e-01
4.201979742172712307e-01 7.541686153589010067e-01
4.439986080474925267e-01 7.563678623131132595e-01
4.617832619040280751e-01 7.583128467154246488e-01
4.716088464573317540e-01 7.512789048149927096e-01
5.082683988736459435e-01 7.673718999809812091e-01
5.191611345672257904e-01 7.548043823833594512e-01
5.326634294859626806e-01 7.691517076522359497e-01
5.608076430898818465e-01 7.501541395764335096e-01
5.825123831226906024e-01 7.651513162924896694e-01
5.960790804628390838e-01 7.695993311441983176e-01
6.111795294153473668e-01 7.522344779664291714e-01
6.420766360710493670e-01 7.592497980972443550e-01
6.573918729287805407e-01 7.639273381215608838e-01
6.885782229871081350e-01 7.672076083697780824e-01
7.045322586580481383e-01 7.557865975750404086e-01
7.160715085571447425e-01 7.535629736339213292e-01
7.475137912267268980e-01 7.635364267572094521e-01
7.615156637900832859e-01 7.514033450534547409e-01
7.869698508965830008e-01 7.528970699944628198e-01
8.001909025833355837e-01 7.687102015845370673e-01
8.171490954843433352e-01 7.591529728978135827e-01
8.488940602831032134e-01 7.559468518143143134e-01
8.590453631111071298e-01 7.576252886649325058e-01
8.781435364472600646e-01 7.586238114056621518e-01
9.098185035996642078e-01 7.661085423691358365e-01
9.108160465821854013e-01 7.621834517539559650e-01
9.302350942453859739e-01 7.515661752778558524e-01
9.616635857344383309e-01 7.624118170062694766e-01
9.734107447613116193e-01 7.580645876927600835e-01
9.972101969170780178e-01 7.640770277588605497e-01
-1.602873923956358790e-03 7.776913648145311608e-01
2.650988577331605395e-02 7.833706582299485577e-01
3.221492593633754065e-02 7.807979914104029584e-01
5.449344821365424696e-02 7.753977434186588580e-01
8.225769439364673252e-02 7.873036123438353906e-01
9.717647893456787811e-02 7.804348257740664208e-01
1.115619800531125194e-01 7.854826006536510530e-01
1.334680437884347703e-01 7.779702044781969805e-01
1.554884217003485725e-01 7.803872730707337446e-01
1.759914092515083017e-01 7.793662030545693842e-01
1.988199062147205376e-01 7.822620717431545412e-01
2.237787258895017062e-01 7.806318271140968434e-01
2.448520310266941447e-01 7.879520069021426210e-01
2.591564137685691271e-01 7.706555992552771572e-01
2.853379789893990548e-01 7.791802965923271262e-01
3.056514260275555728e-01 7.870711994585775084e-01
3.115373237219389857e-01 7.779629048793480495e-01
3.448114497802324263e-01 7.790338751533130157e-01
3.590272219072387361e-01 7.795709522890481580e-01
3.897688740604453583e-01 7.747989846654959045e-01
3.932636370974119666e-01 7.853467402670020192e-01
4.267886277111637150e-01 7.709126142607595211e-01
4.422662586487902669e-01 7.871459919670449334e-01
4.643633491110563116e-01 7.729468348551167267e-01
4.733591776061737422e-01 7.789166578270674268e-01
4.974671659266517998e-01 7.733646475844975221e-01
5.203770635165033687e-01 7.737958965709589298e-01
5.315348860811509590e-01 7.798045702851219563e-01
5.687897623105698797e-01 7.730599224084698795e-01
5.739755500585275172e-01 7.802167327752971282e-01
6.089621774360735040e-01 7.790307221827705852e-01
6.142160220163100925e-01 7.814975855269162830e-01
6.364554396095162270e-01 7.722965244278549024e-01
6.625765810693071689e-01 7.786890498714681419e-01
6.891167338073410642e-01 7.776822494839105149e-01
6.930548002069694125e-01 7.764704295407104384e-01
7.195741079421940078e-01 7.757934893633449125e-01
7.384720873060153234e-01 7.841175936295027293e-01
7.652996839813587249e-01 7.818275707900080862e-01
7.796395779807219206e-01 7.722892919133498291e-01
8.033620391440743358e-01 7.746312114268680826e-01
8.247800412306151019e-01 7.890889792340232134e-01
8.470895889927035904e-01 7.755057086239185438e-01
8.592664560246067174e-01 7.788963000156066130e-01
8.853914053881597468e-01 7.783547076532183473e-01
8.970476085963107193e-01 7.817529780823064822e-01
9.214007470154481627e-01 7.868753895034225065e-01
9.485409304834394595e-01 7.871607612376410046e-01
9.698035183631008582e-01 7.815044371481730812e-01
9.782656741496150721e-01 7.841512018040260878e-01
1.007370326239295677e+00 7.842602865193634143e-01
1.555091112104989987e-03 7.932534174867305055e-01
2.448159431174100342e-02 8.081816887630799418e-01
3.920046581513352002e-02 8.073696758651487393e-01
6.186660335764226915e-02 7.953099758571186007e-01
8.960604174143665945e-02 8.048781925070324084e-01
1.095905041354471171e-01 8.022010615171402126e-01
1.248641702147474664e-01 7.954877876631729627e-01
1.405753666465496265e-01 7.976873517768866551e-01
1.637163154101076989e-01 8.088510637063772712e-01
1.811582949149631860e-01 7.901340436263096789e-01
1.963148949749367600e-01 8.007875088121330087e-01
2.258551011232268757e-01 8.017029883711679350e-01
2.340099785394027243e-01 8.021734785106745536e-01
2.675706584374133445e-01 8.003931523366353273e-01
2.868936215860490857e-01 8.007354509820349131e-01
2.912476128897859562e-01 8.094809944324359297e-01
3.108867024153522118e-01 7.955773559020856700e-01
3.429939670887240388e-01 8.062860712084582993e-01
3.542879962931220761e-01 8.074193240228838553e-01
3.840839996836334369e-01 7.917842023101505644e-01
3.988680968314246011e-01 8.077711227984989417e-01
4.189527554804655662e-01 8.072867140323760626e-01
4.341605694729608333e-01 8.074594243787504011e-01
4.639574484410198818e-01 7.905201651070572488e-01
4.721009208177685545e-01 8.047455433619623566e-01
5.067753056818825597e-01 7.974148963650519173e-01
5.153287530645555004e-01 8.094810267940777404e-01
5.469410234939104942e-01 8.099260305488922285e-01
5.535114431122375445e-01 8.001797527712359859e-01
5.719440560596396050e-01 8.035845396370390192e-01
5.981222371287177042e-01 7.917000106271550042e-01
6.130526345024536194e-01 8.082059874936299293e-01
6.475378071089394894e-01 8.091030504565223103e-01
6.679310719023369147e-01 8.007030927265109677e-01
6.803091146631684571e-01 8.017420574644775755e-01
7.053364752887267830e-01 7.939543714872001612e-01
7.189023030446956009e-01 7.979518684128600325e-01
7.457930589178016767e-01 7.909199671371117679e-01
7.628040542800716972e-01 7.917741412722218985e-01
7.808429965728358457e-01 7.944489476656019233e-01
8.095515433508571057e-01 7.926755411461612333e-01
8.164308144642096199e-01 7.942090851416290231e-01
8.351853049551891672e-01 8.035979322934647673e-01
8.513722029750439013e-01 8.024088644803437642e-01
8.804206537273008282e-01 7.909583463982692297e-01
9.089542841041724497e-01 7.996962190039915708e-01
9.111044557079888140e-01 8.008619889163762773e-01
9.376985770691639299e-01 7.921066268624913365e-01
9.655592235353103181e-01 8.077380440907956372e-01
9.840053909932304776e-01 7.991513956618498948e-01
1.006558087651622913e+00 7.904562160032903018e-01
-5.663361808373357405e-03 8.216703615529384885e-01
1.383823926030869865e-02 8.231990431665989760e-01
3.968518199469079494e-02 8.263772016141947008e-01
6.965947838726672947e-02 8.111246001686667206e-01
8.474887807892411695e-02 8.112105992262120813e-01
1.007326648300552463e-01 8.171486205138911441e-01
1.195557226971346171e-01 8.248586185229628276e-01
1.301214280357357866e-01 8.226447464168595847e-01
1.675535059755797196e-01 8.277781552201840531e-01
1.801785692419444196e-01 8.229576191526802864e-01
1.931126462508542529e-01 8.141367000764568873e-01
2.295616725838808270e-01 8.107139830806382452e-01
2.481847645698414540e-01 8.153447484544058543e-01
2.606158490005249795e-01 8.147115877936680350e-01
2.718020011782917855e-01 8.272840525607954021e-01
3.026342833011395062e-01 8.275331523070588169e-01
3.226258618392885968e-01 8.243902635546915825e-01
3.323569887940422962e-01 8.101618262685346128e-01
3.517456577342320534e-01 8.270160528247597620e-01
3.706615696810843796e-01 8.119465560665904968e-01
3.920774989194469318e-01 8.113019675540855680e-01
4.166268149017731681e-01 8.219560800968125358e-01
4.483316506655967149e-01 8.134031165362778371e-01
4.509893987012520977e-01 8.292931382916006733e-01
4.727947895118246868e-01 8.247671363102065945e-01
5.085774577186092937e-01 8.182030024325699369e-01
5.297138925416083888e-01 8.162558422354666554e-01
5.332943593740555599e-01 8.272095122283732449e-01
5.631388739194591597e-01 8.160490428656256290e-01
5.707845785480276657e-01 8.159527905328093356e-01
6.024881519135157903e-01 8.214078560103569293e-01
6.154808051928751800e-01 8.183432980139571100e-01
6.367661475241762625e-01 8.115219715670559664e-01
6.628273888180339357e-01 8.208067765385623771e-01
6.873653987886801930e-01 8.261029511077511156e-01
6.980636805237762088e-01 8.253437883337338965e-01
7.224689067255751773e-01 8.283205074039657889e-01
7.345210592951297857e-01 8.160302711214186822e-01
7.596293499368108604e-01 8.127236203873928755e-01
7.815727163086534368e-01 8.178914561031715991e-01
8.047805508803647090e-01 8.260999232054703212e-01
8.119488187441465943e-01 8.299165494949981570e-01
8.456611882473723529e-01 8.251058441523920761e-01
8.548739319913112311e-01 8.151062655564410564e-01
8.875613929228969301e-01 8.109487843627971593e-01
8.924260077499259758e-01 8.220845476169580390e-01
9.147320958490109399e-01 8.203896356286890512e-01
9.406072701026784166e-01 8.180184746901170145e-01
9.659924226255387492e-01 8.140487875598010348e-01
9.850998811931408472e-01 8.182854241103675319e-01
1.008075743256211521e+00 8.130900213817529032e-01
-5.433848530442096300e-03 8.365687022778833803e-01
1.416422845021339701e-02 8.361058934482799021e-01
3.767982402591779634e-02 8.455454056691626974e-01
6.388379397801774440e-02 8.456626054658346048e-01
8.099918488753724000e-02 8.358175849727829121e-01
9.287838528744980782e-02 8.490332940627152158e-01
1.225292224999746105e-01 8.341884111277310110e-01
1.361404320511222510e-01 8.414221564805474118e-01
1.592843066801531149e-01 8.308879654332347320e-01
1.761742543453797549e-01 8.414020204289394123e-01
2.062279376713023749e-01 8.338475208526996418e-01
2.147258406870687919e-01 8.384235450922232769e-01
2.358199673583075695e-01 8.466294193354944042e-01
2.610696568922443728e-01 8.343516326757987045e-01
2.798135153355678084e-01 8.403980048982706563e-01
2.953428749538808962e-01 8.419589731921804932e-01
3.254374580482681245e-01 8.343298902109232973e-01
3.359988699886091723e-01 8.330670165779905378e-01
3.563907353657389532e-01 8.456417007393722818e-01
3.848972391985410746e-01 8.484979357328230609e-01
3.977757551460078811e-01 8.319714083354312617e-01
4.133508953336512137e-01 8.402749859295597368e-01
4.322115266129591959e-01 8.440297478631840766e-01
4.560320379472309060e-01 8.395230230670469584e-01
4.782535497462603868e-01 8.374688403292330774e-01
5.067785989341894171e-01 8.307857589761803441e-01
5.275552647482482094e-01 8.318320914273205080e-01
5.324798459316134602e-01 8.339084944278827294e-01
5.671885722471182723e-01 8.495683229631382227e-01
5.731884826392678045e-01 8.409228988913476366e-01
6.018858928359511751e-01 8.339040747693842182e-01
6.245184812776943817e-01 8.391951893449361988e-01
6.348613585495882505e-01 8.348750967970454129e-01
6.625012814267488004e-01 8.306980988177414815e-01
6.862749222475890143e-01 8.460441654831880598e-01
7.009247911285537702e-01 8.305144202134882025e-01
7.239283486523396816e-01 8.375215623844690649e-01
7.313656759214370862e-01 8.362445496605328543e-01
7.578897991341944085e-01 8.324532344635201531e-01
7.889504152564049688e-01 8.385208291738610598e-01
8.062005653605590627e-01 8.419509190072435034e-01
8.176339824594320849e-01 8.402528485384007650e-01
8.401222331182511827e-01 8.375779300738599442e-01
8.522582801822548015e-01 8.467255570540296317e-01
8.800604767992717958e-01 8.400938007483995662e-01
8.990101681968830638e-01 8.383951167485489409e-01
9.283400406680898387e-01 8.484675553257127190e-01
9.447812747549683143e-01 8.309425391794312832e-01
9.576989101798961679e-01 8.437408059930666671e-01
9.810369144513182427e-01 8.462351328141013429e-01
9.957115476421189992e-01 8.472081366738334340e-01
-3.896367184183284482e-03 8.592561507976895774e-01
1.514052152045365293e-02 8.647165385652457736e-01
3.309581696493666542e-02 8.659430424815816041e-01
6.384797157582586258e-02 8.538297910469053731e-01
8.519425480938723483e-02 8.515091739299633922e-01
9.860886978081757903e-02 8.663040111926808562e-01
1.151610542786607461e-01 8.621398105336635087e-01
1.398594556156374236e-01 8.500184027465100822e-01
1.584625516817427526e-01 8.699147718874846724e-01
1.710502679010161842e-01 8.534389087240847882e-01
1.903578470528573818e-01 8.606297420067676729e-01
2.153292518087756013e-01 8.509478590048527025e-01
2.318694507363046609e-01 8.515774233237143331e-01
2.634281369267538753e-01 8.524967361920716691e-01
2.891663911704143719e-01 8.600507402510821908e-01
2.961163502871462794e-01 8.680829780196687162e-01
3.256656664106749033e-01 8.569386548416648708e-01
3.417170704493029398e-01 8.625956409703592342e-01
3.687342769532950260e-01 8.692859668857563227e-01
3.846322416148892920e-01 8.531446312669409560e-01
4.019067993745901735e-01 8.516176593044002541e-01
4.186179753222509237e-01 8.651716263237573257e-01
4.464127251996560797e-01 8.572183894659102243e-01
4.556642109123628104e-01 8.644839487672349998e-01
4.881977355364196525e-01 8.665609791670795259e-01
5.037419357328619673e-01 8.573421477144396174e-01
5.163794230006515384e-01 8.650013217572419810e-01
5.431560408244440197e-01 8.503123184301034643e-01
5.601621052199403650e-01 8.695586680507284560e-01
5.758728709355649400e-01 8.692551708343243533e-01
6.061892224313538691e-01 8.610335121516539125e-01
6.132237246400109587e-01 8.597806066262607683e-01
6.490658921034274664e-01 8.500062622494869435e-01
6.570321018780769240e-01 8.569467160337442824e-01
6.861475425284154772e-01 8.509619634381476727e-01
6.949605940353599243e-01 8.681553083348939603e-01
7.252496579127882814e-01 8.556289922379402002e-01
7.455930143471397598e-01 8.684650604039909627e-01
7.694658490773990112e-01 8.696147264586655545e-01
7.807696967461186244e-01 8.521921014805997618e-01
8.004438659118608967e-01 8.532357063627076244e-01
8.208244046240339431e-01 8.515393218888334115e-01
8.440753738820280239e-01 8.512332114471776734e-01
8.555981936843854996e-01 8.671453501369313921e-01
8.720932902171890655e-01 8.541387486277954855e-01
8.973188850092267410e-01 8.569278670159238276e-01
9.262603380138316744e-01 8.515575484200890166e-01
9.384587333625126204e-01 8.662326530547664882e-01
9.657726035228584305e-01 8.682854162904684037e-01
9.705241343954396083e-01 8.698441946839834404e-01
9.980790930402048122e-01 8.680975772039505323e-01
9.793795407884350532e-03 8.787301048930891145e-01
2.029492902958046630e-02 8.793660164091340325e-01
4.996632112652636681e-02 8.800033693927680201e-01
6.339297888770586975e-02 8.785802301493658151e-01
8.444011423891180368e-02 8.839842525337212598e-01
1.045497598412824802e-01 8.814717522471838818e-01
1.193324910049011478e-01 8.763105523972275490e-01
1.408629026552699337e-01 8.809490697363790979e-01
1.621886337373178166e-01 8.710986341091315754e-01
1.720180928148988264e-01 8.847850807772131843e-01
2.048875477241258181e-01 8.725349657580568907e-01
2.253012893930713412e-01 8.889991330863252772e-01
2.489777451534393449e-01 8.812277378306255793e-01
2.529023366223498992e-01 8.855990597392543462e-01
2.803279163442127797e-01 8.880979758675149327e-01
3.007767019273734910e-01 8.742247919317900351e-01
3.123549071077650341e-01 8.704782526978660506e-01
3.478528073480999794e-01 8.884417730806062341e-01
3.518845327261207467e-01 8.836361538729384790e-01
3.759030996448053386e-01 8.874761968974724802e-01
4.093231689392072270e-01 8.790114455913891067e-01
4.176817637694095753e-01 8.880123885330653000e-01
4.356205574463816177e-01 8.878605761492235349e-01
4.691178632711833774e-01 8.744276897619919220e-01
4.779315919183816375e-01 8.851910437104647533e-01
4.948632187560680906e-01 8.838316308333886706e-01
5.185582634730150353e-01 8.893749699298728606e-01
5.471843269262968157e-01 8.889180716756153178e-01
5.616276457974324066e-01 8.850939055994151428e-01
5.751056639792164749e-01 8.841530573807514504e-01
5.924039270561534121e-01 8.758488873787231288e-01
6.234801977383193083e-01 8.874432659017317260e-01
6.336400128819622557e-01 8.753679516480769029e-01
6.518804287972640443e-01 8.703241596295031579e-01
6.755006451937193290e-01 8.790186117333684823e-01
6.909046264835768669e-01 8.728856884486028145e-01
7.236758327850265626e-01 8.872616073149359739e-01
7.308185542405216673e-01 8.852386763010224868e-01
7.561476667618231007e-01 8.782744301744119797e-01
7.891409125774959676e-01 8.771147214074236365e-01
7.939390002329004270e-01 8.866243069274173383e-01
8.143553387221968975e-01 8.824688635319748453e-01
8.421078940285983139e-01 8.732031320898140381e-01
8.658540249010470147e-01 8.828532442959031723e-01
8.719014562012579184e-01 8.847940414308728130e-01
8.973849190097858974e-01 8.768714937759956030e-01
9.248991067961397361e-01 8.707747853951570693e-01
9.455343543048191357e-01 8.816185850952636960e-01
9.642322446746477427e-01 8.853822661919344972e-01
9.872122271983426733e-01 8.871180198257712091e-01
9.956556783092459506e-01 8.811219184275168592e-01
5.729311828363177483e-04 9.045537537433925301e-01
2.637916567364972237e-02 8.974120644653347245e-01
4.105016564782493216e-02 9.022050890012419666e-01
5.280878115584371202e-02 9.078826917430181664e-01
8.137719476462941526e-02 8.925820479438922872e-01
9.487122276984664981e-02 8.906637313127325761e-01
1.159248113758921950e-01 8.930369917683085301e-01
1.463004028140673096e-01 9.051826060347147873e-01
1.554095963119811741e-01 9.011488357228856216e-01
1.752916701473778704e-01 8.904075136366493837e-01
1.976033945213562515e-01 9.034182470617138083e-01
2.217408657982410936e-01 9.012260249944638035e-01
2.385174556092715947e-01 9.056947718996377628e-01
2.691130444965901813e-01 8.915866329895831832e-01
2.722881074114485989e-01 9.041987586823808654e-01
3.055054807676610973e-01 8.998656362204893178e-01
3.126703845135708204e-01 8.966828053520834452e-01
3.393896047251853676e-01 9.031082516611368405e-01
3.572619010453775834e-01 9.001612607103158803e-01
3.847912681852694861e-01 9.037761781255448934e-01
3.951923866180838685e-01 8.941193952463835082e-01
4.214832444992184790e-01 9.070776515003096119e-01
4.493413756906055045e-01 8.924010670093717179e-01
4.646969619408194418e-01 8.952262199631147999e-01
4.752743579436110033e-01 9.006248651292293461e-01
5.086529193610229704e-01 8.958299344639036876e-01
5.124631969939905662e-01 8.964130904271275790e-01
5.361960659823686859e-01 9.078180922517432583e-01
5.633050257939641314e-01 9.044848167837883368e-01
5.786832304522602222e-01 9.011229188266980383e-01
6.049183171538347059e-01 8.907834521840238828e-01
6.268612423834253322e-01 9.044247369783139368e-01
6.308662159266342773e-01 9.039376908054336246e-01
6.572221147333159319e-01 8.914949430284010434e-01
6.841430687656038234e-01 9.038925821222458801e-01
7.024596333232139278e-01 8.962548221434625262e-01
7.125330012754649278e-01 8.940800771681824965e-01
7.381148137201347659e-01 8.956867878002178207e-01
7.577408032016508255e-01 8.962711824718825326e-01
7.884914031957410696e-01 8.999519080141639149e-01
8.074759068665278150e-01 8.921255328656767514e-01
8.258934825789205902e-01 9.056105991097624930e-01
8.428962471379820576e-01 8.987921785945690578e-01
8.680496268679512850e-01 9.040779252642091590e-01
8.791939786020906977e-01 9.079067401145118898e-01
9.098999962642039252e-01 9.033639510334791067e-01
9.167524505330555407e-01 8.925744586684334347e-01
9.363284211598080775e-01 9.087376471424696289e-01
9.613570614470432485e-01 8.964905471148525429e-01
9.866421775549167883e-01 8.983930159451301023e-01
1.003935120384962021e+00 9.098639850677651131e-01
3.302153442222819507e-03 9.245928975688287865e-01
1.567410704410774139e-02 9.270193691482569998e-01
3.739895072885087574e-02 9.241200135858677056e-01
5.122271451935848235e-02 9.185542662052076368e-01
8.447996631541535018e-02 9.146295437103697523e-01
1.008494127355073489e-01 9.216782959798072161e-01
1.235124989478970925e-01 9.212887223896336630e-01
1.389342112352930370e-01 9.164513268029623738e-01
1.608634429862758897e-01 9.120863237014162905e-01
1.754273087251840835e-01 9.278261907129965458e-01
1.923542596261847426e-01 9.197364738268658524e-01
2.277663166714528620e-01 9.261130409893095772e-01
2.351250073147333475e-01 9.186216515195070320e-01
2.562330196008958394e-01 9.148024496192026511e-01
2.764164263366819529e-01 9.279078869070537250e-01
3.068151881990362484e-01 9.211161467682075221e-01
3.212899862300463427e-01 9.191148035872704902e-01
3.439684641870001114e-01 9.260464665281173957e-01
3.588840631460509800e-01 9.254697452526208235e-01
3.890753593125582110e-01 9.234889426135864943e-01
4.051381740399073728e-01 9.117822192215648824e-01
4.150247068896671943e-01 9.164780214478218667e-01
4.375433138888205065e-01 9.251358946017005369e-01
4.534713262154908553e-01 9.148918555922809226e-01
4.795217898043172555e-01 9.266615342998859584e-01
4.991154325595664742e-01 9.256519870724166932e-01
5.166954062262912872e-01 9.180713660613817328e-01
5.395939967540046567e-01 9.133094005475245192e-01
5.567130304839225108e-01 9.166956481958894454e-01
5.815618835375181428e-01 9.127407718791750169e-01
6.052818468241941696e-01 9.250552407706508218e-01
6.236606495020678986e-01 9.161236895725352047e-01
6.471210352865884863e-01 9.168190605419382910e-01
6.566972490273366159e-01 9.134593300945020866e-01
6.708988919681342367e-01 9.229791846547656942e-01
6.994273294077951730e-01 9.146028772301060261e-01
7.174514152885191898e-01 9.188742486872915061e-01
7.351630139988163393e-01 9.150312921878305250e-01
7.516168763426160915e-01 9.138328758672681351e-01
7.701745300942218764e-01 9.173917923652021855e-01
7.933261669538671512e-01 9.200531008080347073e-01
8.288479594583840759e-01 9.195516718841199033e-01
8.380699358839670543e-01 9.281742383719810974e-01
8.612850467917135822e-01 9.211147812510354083e-01
8.751940706461405206e-01 9.273247976841015872e-01
9.099198937544162868e-01 9.115660791499233806e-01
9.167549650490862678e-01 9.270208855393541336e-01
9.334703827091648254e-01 9.246622970487912152e-01
9.645106529567623044e-01 9.227911462810536314e-01
9.767009063994698259e-01 9.230936647322315336e-01
1.002494357757147680e+00 9.245113492121579402e-01
-1.986155595107190822e-03 9.426645150977654986e-01
1.035400499247003496e-02 9.313552000948317477e-01
3.390961495632679318e-02 9.314272683835778111e-01
5.956871667947645499e-02 9.441959940627452363e-01
7.022255451241835034e-02 9.413254940918589497e-01
1.059625033161924468e-01 9.397594637675253937e-01
1.242217743460408697e-01 9.471137225169625751e-01
1.383084112929840181e-01 9.313833683080334769e-01
1.542963433453745925e-01 9.305474069598820286e-01
1.753476226372316926e-01 9.468050422754711315e-01
2.026235856121765544e-01 9.455080174739880494e-01
2.259270609214417691e-01 9.432431780600215587e-01
2.360368366576436061e-01 9.381550617708457329e-01
2.563119713844457803e-01 9.338849380376954556e-01
2.841345929212367727e-01 9.325158171174030564e-01
3.046255217102306623e-01 9.427107334848732201e-01
3.276840769170151213e-01 9.377488529712276755e-01
3.470146165818985828e-01 9.460497317023622843e-01
3.598858457854695048e-01 9.436521980157281941e-01
3.774512833270470824e-01 9.305453478771050779e-01
4.017048771002025842e-01 9.360588321671403644e-01
4.253655610467365622e-01 9.301714958229906349e-01
4.322795155903697562e-01 9.354398149166962551e-01
4.584594188840299123e-01 9.448048117416880665e-01
4.881882886917104925e-01 9.390687411689445652e-01
5.064583225249361664e-01 9.431271039499624642e-01
5.126181473135064115e-01 9.328040089168898596e-01
5.356148784629796156e-01 9.479132024353577046e-01
5.501042071883256446e-01 9.300487683673572814e-01
5.870792113192940809e-01 9.451749733824076349e-01
6.069740694158947125e-01 9.440491754948062697e-01
6.261297947121501339e-01 9.319208012973981825e-01
6.415620895025150316e-01 9.371145702577761138e-01
6.607047472223930296e-01 9.362761704903168614e-01
6.743364824968279825e-01 9.336642935125017972e-01
6.922287344529186592e-01 9.375835129888181463e-01
7.266028026842156207e-01 9.415129245810146541e-01
7.359594810898416606e-01 9.481385806911299952e-01
7.573246700535594123e-01 9.389361342230749807e-01
7.857116108336812399e-01 9.382504016388181212e-01
7.950974969613162635e-01 9.380421790028269369e-01
8.209734505936274740e-01 9.482786001314851276e-01
8.451299695348771790e-01 9.479243478190372274e-01
8.601989326624600585e-01 9.394718391981672356e-01
8.781664673278841704e-01 9.333625465877157801e-01
9.064307711259679268e-01 9.319405899325327036e-01
9.157956549353614140e-01 9.344608194331749385e-01
9.412909133155198393e-01 9.420736603891560756e-01
9.553966037036665249e-01 9.335762490349185372e-01
9.747152483016879865e-01 9.366724350952237987e-01
9.977832816413783057e-01 9.457225742095879406e-01
8.124440455682472792e-03 9.630800060223445591e-01
1.110570902399887414e-02 9.592723205702473610e-01
3.937827274756925539e-02 9.678403400817204849e-01
5.641935906008719442e-02 9.643740992141730528e-01
8.577771057349110884e-02 9.602433230824742871e-01
9.983714417854815115e-02 9.523979950233857350e-01
1.112334265461680238e-01 9.694417716200827151e-01
1.412719337517256701e-01 9.553410932103223452e-01
1.660709931916515836e-01 9.510936352491440315e-01
1.888686281821947976e-01 9.534004989005114838e-01
2.097112846790256668e-01 9.558790796032738957e-01
2.281702165485346712e-01 9.508363149857490537e-01
2.329087071171454248e-01 9.507635243219648702e-01
2.557326267864402647e-01 9.650895797260122810e-01
2.730939761782077979e-01 9.526463443649353380e-01
3.042345356023027358e-01 9.612157628205064697e-01
3.111733216831235049e-01 9.556960036760616672e-01
3.451112957023094174e-01 9.609471304502904543e-01
3.688701016114741549e-01 9.654312244465969028e-01
3.848118759850934212e-01 9.662063335159275512e-01
3.916994676686383348e-01 9.570428614877842799e-01
4.262481586128324396e-01 9.559512818103007570e-01
4.389285626027717990e-01 9.624486434966296189e-01
4.522459426139723848e-01 9.639553895746019174e-01
4.779007936596640360e-01 9.675530564279580803e-01
4.997722445043544237e-01 9.506178938803729883e-01
5.250359072248893533e-01 9.638547949139960602e-01
5.489896996946909136e-01 9.662327318095724760e-01
5.613304577864417499e-01 9.656384707947963664e-01
5.739018417044154940e-01 9.681472249403243469e-01
6.053070934751388910e-01 9.598916784130037128e-01
6.108155591934828488e-01 9.582847024666240054e-01
6.370700849699409973e-01 9.632410639908539629e-01
6.697616850357603902e-01 9.562719729877892094e-01
6.886686218328721409e-01 9.636842748387309809e-01
6.931856317058707750e-01 9.635264818750076676e-01
7.210777732222514169e-01 9.554702284545820712e-01
7.326612671207700656e-01 9.532914039221509483e-01
7.673588840694957058e-01 9.594883594805226901e-01
7.813240800187432056e-01 9.647332079565977825e-01
7.941716980548183535e-01 9.549699867185484914e-01
8.255442799630128281e-01 9.561764356172349766e-01
8.330226507662954472e-01 9.661656683233845744e-01
8.560776690173044212e-01 9.524855238599401197e-01
8.826308109487945863e-01 9.551833490131804716e-01
8.928632137741761010e-01 9.550969392945594105e-01
9.225742781895961420e-01 9.558581682554021519e-01
9.316684542858261198e-01 9.598909565352855555e-01
9.558358779932824012e-01 9.531319573774490461e-01
9.801564345814116619e-01 9.569724082654863517e-01
1.001539635265873640e+00 9.650214266135811458e-01
-6.101258923868653483e-04 9.872335964419955978e-01
1.083259909259026710e-02 9.846670907024810404e-01
3.179736623591922218e-02 9.721772366348131467e-01
6.274338919012484306e-02 9.869196490245889519e-01
7.515736334722042389e-02 9.801238220615314800e-01
1.053334610299386659e-01 9.737006177051845679e-01
1.182458901144520513e-01 9.818581745779150216e-01
1.457478979375031458e-01 9.814686184752461351e-01
1.529222893132850813e-01 9.866093629873766702e-01
1.862220309146966901e-01 9.844585026961895080e-01
2.046599479643372577e-01 9.791151300567160209e-01
2.230047318967983416e-01 9.899746713983665902e-01
2.494973623293761655e-01 9.737289680716839646e-01
2.627482117257720073e-01 9.873507423801912708e-01
2.712026272521064207e-01 9.814988047892925227e-01
2.923098413806368701e-01 9.736713091150579480e-01
3.171839250116486042e-01 9.811333843798384358e-01
3.408292325832719127e-01 9.800797116953688937e-01
3.691452062603744477e-01 9.801868218588764003e-01
3.846619227502739435e-01 9.766859954117809162e-01
4.048866734374940712e-01 9.849578124678800561e-01
4.233913074770283003e-01 9.850859149799753300e-01
4.414471339176763709e-01 9.871127915051209900e-01
4.666506786949314867e-01 9.719277954779824702e-01
4.789671157471228624e-01 9.724134412879770206e-01
5.090107807858341715e-01 9.786978239255808010e-01
5.144015663620157275e-01 9.867525708344513369e-01
5.317443231919246616e-01 9.730817389729177203e-01
5.635765987349907746e-01 9.801484664577764239e-01
5.753458933254316232e-01 9.815255953852435322e-01
5.941476734762306533e-01 9.761847122179468927e-01
6.222212122828179037e-01 9.876586430958035345e-01
6.440635654554782707e-01 9.828645556828445873e-01
6.649329427414337745e-01 9.775675156126376608e-01
6.896195612040775247e-01 9.822252036001586362e-01
6.951512255102322291e-01 9.707193049569970977e-01
7.122351117059178005e-01 9.739701830322957665e-01
7.446874527802034294e-01 9.862904232894522671e-01
7.685090569009754846e-01 9.828582047035513414e-01
7.759455397995101977e-01 9.867773817868698005e-01
8.090694033976760791e-01 9.839380768007516265e-01
8.114471607994161451e-01 9.782196395356393959e-01
8.349788725961658775e-01 9.887852102377193697e-01
8.662224678225214358e-01 9.713985422426042460e-01
8.821886386064372587e-01 9.897029516623435663e-01
9.004761225403959957e-01 9.877888268853336484e-01
9.262466135442524173e-01 9.794307479773199931e-01
9.388401679278443046e-01 9.732330237550375074e-01
9.570893914022667870e-01 9.738273335131596431e-01
9.869141516770355560e-01 9.820680654238643781e-01
1.008724845426969274e+00 9.782070843505025204e-01
4.034186417570660710e-03 1.006663003720585703e+00
1.025754560712050650e-02 9.964570788708018156e-01
3.872459583506578790e-02 1.008572068880491557e+00
6.740977713586947251e-02 9.916901648549756310e-01
8.910918234032035035e-02 1.002538076178363102e+00
9.143867148150836011e-02 1.003802444976552799e+00
1.271072526006471193e-01 9.951771056641277591e-01
1.364532311447164414e-01 9.955538537993880999e-01
1.640501479510688698e-01 1.004365583419520425e+00
1.854869846128293087e-01 1.008420822628216751e+00
1.936365649717792792e-01 1.004164958635109128e+00
2.229140597862658835e-01 9.952524216463406459e-01
2.495061696305185817e-01 9.995392045033719697e-01
2.689765495138443652e-01 1.009435475862073162e+00
2.880009619167726576e-01 9.991897071996018731e-01
2.955955358029504487e-01 1.001715238787107110e+00
3.189907166590527643e-01 9.993640316368914700e-01
3.348816268740386071e-01 1.006845061508045758e+00
3.646144818647455987e-01 1.007306191957597408e+00
3.806307765183705727e-01 9.918532746328216909e-01
4.072461787905130026e-01 9.913850240321722129e-01
4.130903201896006238e-01 1.008882402600499661e+00
4.412300954851946511e-01 1.003499948207327908e+00
4.664198533437564631e-01 1.003291142713702344e+00
4.788794257617546291e-01 1.000859988358916208e+00
4.979696758734453721e-01 1.001543808499411714e+00
5.100441406141994483e-01 1.000165321924134876e+00
5.304764356519148238e-01 9.921934389764794915e-01
5.669273654921527239e-01 1.003187722346108979e+00
5.736433574165726856e-01 1.004944050505036657e+00
5.995156653917568246e-01 9.926969255194625363e-01
6.285937139028606735e-01 9.922561019697080376e-01
6.303948571603658069e-01 9.951320345691319069e-01
6.517371981384847412e-01 9.903344291716313919e-01
6.830648375292844854e-01 9.926392427798258478e-01
7.012775968812398064e-01 9.948517965834217103e-01
7.288130027153502111e-01 9.943171197658960958e-01
7.404130945268314612e-01 1.004699745159433055e+00
7.562225983725895384e-01 1.006634787801059971e+00
7.762795790426282316e-01 9.977572012754820641e-01
7.986077656505548017e-01 9.983778824386361217e-01
8.221588730882083418e-01 9.945249122319965718e-01
8.365842822088592756e-01 9.945794406263502863e-01
8.555389049703377990e-01 1.005255646523280033e+00
8.825853350764373273e-01 1.009255786048480763e+00
9.090026008125410284e-01 9.941017089381567473e-01
9.141989207192229294e-01 1.008152959224516199e+00
9.327791965051696055e-01 1.005223700939933185e+00
9.538351952611389128e-01 9.928607332716602452e-01
9.787848777857387494e-01 1.003681193543564776e+00
1.006883373692247563e+00 9.941630209076465219e-01


==> figures/kernel/grid_1e-2/data/selected_1.csv <==
5.031002862799187625e-01 5.244524901854469290e-01
5.255598901867513106e-01 5.009757796061383717e-01
4.743588898065923543e-01 4.981033701406962777e-01
5.232336829077519624e-01 5.257342852792198373e-01
4.716644019172863134e-01 5.192381606137270733e-01
5.109361531433426196e-01 4.810081175669940756e-01
4.926539554526779829e-01 5.400505557991690520e-01
5.013413361431716675e-01 4.748806252380847748e-01
5.322535480126419083e-01 5.203542029550016768e-01
4.711653428155782586e-01 4.863368009668381786e-01
4.637327742393035357e-01 5.174914276502159405e-01
5.330620990044938612e-01 4.880055560904445477e-01
5.144733592981894921e-01 5.462371733686737230e-01
5.058904291282071419e-01 4.657546691594443011e-01
5.019593925129628431e-01 5.528220883001210284e-01
4.797156097063837166e-01 4.679175870316937269e-01
4.746315903242812051e-01 5.490235655748737509e-01
4.684011098840166198e-01 4.732851956729586806e-01
4.605562501773197148e-01 5.363627313694108167e-01
5.461753219788213487e-01 4.949822325590420569e-01
4.509893809426649969e-01 5.054694276945173037e-01
5.517178584587818513e-01 4.950994431139834617e-01
5.320629438761238506e-01 5.524346033476971174e-01
5.423823479017746418e-01 5.424099156249154730e-01
4.490703110109498519e-01 5.290568855081804189e-01
4.434598096955704727e-01 4.926337403718975549e-01
5.255408581274216839e-01 4.561192135598848285e-01
4.559050206810560946e-01 4.694544176011006265e-01
4.719037236198907470e-01 5.609046076497715694e-01
5.590332589972202282e-01 5.200229169485296454e-01
5.277667735499590451e-01 5.635135664468116090e-01
4.924323556342734554e-01 5.725566385633453770e-01
4.636727629554910357e-01 5.641965464114753193e-01
5.587088135067767025e-01 5.391658082891891413e-01
5.464887840698168242e-01 4.598226241431828121e-01
5.520713169427197142e-01 5.528963958383851240e-01
4.356898340459033903e-01 5.365543115455458922e-01
4.334176693058924834e-01 4.853500001361751859e-01
4.824073213785911585e-01 4.400902073576768436e-01
4.990537970914070143e-01 4.370455308435302055e-01
5.681061046623254729e-01 4.847118996873915342e-01
4.273765895307221618e-01 4.971528240536867704e-01
4.687473267346879413e-01 5.770979948512511282e-01
5.534861300821369845e-01 4.550523832348733477e-01
5.146723208029091445e-01 4.318870799383919268e-01
4.461748612651449397e-01 5.665341994593401376e-01
4.574772412150285295e-01 4.415562329397718644e-01
4.886271288277483360e-01 5.876445012537838686e-01
5.793191896366002291e-01 5.220935704025441160e-01
4.257824369775413675e-01 4.730891464048825878e-01
4.365130093755446028e-01 4.560901060895277137e-01
5.280245774875513831e-01 5.867592433343624680e-01
5.819144209552237212e-01 4.967236052650123579e-01
5.098446994642731323e-01 4.243188187189376182e-01
4.764900963755969165e-01 5.920564156605900852e-01
5.264133851126250319e-01 4.263861918018033159e-01
5.464884503376310487e-01 5.833371090785580693e-01
4.887477409614612300e-01 4.208287969040338528e-01
4.108956750915088718e-01 5.226890808874227190e-01
5.439844988175011053e-01 4.303182726502940425e-01
4.097148233750282365e-01 5.176455866710238940e-01
5.646683928891654825e-01 4.450805966977330330e-01
4.354434203575863194e-01 4.439020638468691993e-01
4.105865605548307262e-01 5.316003591042454124e-01
5.921321447067953159e-01 5.102129490951001767e-01
5.817948830757303513e-01 5.519509240291299301e-01
5.488601254538051366e-01 4.293785297261277223e-01
5.097538947531141673e-01 6.018677434219024125e-01
5.805870267433608234e-01 4.596304124095551558e-01
5.188659366418449936e-01 6.017373743821503584e-01
5.898437034342617347e-01 5.384965547317134282e-01
5.896702482704055948e-01 4.761092383233533898e-01
5.923684851853022737e-01 4.828640973707954975e-01
4.631485614285089647e-01 5.988012891833679463e-01
4.171241031480542039e-01 5.606009764548046670e-01
4.124345597849055634e-01 4.650755937501420134e-01
5.691607601944997930e-01 5.784357756651538063e-01
4.006947689610292906e-01 5.066570249482579280e-01
4.359867777180498893e-01 5.849185823417245578e-01
5.209150964653634919e-01 4.093281700093413522e-01
5.565529890826396153e-01 4.241669174073398052e-01
4.510361389294695322e-01 4.191703719742839729e-01
5.390662960845075125e-01 6.057853560189236930e-01
6.031493441590923821e-01 5.317634275683600364e-01
4.357995049905887819e-01 5.936258745013288651e-01
3.979184839303605004e-01 4.787891826586372912e-01
3.985473965054935341e-01 5.430519787946177512e-01
5.017610223118190715e-01 6.166709449426059919e-01
5.861208872674852355e-01 4.428328620508241720e-01
5.981755964566999317e-01 5.557732260888046394e-01
5.673225293525124835e-01 5.960425063560381709e-01
6.097675997574310003e-01 5.010454945266048510e-01
4.494963338170712142e-01 4.106071592928316472e-01
4.150786780824175515e-01 4.369001665975751902e-01
3.883415506090296399e-01 5.059608665246846382e-01
5.801680932198145513e-01 4.295752472980006731e-01
4.793211063626595658e-01 6.205063583609420341e-01
4.088533257564468393e-01 4.395475853216146978e-01
5.076487384223481447e-01 3.944748642950854367e-01
4.818057869171323282e-01 3.951098502721343553e-01
5.863744178447191091e-01 5.854875017209584254e-01
3.993959387972457198e-01 4.509637766557477168e-01
3.985035425473272830e-01 5.663249971616155509e-01
5.446013100176626542e-01 4.010902939409090040e-01
4.123053401132611984e-01 5.875719481836282343e-01
6.148866034434599115e-01 4.839093586070716824e-01
3.830772372931543490e-01 5.287567968039178501e-01
4.678528569988010810e-01 3.948547284051922013e-01
5.260200531789945844e-01 6.252568990140064953e-01
6.097356878029263072e-01 4.623892181594567163e-01
5.987249843696983431e-01 5.758383950006198404e-01
6.187337078404433477e-01 5.217714226623831886e-01
5.331754915380716442e-01 6.238112150836768732e-01
5.542897783129474565e-01 6.156829624769601939e-01
6.213658541240817401e-01 5.048383831353095985e-01
4.484878969015622108e-01 3.983207681680649426e-01
5.572845039875761186e-01 4.005998703093076596e-01
4.809904974686750045e-01 3.877094502298317202e-01
4.648794706750900563e-01 6.272308112181975703e-01
3.922436691978386514e-01 5.700959739253901315e-01
5.886125660447811825e-01 5.959046397668203987e-01
3.774054247529368133e-01 4.834353217298018590e-01
3.842562990507230047e-01 5.576403379883883016e-01
6.204916683178375303e-01 5.451164311436004217e-01
4.419457824832015436e-01 6.209839706166042639e-01
5.316905330732010215e-01 6.309640930987331364e-01
3.760012135021784108e-01 4.678109923983535534e-01
6.090471074833876397e-01 4.376488312673026959e-01
4.128270773117145853e-01 4.105424418904914385e-01
4.108999255939770889e-01 6.056647981459082342e-01
3.895779905882963412e-01 5.808428749916952905e-01
5.161015030521675095e-01 3.781554911446980416e-01
4.012479642313299122e-01 4.208136878278104787e-01
4.003942434709157894e-01 5.967531157678671594e-01
3.689156539723968398e-01 5.323856713032550925e-01
4.607277678796594111e-01 6.361078447865640140e-01
4.841107813652364422e-01 6.411857297645591203e-01
5.454505691153722635e-01 3.837336944342267797e-01
4.131250324241539928e-01 6.102356866069548191e-01
3.709936610052357864e-01 5.451166882491369492e-01
3.861400996449043665e-01 4.364653115054739629e-01
6.230711659634502464e-01 5.642466831339045807e-01
6.314650316375057804e-01 4.768483664320208315e-01
6.224317198403381823e-01 4.510498547617602383e-01
5.700792920377375506e-01 3.926140119594069278e-01
5.074315211190965069e-01 3.726435383189899420e-01
6.018259856074950065e-01 4.180006032102565050e-01
5.814855403746397311e-01 6.188032015777391592e-01
4.676221758889401170e-01 3.748290704359287795e-01
6.122979416533587127e-01 5.890580026930298807e-01
4.997191463490500696e-01 6.471674028666463130e-01
6.384836065997238075e-01 5.202945713275357598e-01
6.106751111084494088e-01 4.245789512411482503e-01
3.613853591232834006e-01 4.915154758996931328e-01
6.191766078246806471e-01 4.357800113538030651e-01
5.109870883357785498e-01 6.487165981378502089e-01
4.302693403828291019e-01 6.310203679408715738e-01
4.809740263462610188e-01 3.690626897017028063e-01
6.403005447779326342e-01 4.934752586220509940e-01
3.584350965587711491e-01 5.162130089833116831e-01
5.246547902148647191e-01 3.693206705763653064e-01
6.313514606414579733e-01 4.560437661860575198e-01
5.692353485739140018e-01 6.332434497689558572e-01
4.927689099767092462e-01 3.666042838329855447e-01
3.625956927590117118e-01 4.703830452011000807e-01
3.669955578390775575e-01 4.553004439948327708e-01
6.027224907087255223e-01 6.088634202838342224e-01
3.832343474680735551e-01 5.932293504652595972e-01
6.393769861498417306e-01 5.445463372446071038e-01
4.814583893363036937e-01 6.525027399826353047e-01
5.607346068480917323e-01 3.775371758753046092e-01
4.201064499405715025e-01 3.879630846770211194e-01
4.402985717335140547e-01 3.766533943886021252e-01
6.015579007809312984e-01 6.147279649403961654e-01
4.113801654395199403e-01 3.909207667694769572e-01
3.596101232238422263e-01 5.556282384982698108e-01
6.302049834921445992e-01 4.387566141821618304e-01
5.757382141252241903e-01 3.816494495491792871e-01
6.239514443125357968e-01 5.910756007558644054e-01
3.758078793073303392e-01 4.258001828697495772e-01
3.998117202703035944e-01 3.964528045040240367e-01
5.792401924540550029e-01 6.372890582602135368e-01
5.955819820601309100e-01 3.909367687815821224e-01
5.224436626109546511e-01 6.591919118846710779e-01
6.427672021996959639e-01 5.619081767413416362e-01
4.975345866211269841e-01 6.621022693023795869e-01
6.540280378325817878e-01 4.990745836107021716e-01
5.397709497843614646e-01 3.591053758331244072e-01
4.402377385077149707e-01 3.654308416723967001e-01
4.678449450772650953e-01 3.565570395072322207e-01
3.445669549830836509e-01 4.937897017846560876e-01
6.302533434691136582e-01 4.229707502910984851e-01
4.129859416784044668e-01 6.393136300963303542e-01
3.540383847413743901e-01 4.494765142701773741e-01
3.414651029172515173e-01 5.177637299885944344e-01
3.918193746758370510e-01 6.254051811967933361e-01
6.580177671658405947e-01 5.262550934705124694e-01
6.147646627380125572e-01 3.984219123784575878e-01
3.410750556432877723e-01 5.333584894788742092e-01
4.568389959727573446e-01 6.637001027294804345e-01
3.405330999800508796e-01 4.843562387750240394e-01
5.337304763517322082e-01 6.665928540587208184e-01
4.418516982154326866e-01 6.597161630682233380e-01
3.507725514423480351e-01 5.722688325006259902e-01
5.953724522239641770e-01 6.402486393102089224e-01
3.759493224506070264e-01 4.037312115125083478e-01
6.251698932481604132e-01 6.122298790040113792e-01
5.609066999307202872e-01 3.572238346744939230e-01
5.711662605221657918e-01 3.613718660755414480e-01
6.589564199383503018e-01 4.685841103232086247e-01
6.631526635339444198e-01 4.887386230982089796e-01
6.463837373803327235e-01 5.848620396492220097e-01
6.632852134346847173e-01 5.321977971462933388e-01
5.605455408508356330e-01 6.627989430720523378e-01
5.308091902069814738e-01 3.462963677529342643e-01
5.873073405871581665e-01 6.509183976379113723e-01
6.301544167143788844e-01 6.141202726128005551e-01
5.214466004618689698e-01 3.426923748353751797e-01
4.196048456915544289e-01 6.565777191672731439e-01
4.948263658504987728e-01 6.774811789762054115e-01
3.495515739044133263e-01 5.865929229425902447e-01
6.060763576022701882e-01 3.770256212093679449e-01
3.912085346419897358e-01 6.392402647002394245e-01
3.523331826594601757e-01 4.238895163213678985e-01
6.611240012226207163e-01 5.653519245751000843e-01
4.985264486792455596e-01 3.379107626682951171e-01
3.288426004165288519e-01 5.053111359043404027e-01
3.372195365503503628e-01 4.557801625713852611e-01
3.383780426282688159e-01 5.664684185863694266e-01
4.650023597501982686e-01 6.769185952054743716e-01
5.605282236312194577e-01 3.483698287608582023e-01
3.450992190346783839e-01 4.326152373449945743e-01
6.424350185615196329e-01 6.071219016482103381e-01
3.506971309973923590e-01 5.970534852010225269e-01
6.550295132732292247e-01 5.864021879294586403e-01
6.510516323608919187e-01 5.940152473059989724e-01
4.238070935295636388e-01 3.525164170537877228e-01
3.481546327408543973e-01 4.235060532010835876e-01
6.717124241211711588e-01 4.790358344817554070e-01
3.923936195181497166e-01 3.711602946755453436e-01
6.599797871020606221e-01 4.392779960084651769e-01
4.321682172491135843e-01 6.708792187889033309e-01
4.861755238529503198e-01 3.338542108162120825e-01
6.750586070740481892e-01 4.941423802807042853e-01
4.755385921705491126e-01 6.835147419881949515e-01
3.892214147135480418e-01 3.715491617422930215e-01
3.491940914763087545e-01 6.007147693489820472e-01
3.700639907480009483e-01 6.285688103042698094e-01
6.710394543323484617e-01 4.644640087093613867e-01
6.552997528090122037e-01 4.235117662455465393e-01
5.175813323350066941e-01 6.855956781639369613e-01
5.977970624459179039e-01 3.601064336622477047e-01
3.219008948005770976e-01 5.191586053074707108e-01
6.471633047609823830e-01 4.083808265719308661e-01
3.277731533295448196e-01 4.592355152411080055e-01
3.938284016984312519e-01 6.536029949220077961e-01
4.672101203123439905e-01 3.324568340060186644e-01
6.120450760620312902e-01 6.501059519924951013e-01
3.606406462488525588e-01 3.936472730069906500e-01
6.156834516220739406e-01 3.701960293867623819e-01
6.795426349939973631e-01 5.306240283140108982e-01
5.924069698707261633e-01 6.646106687443427141e-01
3.781189518633707447e-01 6.439836866596893028e-01
6.276253998909822052e-01 6.384863152347568516e-01
3.858824290335471363e-01 6.516823780510058173e-01


==> figures/kernel/grid_1e-2/data/selected_2.csv <==
5.031002862799187625e-01 5.244524901854469290e-01
5.109361531433426196e-01 4.810081175669940756e-01
4.743588898065923543e-01 4.981033701406962777e-01
5.255598901867513106e-01 5.009757796061383717e-01
4.716644019172863134e-01 5.192381606137270733e-01
5.517178584587818513e-01 4.950994431139834617e-01
4.490703110109498519e-01 5.290568855081804189e-01
5.019593925129628431e-01 5.528220883001210284e-01
5.255408581274216839e-01 4.561192135598848285e-01
5.013413361431716675e-01 4.748806252380847748e-01
4.434598096955704727e-01 4.926337403718975549e-01
5.232336829077519624e-01 5.257342852792198373e-01
5.144733592981894921e-01 5.462371733686737230e-01
5.058904291282071419e-01 4.657546691594443011e-01
5.423823479017746418e-01 5.424099156249154730e-01
4.637327742393035357e-01 5.174914276502159405e-01
5.330620990044938612e-01 4.880055560904445477e-01
4.574772412150285295e-01 4.415562329397718644e-01
4.509893809426649969e-01 5.054694276945173037e-01
4.711653428155782586e-01 4.863368009668381786e-01
4.687473267346879413e-01 5.770979948512511282e-01
5.590332589972202282e-01 5.200229169485296454e-01
4.559050206810560946e-01 4.694544176011006265e-01
5.461753219788213487e-01 4.949822325590420569e-01
4.797156097063837166e-01 4.679175870316937269e-01
4.990537970914070143e-01 4.370455308435302055e-01
5.464887840698168242e-01 4.598226241431828121e-01
4.926539554526779829e-01 5.400505557991690520e-01
4.605562501773197148e-01 5.363627313694108167e-01
5.320629438761238506e-01 5.524346033476971174e-01
3.985473965054935341e-01 5.430519787946177512e-01
4.824073213785911585e-01 4.400902073576768436e-01
4.684011098840166198e-01 4.732851956729586806e-01
4.719037236198907470e-01 5.609046076497715694e-01
5.322535480126419083e-01 5.203542029550016768e-01
6.148866034434599115e-01 4.839093586070716824e-01
5.017610223118190715e-01 6.166709449426059919e-01
3.993959387972457198e-01 4.509637766557477168e-01
4.461748612651449397e-01 5.665341994593401376e-01
4.924323556342734554e-01 5.725566385633453770e-01
5.397709497843614646e-01 3.591053758331244072e-01
5.587088135067767025e-01 5.391658082891891413e-01
5.681061046623254729e-01 4.847118996873915342e-01
4.356898340459033903e-01 5.365543115455458922e-01
6.120450760620312902e-01 6.501059519924951013e-01
4.334176693058924834e-01 4.853500001361751859e-01
3.700639907480009483e-01 6.285688103042698094e-01
5.146723208029091445e-01 4.318870799383919268e-01
4.365130093755446028e-01 4.560901060895277137e-01
3.825398369758998829e-01 3.561991516477171493e-01
6.471633047609823830e-01 4.083808265719308661e-01
4.097148233750282365e-01 5.176455866710238940e-01
4.636727629554910357e-01 5.641965464114753193e-01
6.230711659634502464e-01 5.642466831339045807e-01
4.419457824832015436e-01 6.209839706166042639e-01
3.288426004165288519e-01 5.053111359043404027e-01
5.805870267433608234e-01 4.596304124095551558e-01
5.520713169427197142e-01 5.528963958383851240e-01
5.390662960845075125e-01 6.057853560189236930e-01
4.676221758889401170e-01 3.748290704359287795e-01
4.171241031480542039e-01 5.606009764548046670e-01
4.257824369775413675e-01 4.730891464048825878e-01
4.746315903242812051e-01 5.490235655748737509e-01
5.819144209552237212e-01 4.967236052650123579e-01
4.843249658592737594e-01 7.417102699076326688e-01
4.886271288277483360e-01 5.876445012537838686e-01
7.462819904154851525e-01 5.243183526026011787e-01
5.572845039875761186e-01 4.005998703093076596e-01
5.214652825122977342e-01 2.221269280773768007e-01
5.673225293525124835e-01 5.960425063560381709e-01
3.450992190346783839e-01 4.326152373449945743e-01
2.191004310540315136e-01 6.061637518070891462e-01
4.494963338170712142e-01 4.106071592928316472e-01
4.359867777180498893e-01 5.849185823417245578e-01
3.883415506090296399e-01 5.059608665246846382e-01
6.187337078404433477e-01 5.217714226623831886e-01
4.975345866211269841e-01 6.621022693023795869e-01
5.188659366418449936e-01 6.017373743821503584e-01
4.105865605548307262e-01 5.316003591042454124e-01
4.764900963755969165e-01 5.920564156605900852e-01
6.018259856074950065e-01 4.180006032102565050e-01
3.596101232238422263e-01 5.556282384982698108e-01
7.229847808259023401e-01 7.399001330680285982e-01
4.128270773117145853e-01 4.105424418904914385e-01
7.163933064314533805e-01 3.123575062706318017e-01
2.375005748679266115e-01 2.954826355433539109e-01
5.074315211190965069e-01 3.726435383189899420e-01
5.863744178447191091e-01 5.854875017209584254e-01
6.631526635339444198e-01 4.887386230982089796e-01
4.273765895307221618e-01 4.971528240536867704e-01
3.774054247529368133e-01 4.834353217298018590e-01
5.280245774875513831e-01 5.867592433343624680e-01
5.277667735499590451e-01 5.635135664468116090e-01
4.003942434709157894e-01 5.967531157678671594e-01
3.592918512606190218e-01 7.474075325176519069e-01
4.793211063626595658e-01 6.205063583609420341e-01
5.605455408508356330e-01 6.627989430720523378e-01
4.541222475801720559e-01 3.166971762079784924e-01
5.801680932198145513e-01 4.295752472980006731e-01
5.921321447067953159e-01 5.102129490951001767e-01
6.739246677851797873e-01 5.827058504375692838e-01
5.977970624459179039e-01 3.601064336622477047e-01
4.108956750915088718e-01 5.226890808874227190e-01
4.631485614285089647e-01 5.988012891833679463e-01
4.418516982154326866e-01 6.597161630682233380e-01
2.582550970985856842e-01 4.502036892686126501e-01
6.224317198403381823e-01 4.510498547617602383e-01
5.446013100176626542e-01 4.010902939409090040e-01
5.098446994642731323e-01 4.243188187189376182e-01
5.076487384223481447e-01 3.944748642950854367e-01
5.097538947531141673e-01 6.018677434219024125e-01
5.316905330732010215e-01 6.309640930987331364e-01
4.006947689610292906e-01 5.066570249482579280e-01
4.887477409614612300e-01 4.208287969040338528e-01
4.678528569988010810e-01 3.948547284051922013e-01
5.981755964566999317e-01 5.557732260888046394e-01
9.013332188923622867e-01 4.260427742360654579e-01
5.471843269262968157e-01 8.889180716756153178e-01
3.861400996449043665e-01 4.364653115054739629e-01
4.354434203575863194e-01 4.439020638468691993e-01
3.263585003958301423e-01 5.895552807862968203e-01
5.534861300821369845e-01 4.550523832348733477e-01
5.896702482704055948e-01 4.761092383233533898e-01
6.027224907087255223e-01 6.088634202838342224e-01
4.201064499405715025e-01 3.879630846770211194e-01
4.123053401132611984e-01 5.875719481836282343e-01
5.464500395150078127e-01 3.036236699684215501e-01
3.754356542707212863e-01 1.432993677407274624e-01
3.979184839303605004e-01 4.787891826586372912e-01
3.584350965587711491e-01 5.162130089833116831e-01
6.580177671658405947e-01 5.262550934705124694e-01
5.264133851126250319e-01 4.263861918018033159e-01
5.691607601944997930e-01 5.784357756651538063e-01
3.922436691978386514e-01 5.700959739253901315e-01
6.954630188181465389e-01 4.381878733027698702e-01
5.199518645554463553e-02 7.305370386950493788e-01
5.542897783129474565e-01 6.156829624769601939e-01
4.818057869171323282e-01 3.951098502721343553e-01
5.758306225159266489e-01 7.143420387358909718e-01
4.129859416784044668e-01 6.393136300963303542e-01
3.417504729575814859e-01 3.744261814136549682e-01
3.625956927590117118e-01 4.703830452011000807e-01
6.867135218472791847e-01 1.286671557078407080e-01
4.402377385077149707e-01 3.654308416723967001e-01
6.796697948002987655e-01 6.459369839770752186e-01
5.757382141252241903e-01 3.816494495491792871e-01
4.357995049905887819e-01 5.936258745013288651e-01
4.985264486792455596e-01 3.379107626682951171e-01
4.648794706750900563e-01 6.272308112181975703e-01
4.150786780824175515e-01 4.369001665975751902e-01
2.894077523455505507e-01 5.316149327085961662e-01
6.213658541240817401e-01 5.048383831353095985e-01
6.204916683178375303e-01 5.451164311436004217e-01
8.952195730643895955e-01 6.760999212631955135e-01
3.124904543693439729e-01 6.645595387972352830e-01
6.344640704842676726e-01 3.225973574027136692e-01
3.926538857611842070e-01 2.873730676702638820e-01
7.824342397240381664e-02 3.943342306564843747e-01
6.239514443125357968e-01 5.910756007558644054e-01
4.356694385322762986e-01 7.055899437753905268e-01
3.759493224506070264e-01 4.037312115125083478e-01
5.464884503376310487e-01 5.833371090785580693e-01
5.109870883357785498e-01 6.487165981378502089e-01
4.510361389294695322e-01 4.191703719742839729e-01
3.689156539723968398e-01 5.323856713032550925e-01
5.692353485739140018e-01 6.332434497689558572e-01
5.646683928891654825e-01 4.450805966977330330e-01
6.314650316375057804e-01 4.768483664320208315e-01
5.209150964653634919e-01 4.093281700093413522e-01
3.068151881990362484e-01 9.211161467682075221e-01
3.277731533295448196e-01 4.592355152411080055e-01
6.090471074833876397e-01 4.376488312673026959e-01
4.484878969015622108e-01 3.983207681680649426e-01
5.987249843696983431e-01 5.758383950006198404e-01
6.031493441590923821e-01 5.317634275683600364e-01
5.817948830757303513e-01 5.519509240291299301e-01
5.175813323350066941e-01 6.855956781639369613e-01
4.841107813652364422e-01 6.411857297645591203e-01
5.454505691153722635e-01 3.837336944342267797e-01
5.955819820601309100e-01 3.909367687815821224e-01
4.131250324241539928e-01 6.102356866069548191e-01
3.832343474680735551e-01 5.932293504652595972e-01
7.544162828534921594e-01 4.113546900908349180e-01
6.918188582292271738e-01 5.434645395897651499e-01
3.842562990507230047e-01 5.576403379883883016e-01
5.565529890826396153e-01 4.241669174073398052e-01
6.142160220163100925e-01 7.814975855269162830e-01
3.774401517958406727e-01 6.759229479680970432e-01
6.599797871020606221e-01 4.392779960084651769e-01
6.097356878029263072e-01 4.623892181594567163e-01
2.852196979367623841e-01 3.851085522659251636e-01
3.760012135021784108e-01 4.678109923983535534e-01
4.809740263462610188e-01 3.690626897017028063e-01
1.740691048135229735e-01 -4.753733191163010338e-03
4.012479642313299122e-01 4.208136878278104787e-01
3.613853591232834006e-01 4.915154758996931328e-01
5.161015030521675095e-01 3.781554911446980416e-01
5.861208872674852355e-01 4.428328620508241720e-01
7.626201888855403954e-01 6.010435848986204199e-01
8.555389049703377990e-01 1.005255646523280033e+00
5.814855403746397311e-01 6.188032015777391592e-01
6.393769861498417306e-01 5.445463372446071038e-01
5.733795027867206739e-01 3.388863264463414238e-01
4.857926451424295911e-01 2.738216199929585093e-01
1.943045658133416287e-01 5.077020062124864008e-01
9.667778135832933994e-01 1.448334535288204328e-01
6.322076133380696294e-01 3.726250205946126659e-01
4.650023597501982686e-01 6.769185952054743716e-01
3.383780426282688159e-01 5.664684185863694266e-01
4.108446286060459252e-01 3.427367879869236966e-01
6.162699393138874049e-01 2.517873671671204128e-01
6.424350185615196329e-01 6.071219016482103381e-01
6.097675997574310003e-01 5.010454945266048510e-01
5.260200531789945844e-01 6.252568990140064953e-01
6.331923047381645686e-01 6.808204724385696904e-01
7.191088058752500567e-01 4.849561633380126136e-01
6.403005447779326342e-01 4.934752586220509940e-01
4.483316506655967149e-01 8.134031165362778371e-01
5.700792920377375506e-01 3.926140119594069278e-01
3.985035425473272830e-01 5.663249971616155509e-01
3.669955578390775575e-01 4.553004439948327708e-01
2.376489481900067313e-01 7.133815473264200069e-01
3.204798407405002880e-01 2.818453739923955648e-01
3.830772372931543490e-01 5.287567968039178501e-01
3.506971309973923590e-01 5.970534852010225269e-01
3.410750556432877723e-01 5.333584894788742092e-01
5.488601254538051366e-01 4.293785297261277223e-01
2.913519042376737089e-01 4.814342049161572934e-01
2.923499214405050339e-01 5.971064594487148769e-01
5.337304763517322082e-01 6.665928540587208184e-01
5.214466004618689698e-01 3.426923748353751797e-01
4.678449450772650953e-01 3.565570395072322207e-01
6.302533434691136582e-01 4.229707502910984851e-01
6.780877150180595336e-01 3.729208547977580501e-01
5.199691916524590285e-01 5.073919396001393134e-02
4.302693403828291019e-01 6.310203679408715738e-01
3.998117202703035944e-01 3.964528045040240367e-01
5.356099384827819332e-01 7.350764990961787815e-01
6.384836065997238075e-01 5.202945713275357598e-01
6.589564199383503018e-01 4.685841103232086247e-01
4.402985717335140547e-01 3.766533943886021252e-01
3.441570489925838139e-01 4.023656185983025546e-01
4.607277678796594111e-01 6.361078447865640140e-01
3.918193746758370510e-01 6.254051811967933361e-01
8.211462699949056976e-01 5.082782699046684005e-01
5.886125660447811825e-01 5.959046397668203987e-01
6.427672021996959639e-01 5.619081767413416362e-01
5.873073405871581665e-01 6.509183976379113723e-01
4.385173099337711378e-01 2.303942248437489126e-01
4.088533257564468393e-01 4.395475853216146978e-01
3.758078793073303392e-01 4.258001828697495772e-01
4.050348679041586575e-01 6.796345917273511894e-01
4.034186417570660710e-03 1.006663003720585703e+00
4.927689099767092462e-01 3.666042838329855447e-01
7.987165197506895797e-01 2.943130598532689990e-01
3.405330999800508796e-01 4.843562387750240394e-01
6.862032077454778278e-01 5.130212075784816861e-01
-3.273451159232582987e-03 2.197028379027776146e-01
6.147646627380125572e-01 3.984219123784575878e-01
7.135398698956103569e-01 6.026641988327461341e-01
5.015988114688019195e-01 3.166158622713476367e-01
5.246547902148647191e-01 3.693206705763653064e-01
5.609066999307202872e-01 3.572238346744939230e-01
2.023865030256341013e-01 3.950081577948026945e-01
4.447240644898531881e-01 3.336023617968160160e-01


==> figures/kernel/grid_1e-2/data/selected_3.csv <==
5.031002862799187625e-01 5.244524901854469290e-01
5.013413361431716675e-01 4.748806252380847748e-01
5.144733592981894921e-01 5.462371733686737230e-01
5.058904291282071419e-01 4.657546691594443011e-01
5.255598901867513106e-01 5.009757796061383717e-01
4.743588898065923543e-01 4.981033701406962777e-01
4.434598096955704727e-01 4.926337403718975549e-01
5.461753219788213487e-01 4.949822325590420569e-01
5.277667735499590451e-01 5.635135664468116090e-01
5.109361531433426196e-01 4.810081175669940756e-01
4.926539554526779829e-01 5.400505557991690520e-01
4.711653428155782586e-01 4.863368009668381786e-01
5.232336829077519624e-01 5.257342852792198373e-01
5.330620990044938612e-01 4.880055560904445477e-01
4.509893809426649969e-01 5.054694276945173037e-01
4.746315903242812051e-01 5.490235655748737509e-01
5.464887840698168242e-01 4.598226241431828121e-01
4.716644019172863134e-01 5.192381606137270733e-01
4.637327742393035357e-01 5.174914276502159405e-01
5.019593925129628431e-01 5.528220883001210284e-01
4.490703110109498519e-01 5.290568855081804189e-01
4.990537970914070143e-01 4.370455308435302055e-01
5.517178584587818513e-01 4.950994431139834617e-01
4.605562501773197148e-01 5.363627313694108167e-01
5.320629438761238506e-01 5.524346033476971174e-01
5.322535480126419083e-01 5.203542029550016768e-01
4.273765895307221618e-01 4.971528240536867704e-01
4.356898340459033903e-01 5.365543115455458922e-01
5.464884503376310487e-01 5.833371090785580693e-01
4.797156097063837166e-01 4.679175870316937269e-01
4.887477409614612300e-01 4.208287969040338528e-01
5.590332589972202282e-01 5.200229169485296454e-01
4.636727629554910357e-01 5.641965464114753193e-01
5.534861300821369845e-01 4.550523832348733477e-01
5.681061046623254729e-01 4.847118996873915342e-01
4.924323556342734554e-01 5.725566385633453770e-01
5.673225293525124835e-01 5.960425063560381709e-01
4.006947689610292906e-01 5.066570249482579280e-01
4.678528569988010810e-01 3.948547284051922013e-01
5.423823479017746418e-01 5.424099156249154730e-01
5.520713169427197142e-01 5.528963958383851240e-01
5.587088135067767025e-01 5.391658082891891413e-01
4.824073213785911585e-01 4.400902073576768436e-01
4.684011098840166198e-01 4.732851956729586806e-01
5.896702482704055948e-01 4.761092383233533898e-01
5.280245774875513831e-01 5.867592433343624680e-01
4.171241031480542039e-01 5.606009764548046670e-01
4.510361389294695322e-01 4.191703719742839729e-01
4.559050206810560946e-01 4.694544176011006265e-01
4.365130093755446028e-01 4.560901060895277137e-01
4.124345597849055634e-01 4.650755937501420134e-01
4.886271288277483360e-01 5.876445012537838686e-01
5.793191896366002291e-01 5.220935704025441160e-01
5.819144209552237212e-01 4.967236052650123579e-01
4.631485614285089647e-01 5.988012891833679463e-01
5.146723208029091445e-01 4.318870799383919268e-01
5.098446994642731323e-01 4.243188187189376182e-01
5.255408581274216839e-01 4.561192135598848285e-01
4.108956750915088718e-01 5.226890808874227190e-01
3.883415506090296399e-01 5.059608665246846382e-01
4.334176693058924834e-01 4.853500001361751859e-01
5.076487384223481447e-01 3.944748642950854367e-01
5.439844988175011053e-01 4.303182726502940425e-01
4.461748612651449397e-01 5.665341994593401376e-01
5.188659366418449936e-01 6.017373743821503584e-01
4.257824369775413675e-01 4.730891464048825878e-01
5.923684851853022737e-01 4.828640973707954975e-01
4.354434203575863194e-01 4.439020638468691993e-01
4.719037236198907470e-01 5.609046076497715694e-01
5.691607601944997930e-01 5.784357756651538063e-01
5.390662960845075125e-01 6.057853560189236930e-01
5.898437034342617347e-01 5.384965547317134282e-01
6.097356878029263072e-01 4.623892181594567163e-01
4.687473267346879413e-01 5.770979948512511282e-01
5.921321447067953159e-01 5.102129490951001767e-01
3.979184839303605004e-01 4.787891826586372912e-01
3.760012135021784108e-01 4.678109923983535534e-01
5.074315211190965069e-01 3.726435383189899420e-01
5.886125660447811825e-01 5.959046397668203987e-01
5.817948830757303513e-01 5.519509240291299301e-01
5.264133851126250319e-01 4.263861918018033159e-01
5.209150964653634919e-01 4.093281700093413522e-01
4.818057869171323282e-01 3.951098502721343553e-01
3.985473965054935341e-01 5.430519787946177512e-01
5.331754915380716442e-01 6.238112150836768732e-01
4.809904974686750045e-01 3.877094502298317202e-01
4.793211063626595658e-01 6.205063583609420341e-01
4.764900963755969165e-01 5.920564156605900852e-01
3.625956927590117118e-01 4.703830452011000807e-01
4.097148233750282365e-01 5.176455866710238940e-01
5.863744178447191091e-01 5.854875017209584254e-01
4.494963338170712142e-01 4.106071592928316472e-01
4.985264486792455596e-01 3.379107626682951171e-01
6.122979416533587127e-01 5.890580026930298807e-01
5.316905330732010215e-01 6.309640930987331364e-01
5.161015030521675095e-01 3.781554911446980416e-01
5.700792920377375506e-01 3.926140119594069278e-01
5.488601254538051366e-01 4.293785297261277223e-01
5.565529890826396153e-01 4.241669174073398052e-01
3.993959387972457198e-01 4.509637766557477168e-01
3.774054247529368133e-01 4.834353217298018590e-01
4.088533257564468393e-01 4.395475853216146978e-01
5.805870267433608234e-01 4.596304124095551558e-01
5.646683928891654825e-01 4.450805966977330330e-01
5.446013100176626542e-01 4.010902939409090040e-01
5.542897783129474565e-01 6.156829624769601939e-01
5.246547902148647191e-01 3.693206705763653064e-01
2.811100097559768307e-01 4.602324908632740574e-01
3.613853591232834006e-01 4.915154758996931328e-01
6.148866034434599115e-01 4.839093586070716824e-01
6.031493441590923821e-01 5.317634275683600364e-01
6.204916683178375303e-01 5.451164311436004217e-01
6.314650316375057804e-01 4.768483664320208315e-01
3.842562990507230047e-01 5.576403379883883016e-01
4.648794706750900563e-01 6.272308112181975703e-01
3.830772372931543490e-01 5.287567968039178501e-01
3.985035425473272830e-01 5.663249971616155509e-01
3.405330999800508796e-01 4.843562387750240394e-01
4.050348679041586575e-01 6.796345917273511894e-01
4.809740263462610188e-01 3.690626897017028063e-01
5.260200531789945844e-01 6.252568990140064953e-01
5.017610223118190715e-01 6.166709449426059919e-01
6.954630188181465389e-01 4.381878733027698702e-01
3.669955578390775575e-01 4.553004439948327708e-01
4.128270773117145853e-01 4.105424418904914385e-01
4.841107813652364422e-01 6.411857297645591203e-01
5.572845039875761186e-01 4.005998703093076596e-01
6.097675997574310003e-01 5.010454945266048510e-01
6.213658541240817401e-01 5.048383831353095985e-01
6.224317198403381823e-01 4.510498547617602383e-01
4.814583893363036937e-01 6.525027399826353047e-01
6.230711659634502464e-01 5.642466831339045807e-01
5.814855403746397311e-01 6.188032015777391592e-01
5.953724522239641770e-01 6.402486393102089224e-01
6.403005447779326342e-01 4.934752586220509940e-01
5.861208872674852355e-01 4.428328620508241720e-01
6.302049834921445992e-01 4.387566141821618304e-01
3.540383847413743901e-01 4.494765142701773741e-01
3.861400996449043665e-01 4.364653115054739629e-01
4.012479642313299122e-01 4.208136878278104787e-01
4.132579060137547833e-01 2.474675827029406971e-01
5.987249843696983431e-01 5.758383950006198404e-01
5.801680932198145513e-01 4.295752472980006731e-01
3.709936610052357864e-01 5.451166882491369492e-01
4.123053401132611984e-01 5.875719481836282343e-01
4.359867777180498893e-01 5.849185823417245578e-01
4.003942434709157894e-01 5.967531157678671594e-01
5.977970624459179039e-01 3.601064336622477047e-01
6.027224907087255223e-01 6.088634202838342224e-01
5.097538947531141673e-01 6.018677434219024125e-01
4.607277678796594111e-01 6.361078447865640140e-01
4.105865605548307262e-01 5.316003591042454124e-01
6.239514443125357968e-01 5.910756007558644054e-01
7.747704093370511025e-01 6.479815287038055427e-01
3.171260427575856022e-01 4.729221591623338217e-01
5.792401924540550029e-01 6.372890582602135368e-01
3.584350965587711491e-01 5.162130089833116831e-01
3.689156539723968398e-01 5.323856713032550925e-01
3.445669549830836509e-01 4.937897017846560876e-01
6.187337078404433477e-01 5.217714226623831886e-01
6.384836065997238075e-01 5.202945713275357598e-01
6.393769861498417306e-01 5.445463372446071038e-01
2.520089518045192656e-01 7.600115787309287274e-01
6.463837373803327235e-01 5.848620396492220097e-01
3.596101232238422263e-01 5.556282384982698108e-01
3.414651029172515173e-01 5.177637299885944344e-01
3.288426004165288519e-01 5.053111359043404027e-01
5.454505691153722635e-01 3.837336944342267797e-01
5.607346068480917323e-01 3.775371758753046092e-01
3.119453406564873243e-01 5.610854983720898748e-01
3.835504818930721149e-01 3.386259500523612354e-01
6.782145695076275960e-01 2.248871819189239285e-01
5.397709497843614646e-01 3.591053758331244072e-01
5.469410234939104942e-01 8.099260305488922285e-01
4.108999255939770889e-01 6.056647981459082342e-01
6.589564199383503018e-01 4.685841103232086247e-01
6.018259856074950065e-01 4.180006032102565050e-01
4.484878969015622108e-01 3.983207681680649426e-01
4.927689099767092462e-01 3.666042838329855447e-01
4.574772412150285295e-01 4.415562329397718644e-01
6.313514606414579733e-01 4.560437661860575198e-01
6.251698932481604132e-01 6.122298790040113792e-01
5.873073405871581665e-01 6.509183976379113723e-01
3.758078793073303392e-01 4.258001828697495772e-01
3.998117202703035944e-01 3.964528045040240367e-01
3.450992190346783839e-01 4.326152373449945743e-01
5.109870883357785498e-01 6.487165981378502089e-01
1.595369864770011803e-01 3.716214131325049075e-01
3.923936195181497166e-01 3.711602946755453436e-01
4.676221758889401170e-01 3.748290704359287795e-01
5.692353485739140018e-01 6.332434497689558572e-01
4.975345866211269841e-01 6.621022693023795869e-01
7.544162828534921594e-01 4.113546900908349180e-01
6.540280378325817878e-01 4.990745836107021716e-01
6.611240012226207163e-01 5.653519245751000843e-01
6.301544167143788844e-01 6.141202726128005551e-01
5.981755964566999317e-01 5.557732260888046394e-01
4.419457824832015436e-01 6.209839706166042639e-01
4.131250324241539928e-01 6.102356866069548191e-01
4.238070935295636388e-01 3.525164170537877228e-01
4.678449450772650953e-01 3.565570395072322207e-01
6.191766078246806471e-01 4.357800113538030651e-01
3.018797830510351887e-01 6.481315659633055670e-01
6.055761403014618960e-01 6.919261294731664513e-01
3.372195365503503628e-01 4.557801625713852611e-01
3.201738063484093066e-01 3.848000320314192702e-01
5.580751227880400567e-01 2.602605384355701768e-01
5.224436626109546511e-01 6.591919118846710779e-01
3.832343474680735551e-01 5.932293504652595972e-01
3.383780426282688159e-01 5.664684185863694266e-01
3.073088244799404012e-01 5.057587408290042941e-01
5.757382141252241903e-01 3.816494495491792871e-01
6.239910282931333541e-01 3.578763634718015729e-01
6.302533434691136582e-01 4.229707502910984851e-01
6.710394543323484617e-01 4.644640087093613867e-01
6.427672021996959639e-01 5.619081767413416362e-01
7.462819904154851525e-01 5.243183526026011787e-01
6.580177671658405947e-01 5.262550934705124694e-01
6.632852134346847173e-01 5.321977971462933388e-01
4.402985717335140547e-01 3.766533943886021252e-01
4.402377385077149707e-01 3.654308416723967001e-01
3.759493224506070264e-01 4.037312115125083478e-01
3.481546327408543973e-01 4.235060532010835876e-01
4.650023597501982686e-01 6.769185952054743716e-01
4.548006374964601028e-01 7.045889412031970389e-01
2.216341755506715805e-01 5.533862538557525745e-01
3.127437991111455817e-01 8.111962076201732763e-02
5.175813323350066941e-01 6.855956781639369613e-01
4.948263658504987728e-01 6.774811789762054115e-01
5.337304763517322082e-01 6.665928540587208184e-01
5.711662605221657918e-01 3.613718660755414480e-01
5.605282236312194577e-01 3.483698287608582023e-01
9.998985003692086870e-01 3.801584532191146781e-01
4.357995049905887819e-01 5.936258745013288651e-01
4.302693403828291019e-01 6.310203679408715738e-01
6.504129370958857681e-01 3.991979635237784541e-01
6.106751111084494088e-01 4.245789512411482503e-01
7.359594810898416606e-01 9.481385806911299952e-01
3.439229891216721291e-01 6.231844044943530836e-01
5.808399562361508117e-01 6.772500545285495832e-01
6.015579007809312984e-01 6.147279649403961654e-01
6.550295132732292247e-01 5.864021879294586403e-01
5.955819820601309100e-01 3.909367687815821224e-01
3.920774989194469318e-01 8.113019675540855680e-01
6.424350185615196329e-01 6.071219016482103381e-01
3.606406462488525588e-01 3.936472730069906500e-01
4.150786780824175515e-01 4.369001665975751902e-01
3.918193746758370510e-01 6.254051811967933361e-01
3.912085346419897358e-01 6.392402647002394245e-01
6.120450760620312902e-01 6.501059519924951013e-01
6.808507068322229294e-01 6.961204849982821630e-01
3.217362309105067375e-01 3.086566836629557886e-01
-3.794650380765205930e-03 6.694973263143447761e-01
5.924069698707261633e-01 6.646106687443427141e-01
5.214466004618689698e-01 3.426923748353751797e-01
5.308091902069814738e-01 3.462963677529342643e-01
4.541222475801720559e-01 3.166971762079784924e-01
5.207116659155819338e-01 3.192247816678096539e-01
4.861755238529503198e-01 3.338542108162120825e-01
4.113801654395199403e-01 3.909207667694769572e-01
3.277731533295448196e-01 4.592355152411080055e-01
5.443950028509283445e-01 6.884135662587445026e-01
3.523331826594601757e-01 4.238895163213678985e-01
6.946981975632730011e-01 3.295188461202144814e-01
5.932124726821069727e-01 5.883858822908075159e-02


==> figures/kernel/grid_1e-2/data/selected_4.csv <==
5.031002862799187625e-01 5.244524901854469290e-01
4.824073213785911585e-01 4.400902073576768436e-01
5.188659366418449936e-01 6.017373743821503584e-01
4.678528569988010810e-01 3.948547284051922013e-01
5.337304763517322082e-01 6.665928540587208184e-01
4.447240644898531881e-01 3.336023617968160160e-01
5.485141129522717041e-01 7.223037371828888720e-01
4.167221452763051337e-01 2.829338220222603617e-01
5.144733592981894921e-01 5.462371733686737230e-01
5.019593925129628431e-01 5.528220883001210284e-01
5.013413361431716675e-01 4.748806252380847748e-01
4.797156097063837166e-01 4.679175870316937269e-01
5.058904291282071419e-01 4.657546691594443011e-01
4.743588898065923543e-01 4.981033701406962777e-01
4.926539554526779829e-01 5.400505557991690520e-01
5.320629438761238506e-01 5.524346033476971174e-01
4.711653428155782586e-01 4.863368009668381786e-01
5.109361531433426196e-01 4.810081175669940756e-01
5.232336829077519624e-01 5.257342852792198373e-01
4.990537970914070143e-01 4.370455308435302055e-01
5.330620990044938612e-01 4.880055560904445477e-01
5.255598901867513106e-01 5.009757796061383717e-01
5.255408581274216839e-01 4.561192135598848285e-01
4.637327742393035357e-01 5.174914276502159405e-01
4.746315903242812051e-01 5.490235655748737509e-01
4.684011098840166198e-01 4.732851956729586806e-01
5.517178584587818513e-01 4.950994431139834617e-01
4.716644019172863134e-01 5.192381606137270733e-01
4.490703110109498519e-01 5.290568855081804189e-01
4.636727629554910357e-01 5.641965464114753193e-01
5.464884503376310487e-01 5.833371090785580693e-01
5.098446994642731323e-01 4.243188187189376182e-01
4.605562501773197148e-01 5.363627313694108167e-01
4.356898340459033903e-01 5.365543115455458922e-01
5.464887840698168242e-01 4.598226241431828121e-01
5.534861300821369845e-01 4.550523832348733477e-01
4.719037236198907470e-01 5.609046076497715694e-01
4.273765895307221618e-01 4.971528240536867704e-01
5.390662960845075125e-01 6.057853560189236930e-01
4.171241031480542039e-01 5.606009764548046670e-01
5.461753219788213487e-01 4.949822325590420569e-01
5.590332589972202282e-01 5.200229169485296454e-01
5.277667735499590451e-01 5.635135664468116090e-01
5.209150964653634919e-01 4.093281700093413522e-01
5.520713169427197142e-01 5.528963958383851240e-01
5.587088135067767025e-01 5.391658082891891413e-01
5.423823479017746418e-01 5.424099156249154730e-01
4.687473267346879413e-01 5.770979948512511282e-01
4.924323556342734554e-01 5.725566385633453770e-01
5.691607601944997930e-01 5.784357756651538063e-01
3.985035425473272830e-01 5.663249971616155509e-01
4.887477409614612300e-01 4.208287969040338528e-01
5.863744178447191091e-01 5.854875017209584254e-01
4.631485614285089647e-01 5.988012891833679463e-01
3.979184839303605004e-01 4.787891826586372912e-01
4.509893809426649969e-01 5.054694276945173037e-01
5.646683928891654825e-01 4.450805966977330330e-01
5.819144209552237212e-01 4.967236052650123579e-01
5.439844988175011053e-01 4.303182726502940425e-01
5.146723208029091445e-01 4.318870799383919268e-01
5.793191896366002291e-01 5.220935704025441160e-01
5.322535480126419083e-01 5.203542029550016768e-01
4.434598096955704727e-01 4.926337403718975549e-01
4.559050206810560946e-01 4.694544176011006265e-01
4.105865605548307262e-01 5.316003591042454124e-01
4.097148233750282365e-01 5.176455866710238940e-01
3.922436691978386514e-01 5.700959739253901315e-01
5.246547902148647191e-01 3.693206705763653064e-01
5.488601254538051366e-01 4.293785297261277223e-01
5.923684851853022737e-01 4.828640973707954975e-01
5.801680932198145513e-01 4.295752472980006731e-01
5.681061046623254729e-01 4.847118996873915342e-01
5.896702482704055948e-01 4.761092383233533898e-01
4.461748612651449397e-01 5.665341994593401376e-01
3.774054247529368133e-01 4.834353217298018590e-01
4.818057869171323282e-01 3.951098502721343553e-01
4.809904974686750045e-01 3.877094502298317202e-01
5.805870267433608234e-01 4.596304124095551558e-01
4.793211063626595658e-01 6.205063583609420341e-01
6.027224907087255223e-01 6.088634202838342224e-01
5.673225293525124835e-01 5.960425063560381709e-01
5.898437034342617347e-01 5.384965547317134282e-01
5.817948830757303513e-01 5.519509240291299301e-01
5.921321447067953159e-01 5.102129490951001767e-01
3.985473965054935341e-01 5.430519787946177512e-01
4.809740263462610188e-01 3.690626897017028063e-01
4.359867777180498893e-01 5.849185823417245578e-01
4.365130093755446028e-01 4.560901060895277137e-01
4.357995049905887819e-01 5.936258745013288651e-01
6.097675997574310003e-01 5.010454945266048510e-01
5.446013100176626542e-01 4.010902939409090040e-01
5.161015030521675095e-01 3.781554911446980416e-01
3.895779905882963412e-01 5.808428749916952905e-01
4.257824369775413675e-01 4.730891464048825878e-01
4.574772412150285295e-01 4.415562329397718644e-01
4.510361389294695322e-01 4.191703719742839729e-01
4.354434203575863194e-01 4.439020638468691993e-01
5.280245774875513831e-01 5.867592433343624680e-01
5.886125660447811825e-01 5.959046397668203987e-01
6.204916683178375303e-01 5.451164311436004217e-01
4.334176693058924834e-01 4.853500001361751859e-01
4.494963338170712142e-01 4.106071592928316472e-01
5.076487384223481447e-01 3.944748642950854367e-01
4.124345597849055634e-01 4.650755937501420134e-01
6.018259856074950065e-01 4.180006032102565050e-01
5.260200531789945844e-01 6.252568990140064953e-01
4.484878969015622108e-01 3.983207681680649426e-01
4.764900963755969165e-01 5.920564156605900852e-01
4.886271288277483360e-01 5.876445012537838686e-01
3.405330999800508796e-01 4.843562387750240394e-01
5.074315211190965069e-01 3.726435383189899420e-01
5.214466004618689698e-01 3.426923748353751797e-01
4.841107813652364422e-01 6.411857297645591203e-01
3.842562990507230047e-01 5.576403379883883016e-01
6.122979416533587127e-01 5.890580026930298807e-01
4.927689099767092462e-01 3.666042838329855447e-01
5.264133851126250319e-01 4.263861918018033159e-01
6.239514443125357968e-01 5.910756007558644054e-01
3.596101232238422263e-01 5.556282384982698108e-01
3.410750556432877723e-01 5.333584894788742092e-01
4.006947689610292906e-01 5.066570249482579280e-01
3.883415506090296399e-01 5.059608665246846382e-01
3.613853591232834006e-01 4.915154758996931328e-01
4.108956750915088718e-01 5.226890808874227190e-01
6.147646627380125572e-01 3.984219123784575878e-01
5.572845039875761186e-01 4.005998703093076596e-01
5.454505691153722635e-01 3.837336944342267797e-01
5.097538947531141673e-01 6.018677434219024125e-01
5.981755964566999317e-01 5.557732260888046394e-01
5.987249843696983431e-01 5.758383950006198404e-01
5.109870883357785498e-01 6.487165981378502089e-01
4.123053401132611984e-01 5.875719481836282343e-01
4.003942434709157894e-01 5.967531157678671594e-01
4.678449450772650953e-01 3.565570395072322207e-01
6.251698932481604132e-01 6.122298790040113792e-01
6.187337078404433477e-01 5.217714226623831886e-01
4.131250324241539928e-01 6.102356866069548191e-01
4.814583893363036937e-01 6.525027399826353047e-01
6.230711659634502464e-01 5.642466831339045807e-01
5.814855403746397311e-01 6.188032015777391592e-01
6.097356878029263072e-01 4.623892181594567163e-01
5.861208872674852355e-01 4.428328620508241720e-01
6.148866034434599115e-01 4.839093586070716824e-01
6.213658541240817401e-01 5.048383831353095985e-01
6.031493441590923821e-01 5.317634275683600364e-01
6.224317198403381823e-01 4.510498547617602383e-01
5.207116659155819338e-01 3.192247816678096539e-01
5.331754915380716442e-01 6.238112150836768732e-01
5.316905330732010215e-01 6.309640930987331364e-01
5.542897783129474565e-01 6.156829624769601939e-01
4.108999255939770889e-01 6.056647981459082342e-01
3.993959387972457198e-01 4.509637766557477168e-01
3.861400996449043665e-01 4.364653115054739629e-01
4.676221758889401170e-01 3.748290704359287795e-01
3.830772372931543490e-01 5.287567968039178501e-01
3.709936610052357864e-01 5.451166882491369492e-01
6.393769861498417306e-01 5.445463372446071038e-01
6.384836065997238075e-01 5.202945713275357598e-01
6.427672021996959639e-01 5.619081767413416362e-01
5.565529890826396153e-01 4.241669174073398052e-01
5.700792920377375506e-01 3.926140119594069278e-01
5.607346068480917323e-01 3.775371758753046092e-01
5.397709497843614646e-01 3.591053758331244072e-01
4.997191463490500696e-01 6.471674028666463130e-01
4.419457824832015436e-01 6.209839706166042639e-01
3.383780426282688159e-01 5.664684185863694266e-01
3.171260427575856022e-01 4.729221591623338217e-01
3.832343474680735551e-01 5.932293504652595972e-01
3.119453406564873243e-01 5.610854983720898748e-01
4.402985717335140547e-01 3.766533943886021252e-01
3.998117202703035944e-01 3.964528045040240367e-01
4.088533257564468393e-01 4.395475853216146978e-01
4.150786780824175515e-01 4.369001665975751902e-01
4.012479642313299122e-01 4.208136878278104787e-01
3.445669549830836509e-01 4.937897017846560876e-01
3.414651029172515173e-01 5.177637299885944344e-01
6.322076133380696294e-01 3.726250205946126659e-01
4.650023597501982686e-01 6.769185952054743716e-01
6.332423729268423784e-01 3.666151981164808560e-01
5.955819820601309100e-01 3.909367687815821224e-01
5.711662605221657918e-01 3.613718660755414480e-01
6.090471074833876397e-01 4.376488312673026959e-01
6.106751111084494088e-01 4.245789512411482503e-01
6.313514606414579733e-01 4.560437661860575198e-01
6.540280378325817878e-01 4.990745836107021716e-01
6.302049834921445992e-01 4.387566141821618304e-01
5.128754643722986950e-01 2.976414591279922806e-01
5.017610223118190715e-01 6.166709449426059919e-01
4.329597590500932069e-01 3.226347702444440357e-01
3.288426004165288519e-01 5.053111359043404027e-01
3.584350965587711491e-01 5.162130089833116831e-01
3.689156539723968398e-01 5.323856713032550925e-01
4.128270773117145853e-01 4.105424418904914385e-01
3.760012135021784108e-01 4.678109923983535534e-01
3.625956927590117118e-01 4.703830452011000807e-01
5.692353485739140018e-01 6.332434497689558572e-01
4.299900679623710475e-01 6.812456163113178587e-01
4.607277678796594111e-01 6.361078447865640140e-01
4.648794706750900563e-01 6.272308112181975703e-01
6.015579007809312984e-01 6.147279649403961654e-01
4.201064499405715025e-01 3.879630846770211194e-01
6.314650316375057804e-01 4.768483664320208315e-01
6.632852134346847173e-01 5.321977971462933388e-01
6.301544167143788844e-01 6.141202726128005551e-01
4.568389959727573446e-01 6.637001027294804345e-01
6.191766078246806471e-01 4.357800113538030651e-01
3.758078793073303392e-01 4.258001828697495772e-01
3.669955578390775575e-01 4.553004439948327708e-01
3.540383847413743901e-01 4.494765142701773741e-01
3.073088244799404012e-01 5.057587408290042941e-01
4.402377385077149707e-01 3.654308416723967001e-01
4.672101203123439905e-01 3.324568340060186644e-01
5.605282236312194577e-01 3.483698287608582023e-01
5.757382141252241903e-01 3.816494495491792871e-01
3.450992190346783839e-01 4.326152373449945743e-01
6.463837373803327235e-01 5.848620396492220097e-01
6.552997528090122037e-01 4.235117662455465393e-01
6.580177671658405947e-01 5.262550934705124694e-01
6.800255352433407507e-01 5.542819127298920234e-01
5.308091902069814738e-01 3.462963677529342643e-01
4.759504807556569905e-01 3.265026658929498504e-01
4.975345866211269841e-01 6.621022693023795869e-01
5.175813323350066941e-01 6.855956781639369613e-01
3.507725514423480351e-01 5.722688325006259902e-01
5.977970624459179039e-01 3.601064336622477047e-01
6.471633047609823830e-01 4.083808265719308661e-01
5.873073405871581665e-01 6.509183976379113723e-01
4.702647876784899483e-01 6.987703181453338575e-01
4.948263658504987728e-01 6.774811789762054115e-01
4.418516982154326866e-01 6.597161630682233380e-01
2.909557697356376926e-01 5.681930350734027968e-01
6.631526635339444198e-01 4.887386230982089796e-01
6.795426349939973631e-01 5.306240283140108982e-01
6.862032077454778278e-01 5.130212075784816861e-01
6.550295132732292247e-01 5.864021879294586403e-01
6.403005447779326342e-01 4.934752586220509940e-01
6.589564199383503018e-01 4.685841103232086247e-01
5.203780542079672333e-01 7.069046018200311199e-01
6.424350185615196329e-01 6.071219016482103381e-01
5.064634760229931310e-01 2.811633946464444644e-01
5.464500395150078127e-01 3.036236699684215501e-01
4.541222475801720559e-01 3.166971762079784924e-01
4.238070935295636388e-01 3.525164170537877228e-01
3.918193746758370510e-01 6.254051811967933361e-01
3.912085346419897358e-01 6.392402647002394245e-01
3.938284016984312519e-01 6.536029949220077961e-01
4.302693403828291019e-01 6.310203679408715738e-01
4.129859416784044668e-01 6.393136300963303542e-01
3.700639907480009483e-01 6.285688103042698094e-01
3.263585003958301423e-01 5.895552807862968203e-01
3.491940914763087545e-01 6.007147693489820472e-01
2.764835588107396602e-01 5.696612939296543665e-01
4.321682172491135843e-01 6.708792187889033309e-01
6.611240012226207163e-01 5.653519245751000843e-01
6.921882151424068041e-01 5.620009644006052074e-01
4.562001960584087246e-01 3.048277051657322656e-01
3.202891754692886450e-01 4.217054570591764473e-01
3.759493224506070264e-01 4.037312115125083478e-01
3.606406462488525588e-01 3.936472730069906500e-01
4.356694385322762986e-01 7.055899437753905268e-01
5.120703813877213184e-01 2.893611353483630522e-01
5.004648088608207868e-01 3.007731734327750983e-01
3.495515739044133263e-01 5.865929229425902447e-01
3.506971309973923590e-01 5.970534852010225269e-01
6.707268045023638825e-01 4.331998613062773007e-01


==> figures/kernel/grid_1e-2/data/target.csv <==
4.997904890256419375e-01 5.088905956135254538e-01


==> figures/kernel/grid_1e-3/data/points.csv <==
2.364324940051353713e-05 9.009273926518705875e-04
1.928831922543926963e-02 8.972988942744877273e-04
3.962366290402097313e-02 -1.533471020548486967e-04
6.065540518764088451e-02 -1.816017272616774056e-04
8.009918737534611755e-02 -9.448817735138632674e-04
1.005070262173496237e-01 7.628662643855647213e-05
1.196594634329981865e-01 5.768574068568087243e-04
1.396063896585832964e-01 -9.300422103869694125e-05
1.592680833944943308e-01 -1.937740271057415524e-04
1.794069104813522941e-01 -4.753733191163009471e-04
2.005007293452601147e-01 -4.391824840279201590e-04
2.199703819488632583e-01 9.614743996024773323e-04
2.409233143873275584e-01 4.495798815470671960e-04
2.600824537110948964e-01 -4.462175919092583156e-04
2.793213040175502870e-01 9.398508264322651736e-04
3.000321371710957252e-01 -7.682687750584593720e-04
3.202469795110750028e-01 5.533662286845960135e-04
3.402260066021061125e-01 8.345954095818053625e-04
3.590791857533283671e-01 5.717852652004323626e-05
3.799186717657708212e-01 -8.753008417002488585e-04
4.002826563382787528e-01 7.052656769613134535e-04
4.201858820362085467e-01 -4.798051045255536089e-04
4.406797630420627998e-01 1.899176304301884721e-05
4.600217777689331045e-01 5.060604154043556787e-04
4.792958440715698876e-01 6.392534382385539529e-04
5.003665738120065543e-01 5.741938831096021247e-04
5.193832325180403053e-01 6.047283222690600854e-04
5.393826478521144274e-01 -8.368947652729745749e-04
5.607104539485742167e-01 7.225669923553367999e-04
5.807530741928331741e-01 -5.618056128241959764e-05
5.995480967772274239e-01 -9.858163427936674026e-04
6.202914417911499223e-01 4.398187670173860433e-04
6.406711384330006087e-01 -4.362443452709157191e-04
6.594304363343259645e-01 2.786627601331756379e-04
6.806101096662900973e-01 9.273417456899417984e-04
6.993010496608423887e-01 -3.557522360132694527e-05
7.207894317243923599e-01 -1.545661861091254764e-04
7.401790041241680385e-01 -9.510186450132735673e-04
7.603469197743059071e-01 8.381772392676450391e-04
7.806536506591135183e-01 7.710405334198935055e-04
8.003207107610410542e-01 -5.088954655136448697e-04
8.205370339977925420e-01 -5.766505147849789164e-04
8.406625496693288513e-01 -8.745641548584634929e-04
8.606509756267870515e-01 -6.709854670517974382e-04
8.797502939929933152e-01 -3.665236668860714312e-04
9.003826740705554998e-01 -6.428562436512560985e-04
9.197925123244340417e-01 -9.883508097840380379e-04
9.395249894255002232e-01 -1.576223715420894695e-04
9.592118424734146220e-01 2.663198920731155682e-04
9.797608485397730771e-01 4.505878761524777319e-04
1.000307732022136742e+00 -1.375465024451876699e-04
7.346410112843983990e-04 2.026427023500033606e-02
2.062054870421259692e-02 1.968358944788022730e-02
4.008733857933691191e-02 1.939259377022950828e-02
6.099228238023725324e-02 1.948643092861265455e-02
7.951373493445421103e-02 1.914638014478193401e-02
9.951560623799347860e-02 2.052625706508810766e-02
1.203957871413661590e-01 1.925734642463433968e-02
1.397524770028562013e-01 1.984184278923492584e-02
1.603299684927239344e-01 1.991185792608749644e-02
1.801730366536510586e-01 2.067936920721788474e-02
2.004529472206247609e-01 1.973001452701711803e-02
2.198967926186889688e-01 1.973539913938001517e-02
2.392194693280133844e-01 1.940648308817479253e-02
2.595676129778882735e-01 1.962826779120460316e-02
2.796260957176399109e-01 2.015339943250590501e-02
3.009433799512394869e-01 2.054932826984746594e-02
3.205822678963456407e-01 2.051853700107916095e-02
3.401939754610475153e-01 2.083538451434182454e-02
3.603792603108941228e-01 2.000071286147374339e-02
3.791541676170011033e-01 1.997689845417104787e-02
3.994256619906806915e-01 1.926539259509357435e-02
4.200121298450587570e-01 2.057017058519391983e-02
4.395900128856110589e-01 2.053754351981833259e-02
4.600512590463245455e-01 1.929809604674142393e-02
4.809299354879594812e-01 1.980327244777703444e-02
4.995904685113253807e-01 2.069399674126745983e-02
5.192489206650310329e-01 2.046718092214740853e-02
5.393756494851309480e-01 1.978498355202516421e-02
5.594637997569242849e-01 2.068245598538477267e-02
5.797801491038796495e-01 2.094938562576457997e-02
6.002505229688301913e-01 2.038724566940583113e-02
6.200430502442648706e-01 1.961793639815118118e-02
6.397911128421048810e-01 2.088186837532380463e-02
6.594024064014493147e-01 2.097643780244042369e-02
6.805166117240076806e-01 1.971957385298522131e-02
7.002830271790112526e-01 1.976196307858617621e-02
7.197629858652797585e-01 2.000760590038905967e-02
7.390334456432707810e-01 1.998714311988679382e-02
7.609431968268938196e-01 1.957093045757115832e-02
7.804964359181532085e-01 1.988557778014099151e-02
7.994185620852356511e-01 2.081000514163625775e-02
8.190336545693605030e-01 1.960701785319902274e-02
8.409980517646478138e-01 1.952429359237997999e-02
8.606980890437185838e-01 2.021136629731140957e-02
8.806120714150542650e-01 2.026063551088695680e-02
8.997253937141157509e-01 2.052157756916696621e-02
9.190529690978079813e-01 1.989362590346890544e-02
9.397437091397402575e-01 1.995414801127469787e-02
9.592552413729921179e-01 1.944501373189254367e-02
9.801241031801993797e-01 1.977553823131190935e-02
1.000583312411180703e+00 2.021027317855502922e-02
7.225333695739881955e-04 4.046472167465121200e-02
2.020364689551713139e-02 3.957523120439199182e-02
4.056552093585234081e-02 3.950253515634216672e-02
5.915042222362880409e-02 4.092572915688645618e-02
8.008002241019293588e-02 4.054778859509962363e-02
1.000584456152607271e-01 4.022315946074364601e-02
1.190677845010330027e-01 3.937358735870762072e-02
1.403493787908695611e-01 4.014112919590499817e-02
1.593171100679734165e-01 4.090405853745236742e-02
1.793087072650947911e-01 4.002060649947736942e-02
1.992880057500385216e-01 4.043474345221247102e-02
2.195526260281903119e-01 3.926826795024356692e-02
2.390919743613410253e-01 3.934967107579524781e-02
2.593835974334471328e-01 4.007394415914358743e-02
2.799020777723428277e-01 4.091458873450707495e-02
3.009083026737332522e-01 4.059309222093686331e-02
3.203431752679614108e-01 4.069004618313669386e-02
3.408775036569597905e-01 3.904523545777400378e-02
3.592362104543017076e-01 3.972052776936728369e-02
3.791871737060851788e-01 4.019904894610655532e-02
3.995207284446962159e-01 3.952867945826465251e-02
4.195766559772957094e-01 3.919543131516878276e-02
4.404818889064763265e-01 4.030134485919929788e-02
4.602130161812825193e-01 3.906809116455554898e-02
4.798589282892777308e-01 4.037040717979968607e-02
4.993126932998071532e-01 3.977131568931509958e-02
5.190396682909398374e-01 3.916371599415448268e-02
5.394329071599981429e-01 3.982930032228249734e-02
5.599264800725748392e-01 4.076904306323622662e-02
5.796333168843479378e-01 3.904292775255438497e-02
6.006524466935423412e-01 3.912369387074714905e-02
6.191859839853244285e-01 4.092636343347946792e-02
6.405067308362567546e-01 3.967570840555850742e-02
6.592643576832384333e-01 3.977346114634372487e-02
6.796783897855603884e-01 4.074888240288494778e-02
6.998375060346281318e-01 3.916409001203124268e-02
7.208536104047171822e-01 4.024462672743052416e-02
7.392334197135620455e-01 3.922634832009284228e-02
7.599318664823285774e-01 3.918417793137823207e-02
7.802635043844055041e-01 4.023276758218981980e-02
7.990641626972363465e-01 4.061484556208259239e-02
8.205735895218790876e-01 4.083061653723062123e-02
8.403406132934768680e-01 4.038572446467044580e-02
8.593274833089062925e-01 3.904777762795762219e-02
8.791311263048368074e-01 4.092892268032071595e-02
9.002914427311192735e-01 4.089381333298681281e-02
9.196987687177442528e-01 4.051044315332282680e-02
9.391307979307234044e-01 3.933241033118594493e-02
9.595542666697439715e-01 4.010063650340148222e-02
9.801148177601818334e-01 3.999797290461402921e-02
9.998489271692641012e-01 4.015141032067819776e-02
9.333247907756766267e-04 5.991615912097223579e-02
2.067494284359680870e-02 5.911174393006374261e-02
3.977117451446011281e-02 6.012099288728479929e-02
6.024064111130987553e-02 5.950003667986401845e-02
7.979858202697319436e-02 6.089401233747138154e-02
1.002977015080239037e-01 6.016993249682458383e-02
1.191305974210396801e-01 5.910435251528629169e-02
1.394227968956641417e-01 5.927564555169726607e-02
1.609674998585465810e-01 5.900549429520532407e-02
1.797316870583610393e-01 5.911684489924760172e-02
2.002800211166353705e-01 5.909306640414971334e-02
2.191368192710834439e-01 5.915988501121623860e-02
2.395435702626057539e-01 6.015271613599330186e-02
2.606108972352617070e-01 5.953438316900251659e-02
2.795663421131389659e-01 6.064896428790387400e-02
3.004918967603526503e-01 5.925362949671466456e-02
3.206126978694127105e-01 6.066250221727056274e-02
3.393556515671342089e-01 6.025389599714510436e-02
3.593934872436424510e-01 5.948698542405616435e-02
3.799880115106573086e-01 6.004444005590161421e-02
3.999580670307963937e-01 6.008228210660841728e-02
4.194263293528509018e-01 6.055716073625581897e-02
4.395556968240572071e-01 6.082536657943821840e-02
4.600303106071791936e-01 5.960736810588916634e-02
4.793487678050165623e-01 5.997040792483206151e-02
4.997525946003026909e-01 6.024618758144386493e-02
5.199969191652459299e-01 5.907391939600139391e-02
5.406661895376171367e-01 5.910334787823878777e-02
5.606551903277184890e-01 6.062549928683354933e-02
5.808479662505751095e-01 6.032880208230306102e-02
5.993212472682106773e-01 5.988385882290807316e-02
6.198788653203409771e-01 6.026466597296382954e-02
6.397622750648080947e-01 6.035135617593823110e-02
6.594078147601957207e-01 5.970670155629311665e-02
6.800866268225747024e-01 5.985530210242889781e-02
6.992450513015380231e-01 6.093165624152500903e-02
7.203825908042729154e-01 6.066607015558204974e-02
7.397149214925783367e-01 6.088979182033817106e-02
7.606248942011056835e-01 6.095901249117576665e-02
7.793947885047796120e-01 5.995433895320148587e-02
7.997716979881447363e-01 6.022778999120607241e-02
8.195004394673359727e-01 5.920094457950136890e-02
8.399532331736577762e-01 6.027894387303926738e-02
8.597680308369826108e-01 6.097487868543257500e-02
8.798119775442978518e-01 5.959963108487562056e-02
9.006277956501990145e-01 5.993337960606558851e-02
9.195464335653984467e-01 5.957298204894321408e-02
9.408943115784885736e-01 6.092347349631984516e-02
9.602924737924859455e-01 5.955753595334952605e-02
9.804227380874379616e-01 5.943353896387221225e-02
9.996441693748279178e-01 6.008347271940552708e-02
-1.977116776709086921e-04 7.970204772526917614e-02
2.094826885897297514e-02 7.934041234895949923e-02
4.022755711789883365e-02 7.907708277896770277e-02
5.918342947426780826e-02 7.941999201002344910e-02
8.098337239202893501e-02 8.045284927845559875e-02
1.007360761912584057e-01 7.909896756927344008e-02
1.203628769053053382e-01 7.987987295887201411e-02
1.398328398971107056e-01 8.041650958849594355e-02
1.596166379010711678e-01 8.002693564654204950e-02
1.795214494436474240e-01 7.978280814118482445e-02
2.000666523504095184e-01 7.931576200565253199e-02
2.195523742438104109e-01 7.984081181044308528e-02
2.399454959570563040e-01 8.060000793602203895e-02
2.602859002277352340e-01 8.012498013304424072e-02
2.807397347874008298e-01 7.939469772955352889e-02
2.992081660703560519e-01 7.978745042673547616e-02
3.192743799111145697e-01 8.011196207620173426e-02
3.401472866641317983e-01 7.926318709949937980e-02
3.604321079893927915e-01 8.011307896685122831e-02
3.798463639885392706e-01 8.083496354659862326e-02
4.007118245887666963e-01 7.944193832752972917e-02
4.193331663530516229e-01 8.083107280782943216e-02
4.393145037770275207e-01 8.051441265283725002e-02
4.596250340316242466e-01 7.972237069326502945e-02
4.801074492919355508e-01 8.085192833484668162e-02
4.990041136861292359e-01 7.932457466880464547e-02
5.204404235573198978e-01 7.978893305884898757e-02
5.395756208397936016e-01 8.092579131625508848e-02
5.595280568466486359e-01 8.042833391573678270e-02
5.809284513381850479e-01 8.052553211249287302e-02
6.004188280718409931e-01 8.044641342553537910e-02
6.206104522136618451e-01 7.954242729783984889e-02
6.402533734503568219e-01 8.060577178808712995e-02
6.607764592825936534e-01 8.081166830641611787e-02
6.808077927871750701e-01 7.919526759892975276e-02
6.997528121747558227e-01 7.991278416698084641e-02
7.207833708079337542e-01 7.983850723875972333e-02
7.395298242067182004e-01 7.903971754631851365e-02
7.595775085555243056e-01 8.056144836946685373e-02
7.790403418761197019e-01 7.932998785589698287e-02
7.996219368416931372e-01 8.006402214376903692e-02
8.197260866363896836e-01 8.076527938917953120e-02
8.394149552577037099e-01 8.012326880083804614e-02
8.605556350102754326e-01 8.085921645818797132e-02
8.807469605466827778e-01 7.927104200748136265e-02
9.005836001592911755e-01 8.035069253899602970e-02
9.198432071147740752e-01 7.905113419792492158e-02
9.393359629419160139e-01 8.049892165246411158e-02
9.591680095355534785e-01 7.962529984997612775e-02
9.795104248765531540e-01 8.049220179379727724e-02
9.997181196583526663e-01 7.917437648197750422e-02
-2.591157963677668446e-04 9.965365975343737359e-02
2.043404273463879373e-02 9.964024444039738804e-02
4.038723129818407725e-02 1.000771889068675230e-01
6.077546565744894325e-02 1.004667303458871841e-01
7.981583748507277420e-02 9.996981903639690081e-02
9.994277151973067486e-02 1.007434047950370587e-01
1.192760723434250908e-01 9.984846002485703309e-02
1.400698241149626044e-01 9.987244566447739391e-02
1.601960569359975606e-01 9.999768619083970744e-02
1.798273914853239230e-01 1.003736259452319979e-01
1.996586449314169398e-01 1.002138020273380531e-01
2.204571166946677485e-01 9.926129327158776661e-02
2.396529042030098589e-01 1.008894091111972174e-01
2.609320425751252559e-01 1.009847775262713299e-01
2.790850516677765847e-01 1.006530175378236996e-01
3.008705516139884018e-01 1.008038888801104926e-01
3.204298826069612582e-01 1.003512386857757788e-01
3.404392132329768228e-01 1.001497716362940299e-01
3.605768401596866068e-01 1.000038592076012978e-01
3.794518749997824458e-01 9.918869804995633643e-02
4.008165114466047396e-01 1.005097579628061732e-01
4.193544838715206891e-01 1.006449165546468572e-01
4.396006935058483500e-01 1.002713099442172073e-01
4.597123057154974268e-01 9.942832617266128548e-02
4.793512175275655984e-01 9.914190062148882376e-02
4.991488771127893243e-01 9.913818042146517462e-02
5.191798375332747906e-01 1.006680585780001108e-01
5.400356166510327238e-01 9.925716802959894114e-02
5.600499892977657268e-01 1.000852596031081843e-01
5.799931840698883123e-01 9.941297272923386996e-02
5.998687957744490706e-01 1.007417129071387640e-01
6.197674709555701655e-01 1.000079704858243268e-01
6.408604847981500541e-01 9.946560279588884113e-02
6.604510153736125044e-01 9.996768266900782351e-02
6.805747358265993308e-01 9.971934702965157271e-02
7.000847172297479659e-01 9.973657188730297718e-02
7.207322984809059196e-01 1.008296357793171810e-01
7.402636425677081577e-01 1.009620404729256460e-01
7.604641113638157535e-01 1.006608478639364618e-01
7.807894412997238298e-01 9.954381152353224127e-02
8.009733558606342285e-01 9.978082804668562955e-02
8.199944250876317620e-01 9.936064746332599895e-02
8.406429575700066215e-01 9.967379525338238011e-02
8.603786888909696895e-01 9.943671118973662626e-02
8.797027261211102234e-01 9.976848897256582194e-02
8.994732479878714271e-01 9.907012688413838197e-02
9.205404178321945352e-01 1.009007093261133636e-01
9.394524957151125788e-01 9.932530272994141707e-02
9.596952083507110931e-01 9.916553200325943507e-02
9.802994657515264887e-01 9.973710503839922081e-02
1.000124957108533552e+00 1.008116999727299429e-01
7.231586577878985900e-04 1.208433537180939460e-01
2.087011543354278312e-02 1.201796387201729960e-01
4.000460057172590400e-02 1.190752303312741373e-01
5.920488262276015629e-02 1.200478467897491824e-01
8.071201660922232290e-02 1.198652691214234650e-01
9.900745872457278329e-02 1.194246062123903301e-01
1.205199408364395347e-01 1.193168359770595544e-01
1.393991526703108053e-01 1.195710721284068967e-01
1.602185667531229318e-01 1.206728111095414779e-01
1.794377896748558243e-01 1.201989357475629072e-01
2.000598812262933679e-01 1.198897284129522983e-01
2.201608410473115673e-01 1.206282370471449539e-01
2.394349761133569010e-01 1.199944683017588470e-01
2.591958411222922698e-01 1.200264751101374067e-01
2.805820157146405869e-01 1.209971177813033982e-01
2.999513861081715693e-01 1.195932068013995098e-01
3.201590071638343860e-01 1.197435041096212988e-01
3.392340047782391177e-01 1.200489971440609899e-01
3.605982713820117258e-01 1.207822545747462423e-01
3.809562223754008325e-01 1.197354492457171210e-01
3.995033303551630555e-01 1.192216415470926105e-01
4.198724638345988081e-01 1.206140543204941018e-01
4.394692895752490558e-01 1.206991329961325243e-01
4.604234740356373812e-01 1.194018856410520857e-01
4.802635030782785863e-01 1.206393843655870074e-01
5.008657407322419930e-01 1.193244295273931666e-01
5.206440303873116626e-01 1.205516981756634409e-01
5.394874432812831744e-01 1.195891628213362756e-01
5.609141680645045591e-01 1.197240321159207116e-01
5.795779522105009018e-01 1.204400222384094249e-01
5.992658120209198858e-01 1.199663386332437826e-01
6.197162662524752230e-01 1.200879726859247071e-01
6.402065002877009858e-01 1.202802149078009558e-01
6.598647981163776599e-01 1.207738648175080282e-01
6.806713521847279624e-01 1.208667155707840724e-01
6.998918112832465122e-01 1.204601718289485951e-01
7.198613915735725399e-01 1.195575655090612976e-01
7.403037728942345463e-01 1.208919743150212583e-01
7.606086157618103805e-01 1.195704035487440281e-01
7.794562115127231516e-01 1.205432909223765336e-01
8.004102569588735783e-01 1.207272034925095938e-01
8.192927232219178180e-01 1.207233584723058223e-01
8.398652509053174953e-01 1.195466909567851066e-01
8.596864893249852591e-01 1.209870078080254874e-01
8.809120642500393172e-01 1.191674920709602375e-01
8.996303769354342394e-01 1.204391580493129332e-01
9.190706502632166597e-01 1.190718473088743234e-01
9.390897805868436699e-01 1.207368896665157038e-01
9.596674648793219742e-01 1.196374796655430145e-01
9.805866876421003298e-01 1.196371325829532067e-01
1.000476861711190546e+00 1.197386814568064395e-01
-4.049613732416694652e-04 1.397744530285906783e-01
1.933607448521361752e-02 1.391500222926147778e-01
4.074240289300749829e-02 1.407367663595291141e-01
5.992164268572700014e-02 1.403767524514489828e-01
8.072529923252474982e-02 1.397814467517952686e-01
1.004236206568515227e-01 1.405095828402160019e-01
1.191561492200611666e-01 1.392763241456546064e-01
1.405006599649712973e-01 1.404112978747620033e-01
1.593705349639603919e-01 1.406534638459113751e-01
1.806018023419647955e-01 1.396654870572503204e-01
1.996805639981806269e-01 1.392211439866685163e-01
2.198909663119477942e-01 1.392195225201572628e-01
2.400868142838435415e-01 1.402491666337421783e-01
2.601638822854173694e-01 1.391432970877032882e-01
2.802433408939968285e-01 1.405044298623105981e-01
2.992837064156068649e-01 1.401901535917328967e-01
3.206381109504773952e-01 1.393872388827594178e-01
3.408268298415931818e-01 1.409438281628280498e-01
3.604232891123464455e-01 1.407440715360493422e-01
3.795435654270721271e-01 1.403299367740727666e-01
4.008522885089158549e-01 1.390894580414917259e-01
4.206416490726448409e-01 1.394738463341172185e-01
4.406022262238593612e-01 1.402848390804919965e-01
4.606030892079431283e-01 1.398019899605738026e-01
4.799004320950250868e-01 1.408485946503462982e-01
4.991424674012250873e-01 1.393124014536051836e-01
5.209456648210224472e-01 1.408265026133550535e-01
5.392937361085445858e-01 1.409469184340237935e-01
5.595309108630376338e-01 1.407842137325386045e-01
5.808095504551604726e-01 1.390474915872893513e-01
5.990194232699362908e-01 1.396539897226056759e-01
6.208623569547110366e-01 1.405826873766995166e-01
6.397737019569202932e-01 1.407160216276424347e-01
6.596151236605840573e-01 1.396948348052082234e-01
6.793809566436775915e-01 1.409191022088538414e-01
7.006072612664070443e-01 1.399248496108215223e-01
7.195285531411766966e-01 1.409319592010574163e-01
7.397936399311197952e-01 1.394214111289337199e-01
7.598493127627674593e-01 1.404382434205022623e-01
7.805413695979661615e-01 1.392179711042730028e-01
8.008918615351076076e-01 1.403491415052330049e-01
8.191249915241312074e-01 1.406748728753180466e-01
8.409438074737883850e-01 1.406754952845409579e-01
8.590195697585889523e-01 1.399461778163581249e-01
8.801783475479187935e-01 1.407759973874052606e-01
9.000055209708296422e-01 1.391546476307648217e-01
9.208670510100721573e-01 1.409034715956327399e-01
9.399723244300279834e-01 1.391068854729666793e-01
9.606777813583292636e-01 1.404833453528820664e-01
9.809424681596018436e-01 1.390146273890748019e-01
9.998709888990402472e-01 1.395676047972647660e-01
-7.845898086333376233e-04 1.604702692053461832e-01
1.968242983275412736e-02 1.590779382782423201e-01
3.926725361145281396e-02 1.606120005944554063e-01
6.021174203597876029e-02 1.594301012503472337e-01
8.039208445600354302e-02 1.592608095874255558e-01
1.003463755150039577e-01 1.603100805108453875e-01
1.190110514630651900e-01 1.600230309474975632e-01
1.404526308638653631e-01 1.605170674792462948e-01
1.604114166784541273e-01 1.607700912277418293e-01
1.805124156809446156e-01 1.608439798000549648e-01
1.998296140071642302e-01 1.590683219733303178e-01
2.193620068300144443e-01 1.595755645627721098e-01
2.390835832276066442e-01 1.592163190837120879e-01
2.600375582422658205e-01 1.595049787662637941e-01
2.795710702697916106e-01 1.604829390532572786e-01
3.007093592686271855e-01 1.607240796164680630e-01
3.197412431948051248e-01 1.604192601466142287e-01
3.407046092658257419e-01 1.593019150801222861e-01
3.594011073349442364e-01 1.602959205861901326e-01
3.795311007198408637e-01 1.593853543076101664e-01
3.997350404546451408e-01 1.590319664943444788e-01
4.198766385529215661e-01 1.590945398844206826e-01
4.394894204967990103e-01 1.594350844017226876e-01
4.596588904677569309e-01 1.592507799129654900e-01
4.799423928328488964e-01 1.603757132866493462e-01
4.996778578470084109e-01 1.608543864375714949e-01
5.207195337577766869e-01 1.596120302708658734e-01
5.390778008070443716e-01 1.605363834015384461e-01
5.594800246258102572e-01 1.596643220811574948e-01
5.801586704526936478e-01 1.609977593537743334e-01
5.995993551332239324e-01 1.599370460058479881e-01
6.202549017657261743e-01 1.603667447583137506e-01
6.394243323668996615e-01 1.601906434950045310e-01
6.600882128858129860e-01 1.603171597256152214e-01
6.792299939500665573e-01 1.592525890318737536e-01
7.009510549808319890e-01 1.606426031290907608e-01
7.206551146301909405e-01 1.608682088162018131e-01
7.409212955200358275e-01 1.597869750641998654e-01
7.605081343524737747e-01 1.602832401851110311e-01
7.801197005389227668e-01 1.603586967666430774e-01
7.996388669022490570e-01 1.607243574358707405e-01
8.198140446564151640e-01 1.592963573754209161e-01
8.390219617020276965e-01 1.602783786641317487e-01
8.594632633779298869e-01 1.609121311198163928e-01
8.793900089148242172e-01 1.596323588161033258e-01
9.009682633674668262e-01 1.600397092405808630e-01
9.208440491979120734e-01 1.605628753476573412e-01
9.392379313869390067e-01 1.594319668739608564e-01
9.597743551148143482e-01 1.607619125014455308e-01
9.796679765646904015e-01 1.599261640771086623e-01
9.999615309640386140e-01 1.596495104942050325e-01
5.729705689664285617e-04 1.791096534551323560e-01
1.945182032249419268e-02 1.806501704141851572e-01
4.023268340680839772e-02 1.800236496595676583e-01
5.973901592752574319e-02 1.792602791535857221e-01
7.991356861840673287e-02 1.809741889516247315e-01
1.001901769495245759e-01 1.801531587014831848e-01
1.209802371699126994e-01 1.807708067605107716e-01
1.409983986365569431e-01 1.809072666791232409e-01
1.603349937034772021e-01 1.796106243873208941e-01
1.802562863560543127e-01 1.796964196716275275e-01
2.006215390615838368e-01 1.792746009221515002e-01
2.199250926669570616e-01 1.806815520442937584e-01
2.399090241729104067e-01 1.802020356988397465e-01
2.591965658759693980e-01 1.795702099669128915e-01
2.809089704573754509e-01 1.803138790906649858e-01
2.997298783374499065e-01 1.800337623519316366e-01
3.205497371562670006e-01 1.805749406998937157e-01
3.406559358779581714e-01 1.795792853575950976e-01
3.594766118775961639e-01 1.802770169649985099e-01
3.800544012947510986e-01 1.801297735029961100e-01
3.994292298364081062e-01 1.796372482563307893e-01
4.205041063611325569e-01 1.797166465144110770e-01
4.405149711012328884e-01 1.790932893256524383e-01
4.609017323594091775e-01 1.794161460773777694e-01
4.799564152661017213e-01 1.808417705064644110e-01
4.995069593652771145e-01 1.794547685451652608e-01
5.209712814118647728e-01 1.808088603344413514e-01
5.400644923944383224e-01 1.791220438901179324e-01
5.602093374164177630e-01 1.795031563751534054e-01
5.794280209518098967e-01 1.808642860733453150e-01
6.002388464844345961e-01 1.798880790499538251e-01
6.191253177171712752e-01 1.797432427972060209e-01
6.407279662995223335e-01 1.796053525652493987e-01
6.596455885461377511e-01 1.802137121336228054e-01
6.795042813572410578e-01 1.801138695256191691e-01
7.005373650676444131e-01 1.795733475533088375e-01
7.199455017415895552e-01 1.801525346732685828e-01
7.397266627828905650e-01 1.794472367491092013e-01
7.592288037340350071e-01 1.801309675841834546e-01
7.808748584357417810e-01 1.790375324050148820e-01
8.007313269237403830e-01 1.809249462204860770e-01
8.200846530029684001e-01 1.809357669168957516e-01
8.404095648730349755e-01 1.800904504160587005e-01
8.599273500357900168e-01 1.799327980138673844e-01
8.803639934541482859e-01 1.794690107375518928e-01
9.004308022490071783e-01 1.799819794740549483e-01
9.203493244370763993e-01 1.808817235008244872e-01
9.394669073635840695e-01 1.798064510369220270e-01
9.595503202579503954e-01 1.791053528294342667e-01
9.802441794143657017e-01 1.802570400300150255e-01
1.000998821700282315e+00 1.802020538074763090e-01
-2.077870747824302157e-04 2.008023174386774634e-01
1.903076864238887472e-02 1.996054139384871584e-01
4.050385809442853813e-02 1.993229740270433537e-01
5.972247195035891576e-02 2.006981272731160615e-01
7.968934929869025963e-02 1.994859214178687778e-01
1.007811765365616979e-01 1.991548344105492363e-01
1.207133836145614370e-01 1.996307692347949470e-01
1.394155694343091612e-01 1.999757575261195686e-01
1.599668362295051383e-01 2.009293939745137314e-01
1.805050093990802074e-01 1.999202448670991117e-01
2.001188963587554881e-01 1.996367365342613109e-01
2.209654431846687916e-01 1.997718776062358259e-01
2.407713788539593835e-01 2.003121543713733133e-01
2.608322881448731922e-01 1.997091353213609477e-01
2.798333928532091841e-01 1.997386539261915284e-01
3.006540856364027792e-01 2.009062455305826167e-01
3.206491386644073072e-01 1.999028425450503355e-01
3.406581934548561508e-01 2.004603727379457578e-01
3.600382664753003503e-01 1.993669900191938904e-01
3.794757418668929239e-01 2.004075285104836845e-01
3.993974788139507126e-01 2.001206919692381514e-01
4.206083774150391474e-01 2.003077961547483354e-01
4.402195114343716020e-01 1.995154667267435566e-01
4.592398719372263738e-01 1.990678196994935534e-01
4.790926801871367435e-01 1.994635249210617578e-01
5.001153653582105507e-01 1.998473605223186622e-01
5.194081978616731377e-01 1.996053742773556128e-01
5.399225025815090895e-01 2.005978844598083344e-01
5.603118582977932860e-01 1.990818110616880687e-01
5.799630379921330015e-01 1.993719942817238355e-01
6.007096657354284996e-01 2.007698084675346994e-01
6.201093294222262964e-01 2.004728160849651997e-01
6.403735620050324817e-01 2.006336697357129217e-01
6.595576314886583136e-01 1.994585766282705175e-01
6.804926181112279648e-01 2.009181638521876923e-01
6.994596356456748154e-01 2.001355479670798021e-01
7.200884390250636979e-01 1.997471164467902183e-01
7.405004755734707622e-01 1.992635326953516861e-01
7.597435541476561527e-01 1.998621344571848146e-01
7.809059995586227210e-01 2.003686075807597777e-01
8.004219177572466926e-01 2.009995822872061855e-01
8.194535574100593189e-01 2.002070532648083934e-01
8.392153233915247146e-01 1.993249933483172420e-01
8.603922556819476597e-01 2.006519668553540525e-01
8.802715951791935112e-01 2.001595657891238333e-01
9.005812614525917636e-01 2.009124748423034568e-01
9.208510443465044437e-01 2.006175540136586333e-01
9.398642358089944748e-01 2.005326680160059161e-01
9.594676646246373952e-01 2.008080973563136640e-01
9.795594686083191061e-01 2.009607694223712049e-01
9.996033665099248733e-01 1.995281665535071081e-01
-3.273451159232583420e-04 2.199702837902777763e-01
1.940040128694119764e-02 2.195274463840625467e-01
4.076847313676816575e-02 2.208626396314361529e-01
5.931075976522487414e-02 2.198827024528520468e-01
7.983969281708362675e-02 2.206565782319067637e-01
1.003208278984959595e-01 2.198160833512795287e-01
1.205773915859418843e-01 2.202103019776670556e-01
1.394187221924926834e-01 2.205852563121065979e-01
1.599312750329645871e-01 2.207739010004519387e-01
1.803304573805700473e-01 2.193022922142364162e-01
2.005133513930827671e-01 2.201624115057112252e-01
2.200831589162808577e-01 2.198394751095183175e-01
2.403257804895246597e-01 2.191265795764505420e-01
2.600076671249541560e-01 2.208710134376304646e-01
2.794097342744351620e-01 2.192740267877812399e-01
2.998210406890379764e-01 2.200390208838887696e-01
3.197530516691493574e-01 2.199678820591315642e-01
3.403493362546177181e-01 2.205855571371067025e-01
3.591031829737695302e-01 2.197634244281668758e-01
3.802384618320199250e-01 2.190418313209336609e-01
4.008983921716109400e-01 2.202816419533245029e-01
4.199700073487223073e-01 2.198966286037983831e-01
4.392945153638796452e-01 2.191325100061706499e-01
4.603619334147642794e-01 2.208479722789780386e-01
4.805847370037559796e-01 2.190429086698431060e-01
4.990779369638881913e-01 2.200253169961817190e-01
5.201465282512297561e-01 2.202126928077376700e-01
5.407520496508879670e-01 2.207957315762553996e-01
5.609785888617856431e-01 2.196672725629672251e-01
5.799370877488109199e-01 2.209872586258767313e-01
6.004007255903240914e-01 2.191148698300453557e-01
6.208191031854767283e-01 2.202333454733792217e-01
6.393874245035350290e-01 2.196954581094490433e-01
6.601553185842172766e-01 2.203055328882303765e-01
6.798214569507627925e-01 2.204887181918923911e-01
7.000656530514498543e-01 2.209495156123784387e-01
7.207069921260987888e-01 2.193001930865902671e-01
7.392061753828242932e-01 2.207070591860653408e-01
7.602154613449154663e-01 2.209524471329208650e-01
7.798716695589252845e-01 2.193585967466533393e-01
7.990739766927505983e-01 2.205371694434206109e-01
8.191670358587339607e-01 2.202878063053659574e-01
8.401270871336746771e-01 2.204791366408038467e-01
8.608877825260039529e-01 2.194730429807683347e-01
8.799652081853919228e-01 2.205031241374589279e-01
8.994047163371835518e-01 2.191840232469856597e-01
9.192760459732137734e-01 2.208633759715562250e-01
9.405788504060305089e-01 2.194008217014976891e-01
9.590317794596719958e-01 2.202756380233459599e-01
9.796438137601815033e-01 2.194559092274651069e-01
9.993991112745875816e-01 2.199444507271608173e-01
-3.154970920192406211e-04 2.408804345837789185e-01
2.013177495478987375e-02 2.408002522893957498e-01
4.084927733052913512e-02 2.408002649801097017e-01
5.999669098105746279e-02 2.401665791293838004e-01
8.006851780344739766e-02 2.390405269614746531e-01
1.008928201153801163e-01 2.393021807062055972e-01
1.201069118211716275e-01 2.403652957135776758e-01
1.405726122263241951e-01 2.400844463592216871e-01
1.602782217580602797e-01 2.406542187189985305e-01
1.802870567137192237e-01 2.403336836310769886e-01
2.007081041121009102e-01 2.391468233338310545e-01
2.200370421016183131e-01 2.390531040475224744e-01
2.393027723426862374e-01 2.390570128284339180e-01
2.607324829930358079e-01 2.396594764360054641e-01
2.800422624146926553e-01 2.405745158759781677e-01
3.003777936494995693e-01 2.408526291209912018e-01
3.199796073774459626e-01 2.404048756300687928e-01
3.407355093377820165e-01 2.392143940460770835e-01
3.599397103177494062e-01 2.391759885168089905e-01
3.801139287242685239e-01 2.396267066928672862e-01
4.006809965463040135e-01 2.399367617390056884e-01
4.193257906013754810e-01 2.407467582702940700e-01
4.398517309933770991e-01 2.390394224843748749e-01
4.595373777171740670e-01 2.397661988436199931e-01
4.790524886414696537e-01 2.392802230703830468e-01
4.995930177375747516e-01 2.396751665903168182e-01
5.198751589288432839e-01 2.395952356288137408e-01
5.396413364825388692e-01 2.399241575496492973e-01
5.597038654926206336e-01 2.404995718955332817e-01
5.805621416298315518e-01 2.390353319276941058e-01
5.993241844238256233e-01 2.392036382877857359e-01
6.197057374013171804e-01 2.397125211067357153e-01
6.404985861908920608e-01 2.404590402513486491e-01
6.607648294651228271e-01 2.403659960406179241e-01
6.801910682806018293e-01 2.409886664029801673e-01
7.002839334301375063e-01 2.397789435164132954e-01
7.196095342901098757e-01 2.390715026717821767e-01
7.408882767642038791e-01 2.405052792067708667e-01
7.597541489480770238e-01 2.407500528176775290e-01
7.805258470605157539e-01 2.399303467329213790e-01
8.009115666896264862e-01 2.407847990501921498e-01
8.198920924452957060e-01 2.398540198710359395e-01
8.393033917000576327e-01 2.392048142564353053e-01
8.597144211716651885e-01 2.394291926445308305e-01
8.791372097507185179e-01 2.404709594847151133e-01
9.009223512534462186e-01 2.403747767622840814e-01
9.208148649561451737e-01 2.407407338825893195e-01
9.402921087383401266e-01 2.400452258230493796e-01
9.597158027849356232e-01 2.399899523511445920e-01
9.796425039030030035e-01 2.393441333546360017e-01
9.999906540102765362e-01 2.403223150165893218e-01
1.706302401078478408e-04 2.604756455860766651e-01
1.967194052669785434e-02 2.590001920811200176e-01
3.942531904741918697e-02 2.595793907495422825e-01
6.010620973402078238e-02 2.597789030306951741e-01
8.031534376048550528e-02 2.594478858371641605e-01
9.993603456925821693e-02 2.590044922890797352e-01
1.203726007956461563e-01 2.607307175301823432e-01
1.407173152419378681e-01 2.607493667981692909e-01
1.593922639798828755e-01 2.609628425772601013e-01
1.801027401110758264e-01 2.593711595809657933e-01
1.991821081249098568e-01 2.591419513542979614e-01
2.202739346719796432e-01 2.602571758910924293e-01
2.405735156306091915e-01 2.603172297558720150e-01
2.600388072128045347e-01 2.593256432916106191e-01
2.804689476940915305e-01 2.590081215583505125e-01
3.003206112652451187e-01 2.593306212812702682e-01
3.193176250009882033e-01 2.608121839646440621e-01
3.408545375974611491e-01 2.604405708287529375e-01
3.594572265499035857e-01 2.599387527448370205e-01
3.796923965221479791e-01 2.592352090961791422e-01
3.994736322873200240e-01 2.591159377443463807e-01
4.209445978782346831e-01 2.594725903663327449e-01
4.397742606066600835e-01 2.594932260769590160e-01
4.603025121917960205e-01 2.601250586482330984e-01
4.805313315901971749e-01 2.590228339649732203e-01
4.994093507024278122e-01 2.601974754569792436e-01
5.201531338602960464e-01 2.606488771128508408e-01
5.391610937291507755e-01 2.597423049861982136e-01
5.598075122788040980e-01 2.600260538435570368e-01
5.797028584384578132e-01 2.604693395828944769e-01
5.992086253388864137e-01 2.591212530975465778e-01
6.196269939313887587e-01 2.591787367167120437e-01
6.397848226214903899e-01 2.601568608725523535e-01
6.591683792671727549e-01 2.599195917785499521e-01
6.801106352768560015e-01 2.601290785724190147e-01
6.990604054227687048e-01 2.605464685832442617e-01
7.204439888241533918e-01 2.595940223569496164e-01
7.399426908609072484e-01 2.604783637588974909e-01
7.606681494615961103e-01 2.594954328358958784e-01
7.805416641927457322e-01 2.598483967391405081e-01
8.009063209760741708e-01 2.607567309900328256e-01
8.197159830462161789e-01 2.597196650284449571e-01
8.399716717227977414e-01 2.609212895933454290e-01
8.592879610823958014e-01 2.600978025330247800e-01
8.802954215088867329e-01 2.604401101488492132e-01
8.991342297014760510e-01 2.601986306352598310e-01
9.199008820688737709e-01 2.596788337850731154e-01
9.409410714907915363e-01 2.592120582436612808e-01
9.604173835649431057e-01 2.594087209246205283e-01
9.808962045789472173e-01 2.600006291181862772e-01
9.999067751826516970e-01 2.594970033600237369e-01
6.755878467168624849e-05 2.807286579120820136e-01
1.914414656242305335e-02 2.803164530035073820e-01
3.929310877392237084e-02 2.794501409479777099e-01
6.070770499526653707e-02 2.791445431260598520e-01
8.046334176640360103e-02 2.791157062475131956e-01
1.000190865520415029e-01 2.802470159750022893e-01
1.192939970733244842e-01 2.806042191870913860e-01
1.394420215599622981e-01 2.799513649715944519e-01
1.594805624225862639e-01 2.805271718448215101e-01
1.795022826395941129e-01 2.795243651970534815e-01
1.990243535535880515e-01 2.807996751963529602e-01
2.190671939255137979e-01 2.796291728952929323e-01
2.402940143244131077e-01 2.796641714676288415e-01
2.601944121997826209e-01 2.797291297462305981e-01
2.807599022461841343e-01 2.793179584325846676e-01
2.990368208623653823e-01 2.791994000073292903e-01
3.200479840740500515e-01 2.801845373992395971e-01
3.406678056367488661e-01 2.809092959637973785e-01
3.598026088497497943e-01 2.806473903489160593e-01
3.798103394936986899e-01 2.797413140478938187e-01
3.992653885761184296e-01 2.807373067670264066e-01
4.196722145276304827e-01 2.802933822022260490e-01
4.400343309578023665e-01 2.809936750498631675e-01
4.595112679644487441e-01 2.801029972911986965e-01
4.805792645142429320e-01 2.793821619992958860e-01
5.006463476022993131e-01 2.801163394646444815e-01
5.192070381387721145e-01 2.809361135348363292e-01
5.398237031323211976e-01 2.799508123655381486e-01
5.605689245663206810e-01 2.809292745844342853e-01
5.794910770525125709e-01 2.792723309766446671e-01
6.004894617906015863e-01 2.803540750157866301e-01
6.198930410863974227e-01 2.802952137985792458e-01
6.408882999612790510e-01 2.806838219567799886e-01
6.601364394266651114e-01 2.808172535377079782e-01
6.808258229436437992e-01 2.805423112458860779e-01
6.992371219111398473e-01 2.801234178413686271e-01
7.202145337772134503e-01 2.807586695745369898e-01
7.400324597988645614e-01 2.802251795515652844e-01
7.604303277873956102e-01 2.791677425873637097e-01
7.791126858874467542e-01 2.790607956528510236e-01
7.992136709268563566e-01 2.795109682925375205e-01
8.190967735820431361e-01 2.801928926865963621e-01
8.401445783685660418e-01 2.799105829188209271e-01
8.590178987072843997e-01 2.800383655223143142e-01
8.792527372463725399e-01 2.790102113590963162e-01
9.005924547807688807e-01 2.808213060229058367e-01
9.191446401948207834e-01 2.803179962991620977e-01
9.391065737880278652e-01 2.801643775119253554e-01
9.602478232614433118e-01 2.801735040393307230e-01
9.809806002143760528e-01 2.802273027069026590e-01
9.993322669266794245e-01 2.808656218215140332e-01
-4.019773365734600513e-04 3.000788520531668668e-01
1.986502436373823594e-02 3.006134777228604560e-01
3.916800609724507137e-02 2.997352259533911378e-01
5.988543108656551456e-02 3.001948276562072526e-01
8.081581583167821159e-02 2.996029962737334351e-01
9.969107337492519316e-02 3.003440122549623226e-01
1.194179148352871866e-01 3.000197650532550608e-01
1.396394421378149564e-01 3.002475001986602554e-01
1.601611387798436981e-01 3.003718213899949641e-01
1.798593925554961281e-01 2.994672927731096834e-01
1.990292350530578902e-01 3.002031968678183782e-01
2.194496294001312686e-01 2.990096525517639270e-01
2.397500574867926504e-01 2.995482635543353922e-01
2.603654721155753138e-01 2.995955896799225582e-01
2.797353197315524120e-01 3.004478254238457935e-01
3.003483088056320693e-01 2.993214625128012840e-01
3.201736230910506853e-01 3.008656683662955800e-01
3.408187038593159524e-01 3.006987652086767770e-01
3.595640271369536789e-01 3.009191782834532702e-01
3.793992989960031648e-01 2.998037602661724477e-01
3.992282683167510116e-01 3.001312226675773021e-01
4.204453044789348559e-01 3.003752681535111213e-01
4.390143751578722275e-01 3.009649373911842951e-01
4.596200196058408682e-01 3.004827705165732388e-01
4.808532052706541160e-01 3.005603338343268427e-01
5.000464808860820565e-01 3.000773173432774721e-01
5.192875464372298522e-01 2.997641459127992070e-01
5.406450039515008354e-01 3.003623669968421561e-01
5.603270466762018120e-01 3.003628608588633786e-01
5.796990835700516209e-01 3.009604060807699599e-01
5.996725965537087477e-01 2.993742607382166576e-01
6.203374362822087207e-01 2.993383840239492999e-01
6.409505462571538636e-01 3.001510434601954436e-01
6.592402834766825093e-01 2.990472370244462996e-01
6.802024124195471533e-01 2.990842990294815817e-01
6.991048858556062617e-01 2.998248856603785706e-01
7.198965780430403028e-01 3.006579252231120214e-01
7.392587903225510404e-01 3.007366648013657939e-01
7.598100042450832703e-01 3.007059605516086420e-01
7.793026918574780249e-01 2.990961393335537233e-01
7.998716519750690424e-01 2.994313059853269121e-01
8.199565054801010167e-01 3.006403929584814949e-01
8.407708575607141244e-01 2.991736296524684091e-01
8.595141797279747253e-01 2.996097217373252519e-01
8.793487351374391636e-01 2.999340568560798781e-01
8.991071722254031506e-01 2.993945577192319019e-01
9.191302567859742645e-01 2.999138649523962474e-01
9.408799758136783264e-01 2.993062662991325951e-01
9.607742836286956578e-01 2.996315288892742457e-01
9.804942612418143799e-01 3.006852535341099641e-01
1.000210084375542374e+00 3.004385113714865274e-01
2.642421914575087370e-04 3.208611688743650547e-01
2.055747479154932181e-02 3.198405242863802123e-01
3.958189903710006979e-02 3.193136693213193822e-01
6.002426759540623047e-02 3.194582737378480197e-01
7.946971441843940498e-02 3.207640968282632343e-01
1.003994920067407953e-01 3.200789292522246421e-01
1.206862653444762817e-01 3.200507610208296327e-01
1.397888587018077389e-01 3.203710142218250123e-01
1.602175760702162499e-01 3.194170156959327822e-01
1.796371622629184261e-01 3.201219758602263377e-01
1.994372827589016572e-01 3.208337658451205221e-01
2.190886058412365167e-01 3.207527236926059344e-01
2.409598277891127072e-01 3.202304804997886944e-01
2.594237892345560570e-01 3.206195089354436090e-01
2.798826683886104227e-01 3.204248972607673940e-01
2.996453304779050364e-01 3.194429029397963249e-01
3.209084763524077122e-01 3.191514943213058508e-01
3.391161780284798200e-01 3.205655618111686311e-01
3.605510070264009159e-01 3.196229521412423669e-01
3.797481183996504472e-01 3.203758536965457537e-01
4.001995902708480601e-01 3.202969567754280211e-01
4.198706650068796398e-01 3.209604865668461704e-01
4.392959759050093504e-01 3.202634770244444096e-01
4.594122247580172402e-01 3.196697176207978774e-01
4.795950480755656886e-01 3.206502665892950188e-01
5.001598811468801475e-01 3.196615862271347530e-01
5.200711665915581650e-01 3.199224781667809880e-01
5.400882755751046371e-01 3.194750828137603582e-01
5.597481250172663403e-01 3.199168355599647517e-01
5.791663890704377149e-01 3.190286879050316382e-01
6.001872714706509848e-01 3.194141399649125801e-01
6.206043631196589416e-01 3.190501181158356681e-01
6.394464070484268126e-01 3.202597357402713896e-01
6.592639950249582492e-01 3.198414175691951522e-01
6.795965497276860168e-01 3.195370615512505563e-01
6.994698197563273823e-01 3.209518846120214541e-01
7.196393306431453363e-01 3.192357506270631640e-01
7.408304735924471363e-01 3.193167009938226442e-01
7.604733969454430254e-01 3.203176473622922904e-01
7.804353106054340294e-01 3.205467093867448991e-01
7.993606060283985348e-01 3.190746067649919415e-01
8.198614660331251525e-01 3.198897601338472341e-01
8.394732348764221141e-01 3.206200269032962180e-01
8.592180444250482330e-01 3.199950198328656570e-01
8.800569303011880340e-01 3.190187218677690839e-01
9.006218110866387461e-01 3.197163589580689913e-01
9.199160879079957276e-01 3.193216527980261565e-01
9.397982126751729393e-01 3.199050573892786575e-01
9.602046138238189421e-01 3.190709480531071507e-01
9.798548743425028462e-01 3.199780200815795506e-01
1.000905045710116514e+00 3.201914314061207190e-01
3.714218769119658186e-04 3.398803745629265238e-01
1.998756801468739783e-02 3.409650930491725518e-01
3.983016572030281810e-02 3.409874873738847345e-01
6.021891923219586940e-02 3.408327349100332415e-01
8.015368856346104243e-02 3.406434065236916275e-01
1.006444316085485791e-01 3.397714529803522732e-01
1.196584726002837273e-01 3.408791730256607866e-01
1.396586357853572269e-01 3.405668930678413253e-01
1.593548393360791626e-01 3.399782327999313347e-01
1.797557331356445243e-01 3.395519179210163552e-01
1.994761565958430571e-01 3.409303380962447894e-01
2.203376743762849865e-01 3.399300367899530939e-01
2.401456904924239300e-01 3.406910073471698941e-01
2.603536603710739916e-01 3.392567890643762296e-01
2.794217358787687289e-01 3.407826643333957128e-01
3.001153657596029034e-01 3.401809485809670353e-01
3.193259840563588137e-01 3.392740297536326888e-01
3.394333918910465986e-01 3.396508940072649474e-01
3.601178134232899120e-01 3.397448713627236883e-01
3.803550481893072099e-01 3.398625950052361344e-01
4.000286560375215239e-01 3.409037750250430987e-01
4.190844628606045785e-01 3.402736787986924138e-01
4.404724064489853319e-01 3.393602361796816402e-01
4.607210120312343893e-01 3.392456834006019051e-01
4.806175523852950215e-01 3.393854210816212302e-01
4.998526448679245782e-01 3.397910762668295281e-01
5.201446600461868686e-01 3.402692374835375455e-01
5.390809190206982127e-01 3.406296367752934540e-01
5.600528223631220381e-01 3.408369828760858256e-01
5.793379502786720758e-01 3.398886326446341477e-01
6.009109524799867152e-01 3.402693578873213776e-01
6.200142755483913914e-01 3.399405581677383825e-01
6.408301714610351585e-01 3.390154455543125112e-01
6.609810690650572695e-01 3.399417493898176379e-01
6.806435026294770374e-01 3.399666938404473093e-01
7.006538681242415745e-01 3.391968766938524560e-01
7.198513614631514290e-01 3.405402084432505028e-01
7.409927469670931632e-01 3.400263629967663626e-01
7.591486505947007135e-01 3.404950765669390034e-01
7.802965497091268743e-01 3.392993218263791744e-01
7.994192438434545300e-01 3.400038166810161466e-01
8.193324117879334789e-01 3.408330327432053108e-01
8.409815406226389678e-01 3.405047955401266924e-01
8.606879845467246826e-01 3.396624392442438300e-01
8.792133608687875412e-01 3.404580372314562897e-01
9.005879502323438368e-01 3.403895602693626787e-01
9.193541028803189352e-01 3.390533812230626109e-01
9.401091137204715675e-01 3.392998413927388879e-01
9.595893863641581367e-01 3.399528112491772558e-01
9.795018087582338939e-01 3.408656379731454522e-01
9.996428184758101576e-01 3.401219205618238317e-01
9.459775306670814305e-04 3.603417854345898341e-01
1.977152876214492705e-02 3.605060887261781200e-01
3.938708624859746377e-02 3.592079544833255977e-01
5.907755819925494811e-02 3.603356175312878440e-01
8.031597615715688199e-02 3.603419182975994284e-01
1.003467930908162747e-01 3.601655549327328898e-01
1.208835114626276713e-01 3.599196758956894615e-01
1.392466504627891677e-01 3.594999885148282281e-01
1.598167382918002366e-01 3.602246406534271306e-01
1.797154725754887827e-01 3.598714198155302246e-01
1.995871667970185448e-01 3.604554668816315477e-01
2.206902683100615548e-01 3.596775672261286472e-01
2.406007006341271681e-01 3.593941695205161713e-01
2.609498543505250345e-01 3.597123057205141028e-01
2.803228111844721648e-01 3.602044211795217832e-01
2.991643068459685639e-01 3.601716681849371215e-01
3.190932493447783957e-01 3.599711601557359919e-01
3.400743765968107235e-01 3.609039952221479997e-01
3.593642674907759349e-01 3.590971892703951895e-01
3.802539836975900034e-01 3.596199151647717085e-01
4.001005533791722191e-01 3.595110116610440998e-01
4.203807093529563499e-01 3.592516417053787658e-01
4.400237738507715157e-01 3.605430841672396802e-01
4.607844945077265164e-01 3.596557039507232156e-01
4.800974026346260803e-01 3.609062689701702520e-01
4.992768909976709191e-01 3.606604283832985369e-01
5.204654790214865434e-01 3.609320670576365297e-01
5.399770949784361562e-01 3.599105375833124287e-01
5.600906699930721100e-01 3.597223834674493914e-01
5.791166260522165876e-01 3.601371866075541162e-01
5.997797062445917593e-01 3.600106433662247363e-01
6.203991028293133203e-01 3.597876363471801398e-01
6.393242372926842831e-01 3.606615198116480681e-01
6.608884157712843210e-01 3.594695686452953898e-01
6.802216473993359935e-01 3.597547119052549869e-01
7.004037669437006564e-01 3.591093460652601821e-01
7.208388069081315130e-01 3.607092166965361613e-01
7.392774162460092890e-01 3.602821136739577379e-01
7.596612047812937307e-01 3.594200575458661451e-01
7.806949744256453938e-01 3.605059984812887253e-01
8.001543544632533367e-01 3.602408675108423330e-01
8.207394402792789201e-01 3.596827760235100646e-01
8.399860013139351933e-01 3.594587567945700668e-01
8.599062048663808078e-01 3.593418447383172065e-01
8.796912162294109327e-01 3.602864038710421601e-01
8.995533735583728374e-01 3.603057243620697014e-01
9.205942524733773391e-01 3.602591649550955233e-01
9.399385730793997640e-01 3.597814701910255764e-01
9.591447405783865010e-01 3.605324708915428888e-01
9.809109111620144539e-01 3.594824574108709814e-01
1.000392637468145329e+00 3.602055329015244056e-01
6.254835942645223853e-04 3.803660026177630438e-01
1.939215013308562274e-02 3.792698355484325212e-01
3.967362370827188373e-02 3.793722566989364275e-01
6.020475248604536395e-02 3.791757310504541012e-01
8.035056516299868279e-02 3.805706798364510424e-01
9.908269397465251094e-02 3.807744270997323044e-01
1.206406135910255417e-01 3.790853469227609129e-01
1.400952239861897874e-01 3.790553975157165967e-01
1.599536986477001210e-01 3.791621413132504892e-01
1.801517504366269840e-01 3.791541834090212393e-01
1.991783625273468861e-01 3.809415310224223972e-01
2.206172863495456937e-01 3.803452913146055381e-01
2.405747068348074169e-01 3.794276137212684308e-01
2.592070597744525196e-01 3.796441636100441608e-01
2.805219697936762735e-01 3.805108552265925037e-01
3.004351983910280577e-01 3.798339756220335262e-01
3.200173806348409200e-01 3.804800032031419033e-01
3.401750472957581484e-01 3.794426181413654842e-01
3.599402460322299047e-01 3.808696860597767242e-01
3.809221414713548359e-01 3.791549161742293061e-01
3.992393619518149750e-01 3.791160294675545162e-01
4.200106449940571585e-01 3.807963084677021270e-01
4.400298571733514130e-01 3.796653394388602165e-01
4.607622175888940186e-01 3.794829070435928875e-01
4.800990497468674567e-01 3.807709450229831982e-01
5.007431521119096729e-01 3.792643538318989926e-01
5.196101503052167336e-01 3.798155491144697971e-01
5.405450569115372028e-01 3.803733694434227042e-01
5.600734606848092323e-01 3.797537175875304594e-01
5.795738214125223386e-01 3.801649449549179272e-01
6.006076357602270210e-01 3.797025621209367818e-01
6.195683451622073790e-01 3.790196029386762588e-01
6.392207613338070082e-01 3.792625020594612706e-01
6.598644105237894131e-01 3.805516690202580543e-01
6.798087715018059640e-01 3.792920854797758312e-01
6.993358427398201904e-01 3.809057698174721507e-01
7.202403684615621415e-01 3.795929570853276425e-01
7.406889321389551473e-01 3.808948889950782291e-01
7.600934087420256891e-01 3.799060865575190071e-01
7.797731218925505470e-01 3.797501774441267575e-01
8.007282669187559820e-01 3.804242338177212246e-01
8.208232374798098974e-01 3.790661723237367942e-01
8.392634201498203605e-01 3.800494797892198795e-01
8.601739868263803546e-01 3.798604354875862454e-01
8.800351444299399084e-01 3.808026788755749514e-01
9.001257433734840552e-01 3.795241413969538957e-01
9.199996832237353761e-01 3.795953703044235295e-01
9.402610008076649484e-01 3.801747410507146929e-01
9.604160564126243971e-01 3.809480600060684008e-01
9.799972831276116958e-01 3.790751729987295038e-01
9.999898500369208687e-01 3.800158453219114607e-01
5.814871047920397353e-04 4.008553779479718249e-01
1.932245540794721647e-02 4.007718282759386019e-01
3.934530876818790462e-02 4.001804791893623925e-01
5.900933641287755410e-02 4.006899829574045446e-01
7.982434239724038594e-02 3.994334230656484408e-01
1.008923266353895648e-01 3.991716505291037498e-01
1.197039111367896175e-01 3.999324193314804932e-01
1.395283220846398609e-01 3.997154486046578525e-01
1.606878901123715564e-01 3.993933707305952208e-01
1.801136488796475366e-01 3.994247680335276662e-01
2.002386503025634090e-01 3.995008157794802672e-01
2.196307692215335172e-01 4.000535808111996827e-01
2.395035901135873224e-01 4.004592678805297679e-01
2.594491800485159705e-01 4.006746460996379877e-01
2.804016053100953920e-01 3.992584528706123459e-01
3.000403104687279776e-01 3.991323994210359549e-01
3.193443089444933936e-01 3.996257843205936466e-01
3.404157048992584311e-01 4.002365618598302532e-01
3.600640646248852716e-01 3.993647273006991072e-01
3.795949322450606900e-01 4.003731211512508437e-01
3.999811720270303739e-01 3.996452804504024292e-01
4.191380165439519967e-01 3.990920766769477379e-01
4.408487896901562286e-01 3.998320768168064920e-01
4.607852856998801427e-01 3.994854728405192179e-01
4.801805786917132113e-01 3.995109850272134389e-01
5.007648738422347812e-01 3.994474864295085581e-01
5.200915096465363874e-01 4.009328170009341386e-01
5.404601310017662641e-01 4.001090293940909315e-01
5.597284503987576265e-01 4.000599870309307637e-01
5.790079292037737524e-01 3.992614011959407239e-01
5.995581982060130821e-01 3.990936768781582211e-01
6.194764662738012628e-01 3.998421912378457566e-01
6.407163304760982170e-01 4.008380826571931177e-01
6.590412937095886381e-01 3.999197963523778432e-01
6.803669822550147961e-01 4.005046863553108349e-01
6.993186220085854110e-01 3.990144732001869032e-01
7.194987616951318277e-01 3.996284002032502447e-01
7.393743257348616149e-01 3.994409608566112935e-01
7.603240006974332221e-01 3.994434578004044667e-01
7.793776936639479347e-01 3.995416879117523745e-01
7.999107957709303829e-01 3.993963667935988560e-01
8.199912362445589409e-01 4.008739379733209374e-01
8.406435245417034352e-01 4.005027205434183446e-01
8.608849817647648006e-01 4.008433382735045458e-01
8.801060759056976712e-01 4.003834515487408319e-01
8.997053574527161812e-01 4.000766523511345985e-01
9.208413099398563562e-01 4.000152397389117320e-01
9.398425338273231899e-01 4.003162846234852856e-01
9.599301380214378954e-01 3.991901503022859954e-01
9.797578805138158486e-01 3.992717059423744330e-01
1.000829247362493124e+00 4.004817645885647148e-01
-1.213790088376682456e-04 4.191415537952633552e-01
1.922605597284494233e-02 4.195248312042231809e-01
4.004857138513680248e-02 4.192123524902691689e-01
5.972576703052531744e-02 4.193621738870538240e-01
7.920813897641823531e-02 4.192414312060396275e-01
9.924115461608289113e-02 4.206628680263247433e-01
1.193602077131485362e-01 4.192228923518396266e-01
1.406616557117116861e-01 4.209220220532072787e-01
1.604684556180070165e-01 4.191459247753245854e-01
1.792704551709799476e-01 4.192910475891276079e-01
1.991956366573020276e-01 4.199610906329590554e-01
2.191118355616105684e-01 4.205898356388049764e-01
2.398214822178528216e-01 4.193905490723153773e-01
2.591860524474368654e-01 4.201382928565693953e-01
2.805561644972748847e-01 4.201655150358626356e-01
2.994752406913688270e-01 4.206058056408090162e-01
3.200289175469288594e-01 4.201705457059176085e-01
3.408154632740854617e-01 4.203506053201083725e-01
3.592333182659460111e-01 4.203889516321367981e-01
3.795807879307330213e-01 4.205800182869749437e-01
4.001247964231330334e-01 4.200813687827810172e-01
4.192827077311714334e-01 4.190542441890491299e-01
4.409496333817071179e-01 4.190607159292831230e-01
4.591036138929469601e-01 4.199170371974284000e-01
4.808747740961460959e-01 4.200828796904033657e-01
5.009844699464273132e-01 4.204318818718937312e-01
5.206413385112624859e-01 4.206386191801803065e-01
5.408860125453806011e-01 4.209378529726127693e-01
5.596552989082640428e-01 4.204166917407339832e-01
5.800168093219814081e-01 4.209575247298000811e-01
6.001825985607495140e-01 4.198000603210256254e-01
6.190675111108449036e-01 4.204578951241147999e-01
6.390253343469113334e-01 4.202970750291098456e-01
6.595299752809012928e-01 4.203511766245546233e-01
6.809836397655815166e-01 4.196969925156394665e-01
7.001143587534256474e-01 4.201126623196633214e-01
7.193257483766858362e-01 4.204758159230053693e-01
7.404061327860915753e-01 4.205427883976249337e-01
7.594416282853492239e-01 4.191354690090834945e-01
7.797874526458636879e-01 4.192344724145558033e-01
7.995535263916654367e-01 4.190339392850777611e-01
8.198044978438855379e-01 4.197213549577654690e-01
8.396524611166991114e-01 4.197711196366562536e-01
8.590804933510928221e-01 4.198699514971893088e-01
8.803074292311485749e-01 4.196484208656137138e-01
9.001333218892362265e-01 4.206042774236065096e-01
9.200502051962177186e-01 4.208537240013876524e-01
9.405414972662506923e-01 4.201147132850980292e-01
9.591674203137342536e-01 4.199374122016182320e-01
9.790689224716933037e-01 4.209113124750416546e-01
9.990923104628118834e-01 4.194160845487381883e-01
-6.342229236728157919e-04 4.407225101094256470e-01
2.081534263524504810e-02 4.404521001577109129e-01
4.070687189986810228e-02 4.395208723726792277e-01
6.079075903999620056e-02 4.392022826737858598e-01
7.961878757407132856e-02 4.407184412755522640e-01
1.003817742428608217e-01 4.408669007715948496e-01
1.206973783406068562e-01 4.394221958983472454e-01
1.398369247874012011e-01 4.409778200377789115e-01
1.604059765267923376e-01 4.405878111248959783e-01
1.791656702363421672e-01 4.409075027957519155e-01
2.001008904367899688e-01 4.393071990612632538e-01
2.201473446394826838e-01 4.408307750013756299e-01
2.400889651996888363e-01 4.409862425564922139e-01
2.608550634947636726e-01 4.399943436490151294e-01
2.809341659392725621e-01 4.405346628769445938e-01
2.995095136432668337e-01 4.391969804212023654e-01
3.190544649377315967e-01 4.400429008560103883e-01
3.405099219034678493e-01 4.392615237344994483e-01
3.594038384741374270e-01 4.409476514270177505e-01
3.806140099644904629e-01 4.396465311505474149e-01
4.008853325756446817e-01 4.399547585321614829e-01
4.195078678082417301e-01 4.396900166597575432e-01
4.395443420357586506e-01 4.403902063846868997e-01
4.597477241215028876e-01 4.401556232939771718e-01
4.802407321378591165e-01 4.400090207357676975e-01
4.999053797091406737e-01 4.397045530843530226e-01
5.194672320802908860e-01 4.391887079938391891e-01
5.403984498817501203e-01 4.390318272650294285e-01
5.604668392889166073e-01 4.405080596697732997e-01
5.806120887267485209e-01 4.402832862050823914e-01
6.009047107483387329e-01 4.397648831267302882e-01
6.199176607824680163e-01 4.395780011353803141e-01
6.390204983492144830e-01 4.398756614182162128e-01
6.599979787102060458e-01 4.399277996008464919e-01
6.790726804502363878e-01 4.393199861306277265e-01
6.995463018818147694e-01 4.398187873302770168e-01
7.194106126484088870e-01 4.397283245961555731e-01
7.395746130721746470e-01 4.392167895267708455e-01
7.607525792853557789e-01 4.402156758039034723e-01
7.809667677444026568e-01 4.402067107985317973e-01
8.002303488960665900e-01 4.397277857375377907e-01
8.206100214024562023e-01 4.399251562258912895e-01
8.406466915167117859e-01 4.399343757606468674e-01
8.604783308432281119e-01 4.403249804140313972e-01
8.797932507423452675e-01 4.391821366306666863e-01
8.994653818312391413e-01 4.398811130061849872e-01
9.199496930022225127e-01 4.394298527996005621e-01
9.395222382003155515e-01 4.396481333406772607e-01
9.600953417770651255e-01 4.391788221179770968e-01
9.798138286994013679e-01 4.403638446170472509e-01
1.000672796695885935e+00 4.400320289534484508e-01
8.999588043470518189e-04 4.604710037598700456e-01
2.057981705219893639e-02 4.592702727465728385e-01
4.001089322909846119e-02 4.590710317346275438e-01
6.033721190073618179e-02 4.596502668738790542e-01
8.075960563315068286e-02 4.592615806837891390e-01
9.914885710399719276e-02 4.597909443771167615e-01
1.193164710059784611e-01 4.600998862202814177e-01
1.398671672780452679e-01 4.590466413501868015e-01
1.594868559715302281e-01 4.593058941068990375e-01
1.793571153964735321e-01 4.609729530128335862e-01
2.001605339802962347e-01 4.605572974417339593e-01
2.197706527351837580e-01 4.593617743398885622e-01
2.396713289253482870e-01 4.603916438886064832e-01
2.598255097098585709e-01 4.590203689268612663e-01
2.801110009755977126e-01 4.600232490863274126e-01
3.003627785170713271e-01 4.590558391025217344e-01
3.207773153329545046e-01 4.599235515241107963e-01
3.397219536550350472e-01 4.595780162571385663e-01
3.606995557839077216e-01 4.595300443994833062e-01
3.796001213502178673e-01 4.607810992398354011e-01
3.999395938797246086e-01 4.590963776655747619e-01
4.192434559784905534e-01 4.605075593750141971e-01
4.396513009375544456e-01 4.596090106089528171e-01
4.595905020681056441e-01 4.609454417601100973e-01
4.799715609706383668e-01 4.607917587031694073e-01
5.005890429128206920e-01 4.605754669159444203e-01
5.205540858127422066e-01 4.596119213559884953e-01
5.406488784069817255e-01 4.599822624143182770e-01
5.593486130082137020e-01 4.595052383234873306e-01
5.800587026743360131e-01 4.599630412409555502e-01
6.009735687802926218e-01 4.602389218159456674e-01
6.202431719840337809e-01 4.591049854761760640e-01
6.391351460641457871e-01 4.596043766186057589e-01
6.598956419938351026e-01 4.608584110323208916e-01
6.791039454332349345e-01 4.604464008709361345e-01
7.002426941663663085e-01 4.594882700062886682e-01
7.208346564977377025e-01 4.597617558227933277e-01
7.406722193949820676e-01 4.595472247424443046e-01
7.601334831702374339e-01 4.605549372866603597e-01
7.807272610054651896e-01 4.597157361225108207e-01
7.994224918880765696e-01 4.603087530210486222e-01
8.202807402280615223e-01 4.590942115509633048e-01
8.402036969609061323e-01 4.608846327041102309e-01
8.594929370497413901e-01 4.602545103713108210e-01
8.808333057014364753e-01 4.597700569313738495e-01
9.006377757203534173e-01 4.607928119359852581e-01
9.190968600713030900e-01 4.595862306035810030e-01
9.394872735026196242e-01 4.608173483420431871e-01
9.602009760933588600e-01 4.592469663851828643e-01
9.797631811241092059e-01 4.595439548291165299e-01
1.000989173939996313e+00 4.607604263826594049e-01
7.017344967821899024e-04 4.792185139690202100e-01
1.976295977525480488e-02 4.798822645742488180e-01
3.964551142937230988e-02 4.807722294816468289e-01
5.991057490780639372e-02 4.805292305859081292e-01
8.016494904647493425e-02 4.798052305773368720e-01
9.917723060179213512e-02 4.807127382024589668e-01
1.199613582844295812e-01 4.791455864491804828e-01
1.399555703874349188e-01 4.790900162538031526e-01
1.596367107270562358e-01 4.807952678469498142e-01
1.796878144266955968e-01 4.796648587829380750e-01
1.996078732014176516e-01 4.801397757977476366e-01
2.199979917827381559e-01 4.797626931311730902e-01
2.407042544539742535e-01 4.799364990570919587e-01
2.606750330694683759e-01 4.798072002185263529e-01
2.797028035332543849e-01 4.793525023891241910e-01
2.991351904237673498e-01 4.801434204916157356e-01
3.197126042757585940e-01 4.792922159162333884e-01
3.400533099980050933e-01 4.804356238775023824e-01
3.602595692759011370e-01 4.790383045201099810e-01
3.797405424752937075e-01 4.803435321729801477e-01
3.997918483930360534e-01 4.798789182658637076e-01
4.205782436977540950e-01 4.793089146404882483e-01
4.393417669305892392e-01 4.805350000136174859e-01
4.608401109884016633e-01 4.793285195672958299e-01
4.791165342815578154e-01 4.806336800966837797e-01
5.001341336143171334e-01 4.794880625238084337e-01
5.190936153143342890e-01 4.801008117566993860e-01
5.393062099004494181e-01 4.808005556090444443e-01
5.608106104662325953e-01 4.804711899687391652e-01
5.809670248270405457e-01 4.796109238323353341e-01
5.992368485185302074e-01 4.802864097370795338e-01
6.194886603443460205e-01 4.803909358607071356e-01
6.391465031637505456e-01 4.796848366432020505e-01
6.603152663533944366e-01 4.808738623098208764e-01
6.791712424121171265e-01 4.799035834481755192e-01
7.008923399138934363e-01 4.791075558251414734e-01
7.199108805875249484e-01 4.804956163338012232e-01
7.399595157127777378e-01 4.807051254923309647e-01
7.598060949080223114e-01 4.796121041356011250e-01
7.790508861858114198e-01 4.799846232766249443e-01
8.009604236611368444e-01 4.808271393761870405e-01
8.190015364698832734e-01 4.790637583936914745e-01
8.391171879247363297e-01 4.807182187687641939e-01
8.597285697023313578e-01 4.795522233356638298e-01
8.804856006840404703e-01 4.796759792280781975e-01
8.997659840678398080e-01 4.803952539178256709e-01
9.207854059045142980e-01 4.793551281313979673e-01
9.394069897593201324e-01 4.793980737629727207e-01
9.608886543864313401e-01 4.801190884339934239e-01
9.806413333229470064e-01 4.793788877476137245e-01
1.000727579829025604e+00 4.795967011502357269e-01
2.401882605613339140e-04 4.994331034788658807e-01
2.002567057345013696e-02 5.005068009267656937e-01
3.935306366395649458e-02 5.009282801703732746e-01
6.069789453381393279e-02 5.004068234822496297e-01
8.050747915366213148e-02 4.995683078696414037e-01
9.918531998469139188e-02 4.996507446299244259e-01
1.192651122629183047e-01 4.996689016237798597e-01
1.405346737657348632e-01 4.993426902163844439e-01
1.591482847815712531e-01 5.006154701196741108e-01
1.808650580132541985e-01 4.998206895770933578e-01
1.994304565813341812e-01 5.007702006212486623e-01
2.191138496239214695e-01 4.996939409634784113e-01
2.406105359948191857e-01 5.004627122020313124e-01
2.605238511064956741e-01 4.999616393336667741e-01
2.804076997944205951e-01 4.996082548074766705e-01
3.007308824479940079e-01 5.005758740829003850e-01
3.208842600416528801e-01 5.005311135904340070e-01
3.404566954983083704e-01 4.993789701784656088e-01
3.601385359123283059e-01 4.991515475899693244e-01
3.808341550609029569e-01 5.005960866524684638e-01
4.000694768961029490e-01 5.006657024948257817e-01
4.207376589530721911e-01 4.997152824053686659e-01
4.403459809695570715e-01 4.992633740371897333e-01
4.590989380942664955e-01 5.005469427694517748e-01
4.794358889806591972e-01 4.998103370140696278e-01
4.999790489025641715e-01 5.008890595613525454e-01
5.205559890186751693e-01 5.000975779606138261e-01
5.406175321978821113e-01 4.994982232559042057e-01
5.591717858458782331e-01 4.995099443113983351e-01
5.801914420955223139e-01 4.996723605265012136e-01
6.009767599757430689e-01 5.001045494526604740e-01
6.201365854124081256e-01 5.004838383135309376e-01
6.400300544777932643e-01 4.993475258622050994e-01
6.594028037832582179e-01 4.999074583610702005e-01
6.795058607074048185e-01 4.994142380280704452e-01
6.997355897436502437e-01 5.006044098728962277e-01
7.207298615022689203e-01 4.995267227874697902e-01
7.393952891799188132e-01 4.990719294994441224e-01
7.590185461654641585e-01 4.997334918165393658e-01
7.793872488348511096e-01 5.000072566691661224e-01
7.992628396103973465e-01 5.002535179574928437e-01
8.201146269994906701e-01 5.008278269904667956e-01
8.406213868630491026e-01 4.992432291210375794e-01
8.600939760374730625e-01 4.997340211808893318e-01
8.790822568949957505e-01 5.001002481688354706e-01
9.009513614203265019e-01 4.992904670268311640e-01
9.190099463905748722e-01 4.993967140783130976e-01
9.398594816630718718e-01 4.995284708763812476e-01
9.603865873471866266e-01 4.995345247378347175e-01
9.807253943238204430e-01 4.992565318692066545e-01
9.993108025674396488e-01 5.009387546008567949e-01
-8.534170999593828711e-04 5.205099996480869740e-01
1.916753552285090090e-02 5.193174802612051666e-01
4.024941887383078065e-02 5.206496728439798938e-01
6.023367187154787805e-02 5.209926261847396267e-01
8.097253012659955118e-02 5.192993650521031679e-01
9.993272820887218189e-02 5.199387510791767530e-01
1.193732838777276095e-01 5.203174480105691169e-01
1.407398459128663126e-01 5.204786293861306534e-01
1.605778241123932970e-01 5.195217906747759962e-01
1.801317953996899590e-01 5.193543840416258162e-01
2.005264833371975253e-01 5.208607113640939534e-01
2.199960151969686251e-01 5.200360027632359161e-01
2.404772688824702853e-01 5.207873684303846451e-01
2.591840674353149132e-01 5.205071059837673708e-01
2.807909533449827744e-01 5.194169146624038058e-01
2.995901648622936175e-01 5.199411855109128400e-01
3.201900894800577269e-01 5.199158605307471204e-01
3.401465102917251571e-01 5.197763729988594816e-01
3.598435096558770807e-01 5.196213008983311399e-01
3.803077237293154278e-01 5.208756796803918343e-01
4.009714823375028492e-01 5.197645586671023610e-01
4.190895675091508843e-01 5.202689080887422657e-01
4.409070311010949705e-01 5.209056885508180912e-01
4.603732774239303605e-01 5.197491427650215989e-01
4.791664401917286042e-01 5.199238160613727233e-01
5.003100286279918985e-01 5.204452490185447200e-01
5.203233682907751900e-01 5.205734285279219886e-01
5.392253548012642117e-01 5.200354202955002059e-01
5.599033258997220264e-01 5.200022916948530138e-01
5.799319189636600314e-01 5.202093570402543943e-01
5.992132144706795449e-01 5.190212949095099892e-01
6.198733707840443641e-01 5.201771422662383459e-01
6.398483606599724149e-01 5.200294571327536142e-01
6.598017767165841319e-01 5.206255093470512074e-01
6.806203207745478156e-01 5.193021207578482068e-01
7.002475876327626247e-01 5.200464653739552690e-01
7.191120427590297348e-01 5.191761479712992955e-01
7.406281990415485295e-01 5.204318352602601561e-01
7.593156401133868139e-01 5.201736022539508175e-01
7.807871713677237979e-01 5.200464073545993937e-01
8.002025082488249952e-01 5.203539631628233408e-01
8.200589606879505888e-01 5.207586116779795438e-01
8.395105980964698844e-01 5.194513482246436720e-01
8.592017371770372947e-01 5.198888125601731636e-01
8.796532373209916544e-01 5.199996211964051929e-01
8.993493043542848397e-01 5.199612290380192237e-01
9.199922050907087812e-01 5.196113316374821878e-01
9.406086152414340207e-01 5.200106459967387407e-01
9.601892175248257777e-01 5.209044811800139785e-01
9.807539098194709704e-01 5.202899462136449937e-01
9.990106072050695118e-01 5.202885846484313070e-01
-3.901538252785153021e-04 5.394940286564560150e-01
2.021051761959584761e-02 5.393522412859447224e-01
4.047188415015109952e-02 5.405527012361395212e-01
5.927566569891750542e-02 5.393039327072484124e-01
8.085057015582761131e-02 5.390610908420647718e-01
1.005962374048986613e-01 5.404938303182624804e-01
1.204065757843223589e-01 5.390676047795263104e-01
1.408836567673448226e-01 5.394109368005660654e-01
1.607456155930881980e-01 5.400014792624220350e-01
1.796512918546994686e-01 5.393496683383159906e-01
1.990229534264594258e-01 5.394685813053946566e-01
2.192325196460825076e-01 5.390133126401025487e-01
2.403296027959672121e-01 5.409543395556988266e-01
2.600288305057937288e-01 5.406408363090553504e-01
2.809407752345550735e-01 5.391614932708596042e-01
2.998508638410252169e-01 5.398435768210965158e-01
3.194975375276509211e-01 5.404351286980114688e-01
3.401075055643287826e-01 5.393358489478874418e-01
3.608915653972396553e-01 5.392385671303255856e-01
3.790993661005235826e-01 5.405116688249137491e-01
3.998547396505493512e-01 5.403051978794618515e-01
4.190586560554830364e-01 5.391600359104246065e-01
4.395689834045903299e-01 5.396554311545546101e-01
4.600556250177320061e-01 5.396362731369410692e-01
4.794631590324280879e-01 5.409023565574874182e-01
4.992653955452677761e-01 5.400050555799169594e-01
5.194473359298189541e-01 5.406237173368674265e-01
5.402382347901775184e-01 5.402409915624916126e-01
5.598708813506777515e-01 5.399165808289189128e-01
5.809843703434260931e-01 5.398496554731714303e-01
6.003149344159092182e-01 5.391763427568360134e-01
6.200491668317837934e-01 5.405116431143600630e-01
6.399376986149841740e-01 5.404546337244607868e-01
6.603285213434685330e-01 5.392197797146294214e-01
6.799542634993998025e-01 5.390624028314011662e-01
6.991818858229227329e-01 5.403464539589765137e-01
7.194397364583181576e-01 5.391012797983825156e-01
7.399367994516495850e-01 5.403964249423828248e-01
7.595603808343296404e-01 5.393812011104911486e-01
7.794615952942904880e-01 5.390461778681400196e-01
7.990834789449733355e-01 5.399248635894708936e-01
8.194307959704175692e-01 5.398559598818601923e-01
8.408265148930508248e-01 5.406084766653452833e-01
8.606534547009982994e-01 5.408580472329042044e-01
8.803339539119519053e-01 5.398754090811628270e-01
8.991466716496455680e-01 5.404434127503757734e-01
9.192223580886130785e-01 5.396067732957554597e-01
9.395612172382216132e-01 5.408757071692457119e-01
9.607332390184407656e-01 5.395091864046669405e-01
9.797495100602563456e-01 5.399546969941148022e-01
9.990954356605009634e-01 5.390384610275839039e-01
1.381977885344426622e-04 5.600004742921557144e-01
2.025892731757765117e-02 5.607568313244685188e-01
3.927666108884275004e-02 5.607919615218909248e-01
5.941921446593353279e-02 5.608453579683879697e-01
7.931720201852607288e-02 5.597989662849545134e-01
1.004728824892868883e-01 5.594004079186279954e-01
1.192343445303197663e-01 5.595374671513262399e-01
1.396728664509011841e-01 5.607718471599135723e-01
1.595014813171840573e-01 5.603637452768497340e-01
1.806697225387727535e-01 5.590267011915732720e-01
1.995475256684427490e-01 5.608054533129190888e-01
2.201634175550671590e-01 5.593386253855753276e-01
2.399863410700185939e-01 5.598004195471874000e-01
2.606708439865035865e-01 5.605852196647638230e-01
2.796483558810740067e-01 5.609661293929655290e-01
2.990955769735637593e-01 5.608193035073403276e-01
3.191945340656487384e-01 5.601085498372090354e-01
3.398378042628268925e-01 5.606468418586370017e-01
3.599610123223841995e-01 5.595628238498270290e-01
3.804256299050722823e-01 5.597640337988388781e-01
3.998503542547327538e-01 5.606324997161615808e-01
4.197124103148053842e-01 5.600600976454804814e-01
4.406174861265145237e-01 5.606534199459340950e-01
4.603672762955491327e-01 5.604196546411476243e-01
4.791903723619890809e-01 5.600904607649772604e-01
5.001959392512962399e-01 5.592822088300121175e-01
5.207766773549958872e-01 5.603513566446811645e-01
5.392062943876124725e-01 5.592434603347697930e-01
5.592071316942720527e-01 5.592896395838385937e-01
5.801794883075730436e-01 5.591950924029130965e-01
5.998175596456699621e-01 5.595773226088804897e-01
6.203071165963449651e-01 5.604246683133905504e-01
6.402767202199696195e-01 5.601908176741342560e-01
6.601124001222621329e-01 5.605351924575100453e-01
6.800025535243341412e-01 5.594281912729892614e-01
6.992188215142407515e-01 5.602000964400605243e-01
7.206100396382330020e-01 5.604353071563251687e-01
7.404155956397857619e-01 5.605543708938482972e-01
7.591613067988607355e-01 5.607014908334256864e-01
7.790625392251891990e-01 5.601191244895085131e-01
7.998309541483975549e-01 5.592635334238638123e-01
8.201462464845354905e-01 5.592299767329713678e-01
8.391011524808331679e-01 5.604217265645863311e-01
8.607830690250526384e-01 5.598810927480596389e-01
8.806129242269079560e-01 5.609078525881919797e-01
9.004611462535087041e-01 5.598433607680999291e-01
9.208868068858131473e-01 5.594945273914191386e-01
9.394771176141019087e-01 5.603397726462948647e-01
9.606504727838161006e-01 5.595219091893680607e-01
9.796273564264097455e-01 5.590555707757893789e-01
9.991897467498059848e-01 5.596594589059188385e-01
-8.104854495338067750e-04 5.790445569666670123e-01
2.054114071025474678e-02 5.807667178857867096e-01
3.927306566778862584e-02 5.796859493271185881e-01
5.903175637924354402e-02 5.798411446825119109e-01
7.923889524012348029e-02 5.801361730435170561e-01
1.003547710927278902e-01 5.804323173204465336e-01
1.192086135525720070e-01 5.805983943961040561e-01
1.406766646511252994e-01 5.795423853319273677e-01
1.609470951059402966e-01 5.796750298501129883e-01
1.795151054833449000e-01 5.793166537866804022e-01
2.009244735450945174e-01 5.809690137873799731e-01
2.205667235214706090e-01 5.796003182285833777e-01
2.393726337915867142e-01 5.806321912556151599e-01
2.606391732997764832e-01 5.803834137449472852e-01
2.790282572771580760e-01 5.791795405498533222e-01
3.001426091782514183e-01 5.790789906823832212e-01
3.206358500395830036e-01 5.809555280786296017e-01
3.409551573904413546e-01 5.806592922942589441e-01
3.590772551442347749e-01 5.792268832500625519e-01
3.809577990588296492e-01 5.800842874991695153e-01
3.992243669197838574e-01 5.790095973925389883e-01
4.192305340113260947e-01 5.807571948183627430e-01
4.395986777718050020e-01 5.804918582341723754e-01
4.608747326734687899e-01 5.797097994851251324e-01
4.808627128827748232e-01 5.807644501253783620e-01
4.992432355634273677e-01 5.792556638563345350e-01
5.208024577487551099e-01 5.806759243334361775e-01
5.406488450337630924e-01 5.803337109078557932e-01
5.609160760194500384e-01 5.798435775665153891e-01
5.806374417844718527e-01 5.805487501720958399e-01
5.998724984369697699e-01 5.795838395000619814e-01
6.192297941653358562e-01 5.809058002693029410e-01
6.406383737380333399e-01 5.804862039649221206e-01
6.595029513273229504e-01 5.806402187929458059e-01
6.793924667785180560e-01 5.802705850437569479e-01
6.993242654473658115e-01 5.799054137512349438e-01
7.202221380637441328e-01 5.804383075596589725e-01
7.408348640726705181e-01 5.809156677869373731e-01
7.605210915270531613e-01 5.790899347100034733e-01
7.797740989329680072e-01 5.804527130434281590e-01
8.007365103723582678e-01 5.790447508262142051e-01
8.197989855710351437e-01 5.808705730610661533e-01
8.408552344841241366e-01 5.807682901474265913e-01
8.593062648087550492e-01 5.796440344843846182e-01
8.808559386390321100e-01 5.808397155996573025e-01
9.009274013718159280e-01 5.803998809625413591e-01
9.204202155782791328e-01 5.795044753944471605e-01
9.404206293425588781e-01 5.795263778832143720e-01
9.606840651863235436e-01 5.802098054513563641e-01
9.795670113606183005e-01 5.792971032902332063e-01
9.992487386773774016e-01 5.793061861112474009e-01
8.322914610596914876e-04 5.997375153719870511e-01
2.013391909367052285e-02 5.992940373192775505e-01
4.079342261820631532e-02 6.009840042189041887e-01
6.002949805503133424e-02 6.008999771200738138e-01
8.094022732502918760e-02 6.003513103374423787e-01
9.928586506522696364e-02 6.003202499165566364e-01
1.193648595388510508e-01 6.007904220003528195e-01
1.407832834696000901e-01 5.993610929820155642e-01
1.597074463244988474e-01 6.003670503018150306e-01
1.794801699865301303e-01 6.006853859753493730e-01
2.000149039732385947e-01 6.002943166321760282e-01
2.199100431054031579e-01 6.006163751807088724e-01
2.405828723157804050e-01 6.006084757533689533e-01
2.597303305437917431e-01 5.997153608236559519e-01
2.794852921168187176e-01 6.007990417180343323e-01
2.992349921440504712e-01 5.997106459448714455e-01
3.190681933065389053e-01 6.003116652331342840e-01
3.409194091476309141e-01 6.000714769348981514e-01
3.590697130997392295e-01 5.997053485201022660e-01
3.803234347468073540e-01 5.993229350465258953e-01
4.000394243470916100e-01 5.996753115767866626e-01
4.190899925593977171e-01 6.005664798145907701e-01
4.395799504990589024e-01 5.993625874501328221e-01
4.603148561428508923e-01 5.998801289183367524e-01
4.796490096375596868e-01 5.992056415660590440e-01
5.009753894753113945e-01 6.001867743421902546e-01
5.198865936641845487e-01 6.001737374382150048e-01
5.399066296084508165e-01 6.005785356018923382e-01
5.607322529352513074e-01 5.996042506356037416e-01
5.808612566044780712e-01 5.995904639766820310e-01
6.002722490708725100e-01 6.008863420283834245e-01
6.203951444312535424e-01 5.991075600755864095e-01
6.402435018561519753e-01 6.007121901648210249e-01
6.591051632360892532e-01 5.994015247305998217e-01
6.798202069878891418e-01 5.997790954207991021e-01
7.009614757633202409e-01 5.991716789380975294e-01
7.193539869895609895e-01 6.002664198832745601e-01
7.392244502497403724e-01 6.002352082645695530e-01
7.602620188885540475e-01 6.001043584898619887e-01
7.798438661087554458e-01 5.999377346337299022e-01
7.997406101406949741e-01 5.997749700757644131e-01
8.196959579688792852e-01 5.996118379565756884e-01
8.393449079114949640e-01 6.001244790420314779e-01
8.602129346065949811e-01 6.000900722811707277e-01
8.800161083255809702e-01 6.006218131624134760e-01
9.008259695617486518e-01 5.991247881804988573e-01
9.198107171670873994e-01 5.999404685308143970e-01
9.391979790512688941e-01 5.996658845357190071e-01
9.598354799651344083e-01 5.990810842143550197e-01
9.798651973676913984e-01 5.992039556847570392e-01
9.998113945360586063e-01 5.993979919704814918e-01
-7.965147261402442990e-04 6.191282906512620698e-01
2.002938299874662889e-02 6.190058872925920941e-01
3.979446289079868748e-02 6.191206805093761867e-01
6.037706017219070243e-02 6.202985175846612576e-01
7.930698395091681507e-02 6.197275592947554257e-01
1.004477481508765785e-01 6.192560639113973142e-01
1.206256463297931125e-01 6.203229705263836324e-01
1.408826760953685309e-01 6.202036985963147453e-01
1.590891805018526672e-01 6.198182488898433817e-01
1.803772235796175516e-01 6.199383315900746094e-01
1.997434972080575910e-01 6.195011849719969099e-01
2.203797759186205407e-01 6.193111762480444371e-01
2.405270842423670452e-01 6.195619549645228208e-01
2.601549440543824976e-01 6.208435508302702077e-01
2.801863298134580904e-01 6.207379189549634413e-01
2.991787513873851445e-01 6.200206242385939426e-01
3.203087153960423872e-01 6.193246856426046776e-01
3.403922989121672127e-01 6.203184404494352933e-01
3.599178253214727619e-01 6.205884230984385352e-01
3.790063990748001044e-01 6.208568810304270214e-01
3.991819374675837362e-01 6.205405181196793629e-01
4.193125032424153686e-01 6.190235686606955223e-01
4.401945782483201453e-01 6.200983970616604779e-01
4.604879470675090070e-01 6.207230811218197308e-01
4.799321106362659517e-01 6.200506358360942105e-01
5.001761022311819183e-01 6.196670944942606063e-01
5.206020053178994633e-01 6.205256899014006677e-01
5.393175491538071409e-01 6.203811215083676611e-01
5.594289778312947492e-01 6.195682962476960487e-01
5.801485540374639038e-01 6.198803201577739452e-01
6.001557900780930543e-01 6.194727964940396348e-01
6.205169893248160262e-01 6.192229879004010895e-01
6.390154416714378671e-01 6.194120272612800848e-01
6.600056023549245587e-01 6.207013777776962948e-01
6.796796849261688145e-01 6.191749901353280627e-01
7.009731115323846184e-01 6.203649059017730671e-01
7.195661508570049270e-01 6.194556720499655444e-01
7.393000693629719899e-01 6.192231125323086616e-01
7.604379421427628349e-01 6.192314161330038091e-01
7.803592092619583420e-01 6.198042560958429981e-01
8.002549563462212356e-01 6.197356088690325615e-01
8.192340747978386073e-01 6.190007535590875687e-01
8.406682593624048572e-01 6.206534375852531538e-01
8.592603311193043325e-01 6.195504773079826277e-01
8.799108161330674305e-01 6.208736590928488619e-01
8.997342033010199414e-01 6.201161797038270418e-01
9.190162208427830048e-01 6.191186479714795299e-01
9.404760062310472124e-01 6.200257919399241313e-01
9.591312736325854349e-01 6.204456809546703422e-01
9.794062728844914467e-01 6.208037415228191414e-01
1.000976081416276475e+00 6.208991897870397292e-01
-6.355609799439296791e-04 6.401845595730041305e-01
2.075524637539043205e-02 6.402509473801936135e-01
3.913517815191206589e-02 6.395218730105073357e-01
6.034173023843509426e-02 6.397597809623092324e-01
7.932690317575087635e-02 6.401310584886636956e-01
1.007067134454319862e-01 6.403608344347776482e-01
1.195280117035708439e-01 6.393853360411332343e-01
1.392210025185137423e-01 6.395496340608805008e-01
1.601827250993204943e-01 6.408216331241526342e-01
1.795373333921601311e-01 6.404940562080051469e-01
2.008992459302456624e-01 6.397323875948510707e-01
2.205481770553402443e-01 6.409847198696548842e-01
2.394874544777380043e-01 6.400955949801716560e-01
2.607504299364556410e-01 6.392762897400279254e-01
2.791516266080412700e-01 6.402766533367578727e-01
3.001879783051035200e-01 6.408131565963305354e-01
3.203165310885797701e-01 6.408139429379149377e-01
3.400442449490380659e-01 6.402524095880902655e-01
3.606465939465337556e-01 6.398250252530959248e-01
3.798118951863370674e-01 6.403983686659688868e-01
3.991208534641990102e-01 6.399240264700239988e-01
4.192985941678404327e-01 6.399313630096330474e-01
4.390269340382829122e-01 6.391020367940871694e-01
4.600727767879659313e-01 6.396107844786563801e-01
4.804110781365236171e-01 6.401185729764559129e-01
4.999719146349050347e-01 6.407167402866646988e-01
5.190987088335778932e-01 6.408716598137850218e-01
5.391690533073201230e-01 6.390964093098733256e-01
5.609235348573914370e-01 6.393243449768956088e-01
5.799240192454054865e-01 6.397289058260213768e-01
5.995372452223963755e-01 6.400248639310208709e-01
6.207625399890982498e-01 6.398486315234757082e-01
6.402594425780704368e-01 6.409107871633927811e-01
6.598994084939781013e-01 6.396506965010567702e-01
6.799669794800299316e-01 6.405936983977075228e-01
7.003769998492573867e-01 6.409259500775257301e-01
7.196762332157899955e-01 6.408723732453002198e-01
7.397613322298711713e-01 6.390294194691150675e-01
7.602887903611897924e-01 6.408761252500987382e-01
7.794770409337051786e-01 6.407981528703805552e-01
8.006817514163192540e-01 6.396381123429902837e-01
8.205676047140718632e-01 6.396506255541833941e-01
8.402532475556809821e-01 6.399998419563834862e-01
8.594140971181587485e-01 6.398597413553482882e-01
8.798016885061044068e-01 6.391587721751045281e-01
9.007579195918746784e-01 6.395914381159547579e-01
9.196445054813749964e-01 6.409075048437795630e-01
9.397950956404896861e-01 6.397913129433659973e-01
9.606827522018179799e-01 6.396909419531228158e-01
9.809061230277381638e-01 6.399521122829939790e-01
9.997567514058649518e-01 6.396373249827840279e-01
-3.794650380765205062e-04 6.609497326314345278e-01
1.997518897979127725e-02 6.591343506446181166e-01
3.915576885732204721e-02 6.605581010199023106e-01
6.079754569911671042e-02 6.609196544797656392e-01
7.914438770274284662e-02 6.595044374734616577e-01
1.006586746540010097e-01 6.606463281377507046e-01
1.206483097089282447e-01 6.593442337853588908e-01
1.405263079116386149e-01 6.604799904773472896e-01
1.608083211610744634e-01 6.598916434578655510e-01
1.802979560725265773e-01 6.594026951296542149e-01
2.004887512328347998e-01 6.590334792232569461e-01
2.207146536784565793e-01 6.603468175487671177e-01
2.396279232028266648e-01 6.593997379557211547e-01
2.599437976964144581e-01 6.604829890483944199e-01
2.808554875099470438e-01 6.609276967934154534e-01
3.000811031602010348e-01 6.595953179939123556e-01
3.192490454369343866e-01 6.604559538797235563e-01
3.401914845376214913e-01 6.594384916596537360e-01
3.600705420764585551e-01 6.597862861788109656e-01
3.805882429033547454e-01 6.591682378051005875e-01
3.993828401698431563e-01 6.593602994922007632e-01
4.199604845691554122e-01 6.596577719167273646e-01
4.401851698215432651e-01 6.599716163068223285e-01
4.596838995972757358e-01 6.603700102729480603e-01
4.801458389336303312e-01 6.592502739982635251e-01
4.997534586621126818e-01 6.602102269302380089e-01
5.202443662610954922e-01 6.599191911884670914e-01
5.393730476351732417e-01 6.606592854058721542e-01
5.600545540850836446e-01 6.602798943072052396e-01
5.807307340587157807e-01 6.590918397637911541e-01
5.992406969870726074e-01 6.604610668744342883e-01
6.192045076062031583e-01 6.590105951992495381e-01
6.409553360967741309e-01 6.590935900978028839e-01
6.607213905010955735e-01 6.609610024173245835e-01
6.797804382364575071e-01 6.602417004786454990e-01
6.992271777343664896e-01 6.609935140571281398e-01
7.207893953700791334e-01 6.595841246813817227e-01
7.391487239484783034e-01 6.605517470669587388e-01
7.609990314186287907e-01 6.592951857140748606e-01
7.807881142212111936e-01 6.607238142507543266e-01
7.994222908983120712e-01 6.593663951106999432e-01
8.194016847467777698e-01 6.595614419564626019e-01
8.398415746654633862e-01 6.594152208033204898e-01
8.596417435837032661e-01 6.601468944123554117e-01
8.801939708289386877e-01 6.609986289922225033e-01
8.993051029995359213e-01 6.607936342644538108e-01
9.194846131817647761e-01 6.594130303650618252e-01
9.407720239322354683e-01 6.601440099245583504e-01
9.603938734747916595e-01 6.607950479551697454e-01
9.805299599316719128e-01 6.605088926479335543e-01
9.996748222439025833e-01 6.596357793968360417e-01
2.347294922629920150e-06 6.797758706569325682e-01
1.938270197403597558e-02 6.804612861466204921e-01
4.054835369203010909e-02 6.808278716426666710e-01
6.030443565135452239e-02 6.800267789751907044e-01
7.971781967798620416e-02 6.798050708874496806e-01
1.006455061084246400e-01 6.804666527845930624e-01
1.192053948428083848e-01 6.801855889406147604e-01
1.407873713117742120e-01 6.806889964090468981e-01
1.597578912742211033e-01 6.806481157815740257e-01
1.806879930071535467e-01 6.802394592909054571e-01
2.007536690659307288e-01 6.792918283324559381e-01
2.208741148126116827e-01 6.806950584778947988e-01
2.398081547463692120e-01 6.805986605812531787e-01
2.600061466448964631e-01 6.805821324209615497e-01
2.796509454442028808e-01 6.803121223483820090e-01
2.991396977959923653e-01 6.809618773370089695e-01
3.204284242753022149e-01 6.808119519360354976e-01
3.403160115033126987e-01 6.803605027871104660e-01
3.608015457713577012e-01 6.809921637481543000e-01
3.797440151795840602e-01 6.795922947968097150e-01
4.005034867904158635e-01 6.799634591727351518e-01
4.209990067962370852e-01 6.801245616311318853e-01
4.392168217249113327e-01 6.790879218788903326e-01
4.605002359750198226e-01 6.796918595205474478e-01
4.795538592170549008e-01 6.803514741988195835e-01
4.994826365850498773e-01 6.797481178976205740e-01
5.197581332335007298e-01 6.805595678163937068e-01
5.404395002850929108e-01 6.808413566258745275e-01
5.595584754969076258e-01 6.809922146945053267e-01
5.800839956236150119e-01 6.797250054528549690e-01
6.008822366234529699e-01 6.793543185335053636e-01
6.209218150993528473e-01 6.790438523620758726e-01
6.393192304738164466e-01 6.800820472438570130e-01
6.595411281517148394e-01 6.804583959630410295e-01
6.801844447355852585e-01 6.795006064562646442e-01
6.999013898236702280e-01 6.790304778982499956e-01
7.208117283850051793e-01 6.791021543012980555e-01
7.396375493437802318e-01 6.808129868923207262e-01
7.600360320707741923e-01 6.800900699559704332e-01
7.802990557700414387e-01 6.803988919290058224e-01
7.996452319112716811e-01 6.792367379761380386e-01
8.202396209834659224e-01 6.799401878507247421e-01
8.402223105778133805e-01 6.809130979108503068e-01
8.601392960877514149e-01 6.793930815133980561e-01
8.796739876186635554e-01 6.807575406537939022e-01
8.995219573064390239e-01 6.796099921263195620e-01
9.208863540987773932e-01 6.799581567174328711e-01
9.403693190963028359e-01 6.808669337048152137e-01
9.607148074360585266e-01 6.790441503319719629e-01
9.800022159069516903e-01 6.803679720923492269e-01
9.992758364635279111e-01 6.793571047740259994e-01
5.505288611681860220e-04 7.004762592554425460e-01
2.096525083569271419e-02 6.991134495771423873e-01
3.910098326469872015e-02 7.009781914551191928e-01
6.040978956978967918e-02 6.991952758325327144e-01
8.032451391122340245e-02 7.002933099883930090e-01
1.003722540934375573e-01 7.006591763436230691e-01
1.204610993542129666e-01 7.001041590460701514e-01
1.397519620636948345e-01 6.993963582008720925e-01
1.609684123382917609e-01 6.998944641450794979e-01
1.795425338880386468e-01 7.003017405389136973e-01
2.003499593933964207e-01 7.001894843443263738e-01
2.207555122701422290e-01 7.002143984002239252e-01
2.397637804835682229e-01 6.991862229401162310e-01
2.592413742745355854e-01 6.999875704902143170e-01
2.795221841146917074e-01 6.992873502866393531e-01
3.006618258632390850e-01 6.999085335751676906e-01
3.204569933879040100e-01 7.007027713953566384e-01
3.391081170098766973e-01 7.009125321026693500e-01
3.601081602518910740e-01 6.996597058294975469e-01
3.799720173240335175e-01 6.994467151484780043e-01
3.996645100376516324e-01 7.002191869519891476e-01
4.193868835749970936e-01 6.999007199600706386e-01
4.395669438532276430e-01 7.005589943775391015e-01
4.594800637496460061e-01 7.004588941203198083e-01
4.790264787678489844e-01 6.998770318145334235e-01
4.999469975518830989e-01 6.998123378920865223e-01
5.200378054207966949e-01 7.006904601820032052e-01
5.400458915274810590e-01 7.006342917077639232e-01
5.604593336681406024e-01 6.993921960827409467e-01
5.795966727541862484e-01 6.993154109886898784e-01
6.005576140301461807e-01 6.991926129473167162e-01
6.207128727376481914e-01 7.001098817007876951e-01
6.398616739149162180e-01 7.001257327851089229e-01
6.600755232848560805e-01 7.002391592803058895e-01
6.800850706832223258e-01 6.996120484998282762e-01
7.007972307748138174e-01 7.002336303112910443e-01
7.209908818532280161e-01 6.992611329368355610e-01
7.408827793596746147e-01 7.002515736155712212e-01
7.603578338378204071e-01 7.008824278752822101e-01
7.791249275832946575e-01 6.993780588562718004e-01
8.001413458625180608e-01 6.995957324525531318e-01
8.190328797770399794e-01 6.995824976230831105e-01
8.403812449840876164e-01 7.003649495093025035e-01
8.590486946359950915e-01 6.996467544315378984e-01
8.807141792501278488e-01 7.003054948209338493e-01
9.002383609342449189e-01 7.009475464829422187e-01
9.196573535159565660e-01 6.991664768055677603e-01
9.402400551722028821e-01 7.002802670727484857e-01
9.600961818589984764e-01 7.009088031878976111e-01
9.803609731042531861e-01 6.991356039476812612e-01
1.000295279324472375e+00 6.991329744492134068e-01
1.408643439886232696e-04 7.200053318529577862e-01
1.900577459840105052e-02 7.193930351326672801e-01
3.983708790052664650e-02 7.196387371122842103e-01
5.926584344177918129e-02 7.202336676631027057e-01
8.088647743545676616e-02 7.190782085685893943e-01
1.005412841867164425e-01 7.197060113781348356e-01
1.195431938884959217e-01 7.205876256646975841e-01
1.408633830679241750e-01 7.209632048738262577e-01
1.608662969075492222e-01 7.192491492387975693e-01
1.790225878161764983e-01 7.204951205412208903e-01
2.005281137982441175e-01 7.192980022377719607e-01
2.201454029649763389e-01 7.202881862679180180e-01
2.397648948190006790e-01 7.193381547326419545e-01
2.596797999311074578e-01 7.195632328578585035e-01
2.790153582420452638e-01 7.195514244519458646e-01
2.994972718404528278e-01 7.203512763036877820e-01
3.202747449939830071e-01 7.203512496000092913e-01
3.395859625456174591e-01 7.201891475647131946e-01
3.592408779865058910e-01 7.205290654935749828e-01
3.808798856468114113e-01 7.205301718831136348e-01
4.004627431382969394e-01 7.201435419108029867e-01
4.205250761017737537e-01 7.199282787182227361e-01
4.395151502050929082e-01 7.205573117328223365e-01
4.600340119406847172e-01 7.208503241977637366e-01
4.801734141658736132e-01 7.200679890660011129e-01
4.990776080064426856e-01 7.194422810685902059e-01
5.204373227977066030e-01 7.198777619615311929e-01
5.408514112952271802e-01 7.202303737182889076e-01
5.595278315339154984e-01 7.194901869761014535e-01
5.795830622515926178e-01 7.194342038735890288e-01
6.000632248494180976e-01 7.191692136230383170e-01
6.201568183437204951e-01 7.198579363036085033e-01
6.407576686302759450e-01 7.207814937594568816e-01
6.595943047892075528e-01 7.193816013355024408e-01
6.798439665510990215e-01 7.200126563494487764e-01
7.004219566504880090e-01 7.209414501614355153e-01
7.207899611373869142e-01 7.197937995364893649e-01
7.400981608281775870e-01 7.201622793570267023e-01
7.607582151873366616e-01 7.192111175107669396e-01
7.806314621167911305e-01 7.195251642001797565e-01
7.992150002148689092e-01 7.209603163738014242e-01
8.196945967389488441e-01 7.204956913276669983e-01
8.397268429803568246e-01 7.195813552330091456e-01
8.600866421304371734e-01 7.194658934178808085e-01
8.794888482995851797e-01 7.191017241926259684e-01
9.004292271201884690e-01 7.208427114050789397e-01
9.190098782743321149e-01 7.195766866119168714e-01
9.407396161803677215e-01 7.202019222172689750e-01
9.592571447293589681e-01 7.194807906983449186e-01
9.794148952040661049e-01 7.190676951624411783e-01
9.992571917626373867e-01 7.192541805085902462e-01
7.595285403368687641e-06 7.405364945000513233e-01
2.003821374023721444e-02 7.403124791942027327e-01
4.076742717786252523e-02 7.405616491341463492e-01
5.919951864555446364e-02 7.390537038695049743e-01
8.085969933235559459e-02 7.395215578942451184e-01
1.007264961747637438e-01 7.393489888202533500e-01
1.207586604924180407e-01 7.398806366879641105e-01
1.390578251902341300e-01 7.409780634657390230e-01
1.592337430372693652e-01 7.390472836174473148e-01
1.806017248544842246e-01 7.396522331934128891e-01
1.990633858400274736e-01 7.390242771349251338e-01
2.198141790851854960e-01 7.392107517082396884e-01
2.397043387833565353e-01 7.403730039495087789e-01
2.609019379351058543e-01 7.395869709699514072e-01
2.801510950784881215e-01 7.404081710842499442e-01
3.005886299985979226e-01 7.399872439969580329e-01
3.205823178813706487e-01 7.399235096801982658e-01
3.404864178863827862e-01 7.402689382878531177e-01
3.599291851260618680e-01 7.407407532517651383e-01
3.796251956346037848e-01 7.397186320398164705e-01
3.999654973506913125e-01 7.391224500720284807e-01
4.201833064425805619e-01 7.390484088591579015e-01
4.407326706796227400e-01 7.396969865773906916e-01
4.607763754103754161e-01 7.392987615285299130e-01
4.804324965859273489e-01 7.401710269907633144e-01
5.001336109982349454e-01 7.408130897153279992e-01
5.191735151776953883e-01 7.408354854936642919e-01
5.395609938482782697e-01 7.395076499096179257e-01
5.603693807623921774e-01 7.398263773225425277e-01
5.792681911346677648e-01 7.401160687075052369e-01
6.007519345239545894e-01 7.390176831333326035e-01
6.198048682418003663e-01 7.393583107159369394e-01
6.404172704037933705e-01 7.405742063215579041e-01
6.592832051936639015e-01 7.406890034328681427e-01
6.796245570216551402e-01 7.404997339604365569e-01
6.992575996521613879e-01 7.399468067824233053e-01
7.202984780825901767e-01 7.399900133068028074e-01
7.403785433352163547e-01 7.405505703801659179e-01
7.608567788631412920e-01 7.402981271600816982e-01
7.793519003371055520e-01 7.405362254138820877e-01
7.998474866546417816e-01 7.403971853344636367e-01
8.203784004596218482e-01 7.407745824450531202e-01
8.401785409648800940e-01 7.394589482407757375e-01
8.598124955483082976e-01 7.402412391874768627e-01
8.801416213696340307e-01 7.393872542366196621e-01
9.006480644335250751e-01 7.401589155429064704e-01
9.201536027586493249e-01 7.394101964915759106e-01
9.399832443937659043e-01 7.395373929085722331e-01
9.596706353340975770e-01 7.396837753969350837e-01
9.802113900549206393e-01 7.397455747273964377e-01
1.000799812032060254e+00 7.405015198197425486e-01
9.612125397388485842e-04 7.602232800017605374e-01
1.986064463311259035e-02 7.597857381777036734e-01
3.907375455266660219e-02 7.604084374996130657e-01
5.963150585064428549e-02 7.590453649003856551e-01
8.082522106847109256e-02 7.594727517267235717e-01
9.918693140258801055e-02 7.604764721842987019e-01
1.205429062680955787e-01 7.605427927720794790e-01
1.402318942308363459e-01 7.590524092672563672e-01
1.600688971016657747e-01 7.609213922750207582e-01
1.799104203910874833e-01 7.595931682577039545e-01
2.001147375142015294e-01 7.602646198863441951e-01
2.195951615284871261e-01 7.605497966683957278e-01
2.406830366294696599e-01 7.590485082859199650e-01
2.592008951804519179e-01 7.600011578730928585e-01
2.791178803773865513e-01 7.593917450097671384e-01
3.007451617408092304e-01 7.609971224819486180e-01
3.206848817067437518e-01 7.593289686404551819e-01
3.406077780733324234e-01 7.601639383786225057e-01
3.609896840690858255e-01 7.595649037732035147e-01
3.808021083200994750e-01 7.590322887239293603e-01
3.994439634842185116e-01 7.608086534513186505e-01
4.200197974217271257e-01 7.594168615358901642e-01
4.403998608047492436e-01 7.596367862313113672e-01
4.601783261904028310e-01 7.598312846715424840e-01
4.791608846457331428e-01 7.591278904814993123e-01
5.008268398873645388e-01 7.607371899980981400e-01
5.199161134567226172e-01 7.594804382383359975e-01
5.392663429485963222e-01 7.609151707652236363e-01
5.600807643089882326e-01 7.590154139576433812e-01
5.802512383122689910e-01 7.605151316292489971e-01
5.996079080462838329e-01 7.609599331144198953e-01
6.191179529415347105e-01 7.592234477966429695e-01
6.402076636071049043e-01 7.599249798097243991e-01
6.597391872928780598e-01 7.603927338121561075e-01
6.808578222987108353e-01 7.607207608369778162e-01
7.004532258658048294e-01 7.595786597575040489e-01
7.196071508557144725e-01 7.593562973633921631e-01
7.407513791226726374e-01 7.603536426757209199e-01
7.601515663790083810e-01 7.591403345053454599e-01
7.806969850896583463e-01 7.592897069994463122e-01
8.000190902583336205e-01 7.608710201584537591e-01
8.197149095484344006e-01 7.599152972897813552e-01
8.408894060283103045e-01 7.595946851814314726e-01
8.599045363111107454e-01 7.597625288664932031e-01
8.798143536447260438e-01 7.598623811405662565e-01
9.009818503599664741e-01 7.606108542369135472e-01
9.190816046582185317e-01 7.602183451753956600e-01
9.390235094245386049e-01 7.591566175277856265e-01
9.601663585734437900e-01 7.602411817006269334e-01
9.793410744761311681e-01 7.598064587692759941e-01
9.997210196917077907e-01 7.604077027758860963e-01
-1.602873923956357922e-04 7.797691364814531845e-01
2.065098857733160473e-02 7.803370658229948909e-01
3.922149259363375690e-02 7.800797991410403087e-01
5.944934482136542131e-02 7.795397743418659431e-01
8.022576943936467198e-02 7.807303612343835519e-01
9.971764789345678726e-02 7.800434825774066327e-01
1.191561980053112424e-01 7.805482600653651515e-01
1.393468043788435029e-01 7.797970204478197331e-01
1.595488421700348713e-01 7.800387273070733540e-01
1.795991409251508353e-01 7.799366203054569624e-01
1.998819906214720499e-01 7.802262071743154559e-01
2.203778725889501688e-01 7.800631827114097305e-01
2.404852031026694092e-01 7.807952006902142417e-01
2.599156413768569096e-01 7.790655599255277286e-01
2.805337978989399517e-01 7.799180296592327366e-01
3.005651426027555750e-01 7.807071199458577304e-01
3.191537323721939101e-01 7.797962904879348622e-01
3.404811449780232868e-01 7.799033875153312811e-01
3.599027221907238339e-01 7.799570952289048842e-01
3.809768874060445176e-01 7.794798984665496366e-01
3.993263637097412277e-01 7.805346740267001815e-01
4.206788627711163797e-01 7.790912614260759872e-01
4.402266258648790398e-01 7.807145991967044951e-01
4.604363349111056380e-01 7.792946834855116744e-01
4.793359177606173471e-01 7.798916657827067445e-01
4.997467165926651744e-01 7.793364647584497540e-01
5.200377063516503640e-01 7.793795896570959725e-01
5.391534886081151834e-01 7.799804570285122640e-01
5.608789762310569804e-01 7.793059922408470674e-01
5.793975550058527713e-01 7.800216732775296924e-01
6.008962177436073526e-01 7.799030722182770381e-01
6.194216022016310053e-01 7.801497585526916412e-01
6.396455439609516347e-01 7.792296524427855253e-01
6.602576581069307116e-01 7.798689049871468937e-01
6.809116733807341060e-01 7.797682249483910422e-01
6.993054800206970345e-01 7.796470429540710567e-01
7.199574107942193768e-01 7.795793489363345152e-01
7.398472087306015021e-01 7.804117593629502636e-01
7.605299683981359138e-01 7.801827570790008659e-01
7.799639577980722605e-01 7.792289291913350180e-01
8.003362039144075180e-01 7.794631211426867878e-01
8.204780041230615995e-01 7.809088979234023453e-01
8.407089588992703311e-01 7.795505708623918784e-01
8.599266456024606819e-01 7.798896300015606409e-01
8.805391405388159898e-01 7.798354707653218920e-01
8.997047608596311363e-01 7.801752978082306944e-01
9.201400747015449078e-01 7.806875389503422635e-01
9.408540930483439979e-01 7.807160761237641466e-01
9.609803518363100316e-01 7.801504437148173432e-01
9.798265674149614357e-01 7.804151201804025995e-01
1.000737032623929545e+00 7.804260286519363321e-01
1.555091112104989987e-04 7.993253417486730905e-01
2.044815943117410037e-02 8.008181688763080786e-01
3.992004658151335206e-02 8.007369675865149139e-01
6.018666033576422492e-02 7.995309975857118889e-01
8.096060417414366328e-02 8.004878192507032253e-01
1.009590504135447209e-01 8.002201061517140168e-01
1.204864170214747371e-01 7.995487787663173584e-01
1.400575366646549802e-01 7.997687351776887610e-01
1.603716315410107784e-01 8.008851063706378115e-01
1.801158294914963209e-01 7.990134043626310190e-01
1.996314894974936804e-01 8.000787508812133852e-01
2.205855101123226913e-01 8.001702988371168779e-01
2.394009978539402561e-01 8.002173478510674620e-01
2.607570658437413647e-01 8.000393152336635616e-01
2.806893621586049603e-01 8.000735450982034980e-01
2.991247612889785801e-01 8.009480994432436329e-01
3.190886702415351994e-01 7.995577355902085959e-01
3.402993967088724370e-01 8.006286071208458255e-01
3.594287996293121790e-01 8.007419324022884144e-01
3.804083999683633421e-01 7.991784202310150409e-01
3.998868096831424968e-01 8.007771122798499341e-01
4.198952755480465648e-01 8.007286714032376684e-01
4.394160569472960742e-01 8.007459424378751134e-01
4.603957448441020062e-01 7.990520165107057871e-01
4.792100920817768395e-01 8.004745543361962978e-01
5.006775305681882005e-01 7.997414896365052650e-01
5.195328753064555327e-01 8.009481026794078584e-01
5.406941023493910814e-01 8.009926030548892850e-01
5.593511443112237913e-01 8.000179752771235941e-01
5.791944056059639134e-01 8.003584539637039752e-01
5.998122237128717948e-01 7.991700010627155182e-01
6.193052634502453913e-01 8.008205987493630662e-01
6.407537807108939498e-01 8.009103050456523043e-01
6.607931071902337639e-01 8.000703092726511034e-01
6.800309114663168897e-01 8.001742057464478197e-01
7.005336475288727049e-01 7.993954371487200783e-01
7.198902303044695250e-01 7.997951868412860321e-01
7.405793058917801153e-01 7.990919967137112279e-01
7.602804054280071222e-01 7.991774141272222076e-01
7.800842996572836530e-01 7.994448947665602212e-01
8.009551543350857949e-01 7.992675541146161411e-01
8.196430814464210624e-01 7.994209085141629201e-01
8.395185304955189443e-01 8.003597932293464723e-01
8.591372202975043892e-01 8.002408864480343720e-01
8.800420653727301090e-01 7.990958346398269185e-01
9.008954284104172539e-01 7.999696219003992192e-01
9.191104455707989063e-01 8.000861988916376788e-01
9.397698577069164561e-01 7.992106626862491847e-01
9.605559223535310442e-01 8.007738044090796370e-01
9.804005390993230096e-01 7.999151395661849850e-01
1.000655808765162247e+00 7.990456216003291035e-01
-5.663361808373357405e-04 8.201670361552938493e-01
1.938382392603087145e-02 8.203199043166599091e-01
3.996851819946908163e-02 8.206377201614195593e-01
6.096594783872667095e-02 8.191124600168667724e-01
8.047488780789241458e-02 8.191210599226212974e-01
1.000732664830055324e-01 8.197148620513892148e-01
1.199555722697134563e-01 8.204858618522963276e-01
1.390121428035736018e-01 8.202644746416860588e-01
1.607553505975579666e-01 8.207778155220184502e-01
1.800178569241944471e-01 8.202957619152680957e-01
1.993112646250854436e-01 8.194136700076457558e-01
2.209561672583880698e-01 8.190713983080638583e-01
2.408184764569841485e-01 8.195344748454406192e-01
2.600615849000524893e-01 8.194711587793668262e-01
2.791802001178291803e-01 8.207284052560795962e-01
3.002634283301139351e-01 8.207533152307059376e-01
3.202625861839288879e-01 8.204390263554691698e-01
3.392356988794042461e-01 8.190161826268534950e-01
3.591745657734232156e-01 8.207016052824760433e-01
3.790661569681084142e-01 8.191946556066590501e-01
3.992077498919447409e-01 8.191301967554086572e-01
4.196626814901773250e-01 8.201956080096812762e-01
4.408331650665596735e-01 8.193403116536278619e-01
4.590989398701252333e-01 8.209293138291601233e-01
4.792794789511824471e-01 8.204767136310207043e-01
5.008577457718609294e-01 8.198203002432570274e-01
5.209713892541608660e-01 8.196255842235466993e-01
5.393294359374055658e-01 8.207209512228373915e-01
5.603138873919459861e-01 8.196049042865626300e-01
5.790784578548027195e-01 8.195952790532810006e-01
6.002488151913515368e-01 8.201407856010357600e-01
6.195480805192875584e-01 8.198343298013958114e-01
6.396766147524176604e-01 8.191521971567056193e-01
6.602827388818034438e-01 8.200806776538562826e-01
6.807365398788680633e-01 8.206102951107752119e-01
6.998063680523777252e-01 8.205343788333734345e-01
7.202468906725575382e-01 8.208320507403966682e-01
7.394521059295129373e-01 8.196030271121419464e-01
7.599629349936810607e-01 8.192723620387393213e-01
7.801572716308653455e-01 8.197891456103172381e-01
8.004780550880364887e-01 8.206099923205470992e-01
8.191948818744146932e-01 8.209916549494998828e-01
8.405661188247371962e-01 8.205105844152392747e-01
8.594873931991311444e-01 8.195106265556441061e-01
8.807561392922896859e-01 8.190948784362798163e-01
8.992426007749926287e-01 8.202084547616959043e-01
9.194732095849010856e-01 8.200389635628689833e-01
9.400607270102678825e-01 8.198018474690117463e-01
9.605992422625538874e-01 8.194048787559801150e-01
9.805099881193141131e-01 8.198285424110367536e-01
1.000807574325621063e+00 8.193090021381753685e-01
-5.433848530442095433e-04 8.396568702277883434e-01
1.941642284502134025e-02 8.396105893448279067e-01
3.976798240259177969e-02 8.405545405669162529e-01
6.038837939780176967e-02 8.405662605465834547e-01
8.009991848875372411e-02 8.395817584972782299e-01
9.928783852874498161e-02 8.409033294062714381e-01
1.202529222499974515e-01 8.394188411127730953e-01
1.396140432051122260e-01 8.401422156480546910e-01
1.599284306680153200e-01 8.390887965433234674e-01
1.796174254345379584e-01 8.401402020428939688e-01
2.006227937671302419e-01 8.393847520852699695e-01
2.194725840687068719e-01 8.398423545092222886e-01
2.395819967358307490e-01 8.406629419335494013e-01
2.601069656892244231e-01 8.394351632675798314e-01
2.799813515335567993e-01 8.400398004898270710e-01
2.995342874953880741e-01 8.401958973192180657e-01
3.205437458048268073e-01 8.394329890210923129e-01
3.395998869988609559e-01 8.393067016577990813e-01
3.596390735365738722e-01 8.405641700739372446e-01
3.804897239198541392e-01 8.408497935732822670e-01
3.997775755146008025e-01 8.391971408335431315e-01
4.193350895333651240e-01 8.400274985929560012e-01
4.392211526612959105e-01 8.404029747863184241e-01
4.596032037947230808e-01 8.399523023067047012e-01
4.798253549746260282e-01 8.397468840329233020e-01
5.006778598934189528e-01 8.390785758976180286e-01
5.207555264748248147e-01 8.391832091427320339e-01
5.392479845931613669e-01 8.393908494427883005e-01
5.607188572247118197e-01 8.409568322963137943e-01
5.793188482639267667e-01 8.400922898891347579e-01
6.001885892835950864e-01 8.393904074769383827e-01
6.204518481277694342e-01 8.399195189344935697e-01
6.394861358549588370e-01 8.394875096797045355e-01
6.602501281426749191e-01 8.390698098817741535e-01
6.806274922247589343e-01 8.406044165483187447e-01
7.000924791128554370e-01 8.390514420213488478e-01
7.203928348652339775e-01 8.397521562384469007e-01
7.391365675921437450e-01 8.396244549660532019e-01
7.597889799134194266e-01 8.392453234463519429e-01
7.808950415256404876e-01 8.398520829173861113e-01
8.006200565360559462e-01 8.401950919007242780e-01
8.197633982459432422e-01 8.400252848538400929e-01
8.400122233118251236e-01 8.397577930073859553e-01
8.592258280182254460e-01 8.406725557054028908e-01
8.800060476799271836e-01 8.400093800748399397e-01
8.999010168196883708e-01 8.398395116748548217e-01
9.208340040668090420e-01 8.408467555325712661e-01
9.404781274754968612e-01 8.390942539179431225e-01
9.597698910179895959e-01 8.403740805993066276e-01
9.801036914451317639e-01 8.406235132814101618e-01
9.995711547642118777e-01 8.407208136673832710e-01
-3.896367184183284699e-04 8.599256150797689457e-01
1.951405215204536636e-02 8.604716538565245765e-01
3.930958169649366452e-02 8.605943042481581928e-01
6.038479715758258287e-02 8.593829791046905253e-01
8.051942548093872498e-02 8.591509173929963161e-01
9.986088697808176429e-02 8.606304011192680292e-01
1.195161054278660734e-01 8.602139810533663278e-01
1.399859455615637682e-01 8.590018402746509851e-01
1.598462551681742727e-01 8.609914771887484664e-01
1.791050267901016235e-01 8.593438908724084779e-01
1.990357847052857398e-01 8.600629742006767886e-01
2.195329251808775528e-01 8.590947859004852694e-01
2.391869450736304470e-01 8.591577423323714102e-01
2.603428136926754233e-01 8.592496736192071216e-01
2.809166391170414556e-01 8.600050740251081738e-01
2.996116350287146290e-01 8.608082978019668818e-01
3.205665666410674741e-01 8.596938654841664862e-01
3.401717070449303271e-01 8.602595640970359669e-01
3.608734276953294851e-01 8.609285966885755759e-01
3.804632241614889221e-01 8.593144631266941280e-01
4.001906799374590484e-01 8.591617659304400245e-01
4.198617975322250784e-01 8.605171626323757650e-01
4.406412725199655989e-01 8.597218389465910438e-01
4.595664210912362990e-01 8.604483948767235324e-01
4.808197735536419715e-01 8.606560979167079406e-01
5.003741935732861634e-01 8.597342147714439609e-01
5.196379423000652142e-01 8.605001321757241861e-01
5.403156040824443895e-01 8.590312318430103344e-01
5.600162105219941289e-01 8.609558668050728558e-01
5.795872870935564469e-01 8.609255170834324566e-01
6.006189222431354002e-01 8.601033512151653460e-01
6.193223724640011252e-01 8.599780606626260537e-01
6.409065892103427142e-01 8.590006262249486602e-01
6.597032101878077537e-01 8.596946716033744273e-01
6.806147542528415695e-01 8.590961963438147331e-01
6.994960594035360968e-01 8.608155308334893840e-01
7.205249657912787820e-01 8.595628992237940302e-01
7.405593014347139347e-01 8.608465060403991398e-01
7.609465849077399202e-01 8.609614726458665324e-01
7.800769696746119308e-01 8.592192101480599087e-01
8.000443865911861518e-01 8.593235706362707393e-01
8.200824404624034170e-01 8.591539321888833625e-01
8.404075373882027300e-01 8.591233211447177887e-01
8.595598193684385047e-01 8.607145350136931050e-01
8.792093290217188883e-01 8.594138748627795366e-01
8.997318885009226719e-01 8.596927867015923264e-01
9.206260338013831923e-01 8.591557548420089008e-01
9.398458733362513584e-01 8.606232653054766146e-01
9.605772603522858555e-01 8.608285416290468728e-01
9.790524134395439670e-01 8.609844194683983210e-01
9.998079093040205256e-01 8.608097577203950301e-01
9.793795407884351399e-04 8.798730104893088821e-01
2.002949290295804805e-02 8.799366016409133628e-01
4.099663211265263535e-02 8.800003369392768171e-01
6.033929788877058498e-02 8.798580230149365411e-01
8.044401142389118187e-02 8.803984252533720856e-01
1.004549759841282530e-01 8.801471752247184144e-01
1.199332491004901080e-01 8.796310552397227367e-01
1.400862902655269915e-01 8.800949069736379027e-01
1.602188633737317847e-01 8.791098634109131282e-01
1.792018092814898766e-01 8.804785080777213224e-01
2.004887547724125973e-01 8.792534965758056487e-01
2.205301289393071240e-01 8.808999133086324873e-01
2.408977745153439154e-01 8.801227737830625841e-01
2.592902336622349702e-01 8.805599059739254164e-01
2.800327916344212964e-01 8.808097975867514862e-01
3.000776701927373447e-01 8.794224791931789520e-01
3.192354907107765039e-01 8.790478252697866424e-01
3.407852807348100144e-01 8.808441773080606385e-01
3.591884532726120627e-01 8.803636153872937964e-01
3.795903099644805656e-01 8.807476196897472409e-01
4.009323168939207260e-01 8.799011445591389258e-01
4.197681763769409158e-01 8.808012388533065229e-01
4.395620557446381360e-01 8.807860576149223464e-01
4.609117863271183779e-01 8.794427689761992184e-01
4.797931591918381256e-01 8.805191043710465237e-01
4.994863218756068202e-01 8.803831630833388600e-01
5.198558263473015417e-01 8.809374969929872901e-01
5.407184326926297580e-01 8.808918071675615469e-01
5.601627645797433441e-01 8.805093905599414850e-01
5.795105663979216448e-01 8.804153057380751379e-01
5.992403927056153545e-01 8.795848887378723280e-01
6.203480197738319157e-01 8.807443265901732099e-01
6.393640012881962598e-01 8.795367951648076499e-01
6.591880428797264324e-01 8.790324159629503420e-01
6.795500645193719436e-01 8.799018611733369077e-01
6.990904626483577244e-01 8.792885688448602854e-01
7.203675832785025879e-01 8.807261607314935681e-01
7.390818554240521365e-01 8.805238676301022638e-01
7.596147666761823292e-01 8.798274430174412020e-01
7.809140912577495763e-01 8.797114721407424121e-01
7.993939000232901382e-01 8.806624306927417489e-01
8.194355338722197901e-01 8.802468863531974774e-01
8.402107894028597590e-01 8.793203132089814078e-01
8.605854024901047339e-01 8.802853244295902879e-01
8.791901456201257625e-01 8.804794041430873408e-01
8.997384919009786541e-01 8.796871493775995088e-01
9.204899106796140540e-01 8.790774785395156776e-01
9.405534354304819766e-01 8.801618585095263292e-01
9.604232244674647534e-01 8.805382266191934537e-01
9.807212227198341958e-01 8.807118019825771471e-01
9.995655678309245395e-01 8.801121918427516899e-01
5.729311828363173147e-05 9.004553753743392841e-01
2.063791656736497365e-02 8.997412064465334369e-01
4.010501656478249188e-02 9.002205089001241722e-01
5.928087811558437059e-02 9.007882691743018810e-01
8.013771947646294858e-02 8.992582047943892265e-01
9.948712227698466859e-02 8.990663731312732443e-01
1.195924811375892183e-01 8.993036991768308397e-01
1.406300402814067430e-01 9.005182606034715098e-01
1.595409596311981315e-01 9.001148835722886377e-01
1.795291670147377838e-01 8.990407513636649028e-01
1.997603394521356435e-01 9.003418247061714119e-01
2.201740865798240965e-01 9.001226024994464225e-01
2.398517455609271432e-01 9.005694771899638296e-01
2.609113044496590428e-01 8.991586632989583272e-01
2.792288107411448617e-01 9.004198758682381287e-01
3.005505480767661219e-01 8.999865636220489851e-01
3.192670384513570658e-01 8.996682805352083090e-01
3.399389604725185365e-01 9.003108251661137151e-01
3.597261901045377686e-01 9.000161260710316524e-01
3.804791268185269693e-01 9.003776178125545426e-01
3.995192386618083846e-01 8.994119395246383819e-01
4.201483244499218395e-01 9.007077651500309257e-01
4.409341375690605247e-01 8.992401067009372362e-01
4.604696961940819566e-01 8.995226219963115000e-01
4.795274357943610788e-01 9.000624865129229768e-01
5.008652919361022970e-01 8.995829934463903665e-01
5.192463196993990504e-01 8.996413090427127779e-01
5.396196065982369339e-01 9.007818092251743680e-01
5.603305025793964278e-01 9.004484816783788759e-01
5.798683230452259529e-01 9.001122918826698349e-01
6.004918317153834506e-01 8.990783452184024638e-01
6.206861242383425736e-01 9.004424736978313693e-01
6.390866215926634952e-01 9.003937690805433602e-01
6.597222114733316545e-01 8.991494943028400799e-01
6.804143068765604596e-01 9.003892582122245969e-01
7.002459633323214749e-01 8.996254822143462393e-01
7.192533001275465132e-01 8.994080077168182807e-01
7.398114813720134686e-01 8.995686787800217799e-01
7.597740803201651349e-01 8.996271182471882177e-01
7.808491403195740865e-01 8.999951908014164337e-01
8.007475906866527993e-01 8.992125532865676840e-01
8.205893482578920928e-01 9.005610599109762360e-01
8.402896247137982000e-01 8.998792178594569036e-01
8.608049626867950721e-01 9.004077925264208915e-01
8.799193978602091182e-01 9.007906740114511868e-01
9.009899996264204569e-01 9.003363951033479529e-01
9.196752450533055567e-01 8.992574458668434190e-01
9.396328421159808597e-01 9.008737647142469607e-01
9.601357061447043373e-01 8.996490547114852632e-01
9.806642177554916184e-01 8.998393015945130857e-01
1.000393512038496135e+00 9.009863985067765313e-01
3.302153442222819941e-04 9.204592897568829590e-01
1.956741070441077313e-02 9.207019369148257137e-01
3.973989507288509110e-02 9.204120013585868065e-01
5.912227145193584693e-02 9.198554266205207774e-01
8.044799663154153513e-02 9.194629543710369779e-01
1.000849412735507343e-01 9.201678295979807132e-01
1.203512498947897080e-01 9.201288722389634467e-01
1.398934211235293157e-01 9.196451326802962400e-01
1.600863442986275864e-01 9.192086323701416095e-01
1.795427308725184024e-01 9.207826190712996572e-01
1.992354259626184787e-01 9.199736473826866101e-01
2.207766316671452844e-01 9.206113040989309937e-01
2.395125007314733157e-01 9.198621651519507392e-01
2.596233019600895919e-01 9.194802449619202678e-01
2.796416426336681971e-01 9.207907886907054085e-01
3.006815188199036259e-01 9.201116146768207882e-01
3.201289986230046458e-01 9.199114803587270517e-01
3.403968464187000498e-01 9.206046466528118311e-01
3.598884063146051138e-01 9.205469745252621294e-01
3.809075359312558140e-01 9.203488942613586854e-01
4.005138174039907795e-01 9.191782219221564798e-01
4.195024706889667332e-01 9.196478021447822560e-01
4.397543313888820360e-01 9.205135894601701452e-01
4.593471326215490813e-01 9.194891855592280949e-01
4.799521789804316874e-01 9.206661534299885874e-01
4.999115432559566585e-01 9.205651987072417386e-01
5.196695406226291558e-01 9.198071366061382204e-01
5.399593996754005198e-01 9.193309400547524657e-01
5.596713030483922990e-01 9.196695648195889472e-01
5.801561883537518227e-01 9.192740771879175377e-01
6.005281846824194192e-01 9.205055240770650959e-01
6.203660649502067415e-01 9.196123689572535120e-01
6.407121035286588162e-01 9.196819060541938651e-01
6.596697249027336785e-01 9.193459330094502224e-01
6.790898891968134565e-01 9.202979184654765943e-01
6.999427329407795773e-01 9.194602877230106941e-01
7.197451415288519394e-01 9.198874248687292088e-01
7.395163013998816703e-01 9.195031292187830774e-01
7.591616876342616171e-01 9.193832875867268273e-01
7.790174530094221561e-01 9.197391792365202656e-01
7.993326166953867995e-01 9.200053100808035511e-01
8.208847959458384080e-01 9.199551671884119708e-01
8.398069935883967219e-01 9.208174238371981124e-01
8.601285046791713462e-01 9.201114781251036323e-01
8.795194070646140672e-01 9.207324797684102169e-01
9.009919893754416709e-01 9.191566079149924295e-01
9.196754965049086517e-01 9.207020885539354271e-01
9.393470382709164790e-01 9.204662297048791242e-01
9.604510652956762540e-01 9.202791146281054102e-01
9.796700906399469222e-01 9.203093664732231449e-01
1.000249435775714790e+00 9.204511349212158855e-01
-1.986155595107190822e-04 9.402664515097766129e-01
1.903540049924700231e-02 9.391355200094831934e-01
3.939096149563268284e-02 9.391427268383578664e-01
5.995687166794764350e-02 9.404195994062746200e-01
7.902225545124183514e-02 9.401325494091858914e-01
1.005962503316192441e-01 9.399759463767526357e-01
1.204221774346040802e-01 9.407113722516963206e-01
1.398308411292984166e-01 9.391383368308033885e-01
1.594296343345374678e-01 9.390547406959882659e-01
1.795347622637231688e-01 9.406805042275471207e-01
2.002623585612176571e-01 9.405508017473988014e-01
2.205927060921441807e-01 9.403243178060022300e-01
2.396036836657643443e-01 9.398155061770846475e-01
2.596311971384445694e-01 9.393884938037696530e-01
2.804134592921236901e-01 9.392515817117403909e-01
3.004625521710230784e-01 9.402710733484873629e-01
3.207684076917015070e-01 9.397748852971228306e-01
3.407014616581898747e-01 9.406049731702362804e-01
3.599885845785469329e-01 9.403652198015728381e-01
3.797451283327047400e-01 9.390545347877105042e-01
4.001704877100202840e-01 9.396058832167141217e-01
4.205365561046736644e-01 9.390171495822990932e-01
4.392279515590369887e-01 9.395439814916697330e-01
4.598459418884029981e-01 9.404804811741688253e-01
4.808188288691710444e-01 9.399068741168945529e-01
5.006458322524935944e-01 9.403127103949963095e-01
5.192618147313506904e-01 9.392804008916890712e-01
5.395614878462979824e-01 9.407913202435358446e-01
5.590104207188325569e-01 9.390048768367358356e-01
5.807079211319293721e-01 9.405174973382408599e-01
6.006974069415894624e-01 9.404049175494806345e-01
6.206129794712149650e-01 9.391920801297398702e-01
6.401562089502514930e-01 9.397114570257776300e-01
6.600704747222393420e-01 9.396276170490317492e-01
6.794336482496828866e-01 9.393664293512502539e-01
6.992228734452918815e-01 9.397583512988818555e-01
7.206602802684215492e-01 9.401512924581014730e-01
7.395959481089842136e-01 9.408138580691131070e-01
7.597324670053559048e-01 9.398936134223075944e-01
7.805711610833681036e-01 9.398250401638819085e-01
7.995097496961316441e-01 9.398042179002827901e-01
8.200973450593628256e-01 9.408278600131485536e-01
8.405129969534876899e-01 9.407924347819037747e-01
8.600198932662459494e-01 9.399471839198167977e-01
8.798166467327883655e-01 9.393362546587716855e-01
9.006430771125968349e-01 9.391940589932533667e-01
9.195795654935361441e-01 9.394460819433175791e-01
9.401290913315520914e-01 9.402073660389156373e-01
9.595396603703666427e-01 9.393576249034919501e-01
9.794715248301687494e-01 9.396672435095224651e-01
9.997783281641378084e-01 9.405722574209588460e-01
8.124440455682473659e-04 9.603080006022344239e-01
1.911057090239988779e-02 9.599272320570246819e-01
3.993782727475692768e-02 9.607840340081720276e-01
5.964193590600871953e-02 9.604374099214172400e-01
8.057777105734911793e-02 9.600243323082473523e-01
9.998371441785482150e-02 9.592397995023385082e-01
1.191233426546167984e-01 9.609441771620081951e-01
1.401271933751725707e-01 9.595341093210322247e-01
1.606070993191651697e-01 9.591093635249143823e-01
1.808868628182194738e-01 9.593400498900511719e-01
2.009711284679025767e-01 9.595879079603273354e-01
2.208170216548534792e-01 9.590836314985748956e-01
2.392908707117145373e-01 9.590763524321964661e-01
2.595732626786440567e-01 9.605089579726011628e-01
2.793093976178208093e-01 9.592646344364934574e-01
3.004234535602302580e-01 9.601215762820506372e-01
3.191173321683123398e-01 9.595696003676061903e-01
3.405111295702309415e-01 9.600947130450290246e-01
3.608870101611473813e-01 9.605431224446596694e-01
3.804811875985093517e-01 9.606206333515927565e-01
3.991699467668638479e-01 9.597042861487783405e-01
4.206248158612832522e-01 9.595951281810300992e-01
4.398928562602771875e-01 9.602448643496629410e-01
4.592245942613972787e-01 9.603955389574602153e-01
4.797900793659664043e-01 9.607553056427957650e-01
4.999772244504354646e-01 9.590617893880372113e-01
5.205035907224889735e-01 9.603854794913996296e-01
5.408989699694691788e-01 9.606232731809571934e-01
5.601330457786442008e-01 9.605638470794796158e-01
5.793901841704415245e-01 9.608147224940324360e-01
6.005307093475138469e-01 9.599891678413002838e-01
6.190815559193483253e-01 9.598284702466624019e-01
6.397070084969941339e-01 9.603241063990853865e-01
6.609761685035761003e-01 9.596271972987788779e-01
6.808668621832872914e-01 9.603684274838730772e-01
6.993185631705871597e-01 9.603526481875007681e-01
7.201077773222250844e-01 9.595470228454581196e-01
7.392661267120770319e-01 9.593291403922150629e-01
7.607358884069496119e-01 9.599488359480522481e-01
7.801324080018743334e-01 9.604733207956597241e-01
7.994171698054818309e-01 9.594969986718547839e-01
8.205544279963012944e-01 9.596176435617234102e-01
8.393022650766295278e-01 9.606165668323384255e-01
8.596077669017304634e-01 9.592485523859939356e-01
8.802630810948794959e-01 9.595183349013179930e-01
8.992863213774175968e-01 9.595096939294559535e-01
9.202574278189596946e-01 9.595858168255402276e-01
9.391668454285826417e-01 9.599890956535285236e-01
9.595835877993281748e-01 9.593131957377448726e-01
9.800156434581411835e-01 9.596972408265486143e-01
1.000153963526587475e+00 9.605021426613581381e-01
-6.101258923868653483e-05 9.807233596441995438e-01
1.908325990925902743e-02 9.804667090702481325e-01
3.917973662359192089e-02 9.792177236634812543e-01
6.027433891901248092e-02 9.806919649024589125e-01
7.951573633472204528e-02 9.800123822061531653e-01
1.005333461029938730e-01 9.793700617705184408e-01
1.198245890114452011e-01 9.801858174577915417e-01
1.405747897937503210e-01 9.801468618475246419e-01
1.592922289313285222e-01 9.806609362987376288e-01
1.806222030914696741e-01 9.804458502696189459e-01
2.004659947964337330e-01 9.799115130056715861e-01
2.203004731896798241e-01 9.809974671398365986e-01
2.409497362329376113e-01 9.793728968071683250e-01
2.602748211725772198e-01 9.807350742380190889e-01
2.791202627252106772e-01 9.801498804789292585e-01
2.992309841380637048e-01 9.793671309115057344e-01
3.197183925011648498e-01 9.801133384379838720e-01
3.400829232583272299e-01 9.800079711695368623e-01
3.609145206260374050e-01 9.800186821858876129e-01
3.804661922750274261e-01 9.796685995411781311e-01
4.004886673437494382e-01 9.804957812467879341e-01
4.203391307477027938e-01 9.805085914979975170e-01
4.401447133917676391e-01 9.807112791505120386e-01
4.606650678694931833e-01 9.791927795477982643e-01
4.798967115747122536e-01 9.792413441287977083e-01
5.009010780785834172e-01 9.798697823925580641e-01
5.194401566362015776e-01 9.806752570834451621e-01
5.391744323191924870e-01 9.793081738972917449e-01
5.603576598734991698e-01 9.800148466457776486e-01
5.795345893325430930e-01 9.801525595385243150e-01
5.994147673476230009e-01 9.796184712217946844e-01
6.202221212282817975e-01 9.807658643095803486e-01
6.404063565455477836e-01 9.802864555682844205e-01
6.604932942741433832e-01 9.797567515612637390e-01
6.809619561204077742e-01 9.802225203600158920e-01
6.995151225510233273e-01 9.790719304956997382e-01
7.192235111705918005e-01 9.793970183032295607e-01
7.404687452780203127e-01 9.806290423289452107e-01
7.608509056900976120e-01 9.802858204703551737e-01
7.795945539799510327e-01 9.806777381786869752e-01
8.009069403397676146e-01 9.803938076800751134e-01
8.191447160799416594e-01 9.798219639535639125e-01
8.394978872596166042e-01 9.808785210237719321e-01
8.606222467822520761e-01 9.791398542242604197e-01
8.802188638606437410e-01 9.809702951662343517e-01
9.000476122540396196e-01 9.807788826885333044e-01
9.206246613544253332e-01 9.799430747977320166e-01
9.398840167927844380e-01 9.793233023755036903e-01
9.597089391402267022e-01 9.793827333513159816e-01
9.806914151677035285e-01 9.802068065423864551e-01
1.000872484542696839e+00 9.798207084350502027e-01
4.034186417570658975e-04 1.000666300372058615e+00
1.902575456071205207e-02 9.996457078870801816e-01
3.987245958350658231e-02 1.000857206888049244e+00
6.074097771358694803e-02 9.991690164854976075e-01
8.091091823403204208e-02 1.000253807617836221e+00
9.914386714815083546e-02 1.000380244497655280e+00
1.207107252600647107e-01 9.995177105664128092e-01
1.396453231144716423e-01 9.995553853799388211e-01
1.604050147951068817e-01 1.000436558341952109e+00
1.805486984612829360e-01 1.000842082262821675e+00
1.993636564971779379e-01 1.000416495863510891e+00
2.202914059786265921e-01 9.995252421646340091e-01
2.409506169630518391e-01 9.999539204503371526e-01
2.608976549513844501e-01 1.000943547586207405e+00
2.808000961916772842e-01 9.999189707199601651e-01
2.995595535802950127e-01 1.000171523878710778e+00
3.198990716659053102e-01 9.999364031636891470e-01
3.394881626874038938e-01 1.000684506150804509e+00
3.604614481864745756e-01 1.000730619195759674e+00
3.800630776518370557e-01 9.991853274632821469e-01
4.007246178790513369e-01 9.991385024032172213e-01
4.193090320189600262e-01 1.000888240260050077e+00
4.401230095485194616e-01 1.000349994820732835e+00
4.606419853343756698e-01 1.000329114271370168e+00
4.798879425761754525e-01 1.000085998835891665e+00
4.997969675873445428e-01 1.000154380849941127e+00
5.190044140614199497e-01 1.000016532192413488e+00
5.390476435651915255e-01 9.992193438976479936e-01
5.606927365492153648e-01 1.000318772234610964e+00
5.793643357416572437e-01 1.000494405050503577e+00
5.999515665391756958e-01 9.992696925519463091e-01
6.208593713902860189e-01 9.992256101969707593e-01
6.390394857160366371e-01 9.995132034569131907e-01
6.591737198138485354e-01 9.990334429171631170e-01
6.803064837529284592e-01 9.992639242779826070e-01
7.001277596881240184e-01 9.994851796583421599e-01
7.208813002715349638e-01 9.994317119765896429e-01
7.400413094526830937e-01 1.000469974515943328e+00
7.596222598372589507e-01 1.000663478780106086e+00
7.796279579042628693e-01 9.997757201275482286e-01
7.998607765650554979e-01 9.998377882438636011e-01
8.202158873088208901e-01 9.994524912231996794e-01
8.396584282208858774e-01 9.994579440626349953e-01
8.595538904970337901e-01 1.000525564652328114e+00
8.802585335076437145e-01 1.000925578604848099e+00
9.009002600812541228e-01 9.994101708938156747e-01
9.194198920719223178e-01 1.000815295922451664e+00
9.392779196505169903e-01 1.000522370093993363e+00
9.593835195261138926e-01 9.992860733271660134e-01
9.798784877785738923e-01 1.000368119354356544e+00
1.000688337369224801e+00 9.994163020907647077e-01


==> figures/kernel/grid_1e-3/data/selected_1.csv <==
5.003100286279918985e-01 5.204452490185447200e-01
4.794358889806591972e-01 4.998103370140696278e-01
5.205559890186751693e-01 5.000975779606138261e-01
5.001341336143171334e-01 4.794880625238084337e-01
4.791664401917286042e-01 5.199238160613727233e-01
5.190936153143342890e-01 4.801008117566993860e-01
5.203233682907751900e-01 5.205734285279219886e-01
4.791165342815578154e-01 4.806336800966837797e-01
4.992653955452677761e-01 5.400050555799169594e-01
5.005890429128206920e-01 4.605754669159444203e-01
5.406175321978821113e-01 4.994982232559042057e-01
4.590989380942664955e-01 5.005469427694517748e-01
5.392253548012642117e-01 5.200354202955002059e-01
4.603732774239303605e-01 5.197491427650215989e-01
5.393062099004494181e-01 4.808005556090444443e-01
5.194473359298189541e-01 5.406237173368674265e-01
4.608401109884016633e-01 4.793285195672958299e-01
4.799715609706383668e-01 4.607917587031694073e-01
4.794631590324280879e-01 5.409023565574874182e-01
5.205540858127422066e-01 4.596119213559884953e-01
4.600556250177320061e-01 5.396362731369410692e-01
5.402382347901775184e-01 5.402409915624916126e-01
4.595905020681056441e-01 4.609454417601100973e-01
5.406488784069817255e-01 4.599822624143182770e-01
5.001959392512962399e-01 5.592822088300121175e-01
5.591717858458782331e-01 4.995099443113983351e-01
4.403459809695570715e-01 4.992633740371897333e-01
4.999053797091406737e-01 4.397045530843530226e-01
4.409070311010949705e-01 5.209056885508180912e-01
4.791903723619890809e-01 5.600904607649772604e-01
5.599033258997220264e-01 5.200022916948530138e-01
5.207766773549958872e-01 5.603513566446811645e-01
4.393417669305892392e-01 4.805350000136174859e-01
4.802407321378591165e-01 4.400090207357676975e-01
5.608106104662325953e-01 4.804711899687391652e-01
5.194672320802908860e-01 4.391887079938391891e-01
5.392062943876124725e-01 5.592434603347697930e-01
5.598708813506777515e-01 5.399165808289189128e-01
4.603672762955491327e-01 5.604196546411476243e-01
4.395689834045903299e-01 5.396554311545546101e-01
5.593486130082137020e-01 4.595052383234873306e-01
4.597477241215028876e-01 4.401556232939771718e-01
4.396513009375544456e-01 4.596090106089528171e-01
5.403984498817501203e-01 4.390318272650294285e-01
4.992432355634273677e-01 5.792556638563345350e-01
4.207376589530721911e-01 4.997152824053686659e-01
5.801914420955223139e-01 4.996723605265012136e-01
5.009844699464273132e-01 4.204318818718937312e-01
4.808627128827748232e-01 5.807644501253783620e-01
5.799319189636600314e-01 5.202093570402543943e-01
4.205782436977540950e-01 4.793089146404882483e-01
5.208024577487551099e-01 5.806759243334361775e-01
5.206413385112624859e-01 4.206386191801803065e-01
4.808747740961460959e-01 4.200828796904033657e-01
5.592071316942720527e-01 5.592896395838385937e-01
4.190895675091508843e-01 5.202689080887422657e-01
5.809670248270405457e-01 4.796109238323353341e-01
4.406174861265145237e-01 5.606534199459340950e-01
5.604668392889166073e-01 4.405080596697732997e-01
4.395443420357586506e-01 4.403902063846868997e-01
4.608747326734687899e-01 5.797097994851251324e-01
5.406488450337630924e-01 5.803337109078557932e-01
4.190586560554830364e-01 5.391600359104246065e-01
5.408860125453806011e-01 4.209378529726127693e-01
5.809843703434260931e-01 5.398496554731714303e-01
5.800587026743360131e-01 4.599630412409555502e-01
4.192434559784905534e-01 4.605075593750141971e-01
4.591036138929469601e-01 4.199170371974284000e-01
5.801794883075730436e-01 5.591950924029130965e-01
5.009753894753113945e-01 6.001867743421902546e-01
4.197124103148053842e-01 5.600600976454804814e-01
5.609160760194500384e-01 5.798435775665153891e-01
4.000694768961029490e-01 5.006657024948257817e-01
4.395986777718050020e-01 5.804918582341723754e-01
5.596552989082640428e-01 4.204166917407339832e-01
4.796490096375596868e-01 5.992056415660590440e-01
4.009714823375028492e-01 5.197645586671023610e-01
5.806120887267485209e-01 4.402832862050823914e-01
5.992132144706795449e-01 5.190212949095099892e-01
4.409496333817071179e-01 4.190607159292831230e-01
6.009767599757430689e-01 5.001045494526604740e-01
4.195078678082417301e-01 4.396900166597575432e-01
5.198865936641845487e-01 6.001737374382150048e-01
5.992368485185302074e-01 4.802864097370795338e-01
5.007648738422347812e-01 3.994474864295085581e-01
5.200915096465363874e-01 4.009328170009341386e-01
3.997918483930360534e-01 4.798789182658637076e-01
4.801805786917132113e-01 3.995109850272134389e-01
4.603148561428508923e-01 5.998801289183367524e-01
5.399066296084508165e-01 6.005785356018923382e-01
6.003149344159092182e-01 5.391763427568360134e-01
3.998547396505493512e-01 5.403051978794618515e-01
3.999395938797246086e-01 4.590963776655747619e-01
5.404601310017662641e-01 4.001090293940909315e-01
4.607852856998801427e-01 3.994854728405192179e-01
6.009735687802926218e-01 4.602389218159456674e-01
5.800168093219814081e-01 4.209575247298000811e-01
5.806374417844718527e-01 5.805487501720958399e-01
4.192305340113260947e-01 5.807571948183627430e-01
4.192827077311714334e-01 4.190542441890491299e-01
4.395799504990589024e-01 5.993625874501328221e-01
5.998175596456699621e-01 5.595773226088804897e-01
5.607322529352513074e-01 5.996042506356037416e-01
4.008853325756446817e-01 4.399547585321614829e-01
3.998503542547327538e-01 5.606324997161615808e-01
4.408487896901562286e-01 3.998320768168064920e-01
5.597284503987576265e-01 4.000599870309307637e-01
6.009047107483387329e-01 4.397648831267302882e-01
5.001761022311819183e-01 6.196670944942606063e-01
3.808341550609029569e-01 5.005960866524684638e-01
6.201365854124081256e-01 5.004838383135309376e-01
4.799321106362659517e-01 6.200506358360942105e-01
6.194886603443460205e-01 4.803909358607071356e-01
3.803077237293154278e-01 5.208756796803918343e-01
5.206020053178994633e-01 6.205256899014006677e-01
6.198733707840443641e-01 5.201771422662383459e-01
5.007431521119096729e-01 3.792643538318989926e-01
4.800990497468674567e-01 3.807709450229831982e-01
3.797405424752937075e-01 4.803435321729801477e-01
5.196101503052167336e-01 3.798155491144697971e-01
5.393175491538071409e-01 6.203811215083676611e-01
4.604879470675090070e-01 6.207230811218197308e-01
6.200491668317837934e-01 5.405116431143600630e-01
3.796001213502178673e-01 4.607810992398354011e-01
5.405450569115372028e-01 3.803733694434227042e-01
5.998724984369697699e-01 5.795838395000619814e-01
3.790993661005235826e-01 5.405116688249137491e-01
6.202431719840337809e-01 4.591049854761760640e-01
3.992243669197838574e-01 5.790095973925389883e-01
4.607622175888940186e-01 3.794829070435928875e-01
5.808612566044780712e-01 5.995904639766820310e-01
4.190899925593977171e-01 6.005664798145907701e-01
4.001247964231330334e-01 4.200813687827810172e-01
5.790079292037737524e-01 3.992614011959407239e-01
6.001825985607495140e-01 4.198000603210256254e-01
4.191380165439519967e-01 3.990920766769477379e-01
5.594289778312947492e-01 6.195682962476960487e-01
3.804256299050722823e-01 5.597640337988388781e-01
4.401945782483201453e-01 6.200983970616604779e-01
3.806140099644904629e-01 4.396465311505474149e-01
6.203071165963449651e-01 5.604246683133905504e-01
6.199176607824680163e-01 4.395780011353803141e-01
5.600734606848092323e-01 3.797537175875304594e-01
4.400298571733514130e-01 3.796653394388602165e-01
4.999719146349050347e-01 6.407167402866646988e-01
3.601385359123283059e-01 4.991515475899693244e-01
6.400300544777932643e-01 4.993475258622050994e-01
4.992768909976709191e-01 3.606604283832985369e-01
4.000394243470916100e-01 5.996753115767866626e-01
4.804110781365236171e-01 6.401185729764559129e-01
6.391465031637505456e-01 4.796848366432020505e-01
6.398483606599724149e-01 5.200294571327536142e-01
5.190987088335778932e-01 6.408716598137850218e-01
3.598435096558770807e-01 5.196213008983311399e-01
4.800974026346260803e-01 3.609062689701702520e-01
3.602595692759011370e-01 4.790383045201099810e-01
5.204654790214865434e-01 3.609320670576365297e-01
6.002722490708725100e-01 6.008863420283834245e-01
3.999811720270303739e-01 3.996452804504024292e-01
5.995581982060130821e-01 3.990936768781582211e-01
3.809577990588296492e-01 5.800842874991695153e-01
4.193125032424153686e-01 6.190235686606955223e-01
5.801485540374639038e-01 6.198803201577739452e-01
6.192297941653358562e-01 5.809058002693029410e-01
5.391690533073201230e-01 6.390964093098733256e-01
6.190675111108449036e-01 4.204578951241147999e-01
3.608915653972396553e-01 5.392385671303255856e-01
4.200106449940571585e-01 3.807963084677021270e-01
4.600727767879659313e-01 6.396107844786563801e-01
5.795738214125223386e-01 3.801649449549179272e-01
3.795807879307330213e-01 4.205800182869749437e-01
6.391351460641457871e-01 4.596043766186057589e-01
3.606995557839077216e-01 4.595300443994833062e-01
6.399376986149841740e-01 5.404546337244607868e-01
5.399770949784361562e-01 3.599105375833124287e-01
4.607844945077265164e-01 3.596557039507232156e-01
4.390269340382829122e-01 6.391020367940871694e-01
5.609235348573914370e-01 6.393243449768956088e-01
3.599610123223841995e-01 5.595628238498270290e-01
6.390204983492144830e-01 4.398756614182162128e-01
6.402767202199696195e-01 5.601908176741342560e-01
4.400237738507715157e-01 3.605430841672396802e-01
3.594038384741374270e-01 4.409476514270177505e-01
5.600906699930721100e-01 3.597223834674493914e-01
3.803234347468073540e-01 5.993229350465258953e-01
6.001557900780930543e-01 6.194727964940396348e-01
6.203951444312535424e-01 5.991075600755864095e-01
3.991819374675837362e-01 6.205405181196793629e-01
6.194764662738012628e-01 3.998421912378457566e-01
3.795949322450606900e-01 4.003731211512508437e-01
6.006076357602270210e-01 3.797025621209367818e-01
3.992393619518149750e-01 3.791160294675545162e-01
4.997534586621126818e-01 6.602102269302380089e-01
6.594028037832582179e-01 4.999074583610702005e-01
3.404566954983083704e-01 4.993789701784656088e-01
4.801458389336303312e-01 6.592502739982635251e-01
5.799240192454054865e-01 6.397289058260213768e-01
5.202443662610954922e-01 6.599191911884670914e-01
6.390253343469113334e-01 4.202970750291098456e-01
4.192985941678404327e-01 6.399313630096330474e-01
3.401465102917251571e-01 5.197763729988594816e-01
6.598017767165841319e-01 5.206255093470512074e-01
4.998526448679245782e-01 3.397910762668295281e-01
3.590772551442347749e-01 5.792268832500625519e-01
3.400533099980050933e-01 4.804356238775023824e-01
5.791166260522165876e-01 3.601371866075541162e-01
6.603152663533944366e-01 4.808738623098208764e-01
6.406383737380333399e-01 5.804862039649221206e-01
5.201446600461868686e-01 3.402692374835375455e-01
3.592333182659460111e-01 4.203889516321367981e-01
4.203807093529563499e-01 3.592516417053787658e-01
4.806175523852950215e-01 3.393854210816212302e-01
3.401075055643287826e-01 5.393358489478874418e-01
4.596838995972757358e-01 6.603700102729480603e-01
5.393730476351732417e-01 6.606592854058721542e-01
6.598956419938351026e-01 4.608584110323208916e-01
6.603285213434685330e-01 5.392197797146294214e-01
5.390809190206982127e-01 3.406296367752934540e-01
3.397219536550350472e-01 4.595780162571385663e-01
4.607210120312343893e-01 3.392456834006019051e-01
6.205169893248160262e-01 6.192229879004010895e-01
4.401851698215432651e-01 6.599716163068223285e-01
3.809221414713548359e-01 3.791549161742293061e-01
5.600545540850836446e-01 6.602798943072052396e-01
3.790063990748001044e-01 6.208568810304270214e-01
6.195683451622073790e-01 3.790196029386762588e-01
6.601124001222621329e-01 5.605351924575100453e-01
3.398378042628268925e-01 5.606468418586370017e-01
5.600528223631220381e-01 3.408369828760858256e-01
3.405099219034678493e-01 4.392615237344994483e-01
5.995372452223963755e-01 6.400248639310208709e-01
6.599979787102060458e-01 4.399277996008464919e-01
3.991208534641990102e-01 6.399240264700239988e-01
3.590697130997392295e-01 5.997053485201022660e-01
4.404724064489853319e-01 3.393602361796816402e-01
6.402435018561519753e-01 6.007121901648210249e-01
5.997797062445917593e-01 3.600106433662247363e-01
6.407163304760982170e-01 4.008380826571931177e-01
3.600640646248852716e-01 3.993647273006991072e-01
4.001005533791722191e-01 3.595110116610440998e-01
5.807307340587157807e-01 6.590918397637911541e-01
4.199604845691554122e-01 6.596577719167273646e-01
3.409551573904413546e-01 5.806592922942589441e-01
6.595029513273229504e-01 5.806402187929458059e-01
3.408154632740854617e-01 4.203506053201083725e-01
6.595299752809012928e-01 4.203511766245546233e-01
4.994826365850498773e-01 6.797481178976205740e-01
3.208842600416528801e-01 5.005311135904340070e-01
5.793379502786720758e-01 3.398886326446341477e-01
6.795058607074048185e-01 4.994142380280704452e-01
4.190844628606045785e-01 3.402736787986924138e-01
6.791712424121171265e-01 4.799035834481755192e-01
4.795538592170549008e-01 6.803514741988195835e-01
5.197581332335007298e-01 6.805595678163937068e-01
3.201900894800577269e-01 5.199158605307471204e-01
5.001598811468801475e-01 3.196615862271347530e-01
4.795950480755656886e-01 3.206502665892950188e-01
3.197126042757585940e-01 4.792922159162333884e-01
6.806203207745478156e-01 5.193021207578482068e-01
5.200711665915581650e-01 3.199224781667809880e-01
6.390154416714378671e-01 6.194120272612800848e-01
4.605002359750198226e-01 6.796918595205474478e-01
6.791039454332349345e-01 4.604464008709361345e-01
3.207773153329545046e-01 4.599235515241107963e-01
6.799542634993998025e-01 5.390624028314011662e-01


==> figures/kernel/grid_1e-3/data/selected_2.csv <==
5.003100286279918985e-01 5.204452490185447200e-01
5.001341336143171334e-01 4.794880625238084337e-01
4.794358889806591972e-01 4.998103370140696278e-01
5.205559890186751693e-01 5.000975779606138261e-01
5.406175321978821113e-01 4.994982232559042057e-01
4.403459809695570715e-01 4.992633740371897333e-01
4.992653955452677761e-01 5.400050555799169594e-01
5.005890429128206920e-01 4.605754669159444203e-01
5.190936153143342890e-01 4.801008117566993860e-01
4.791664401917286042e-01 5.199238160613727233e-01
5.203233682907751900e-01 5.205734285279219886e-01
4.791165342815578154e-01 4.806336800966837797e-01
4.590989380942664955e-01 5.005469427694517748e-01
5.402382347901775184e-01 5.402409915624916126e-01
5.406488784069817255e-01 4.599822624143182770e-01
4.799715609706383668e-01 4.607917587031694073e-01
4.600556250177320061e-01 5.396362731369410692e-01
4.608401109884016633e-01 4.793285195672958299e-01
5.194473359298189541e-01 5.406237173368674265e-01
5.205540858127422066e-01 4.596119213559884953e-01
5.393062099004494181e-01 4.808005556090444443e-01
5.392253548012642117e-01 5.200354202955002059e-01
4.603732774239303605e-01 5.197491427650215989e-01
4.794631590324280879e-01 5.409023565574874182e-01
4.595905020681056441e-01 4.609454417601100973e-01
6.009767599757430689e-01 5.001045494526604740e-01
4.992432355634273677e-01 5.792556638563345350e-01
4.808747740961460959e-01 4.200828796904033657e-01
3.803077237293154278e-01 5.208756796803918343e-01
5.591717858458782331e-01 4.995099443113983351e-01
4.999053797091406737e-01 4.397045530843530226e-01
5.001959392512962399e-01 5.592822088300121175e-01
5.607322529352513074e-01 5.996042506356037416e-01
5.600734606848092323e-01 3.797537175875304594e-01
4.195078678082417301e-01 4.396900166597575432e-01
4.395986777718050020e-01 5.804918582341723754e-01
5.599033258997220264e-01 5.200022916948530138e-01
4.393417669305892392e-01 4.805350000136174859e-01
4.409070311010949705e-01 5.209056885508180912e-01
4.802407321378591165e-01 4.400090207357676975e-01
5.608106104662325953e-01 4.804711899687391652e-01
5.207766773549958872e-01 5.603513566446811645e-01
5.194672320802908860e-01 4.391887079938391891e-01
4.791903723619890809e-01 5.600904607649772604e-01
6.799542634993998025e-01 5.390624028314011662e-01
4.203807093529563499e-01 3.592516417053787658e-01
4.596838995972757358e-01 6.603700102729480603e-01
5.806120887267485209e-01 4.402832862050823914e-01
5.801794883075730436e-01 5.591950924029130965e-01
2.991351904237673498e-01 4.801434204916157356e-01
4.190586560554830364e-01 5.391600359104246065e-01
5.007431521119096729e-01 3.792643538318989926e-01
4.597477241215028876e-01 4.401556232939771718e-01
3.997918483930360534e-01 4.798789182658637076e-01
5.001761022311819183e-01 6.196670944942606063e-01
6.590412937095886381e-01 3.999197963523778432e-01
3.599178253214727619e-01 6.205884230984385352e-01
5.392062943876124725e-01 5.592434603347697930e-01
5.408860125453806011e-01 4.209378529726127693e-01
6.209218150993528473e-01 6.790438523620758726e-01
4.603672762955491327e-01 5.604196546411476243e-01
5.598708813506777515e-01 5.399165808289189128e-01
5.809670248270405457e-01 4.796109238323353341e-01
6.003149344159092182e-01 5.391763427568360134e-01
4.995930177375747516e-01 2.396751665903168182e-01
4.408487896901562286e-01 3.998320768168064920e-01
5.593486130082137020e-01 4.595052383234873306e-01
4.395689834045903299e-01 5.396554311545546101e-01
4.207376589530721911e-01 4.997152824053686659e-01
4.796490096375596868e-01 5.992056415660590440e-01
6.202431719840337809e-01 4.591049854761760640e-01
3.592333182659460111e-01 4.203889516321367981e-01
5.198865936641845487e-01 6.001737374382150048e-01
3.992243669197838574e-01 5.790095973925389883e-01
5.200915096465363874e-01 4.009328170009341386e-01
5.799319189636600314e-01 5.202093570402543943e-01
4.396513009375544456e-01 4.596090106089528171e-01
4.198952755480465648e-01 8.007286714032376684e-01
6.192297941653358562e-01 5.809058002693029410e-01
8.198044978438855379e-01 4.197213549577654690e-01
4.801805786917132113e-01 3.995109850272134389e-01
5.406488450337630924e-01 5.803337109078557932e-01
4.190895675091508843e-01 5.202689080887422657e-01
4.608747326734687899e-01 5.797097994851251324e-01
2.409598277891127072e-01 3.202304804997886944e-01
5.995581982060130821e-01 3.990936768781582211e-01
3.999395938797246086e-01 4.590963776655747619e-01
5.393730476351732417e-01 6.606592854058721542e-01
5.009844699464273132e-01 4.204318818718937312e-01
5.801914420955223139e-01 4.996723605265012136e-01
4.409496333817071179e-01 4.190607159292831230e-01
5.201446600461868686e-01 3.402692374835375455e-01
5.403984498817501203e-01 4.390318272650294285e-01
6.400300544777932643e-01 4.993475258622050994e-01
3.191945340656487384e-01 5.601085498372090354e-01
4.401945782483201453e-01 6.200983970616604779e-01
4.197124103148053842e-01 5.600600976454804814e-01
4.808627128827748232e-01 5.807644501253783620e-01
5.800587026743360131e-01 4.599630412409555502e-01
5.208024577487551099e-01 5.806759243334361775e-01
4.000694768961029490e-01 5.006657024948257817e-01
5.596552989082640428e-01 4.204166917407339832e-01
7.600360320707741923e-01 6.800900699559704332e-01
6.408882999612790510e-01 2.806838219567799886e-01
4.192434559784905534e-01 4.605075593750141971e-01
5.806374417844718527e-01 5.805487501720958399e-01
3.602595692759011370e-01 4.790383045201099810e-01
2.004887512328347998e-01 6.590334792232569461e-01
4.001247964231330334e-01 4.200813687827810172e-01
4.591036138929469601e-01 4.199170371974284000e-01
3.998547396505493512e-01 5.403051978794618515e-01
5.206413385112624859e-01 4.206386191801803065e-01
4.607844945077265164e-01 3.596557039507232156e-01
3.793992989960031648e-01 2.998037602661724477e-01
5.992368485185302074e-01 4.802864097370795338e-01
5.393175491538071409e-01 6.203811215083676611e-01
6.198733707840443641e-01 5.201771422662383459e-01
5.809843703434260931e-01 5.398496554731714303e-01
4.205782436977540950e-01 4.793089146404882483e-01
6.791039454332349345e-01 4.604464008709361345e-01
6.009047107483387329e-01 4.397648831267302882e-01
6.001557900780930543e-01 6.194727964940396348e-01
5.191735151776953883e-01 7.408354854936642919e-01
4.603148561428508923e-01 5.998801289183367524e-01
5.404601310017662641e-01 4.001090293940909315e-01
5.609160760194500384e-01 5.798435775665153891e-01
3.993828401698431563e-01 6.593602994922007632e-01
3.608915653972396553e-01 5.392385671303255856e-01
4.395443420357586506e-01 4.403902063846868997e-01
5.009753894753113945e-01 6.001867743421902546e-01
5.793379502786720758e-01 3.398886326446341477e-01
4.190899925593977171e-01 6.005664798145907701e-01
5.007648738422347812e-01 3.994474864295085581e-01
5.393756494851309480e-01 1.978498355202516421e-02
4.406174861265145237e-01 5.606534199459340950e-01
6.798202069878891418e-01 5.997790954207991021e-01
5.800168093219814081e-01 4.209575247298000811e-01
3.809221414713548359e-01 3.791549161742293061e-01
4.804110781365236171e-01 6.401185729764559129e-01
1.796878144266955968e-01 4.796648587829380750e-01
5.992132144706795449e-01 5.190212949095099892e-01
4.607852856998801427e-01 3.994854728405192179e-01
4.009714823375028492e-01 5.197645586671023610e-01
6.596697249027336785e-01 9.193459330094502224e-01
6.203071165963449651e-01 5.604246683133905504e-01
3.796001213502178673e-01 4.607810992398354011e-01
4.192827077311714334e-01 4.190542441890491299e-01
4.795950480755656886e-01 3.206502665892950188e-01
3.804256299050722823e-01 5.597640337988388781e-01
5.399066296084508165e-01 6.005785356018923382e-01
3.202747449939830071e-01 7.203512496000092913e-01
7.593156401133868139e-01 5.201736022539508175e-01
3.601385359123283059e-01 4.991515475899693244e-01
5.196101503052167336e-01 3.798155491144697971e-01
7.791126858874467542e-01 2.790607956528510236e-01
6.009735687802926218e-01 4.602389218159456674e-01
6.390204983492144830e-01 4.398756614182162128e-01
3.200289175469288594e-01 4.201705457059176085e-01
5.609235348573914370e-01 6.393243449768956088e-01
4.994826365850498773e-01 6.797481178976205740e-01
6.194886603443460205e-01 4.803909358607071356e-01
4.192305340113260947e-01 5.807571948183627430e-01
6.203991028293133203e-01 3.597876363471801398e-01
5.597284503987576265e-01 4.000599870309307637e-01
4.800990497468674567e-01 3.807709450229831982e-01
6.399376986149841740e-01 5.404546337244607868e-01
3.007093592686271855e-01 1.607240796164680630e-01
5.998175596456699621e-01 5.595773226088804897e-01
4.008853325756446817e-01 4.399547585321614829e-01
4.191380165439519967e-01 3.990920766769477379e-01
4.604879470675090070e-01 6.207230811218197308e-01
1.000976081416276475e+00 6.208991897870397292e-01
5.190987088335778932e-01 6.408716598137850218e-01
3.803234347468073540e-01 5.993229350465258953e-01
3.808341550609029569e-01 5.005960866524684638e-01
5.399770949784361562e-01 3.599105375833124287e-01
8.013771947646294858e-02 8.992582047943892265e-01
2.606708439865035865e-01 5.605852196647638230e-01
4.395799504990589024e-01 5.993625874501328221e-01
5.592071316942720527e-01 5.592896395838385937e-01
5.808612566044780712e-01 5.995904639766820310e-01
6.007519345239545894e-01 7.390176831333326035e-01
6.390154416714378671e-01 6.194120272612800848e-01
4.395669438532276430e-01 7.005589943775391015e-01
5.605689245663206810e-01 2.809292745844342853e-01
3.998503542547327538e-01 5.606324997161615808e-01
6.190675111108449036e-01 4.204578951241147999e-01
7.194987616951318277e-01 3.996284002032502447e-01
6.795058607074048185e-01 4.994142380280704452e-01
3.401465102917251571e-01 5.197763729988594816e-01
4.390143751578722275e-01 3.009649373911842951e-01
3.190932493447783957e-01 3.599711601557359919e-01
4.400298571733514130e-01 3.796653394388602165e-01
3.714218769119658186e-04 3.398803745629265238e-01
3.397219536550350472e-01 4.595780162571385663e-01
4.799321106362659517e-01 6.200506358360942105e-01
4.192985941678404327e-01 6.399313630096330474e-01
3.203087153960423872e-01 6.193246856426046776e-01
5.790079292037737524e-01 3.992614011959407239e-01
6.201365854124081256e-01 5.004838383135309376e-01
4.992768909976709191e-01 3.606604283832985369e-01
3.806140099644904629e-01 4.396465311505474149e-01
5.604668392889166073e-01 4.405080596697732997e-01
5.206020053178994633e-01 6.205256899014006677e-01
3.797405424752937075e-01 4.803435321729801477e-01
5.807307340587157807e-01 6.590918397637911541e-01
8.009733558606342285e-01 9.978082804668562955e-02
5.998724984369697699e-01 5.795838395000619814e-01
3.590772551442347749e-01 5.792268832500625519e-01
6.391465031637505456e-01 4.796848366432020505e-01
4.206248158612832522e-01 9.595951281810300992e-01
6.200491668317837934e-01 5.405116431143600630e-01
5.594289778312947492e-01 6.195682962476960487e-01
7.408348640726705181e-01 5.809156677869373731e-01
2.608550634947636726e-01 4.399943436490151294e-01
5.405450569115372028e-01 3.803733694434227042e-01
6.406383737380333399e-01 5.804862039649221206e-01
3.991819374675837362e-01 6.205405181196793629e-01
6.800850706832223258e-01 6.996120484998282762e-01
3.790993661005235826e-01 5.405116688249137491e-01
3.999811720270303739e-01 3.996452804504024292e-01
4.206083774150391474e-01 2.003077961547483354e-01
4.607622175888940186e-01 3.794829070435928875e-01
6.806435026294770374e-01 3.399666938404473093e-01
5.795738214125223386e-01 3.801649449549179272e-01
6.001825985607495140e-01 4.198000603210256254e-01
5.400882755751046371e-01 3.194750828137603582e-01
3.803550481893072099e-01 3.398625950052361344e-01
3.799720173240335175e-01 6.994467151484780043e-01
6.007096657354284996e-01 2.007698084675346994e-01
7.208346564977377025e-01 4.597617558227933277e-01
2.995901648622936175e-01 5.199411855109128400e-01
5.400458915274810590e-01 7.006342917077639232e-01
6.398483606599724149e-01 5.200294571327536142e-01
8.592258280182254460e-01 8.406725557054028908e-01
4.404724064489853319e-01 3.393602361796816402e-01
1.000392637468145329e+00 3.602055329015244056e-01
4.999719146349050347e-01 6.407167402866646988e-01
5.393294359374055658e-01 8.207209512228373915e-01
4.079342261820631532e-02 6.009840042189041887e-01
6.194764662738012628e-01 3.998421912378457566e-01
1.196594634329981865e-01 5.768574068568087243e-04
6.598956419938351026e-01 4.608584110323208916e-01
4.800974026346260803e-01 3.609062689701702520e-01
3.600640646248852716e-01 3.993647273006991072e-01
6.601124001222621329e-01 5.605351924575100453e-01
4.390269340382829122e-01 6.391020367940871694e-01
6.002722490708725100e-01 6.008863420283834245e-01
5.000464808860820565e-01 3.000773173432774721e-01
3.594038384741374270e-01 4.409476514270177505e-01
2.808554875099470438e-01 6.609276967934154534e-01
4.801734141658736132e-01 7.200679890660011129e-01
6.199176607824680163e-01 4.395780011353803141e-01
4.200106449940571585e-01 3.807963084677021270e-01
5.995372452223963755e-01 6.400248639310208709e-01
3.200479840740500515e-01 2.801845373992395971e-01
8.391011524808331679e-01 5.604217265645863311e-01
3.404566954983083704e-01 4.993789701784656088e-01
6.001872714706509848e-01 3.194141399649125801e-01
6.799669794800299316e-01 6.405936983977075228e-01
5.600906699930721100e-01 3.597223834674493914e-01
2.791802001178291803e-01 8.207284052560795962e-01
4.000394243470916100e-01 5.996753115767866626e-01
3.398378042628268925e-01 5.606468418586370017e-01
3.795807879307330213e-01 4.205800182869749437e-01


==> figures/kernel/grid_1e-3/data/selected_3.csv <==
5.003100286279918985e-01 5.204452490185447200e-01
5.001341336143171334e-01 4.794880625238084337e-01
5.005890429128206920e-01 4.605754669159444203e-01
4.992653955452677761e-01 5.400050555799169594e-01
4.794358889806591972e-01 4.998103370140696278e-01
5.205559890186751693e-01 5.000975779606138261e-01
5.406175321978821113e-01 4.994982232559042057e-01
4.590989380942664955e-01 5.005469427694517748e-01
5.001959392512962399e-01 5.592822088300121175e-01
4.999053797091406737e-01 4.397045530843530226e-01
5.591717858458782331e-01 4.995099443113983351e-01
5.203233682907751900e-01 5.205734285279219886e-01
4.403459809695570715e-01 4.992633740371897333e-01
5.190936153143342890e-01 4.801008117566993860e-01
4.791165342815578154e-01 4.806336800966837797e-01
4.791664401917286042e-01 5.199238160613727233e-01
4.992432355634273677e-01 5.792556638563345350e-01
5.009844699464273132e-01 4.204318818718937312e-01
5.801914420955223139e-01 4.996723605265012136e-01
4.207376589530721911e-01 4.997152824053686659e-01
4.600556250177320061e-01 5.396362731369410692e-01
5.402382347901775184e-01 5.402409915624916126e-01
5.406488784069817255e-01 4.599822624143182770e-01
5.393062099004494181e-01 4.808005556090444443e-01
4.595905020681056441e-01 4.609454417601100973e-01
4.608401109884016633e-01 4.793285195672958299e-01
5.392253548012642117e-01 5.200354202955002059e-01
5.194473359298189541e-01 5.406237173368674265e-01
4.799715609706383668e-01 4.607917587031694073e-01
4.603732774239303605e-01 5.197491427650215989e-01
4.409070311010949705e-01 5.209056885508180912e-01
5.608106104662325953e-01 4.804711899687391652e-01
5.599033258997220264e-01 5.200022916948530138e-01
6.009767599757430689e-01 5.001045494526604740e-01
5.598708813506777515e-01 5.399165808289189128e-01
5.009753894753113945e-01 6.001867743421902546e-01
4.393417669305892392e-01 4.805350000136174859e-01
4.791903723619890809e-01 5.600904607649772604e-01
5.207766773549958872e-01 5.603513566446811645e-01
4.000694768961029490e-01 5.006657024948257817e-01
4.395689834045903299e-01 5.396554311545546101e-01
4.794631590324280879e-01 5.409023565574874182e-01
4.396513009375544456e-01 4.596090106089528171e-01
5.007648738422347812e-01 3.994474864295085581e-01
5.809670248270405457e-01 4.796109238323353341e-01
5.392062943876124725e-01 5.592434603347697930e-01
5.799319189636600314e-01 5.202093570402543943e-01
4.802407321378591165e-01 4.400090207357676975e-01
5.194672320802908860e-01 4.391887079938391891e-01
5.205540858127422066e-01 4.596119213559884953e-01
5.403984498817501203e-01 4.390318272650294285e-01
4.597477241215028876e-01 4.401556232939771718e-01
4.603672762955491327e-01 5.604196546411476243e-01
4.190895675091508843e-01 5.202689080887422657e-01
4.205782436977540950e-01 4.793089146404882483e-01
4.808747740961460959e-01 4.200828796904033657e-01
5.206413385112624859e-01 4.206386191801803065e-01
5.208024577487551099e-01 5.806759243334361775e-01
4.808627128827748232e-01 5.807644501253783620e-01
6.201365854124081256e-01 5.004838383135309376e-01
5.992368485185302074e-01 4.802864097370795338e-01
5.992132144706795449e-01 5.190212949095099892e-01
5.593486130082137020e-01 4.595052383234873306e-01
5.001761022311819183e-01 6.196670944942606063e-01
4.796490096375596868e-01 5.992056415660590440e-01
5.198865936641845487e-01 6.001737374382150048e-01
4.591036138929469601e-01 4.199170371974284000e-01
5.007431521119096729e-01 3.792643538318989926e-01
5.200915096465363874e-01 4.009328170009341386e-01
4.801805786917132113e-01 3.995109850272134389e-01
3.808341550609029569e-01 5.005960866524684638e-01
4.009714823375028492e-01 5.197645586671023610e-01
3.997918483930360534e-01 4.798789182658637076e-01
4.406174861265145237e-01 5.606534199459340950e-01
5.809843703434260931e-01 5.398496554731714303e-01
6.400300544777932643e-01 4.993475258622050994e-01
4.192434559784905534e-01 4.605075593750141971e-01
4.999719146349050347e-01 6.407167402866646988e-01
5.408860125453806011e-01 4.209378529726127693e-01
4.992768909976709191e-01 3.606604283832985369e-01
3.601385359123283059e-01 4.991515475899693244e-01
5.406488450337630924e-01 5.803337109078557932e-01
4.800990497468674567e-01 3.807709450229831982e-01
5.196101503052167336e-01 3.798155491144697971e-01
6.194886603443460205e-01 4.803909358607071356e-01
6.198733707840443641e-01 5.201771422662383459e-01
3.797405424752937075e-01 4.803435321729801477e-01
3.803077237293154278e-01 5.208756796803918343e-01
4.799321106362659517e-01 6.200506358360942105e-01
5.206020053178994633e-01 6.205256899014006677e-01
4.197124103148053842e-01 5.600600976454804814e-01
5.592071316942720527e-01 5.592896395838385937e-01
5.609160760194500384e-01 5.798435775665153891e-01
4.608747326734687899e-01 5.797097994851251324e-01
6.009047107483387329e-01 4.397648831267302882e-01
5.801794883075730436e-01 5.591950924029130965e-01
5.604668392889166073e-01 4.405080596697732997e-01
5.596552989082640428e-01 4.204166917407339832e-01
4.395986777718050020e-01 5.804918582341723754e-01
3.998547396505493512e-01 5.403051978794618515e-01
4.409496333817071179e-01 4.190607159292831230e-01
4.395443420357586506e-01 4.403902063846868997e-01
4.997534586621126818e-01 6.602102269302380089e-01
4.804110781365236171e-01 6.401185729764559129e-01
5.190987088335778932e-01 6.408716598137850218e-01
4.192305340113260947e-01 5.807571948183627430e-01
6.594028037832582179e-01 4.999074583610702005e-01
6.398483606599724149e-01 5.200294571327536142e-01
6.391465031637505456e-01 4.796848366432020505e-01
5.998175596456699621e-01 5.595773226088804897e-01
5.806120887267485209e-01 4.402832862050823914e-01
5.800587026743360131e-01 4.599630412409555502e-01
6.009735687802926218e-01 4.602389218159456674e-01
5.204654790214865434e-01 3.609320670576365297e-01
5.201446600461868686e-01 3.402692374835375455e-01
4.800974026346260803e-01 3.609062689701702520e-01
3.404566954983083704e-01 4.993789701784656088e-01
3.598435096558770807e-01 5.196213008983311399e-01
3.602595692759011370e-01 4.790383045201099810e-01
4.408487896901562286e-01 3.998320768168064920e-01
4.998526448679245782e-01 3.397910762668295281e-01
5.597284503987576265e-01 4.000599870309307637e-01
4.195078678082417301e-01 4.396900166597575432e-01
3.796001213502178673e-01 4.607810992398354011e-01
5.200711665915581650e-01 3.199224781667809880e-01
6.202431719840337809e-01 4.591049854761760640e-01
5.399066296084508165e-01 6.005785356018923382e-01
5.607322529352513074e-01 5.996042506356037416e-01
4.994826365850498773e-01 6.797481178976205740e-01
3.208842600416528801e-01 5.005311135904340070e-01
6.795058607074048185e-01 4.994142380280704452e-01
4.008853325756446817e-01 4.399547585321614829e-01
3.806140099644904629e-01 4.396465311505474149e-01
3.401465102917251571e-01 5.197763729988594816e-01
3.400533099980050933e-01 4.804356238775023824e-01
4.801458389336303312e-01 6.592502739982635251e-01
5.202443662610954922e-01 6.599191911884670914e-01
4.000394243470916100e-01 5.996753115767866626e-01
3.790993661005235826e-01 5.405116688249137491e-01
4.190586560554830364e-01 5.391600359104246065e-01
3.608915653972396553e-01 5.392385671303255856e-01
5.995372452223963755e-01 6.400248639310208709e-01
6.598017767165841319e-01 5.206255093470512074e-01
6.603152663533944366e-01 4.808738623098208764e-01
6.391351460641457871e-01 4.596043766186057589e-01
5.800168093219814081e-01 4.209575247298000811e-01
5.393175491538071409e-01 6.203811215083676611e-01
5.391690533073201230e-01 6.390964093098733256e-01
5.405450569115372028e-01 3.803733694434227042e-01
5.600734606848092323e-01 3.797537175875304594e-01
4.604879470675090070e-01 6.207230811218197308e-01
4.603148561428508923e-01 5.998801289183367524e-01
4.600727767879659313e-01 6.396107844786563801e-01
3.606995557839077216e-01 4.595300443994833062e-01
3.998503542547327538e-01 5.606324997161615808e-01
6.402767202199696195e-01 5.601908176741342560e-01
4.806175523852950215e-01 3.393854210816212302e-01
4.795950480755656886e-01 3.206502665892950188e-01
4.400298571733514130e-01 3.796653394388602165e-01
4.607852856998801427e-01 3.994854728405192179e-01
4.607622175888940186e-01 3.794829070435928875e-01
5.806374417844718527e-01 5.805487501720958399e-01
4.607844945077265164e-01 3.596557039507232156e-01
4.395799504990589024e-01 5.993625874501328221e-01
5.404601310017662641e-01 4.001090293940909315e-01
5.399770949784361562e-01 3.599105375833124287e-01
5.001598811468801475e-01 3.196615862271347530e-01
5.000464808860820565e-01 3.000773173432774721e-01
6.806435026294770374e-01 3.399666938404473093e-01
6.200491668317837934e-01 5.405116431143600630e-01
6.203071165963449651e-01 5.604246683133905504e-01
6.399376986149841740e-01 5.404546337244607868e-01
6.003149344159092182e-01 5.391763427568360134e-01
3.200479840740500515e-01 2.801845373992395971e-01
5.390809190206982127e-01 3.406296367752934540e-01
5.801485540374639038e-01 6.198803201577739452e-01
3.992243669197838574e-01 5.790095973925389883e-01
4.607210120312343893e-01 3.392456834006019051e-01
6.598956419938351026e-01 4.608584110323208916e-01
6.791712424121171265e-01 4.799035834481755192e-01
6.806203207745478156e-01 5.193021207578482068e-01
6.997355897436502437e-01 5.006044098728962277e-01
7.207893953700791334e-01 6.595841246813817227e-01
2.790153582420452638e-01 7.195514244519458646e-01
6.603285213434685330e-01 5.392197797146294214e-01
3.401075055643287826e-01 5.393358489478874418e-01
3.201900894800577269e-01 5.199158605307471204e-01
3.007308824479940079e-01 5.005758740829003850e-01
3.197126042757585940e-01 4.792922159162333884e-01
3.397219536550350472e-01 4.595780162571385663e-01
5.393730476351732417e-01 6.606592854058721542e-01
5.197581332335007298e-01 6.805595678163937068e-01
4.999469975518830989e-01 6.998123378920865223e-01
4.795538592170549008e-01 6.803514741988195835e-01
4.596838995972757358e-01 6.603700102729480603e-01
6.390204983492144830e-01 4.398756614182162128e-01
4.990776080064426856e-01 7.194422810685902059e-01
2.804076997944205951e-01 4.996082548074766705e-01
7.207298615022689203e-01 4.995267227874697902e-01
5.006463476022993131e-01 2.801163394646444815e-01
3.194975375276509211e-01 5.404351286980114688e-01
3.802539836975900034e-01 3.596199151647717085e-01
4.192827077311714334e-01 4.190542441890491299e-01
6.791039454332349345e-01 4.604464008709361345e-01
7.008923399138934363e-01 4.791075558251414734e-01
5.404395002850929108e-01 6.808413566258745275e-01
3.207773153329545046e-01 4.599235515241107963e-01
6.799542634993998025e-01 5.390624028314011662e-01
7.002475876327626247e-01 5.200464653739552690e-01
4.605002359750198226e-01 6.796918595205474478e-01
4.790264787678489844e-01 6.998770318145334235e-01
5.200378054207966949e-01 7.006904601820032052e-01
5.400882755751046371e-01 3.194750828137603582e-01
5.192875464372298522e-01 2.997641459127992070e-01
4.808532052706541160e-01 3.005603338343268427e-01
4.594122247580172402e-01 3.196697176207978774e-01
2.995901648622936175e-01 5.199411855109128400e-01
2.991351904237673498e-01 4.801434204916157356e-01
4.200106449940571585e-01 3.807963084677021270e-01
3.804256299050722823e-01 5.597640337988388781e-01
5.594289778312947492e-01 6.195682962476960487e-01
5.609235348573914370e-01 6.393243449768956088e-01
5.995581982060130821e-01 3.990936768781582211e-01
6.001825985607495140e-01 4.198000603210256254e-01
7.195285531411766966e-01 1.409319592010574163e-01
6.190675111108449036e-01 4.204578951241147999e-01
6.192297941653358562e-01 5.809058002693029410e-01
6.204518481277694342e-01 8.399195189344935697e-01
4.400237738507715157e-01 3.605430841672396802e-01
4.191380165439519967e-01 3.990920766769477379e-01
5.790079292037737524e-01 3.992614011959407239e-01
1.400952239861897874e-01 3.790553975157165967e-01
5.600906699930721100e-01 3.597223834674493914e-01
5.998724984369697699e-01 5.795838395000619814e-01
3.999395938797246086e-01 4.590963776655747619e-01
4.001247964231330334e-01 4.200813687827810172e-01
3.594038384741374270e-01 4.409476514270177505e-01
4.193125032424153686e-01 6.190235686606955223e-01
4.390269340382829122e-01 6.391020367940871694e-01
3.599610123223841995e-01 5.595628238498270290e-01
3.803234347468073540e-01 5.993229350465258953e-01
3.590697130997392295e-01 5.997053485201022660e-01
3.404157048992584311e-01 4.002365618598302532e-01
9.190968600713030900e-01 4.595862306035810030e-01
6.192045076062031583e-01 6.590105951992495381e-01
3.797440151795840602e-01 6.795922947968097150e-01
4.401851698215432651e-01 6.599716163068223285e-01
6.199176607824680163e-01 4.395780011353803141e-01
4.198724638345988081e-01 1.206140543204941018e-01
6.002722490708725100e-01 6.008863420283834245e-01
4.203807093529563499e-01 3.592516417053787658e-01
4.190844628606045785e-01 3.402736787986924138e-01
6.991818858229227329e-01 5.403464539589765137e-01
7.194397364583181576e-01 5.391012797983825156e-01
7.199108805875249484e-01 4.804956163338012232e-01
7.393952891799188132e-01 4.990719294994441224e-01
7.002426941663663085e-01 4.594882700062886682e-01
7.191120427590297348e-01 5.191761479712992955e-01
1.007264961747637438e-01 7.393489888202533500e-01
6.793924667785180560e-01 5.802705850437569479e-01
5.400458915274810590e-01 7.006342917077639232e-01
5.408514112952271802e-01 7.202303737182889076e-01
6.001557900780930543e-01 6.194727964940396348e-01
4.801734141658736132e-01 7.200679890660011129e-01
4.594800637496460061e-01 7.004588941203198083e-01


==> figures/kernel/grid_1e-3/data/selected_4.csv <==
5.003100286279918985e-01 5.204452490185447200e-01
5.001341336143171334e-01 4.794880625238084337e-01
5.005890429128206920e-01 4.605754669159444203e-01
5.190987088335778932e-01 6.408716598137850218e-01
5.009844699464273132e-01 4.204318818718937312e-01
5.001959392512962399e-01 5.592822088300121175e-01
4.992432355634273677e-01 5.792556638563345350e-01
5.007648738422347812e-01 3.994474864295085581e-01
5.009753894753113945e-01 6.001867743421902546e-01
4.992653955452677761e-01 5.400050555799169594e-01
5.194473359298189541e-01 5.406237173368674265e-01
4.794631590324280879e-01 5.409023565574874182e-01
4.999053797091406737e-01 4.397045530843530226e-01
5.194672320802908860e-01 4.391887079938391891e-01
4.794358889806591972e-01 4.998103370140696278e-01
4.791165342815578154e-01 4.806336800966837797e-01
4.791664401917286042e-01 5.199238160613727233e-01
5.205559890186751693e-01 5.000975779606138261e-01
5.190936153143342890e-01 4.801008117566993860e-01
5.203233682907751900e-01 5.205734285279219886e-01
4.799715609706383668e-01 4.607917587031694073e-01
5.406175321978821113e-01 4.994982232559042057e-01
4.590989380942664955e-01 5.005469427694517748e-01
5.591717858458782331e-01 4.995099443113983351e-01
4.403459809695570715e-01 4.992633740371897333e-01
5.801914420955223139e-01 4.996723605265012136e-01
4.207376589530721911e-01 4.997152824053686659e-01
5.205540858127422066e-01 4.596119213559884953e-01
5.392253548012642117e-01 5.200354202955002059e-01
5.393062099004494181e-01 4.808005556090444443e-01
4.603732774239303605e-01 5.197491427650215989e-01
4.608401109884016633e-01 4.793285195672958299e-01
6.009767599757430689e-01 5.001045494526604740e-01
4.802407321378591165e-01 4.400090207357676975e-01
4.000694768961029490e-01 5.006657024948257817e-01
4.600556250177320061e-01 5.396362731369410692e-01
5.392062943876124725e-01 5.592434603347697930e-01
4.393417669305892392e-01 4.805350000136174859e-01
6.201365854124081256e-01 5.004838383135309376e-01
5.406488784069817255e-01 4.599822624143182770e-01
3.808341550609029569e-01 5.005960866524684638e-01
5.007431521119096729e-01 3.792643538318989926e-01
5.001761022311819183e-01 6.196670944942606063e-01
4.190895675091508843e-01 5.202689080887422657e-01
5.599033258997220264e-01 5.200022916948530138e-01
5.207766773549958872e-01 5.603513566446811645e-01
4.791903723619890809e-01 5.600904607649772604e-01
4.796490096375596868e-01 5.992056415660590440e-01
5.608106104662325953e-01 4.804711899687391652e-01
6.400300544777932643e-01 4.993475258622050994e-01
3.601385359123283059e-01 4.991515475899693244e-01
4.992768909976709191e-01 3.606604283832985369e-01
5.206413385112624859e-01 4.206386191801803065e-01
4.999719146349050347e-01 6.407167402866646988e-01
5.403984498817501203e-01 4.390318272650294285e-01
5.402382347901775184e-01 5.402409915624916126e-01
5.406488450337630924e-01 5.803337109078557932e-01
5.598708813506777515e-01 5.399165808289189128e-01
5.809843703434260931e-01 5.398496554731714303e-01
4.395689834045903299e-01 5.396554311545546101e-01
4.190586560554830364e-01 5.391600359104246065e-01
5.408860125453806011e-01 4.209378529726127693e-01
4.808627128827748232e-01 5.807644501253783620e-01
3.404566954983083704e-01 4.993789701784656088e-01
6.594028037832582179e-01 4.999074583610702005e-01
4.998526448679245782e-01 3.397910762668295281e-01
4.597477241215028876e-01 4.401556232939771718e-01
4.409496333817071179e-01 4.190607159292831230e-01
4.595905020681056441e-01 4.609454417601100973e-01
4.603672762955491327e-01 5.604196546411476243e-01
4.406174861265145237e-01 5.606534199459340950e-01
4.801458389336303312e-01 6.592502739982635251e-01
4.396513009375544456e-01 4.596090106089528171e-01
4.192434559784905534e-01 4.605075593750141971e-01
4.192827077311714334e-01 4.190542441890491299e-01
5.399066296084508165e-01 6.005785356018923382e-01
4.395443420357586506e-01 4.403902063846868997e-01
4.591036138929469601e-01 4.199170371974284000e-01
4.808747740961460959e-01 4.200828796904033657e-01
3.999395938797246086e-01 4.590963776655747619e-01
4.197124103148053842e-01 5.600600976454804814e-01
4.997534586621126818e-01 6.602102269302380089e-01
5.404601310017662641e-01 4.001090293940909315e-01
5.204654790214865434e-01 3.609320670576365297e-01
4.409070311010949705e-01 5.209056885508180912e-01
6.003149344159092182e-01 5.391763427568360134e-01
6.806203207745478156e-01 5.193021207578482068e-01
4.994826365850498773e-01 6.797481178976205740e-01
3.208842600416528801e-01 5.005311135904340070e-01
5.604668392889166073e-01 4.405080596697732997e-01
5.593486130082137020e-01 4.595052383234873306e-01
5.596552989082640428e-01 4.204166917407339832e-01
5.001598811468801475e-01 3.196615862271347530e-01
4.604879470675090070e-01 6.207230811218197308e-01
3.997918483930360534e-01 4.798789182658637076e-01
4.009714823375028492e-01 5.197645586671023610e-01
5.799319189636600314e-01 5.202093570402543943e-01
5.992132144706795449e-01 5.190212949095099892e-01
5.992368485185302074e-01 4.802864097370795338e-01
5.809670248270405457e-01 4.796109238323353341e-01
6.194886603443460205e-01 4.803909358607071356e-01
6.391465031637505456e-01 4.796848366432020505e-01
5.592071316942720527e-01 5.592896395838385937e-01
4.608747326734687899e-01 5.797097994851251324e-01
4.603148561428508923e-01 5.998801289183367524e-01
3.998547396505493512e-01 5.403051978794618515e-01
5.609160760194500384e-01 5.798435775665153891e-01
5.200915096465363874e-01 4.009328170009341386e-01
4.801805786917132113e-01 3.995109850272134389e-01
4.607852856998801427e-01 3.994854728405192179e-01
4.800990497468674567e-01 3.807709450229831982e-01
4.607622175888940186e-01 3.794829070435928875e-01
5.196101503052167336e-01 3.798155491144697971e-01
5.405450569115372028e-01 3.803733694434227042e-01
6.198733707840443641e-01 5.201771422662383459e-01
6.200491668317837934e-01 5.405116431143600630e-01
6.799542634993998025e-01 5.390624028314011662e-01
3.998503542547327538e-01 5.606324997161615808e-01
6.398483606599724149e-01 5.200294571327536142e-01
4.799321106362659517e-01 6.200506358360942105e-01
5.594289778312947492e-01 6.195682962476960487e-01
4.395986777718050020e-01 5.804918582341723754e-01
5.399770949784361562e-01 3.599105375833124287e-01
6.598017767165841319e-01 5.206255093470512074e-01
4.800974026346260803e-01 3.609062689701702520e-01
4.607844945077265164e-01 3.596557039507232156e-01
4.205782436977540950e-01 4.793089146404882483e-01
4.195078678082417301e-01 4.396900166597575432e-01
4.008853325756446817e-01 4.399547585321614829e-01
3.797405424752937075e-01 4.803435321729801477e-01
3.796001213502178673e-01 4.607810992398354011e-01
3.803077237293154278e-01 5.208756796803918343e-01
3.598435096558770807e-01 5.196213008983311399e-01
3.401465102917251571e-01 5.197763729988594816e-01
3.007308824479940079e-01 5.005758740829003850e-01
4.999469975518830989e-01 6.998123378920865223e-01
4.804110781365236171e-01 6.401185729764559129e-01
4.395799504990589024e-01 5.993625874501328221e-01
5.000464808860820565e-01 3.000773173432774721e-01
6.009735687802926218e-01 4.602389218159456674e-01
5.800587026743360131e-01 4.599630412409555502e-01
6.202431719840337809e-01 4.591049854761760640e-01
5.806120887267485209e-01 4.402832862050823914e-01
7.002475876327626247e-01 5.200464653739552690e-01
6.009047107483387329e-01 4.397648831267302882e-01
6.391351460641457871e-01 4.596043766186057589e-01
6.795058607074048185e-01 4.994142380280704452e-01
6.603152663533944366e-01 4.808738623098208764e-01
6.399376986149841740e-01 5.404546337244607868e-01
3.790993661005235826e-01 5.405116688249137491e-01
5.202443662610954922e-01 6.599191911884670914e-01
5.206020053178994633e-01 6.205256899014006677e-01
5.198865936641845487e-01 6.001737374382150048e-01
5.393175491538071409e-01 6.203811215083676611e-01
4.190899925593977171e-01 6.005664798145907701e-01
2.807909533449827744e-01 5.194169146624038058e-01
5.597284503987576265e-01 4.000599870309307637e-01
4.990776080064426856e-01 7.194422810685902059e-01
3.602595692759011370e-01 4.790383045201099810e-01
3.400533099980050933e-01 4.804356238775023824e-01
5.006463476022993131e-01 2.801163394646444815e-01
6.199176607824680163e-01 4.395780011353803141e-01
5.201446600461868686e-01 3.402692374835375455e-01
4.806175523852950215e-01 3.393854210816212302e-01
5.390809190206982127e-01 3.406296367752934540e-01
4.795950480755656886e-01 3.206502665892950188e-01
5.200711665915581650e-01 3.199224781667809880e-01
3.606995557839077216e-01 4.595300443994833062e-01
3.197126042757585940e-01 4.792922159162333884e-01
7.194397364583181576e-01 5.391012797983825156e-01
5.391690533073201230e-01 6.390964093098733256e-01
4.600727767879659313e-01 6.396107844786563801e-01
4.596838995972757358e-01 6.603700102729480603e-01
5.197581332335007298e-01 6.805595678163937068e-01
3.608915653972396553e-01 5.392385671303255856e-01
4.795538592170549008e-01 6.803514741988195835e-01
6.791712424121171265e-01 4.799035834481755192e-01
6.997355897436502437e-01 5.006044098728962277e-01
7.191120427590297348e-01 5.191761479712992955e-01
3.201900894800577269e-01 5.199158605307471204e-01
2.804076997944205951e-01 4.996082548074766705e-01
5.801794883075730436e-01 5.591950924029130965e-01
5.806374417844718527e-01 5.805487501720958399e-01
4.001247964231330334e-01 4.200813687827810172e-01
4.408487896901562286e-01 3.998320768168064920e-01
5.800168093219814081e-01 4.209575247298000811e-01
2.606750330694683759e-01 4.798072002185263529e-01
4.401945782483201453e-01 6.200983970616604779e-01
4.192305340113260947e-01 5.807571948183627430e-01
3.804256299050722823e-01 5.597640337988388781e-01
3.992243669197838574e-01 5.790095973925389883e-01
4.994093507024278122e-01 2.601974754569792436e-01
5.406450039515008354e-01 3.003623669968421561e-01
6.390204983492144830e-01 4.398756614182162128e-01
4.808532052706541160e-01 3.005603338343268427e-01
6.603285213434685330e-01 5.392197797146294214e-01
5.001336109982349454e-01 7.408130897153279992e-01
4.790264787678489844e-01 6.998770318145334235e-01
5.200378054207966949e-01 7.006904601820032052e-01
5.192875464372298522e-01 2.997641459127992070e-01
4.607210120312343893e-01 3.392456834006019051e-01
5.393730476351732417e-01 6.606592854058721542e-01
7.406281990415485295e-01 5.204318352602601561e-01
5.998724984369697699e-01 5.795838395000619814e-01
7.207298615022689203e-01 4.995267227874697902e-01
7.008923399138934363e-01 4.791075558251414734e-01
3.806140099644904629e-01 4.396465311505474149e-01
7.595603808343296404e-01 5.393812011104911486e-01
2.991351904237673498e-01 4.801434204916157356e-01
2.605238511064956741e-01 4.999616393336667741e-01
2.995901648622936175e-01 5.199411855109128400e-01
5.609235348573914370e-01 6.393243449768956088e-01
5.607322529352513074e-01 5.996042506356037416e-01
5.808612566044780712e-01 5.995904639766820310e-01
3.398378042628268925e-01 5.606468418586370017e-01
4.400298571733514130e-01 3.796653394388602165e-01
4.191380165439519967e-01 3.990920766769477379e-01
5.008268398873645388e-01 7.607371899980981400e-01
2.406105359948191857e-01 5.004627122020313124e-01
4.995930177375747516e-01 2.396751665903168182e-01
4.805792645142429320e-01 2.793821619992958860e-01
5.192070381387721145e-01 2.809361135348363292e-01
4.594122247580172402e-01 3.196697176207978774e-01
7.199108805875249484e-01 4.804956163338012232e-01
7.393952891799188132e-01 4.990719294994441224e-01
7.593156401133868139e-01 5.201736022539508175e-01
5.795738214125223386e-01 3.801649449549179272e-01
3.809577990588296492e-01 5.800842874991695153e-01
4.000394243470916100e-01 5.996753115767866626e-01
4.193125032424153686e-01 6.190235686606955223e-01
4.390269340382829122e-01 6.391020367940871694e-01
6.203071165963449651e-01 5.604246683133905504e-01
3.397219536550350472e-01 4.595780162571385663e-01
3.594038384741374270e-01 4.409476514270177505e-01
5.204373227977066030e-01 7.198777619615311929e-01
4.801734141658736132e-01 7.200679890660011129e-01
3.405099219034678493e-01 4.392615237344994483e-01
3.190544649377315967e-01 4.400429008560103883e-01
2.797028035332543849e-01 4.793525023891241910e-01
2.591840674353149132e-01 5.205071059837673708e-01
6.402767202199696195e-01 5.601908176741342560e-01
6.601124001222621329e-01 5.605351924575100453e-01
6.800025535243341412e-01 5.594281912729892614e-01
6.192297941653358562e-01 5.809058002693029410e-01
6.002722490708725100e-01 6.008863420283834245e-01
2.191138496239214695e-01 4.996939409634784113e-01
5.799240192454054865e-01 6.397289058260213768e-01
6.598956419938351026e-01 4.608584110323208916e-01
6.791039454332349345e-01 4.604464008709361345e-01
7.002426941663663085e-01 4.594882700062886682e-01
5.404395002850929108e-01 6.808413566258745275e-01
5.600545540850836446e-01 6.602798943072052396e-01
4.605002359750198226e-01 6.796918595205474478e-01
4.997467165926651744e-01 7.793364647584497540e-01
4.990779369638881913e-01 2.200253169961817190e-01
5.600528223631220381e-01 3.408369828760858256e-01
3.590772551442347749e-01 5.792268832500625519e-01
3.409551573904413546e-01 5.806592922942589441e-01
4.192985941678404327e-01 6.399313630096330474e-01
3.803234347468073540e-01 5.993229350465258953e-01
4.401851698215432651e-01 6.599716163068223285e-01
3.194975375276509211e-01 5.404351286980114688e-01
5.995581982060130821e-01 3.990936768781582211e-01
6.001825985607495140e-01 4.198000603210256254e-01
5.597481250172663403e-01 3.199168355599647517e-01


==> figures/kernel/grid_1e-3/data/target.csv <==
4.999790489025641715e-01 5.008890595613525454e-01


==> figures/kernel/grid_1e-5/data/points.csv <==
2.364324940051350325e-07 9.009273926518705130e-06
1.999288319225439245e-02 8.972988942744877612e-06
3.999623662904021326e-02 -1.533471020548487847e-06
6.000655405187640956e-02 -1.816017272616773852e-06
8.000099187375346588e-02 -9.448817735138632741e-06
1.000050702621735066e-01 7.628662643855638404e-07
1.199965946343299755e-01 5.768574068568087717e-06
1.399960638965858373e-01 -9.300422103869695480e-07
1.599926808339449391e-01 -1.937740271057415456e-06
1.799940691048135255e-01 -4.753733191163010352e-06
2.000050072934526080e-01 -4.391824840279201894e-06
2.199997038194886345e-01 9.614743996024772713e-06
2.400092331438732629e-01 4.495798815470673180e-06
2.600008245371109306e-01 -4.462175919092583901e-06
2.799932130401755481e-01 9.398508264322653701e-06
3.000003213717109540e-01 -7.682687750584593314e-06
3.200024697951107666e-01 5.533662286845961287e-06
3.400022600660210781e-01 8.345954095818054505e-06
3.599907918575332433e-01 5.717852652004329724e-07
3.799991867176576998e-01 -8.753008417002487975e-06
4.000028265633828184e-01 7.052656769613135416e-06
4.200018588203620618e-01 -4.798051045255536327e-06
4.400067976304206097e-01 1.899176304301879978e-07
4.600002177776893464e-01 5.060604154043557736e-06
4.799929584407156558e-01 6.392534382385541223e-06
5.000036657381200511e-01 5.741938831096021314e-06
5.199938323251803718e-01 6.047283222690600380e-06
5.399938264785212327e-01 -8.368947652729746088e-06
5.600071045394857672e-01 7.225669923553369557e-06
5.800075307419283455e-01 -5.618056128241959764e-07
5.999954809677722212e-01 -9.858163427936674771e-06
6.200029144179114438e-01 4.398187670173861179e-06
6.400067113843300737e-01 -4.362443452709157597e-06
6.599943043633432760e-01 2.786627601331757598e-06
6.800061010966629294e-01 9.273417456899417510e-06
6.999930104966084476e-01 -3.557522360132687751e-07
7.200078943172438795e-01 -1.545661861091254154e-06
7.400017900412416694e-01 -9.510186450132736621e-06
7.600034691977430867e-01 8.381772392676451272e-06
7.800065365065911305e-01 7.710405334198934988e-06
8.000032071076104145e-01 -5.088954655136448798e-06
8.200053703399780014e-01 -5.766505147849789943e-06
8.400066254966932489e-01 -8.745641548584635809e-06
8.600065097562679117e-01 -6.709854670517975060e-06
8.799975029399299542e-01 -3.665236668860714753e-06
9.000038267407055592e-01 -6.428562436512561933e-06
9.199979251232444089e-01 -9.883508097840382412e-06
9.399952498942550916e-01 -1.576223715420894898e-06
9.599921184247340866e-01 2.663198920731155953e-06
9.799976084853977421e-01 4.505878761524778267e-06
1.000003077320221312e+00 -1.375465024451875954e-06
7.346410112843986090e-06 2.000264270235000211e-02
2.000620548704212798e-02 1.999683589447880105e-02
4.000087338579336876e-02 1.999392593770229695e-02
6.000992282380237380e-02 1.999486430928612557e-02
7.999513734934454723e-02 1.999146380144781882e-02
9.999515606237993626e-02 2.000526257065088007e-02
1.200039578714136579e-01 1.999257346424634235e-02
1.399975247700285808e-01 1.999841842789235047e-02
1.600032996849272415e-01 1.999911857926087513e-02
1.800017303665364943e-01 2.000679369207217922e-02
2.000045294722062605e-01 1.999730014527017000e-02
2.199989679261868947e-01 1.999735399139379935e-02
2.399921946932801198e-01 1.999406483088174771e-02
2.599956761297789187e-01 1.999628267791204658e-02
2.799962609571764460e-01 2.000153399432505821e-02
3.000094337995123928e-01 2.000549328269847493e-02
3.200058226789634364e-01 2.000518537001079108e-02
3.400019397546105160e-01 2.000835384514342008e-02
3.600037926031089408e-01 2.000000712861473712e-02
3.799915416761699971e-01 1.999976898454170968e-02
3.999942566199068406e-01 1.999265392595093657e-02
4.200001212984505461e-01 2.000570170585194013e-02
4.399959001288560878e-01 2.000537543519818537e-02
4.600005125904632619e-01 1.999298096046741441e-02
4.800092993548795706e-01 1.999803272447777183e-02
4.999959046851132349e-01 2.000693996741267563e-02
5.199924892066503102e-01 2.000467180922147620e-02
5.399937564948513735e-01 1.999784983552025178e-02
5.599946379975693223e-01 2.000682455985384675e-02
5.799978014910387447e-01 2.000949385625764784e-02
6.000025052296882322e-01 2.000387245669405997e-02
6.200004305024426898e-01 1.999617936398151094e-02
6.399979111284210820e-01 2.000881868375323919e-02
6.599940240640145284e-01 2.000976437802440625e-02
6.800051661172401563e-01 1.999719573852985419e-02
7.000028302717902218e-01 1.999761963078586224e-02
7.199976298586527879e-01 2.000007605900389063e-02
7.399903344564326968e-01 1.999987143119886721e-02
7.600094319682689781e-01 1.999570930457571227e-02
7.800049643591815407e-01 1.999885577780140949e-02
7.999941856208524493e-01 2.000810005141636164e-02
8.199903365456936433e-01 1.999607017853198901e-02
8.400099805176464152e-01 1.999524293592380014e-02
8.600069808904371449e-01 2.000211366297311583e-02
8.800061207141505193e-01 2.000260635510886856e-02
8.999972539371411395e-01 2.000521577569167042e-02
9.199905296909781649e-01 1.999893625903468794e-02
9.399974370913974919e-01 1.999954148011274732e-02
9.599925524137299382e-01 1.999445013731892748e-02
9.800012410318019729e-01 1.999775538231312114e-02
1.000005833124111732e+00 2.000210273178554959e-02
7.225333695739881616e-06 4.000464721674651392e-02
2.000203646895517065e-02 3.999575231204392095e-02
4.000565520935852465e-02 3.999502535156342076e-02
5.999150422223628598e-02 4.000925729156886573e-02
8.000080022410192837e-02 4.000547788595099769e-02
1.000005844561526192e-01 4.000223159460743888e-02
1.199906778450103295e-01 3.999373587358708015e-02
1.400034937879087171e-01 4.000141129195904782e-02
1.599931711006797319e-01 4.000904058537452235e-02
1.799930870726509369e-01 4.000020606499477688e-02
1.999928800575004051e-01 4.000434743452212227e-02
2.199955262602819039e-01 3.999268267950243511e-02
2.399909197436133901e-01 3.999349671075795587e-02
2.599938359743344529e-01 4.000073944159143746e-02
2.799990207777234286e-01 4.000914588734506838e-02
3.000090830267373443e-01 4.000593092220936647e-02
3.200034317526796457e-01 4.000690046183136978e-02
3.400087750365696215e-01 3.999045235457773795e-02
3.599923621045429956e-01 3.999720527769367456e-02
3.799918717370608379e-01 4.000199048946106312e-02
3.999952072844469853e-01 3.999528679458264763e-02
4.199957665597729428e-01 3.999195431315168830e-02
4.400048188890647860e-01 4.000301344859199387e-02
4.600021301618128500e-01 3.999068091164555833e-02
4.799985892828927403e-01 4.000370407179799914e-02
4.999931269329980776e-01 3.999771315689314849e-02
5.199903966829093616e-01 3.999163715994154267e-02
5.399943290716000543e-01 3.999829300322282899e-02
5.599992648007258156e-01 4.000769043063236163e-02
5.799963331688434698e-01 3.999042927752554516e-02
6.000065244669353648e-01 3.999123693870747231e-02
6.199918598398532765e-01 4.000926363433479627e-02
6.400050673083625963e-01 3.999675708405558278e-02
6.599926435768324051e-01 3.999773461146343551e-02
6.799967838978556722e-01 4.000748882402885287e-02
6.999983750603463450e-01 3.999164090012031353e-02
7.200085361040471366e-01 4.000244626727430391e-02
7.399923341971356150e-01 3.999226348320093077e-02
7.599993186648232868e-01 3.999184177931378037e-02
7.800026350438440392e-01 4.000232767582189569e-02
7.999906416269724208e-01 4.000614845562082411e-02
8.200057358952188569e-01 4.000830616537230655e-02
8.400034061329347823e-01 4.000385724464670251e-02
8.599932748330890719e-01 3.999047777627957878e-02
8.799913112630484147e-01 4.000928922680320465e-02
9.000029144273111736e-01 4.000893813332986881e-02
9.199969876871775254e-01 4.000510443153323242e-02
9.399913079793073001e-01 3.999332410331186277e-02
9.599955426666973990e-01 4.000100636503401558e-02
9.800011481776017552e-01 3.999997972904614091e-02
9.999984892716926588e-01 4.000151410320678530e-02
9.333247907756767284e-06 5.999916159120972231e-02
2.000674942843596801e-02 5.999111743930063412e-02
3.999771174514460403e-02 6.000120992887284649e-02
6.000240641111309614e-02 5.999500036679863979e-02
7.999798582026973470e-02 6.000894012337470995e-02
1.000029770150802494e-01 6.000169932496824537e-02
1.199913059742103855e-01 5.999104352515285954e-02
1.399942279689566638e-01 5.999275645551697261e-02
1.600096749985854827e-01 5.999005494295205076e-02
1.799973168705835957e-01 5.999116844899247264e-02
2.000028002111663705e-01 5.999093066404149327e-02
2.199913681927108400e-01 5.999159885011216137e-02
2.399954357026260476e-01 6.000152716135993131e-02
2.600061089723526009e-01 5.999534383169002200e-02
2.799956634211314133e-01 6.000648964287903786e-02
3.000049189676035066e-01 5.999253629496714701e-02
3.200061269786941276e-01 6.000662502217270211e-02
3.399935565156713690e-01 6.000253895997145065e-02
3.599939348724364163e-01 5.999486985424055951e-02
3.799998801151066030e-01 6.000044440055901651e-02
3.999995806703079970e-01 6.000082282106607851e-02
4.199942632935285136e-01 6.000557160736255669e-02
4.399955569682405532e-01 6.000825366579438241e-02
4.600003031060718173e-01 5.999607368105888683e-02
4.799934876780501680e-01 5.999970407924831717e-02
4.999975259460030519e-01 6.000246187581443486e-02
5.199999691916524780e-01 5.999073919396000903e-02
5.400066618953761610e-01 5.999103347878238790e-02
5.600065519032771943e-01 6.000625499286833114e-02
5.800084796625056827e-01 6.000328802082302571e-02
5.999932124726821137e-01 5.999883858822907534e-02
6.199987886532034587e-01 6.000264665972963873e-02
6.399976227506480875e-01 6.000351356175938344e-02
6.599940781476020257e-01 5.999706701556292709e-02
6.800008662682257565e-01 5.999855302102428956e-02
6.999924505130153962e-01 6.000931656241524637e-02
7.200038259080426828e-01 6.000666070155581677e-02
7.399971492149257646e-01 6.000889791820337993e-02
7.600062489420110756e-01 6.000959012491175609e-02
7.799939478850478336e-01 5.999954338953201322e-02
7.999977169798815346e-01 6.000227789991206123e-02
8.199950043946734324e-01 5.999200944579501094e-02
8.399995323317365203e-01 6.000278943873039311e-02
8.599976803083697607e-01 6.000974878685432640e-02
8.799981197754429552e-01 5.999599631084875234e-02
9.000062779565020099e-01 5.999933379606065681e-02
9.199954643356540451e-01 5.999572982048943098e-02
9.400089431157849784e-01 6.000923473496319605e-02
9.600029247379248121e-01 5.999557535953349563e-02
9.800042273808743376e-01 5.999433538963871992e-02
9.999964416937482392e-01 6.000083472719405092e-02
-1.977116776709087666e-06 7.999702047725269771e-02
2.000948268858972895e-02 7.999340412348959761e-02
4.000227557117898985e-02 7.999077082778967285e-02
5.999183429474267554e-02 7.999419992010023406e-02
8.000983372392028725e-02 8.000452849278455458e-02
1.000073607619125921e-01 7.999098967569273633e-02
1.200036287690530445e-01 7.999879872958871874e-02
1.399983283989711114e-01 8.000416509588495484e-02
1.599961663790107069e-01 8.000026935646542547e-02
1.799952144944364785e-01 7.999782808141185642e-02
2.000006665235040948e-01 7.999315762005652919e-02
2.199955237424381094e-01 7.999840811810443597e-02
2.399994549595705629e-01 8.000600007936022051e-02
2.600028590022773756e-01 8.000124980133044295e-02
2.800073973478740541e-01 7.999394697729553250e-02
2.999920816607035690e-01 7.999787450426736057e-02
3.199927437991111345e-01 8.000111962076202066e-02
3.400014728666413411e-01 7.999263187099499295e-02
3.600043210798939408e-01 8.000113078966851476e-02
3.799984636398853755e-01 8.000834963546599177e-02
4.000071182458876939e-01 7.999441938327529755e-02
4.199933316635304781e-01 8.000831072807829125e-02
4.399931450377702613e-01 8.000514412652837137e-02
4.599962503403162706e-01 7.999722370693265749e-02
4.800010744929193440e-01 8.000851928334846985e-02
4.999900411368612962e-01 7.999324574668804921e-02
5.200044042355732588e-01 7.999788933058848972e-02
5.399957562083980145e-01 8.000925791316254587e-02
5.599952805684665913e-01 8.000428333915736434e-02
5.800092845133818509e-01 8.000525532112492955e-02
6.000041882807184423e-01 8.000446413425535419e-02
6.200061045221366696e-01 7.999542427297839930e-02
6.400025337345035537e-01 8.000605771788087128e-02
6.600077645928259518e-01 8.000811668306416491e-02
6.800080779278717680e-01 7.999195267598929737e-02
6.999975281217476475e-01 7.999912784166980650e-02
7.200078337080793034e-01 7.999838507238760110e-02
7.399952982420672232e-01 7.999039717546319039e-02
7.599957750855552696e-01 8.000561448369467032e-02
7.799904034187612467e-01 7.999329987855896551e-02
7.999962193684170275e-01 8.000064022143768550e-02
8.199972608663639306e-01 8.000765279389179807e-02
8.399941495525770074e-01 8.000123268800837795e-02
8.600055563501027844e-01 8.000859216458187928e-02
8.800074696054668300e-01 7.999271042007481680e-02
9.000058360015928960e-01 8.000350692538996111e-02
9.199984320711477315e-01 7.999051134197925073e-02
9.399933596294192117e-01 8.000498921652464401e-02
9.599916800953555152e-01 7.999625299849975890e-02
9.799951042487655695e-01 8.000492201793797664e-02
9.999971811965835400e-01 7.999174376481978099e-02
-2.591157963677668649e-06 9.999653659753438006e-02
2.000434042734638984e-02 9.999640244440398396e-02
4.000387231298184465e-02 1.000007718890686820e-01
6.000775465657448571e-02 1.000046673034588746e-01
7.999815837485073355e-02 9.999969819036397256e-02
9.999942771519730600e-02 1.000074340479503721e-01
1.199927607234342469e-01 9.999848460024857166e-02
1.400006982411496348e-01 9.999872445664477472e-02
1.600019605693599745e-01 9.999997686190839619e-02
1.799982739148532351e-01 1.000037362594523305e-01
1.999965864493141732e-01 1.000021380202733845e-01
2.200045711669466886e-01 9.999261293271588524e-02
2.399965290420300879e-01 1.000088940911119800e-01
2.600093204257512558e-01 1.000098477752627141e-01
2.799908505166777695e-01 1.000065301753782360e-01
3.000087055161398952e-01 1.000080388888011096e-01
3.200042988260696220e-01 1.000035123868577569e-01
3.400043921323298024e-01 1.000014977163629498e-01
3.600057684015968706e-01 1.000000385920760126e-01
3.799945187499978450e-01 9.999188698049957247e-02
4.000081651144660744e-01 1.000050975796280689e-01
4.199935448387152048e-01 1.000064491655464766e-01
4.399960069350584702e-01 1.000027130994421837e-01
4.599971230571550107e-01 9.999428326172661585e-02
4.799935121752756384e-01 9.999141900621488777e-02
4.999914887711278677e-01 9.999138180421465738e-02
5.199917983753327144e-01 1.000066805857800084e-01
5.400003561665103202e-01 9.999257168029598852e-02
5.600004998929777322e-01 1.000008525960310868e-01
5.799999318406988680e-01 9.999412972729233851e-02
5.999986879577444698e-01 1.000074171290713937e-01
6.199976747095556906e-01 1.000000797048582468e-01
6.400086048479814993e-01 9.999465602795890029e-02
6.600045101537361791e-01 9.999967682669008706e-02
6.800057473582660217e-01 9.999719347029652206e-02
7.000008471722974912e-01 9.999736571887303527e-02
7.200073229848090728e-01 1.000082963577931805e-01
7.400026364256770961e-01 1.000096204047292575e-01
7.600046411136381908e-01 1.000066084786393750e-01
7.800078944129972269e-01 9.999543811523532721e-02
8.000097335586063840e-01 9.999780828046686554e-02
8.199999442508764114e-01 9.999360647463326202e-02
8.400064295757000421e-01 9.999673795253383179e-02
8.600037868889096604e-01 9.999436711189736704e-02
8.799970272612110955e-01 9.999768488972565761e-02
8.999947324798787118e-01 9.999070126884139487e-02
9.200054041783219949e-01 1.000090070932611458e-01
9.399945249571511896e-01 9.999325302729941689e-02
9.599969520835071046e-01 9.999165532003259638e-02
9.800029946575152806e-01 9.999737105038400409e-02
1.000001249571085271e+00 1.000081169997273089e-01
7.231586577878985832e-06 1.200084335371809363e-01
2.000870115433542665e-02 1.200017963872017229e-01
4.000004600571725744e-02 1.199907523033127421e-01
5.999204882622759943e-02 1.200004784678974923e-01
8.000712016609222432e-02 1.199986526912142359e-01
9.999007458724573638e-02 1.199942460621239021e-01
1.200051994083643908e-01 1.199931683597705856e-01
1.399939915267031099e-01 1.199957107212840657e-01
1.600021856675312437e-01 1.200067281110954037e-01
1.799943778967485475e-01 1.200019893574756219e-01
2.000005988122629530e-01 1.199988972841295187e-01
2.200016084104731151e-01 1.200062823704714510e-01
2.399943497611335685e-01 1.199999446830175842e-01
2.599919584112229121e-01 1.200002647511013709e-01
2.800058201571464234e-01 1.200099711778130351e-01
2.999995138610817014e-01 1.199959320680139968e-01
3.200015900716383643e-01 1.199974350410962093e-01
3.399923400477823932e-01 1.200004899714406104e-01
3.600059827138201163e-01 1.200078225457474612e-01
3.800095622237540383e-01 1.199973544924571728e-01
3.999950333035516281e-01 1.199922164154709203e-01
4.199987246383459771e-01 1.200061405432049366e-01
4.399946928957524928e-01 1.200069913299613156e-01
4.600042347403563991e-01 1.199940188564105198e-01
4.800026350307827760e-01 1.200063938436558703e-01
5.000086574073223655e-01 1.199932442952739292e-01
5.200064403038731076e-01 1.200055169817566270e-01
5.399948744328129102e-01 1.199958916282133636e-01
5.600091416806450839e-01 1.199972403211592015e-01
5.799957795221050150e-01 1.200044002223840944e-01
5.999926581202091880e-01 1.199996633863324308e-01
6.199971626625248033e-01 1.200008797268592442e-01
6.400020650028770408e-01 1.200028021490780056e-01
6.599986479811638107e-01 1.200077386481750719e-01
6.800067135218473835e-01 1.200086671557078349e-01
6.999989181128325466e-01 1.200046017182894859e-01
7.199986139157357190e-01 1.199955756550906139e-01
7.400030377289423811e-01 1.200089197431502136e-01
7.600060861576181104e-01 1.199957040354874410e-01
7.799945621151272990e-01 1.200054329092237609e-01
8.000041025695887598e-01 1.200072720349250888e-01
8.199929272322192819e-01 1.200072335847230526e-01
8.399986525090531453e-01 1.199954669095678467e-01
8.599968648932498905e-01 1.200098700780802552e-01
8.800091206425003643e-01 1.199916749207095984e-01
8.999963037693543555e-01 1.200043915804931277e-01
9.199907065026322606e-01 1.199907184730887449e-01
9.399908978058685305e-01 1.200073688966651481e-01
9.599966746487932356e-01 1.199963747966554251e-01
9.800058668764209946e-01 1.199963713258295345e-01
1.000004768617111850e+00 1.199973868145680633e-01
-4.049613732416694889e-06 1.399977445302859336e-01
1.999336074485213652e-02 1.399915002229261685e-01
4.000742402893007338e-02 1.400073676635953113e-01
5.999921642685726586e-02 1.400037675245145163e-01
8.000725299232525067e-02 1.399978144675179670e-01
1.000042362065685225e-01 1.400050958284021763e-01
1.199915614922006102e-01 1.399927632414565692e-01
1.400050065996497339e-01 1.400041129787476246e-01
1.599937053496396089e-01 1.400065346384591347e-01
1.800060180234196450e-01 1.399966548705725289e-01
1.999968056399818173e-01 1.399922114398667039e-01
2.199989096631194685e-01 1.399921952252015933e-01
2.400008681428384139e-01 1.400024916663374364e-01
2.600016388228542086e-01 1.399914329708770444e-01
2.800024334089399880e-01 1.400050442986231214e-01
2.999928370641560815e-01 1.400019015359173502e-01
3.200063811095048005e-01 1.399938723888276004e-01
3.400082682984159610e-01 1.400094382816282901e-01
3.600042328911234324e-01 1.400074407153605038e-01
3.799954356542707412e-01 1.400032993677407522e-01
4.000085228850892016e-01 1.399908945804149429e-01
4.200064164907264530e-01 1.399947384633411784e-01
4.400060222622386163e-01 1.400028483908049293e-01
4.600060308920794760e-01 1.399980198996057523e-01
4.799990043209502177e-01 1.400084859465034748e-01
4.999914246740122525e-01 1.399931240145360634e-01
5.200094566482101888e-01 1.400082650261335604e-01
5.399929373610854455e-01 1.400094691843402628e-01
5.599953091086303791e-01 1.400078421373253945e-01
5.800080955045515685e-01 1.399904749158729089e-01
5.999901942326993920e-01 1.399965398972260744e-01
6.200086235695471126e-01 1.400058268737670031e-01
6.399977370195691906e-01 1.400071602162764328e-01
6.599961512366058214e-01 1.399969483480520971e-01
6.799938095664368465e-01 1.400091910220885583e-01
7.000060726126641208e-01 1.399992484961082306e-01
7.199952855314117883e-01 1.400093195920106004e-01
7.399979363993112180e-01 1.399942141112893446e-01
7.599984931276276834e-01 1.400043824342050436e-01
7.800054136959796436e-01 1.399921797110427468e-01
8.000089186153511722e-01 1.400034914150523335e-01
8.199912499152414158e-01 1.400067487287531831e-01
8.400094380747378242e-01 1.400067549528454247e-01
8.599901956975858353e-01 1.399994617781635808e-01
8.800017834754791934e-01 1.400077599738740741e-01
9.000000552097082718e-01 1.399915464763076545e-01
9.200086705101007123e-01 1.400090347159563542e-01
9.399997232443003670e-01 1.399910688547296722e-01
9.600067778135832341e-01 1.400048334535288208e-01
9.800094246815960197e-01 1.399901462738907532e-01
9.999987098889904225e-01 1.399956760479726670e-01
-7.845898086333375827e-06 1.600047026920534687e-01
1.999682429832754307e-02 1.599907793827824165e-01
3.999267253611452771e-02 1.600061200059445521e-01
6.000211742035978235e-02 1.599943010125034759e-01
8.000392084456003916e-02 1.599926080958742614e-01
1.000034637551500405e-01 1.600031008051084613e-01
1.199901105146306407e-01 1.600002303094749667e-01
1.400045263086386604e-01 1.600051706747924740e-01
1.600041141667845335e-01 1.600077009122774230e-01
1.800051241568094429e-01 1.600084397980005568e-01
1.999982961400716408e-01 1.599906832197333095e-01
2.199936200683001442e-01 1.599957556456277352e-01
2.399908358322760671e-01 1.599921631908371167e-01
2.600003755824226714e-01 1.599950497876626299e-01
2.799957107026979641e-01 1.600048293905325658e-01
3.000070935926862359e-01 1.600072407961646848e-01
3.199974124319480695e-01 1.600041926014661442e-01
3.400070460926583049e-01 1.599930191508012189e-01
3.599940110733494403e-01 1.600029592058619110e-01
3.799953110071984108e-01 1.599938535430761033e-01
3.999973504045464812e-01 1.599903196649434534e-01
4.199987663855291875e-01 1.599909453988442032e-01
4.399948942049680123e-01 1.599943508440172246e-01
4.599965889046775946e-01 1.599925077991296574e-01
4.799994239283284503e-01 1.600037571328664920e-01
4.999967785784700802e-01 1.600085438643757130e-01
5.200071953375777767e-01 1.599961203027086554e-01
5.399907780080704933e-01 1.600053638340153961e-01
5.599948002462581398e-01 1.599966432208115852e-01
5.800015867045269502e-01 1.600099775935377444e-01
5.999959935513322629e-01 1.599993704600584932e-01
6.200025490176572784e-01 1.600036674475831533e-01
6.399942433236690542e-01 1.600019064349500475e-01
6.600008821288582128e-01 1.600031715972561608e-01
6.799922999395007217e-01 1.599925258903187320e-01
7.000095105498084225e-01 1.600064260312909215e-01
7.200065511463018542e-01 1.600086820881620187e-01
7.400092129552003906e-01 1.599978697506420078e-01
7.600050813435247354e-01 1.600028324018511194e-01
7.800011970053892796e-01 1.600035869676664224e-01
7.999963886690225623e-01 1.600072435743587207e-01
8.199981404465641610e-01 1.599929635737541989e-01
8.399902196170202506e-01 1.600027837866413172e-01
8.599946326337792879e-01 1.600091213111981547e-01
8.799939000891482399e-01 1.599963235881610435e-01
9.000096826336746458e-01 1.600003970924058216e-01
9.200084404919791625e-01 1.600056287534765698e-01
9.399923793138694750e-01 1.599943196687396152e-01
9.599977435511480861e-01 1.600076191250144608e-01
9.799966797656468609e-01 1.599992616407710788e-01
9.999996153096404328e-01 1.599964951049420436e-01
5.729705689664287447e-06 1.799910965345513092e-01
1.999451820322494314e-02 1.800065017041418414e-01
4.000232683406808321e-02 1.800002364965956614e-01
5.999739015927525732e-02 1.799926027915358384e-01
7.999913568618406690e-02 1.800097418895162393e-01
1.000019017694952495e-01 1.800015315870148180e-01
1.200098023716991286e-01 1.800077080676051045e-01
1.400099839863655771e-01 1.800090726667912255e-01
1.600033499370347723e-01 1.799961062438732162e-01
1.800025628635605335e-01 1.799969641967162637e-01
2.000062153906158602e-01 1.799927460092215215e-01
2.199992509266695817e-01 1.800068155204429254e-01
2.399990902417291072e-01 1.800020203569883959e-01
2.599919656587597050e-01 1.799957020996691137e-01
2.800090897045737770e-01 1.800031387909066527e-01
2.999972987833744997e-01 1.800003376235193020e-01
3.200054973715626971e-01 1.800057494069989272e-01
3.400065593587796031e-01 1.799957928535759477e-01
3.599947661187759551e-01 1.800027701696499671e-01
3.800005440129475276e-01 1.800012977350299581e-01
3.999942922983640847e-01 1.799963724825633105e-01
4.200050410636113063e-01 1.799971664651441039e-01
4.400051497110123444e-01 1.799909328932565167e-01
4.600090173235941160e-01 1.799941614607737661e-01
4.799995641526609846e-01 1.800084177050646495e-01
4.999950695936527523e-01 1.799945476854516446e-01
5.200097128141186742e-01 1.800080886033444127e-01
5.400006449239443951e-01 1.799912204389011727e-01
5.600020933741641782e-01 1.799950315637515175e-01
5.799942802095180427e-01 1.800086428607334532e-01
6.000023884648443273e-01 1.799988807904995269e-01
6.199912531771717417e-01 1.799974324279720594e-01
6.400072796629951988e-01 1.799960535256524830e-01
6.599964558854614083e-01 1.800021371213362253e-01
6.799950428135724811e-01 1.800011386952561909e-01
7.000053736506764990e-01 1.799957334755330762e-01
7.199994550174159125e-01 1.800015253467326659e-01
7.399972666278289424e-01 1.799944723674910818e-01
7.599922880373403133e-01 1.800013096758418252e-01
7.800087485843574253e-01 1.799903753240501558e-01
8.000073132692374633e-01 1.800092494622048678e-01
8.200008465300296923e-01 1.800093576691689512e-01
8.400040956487303534e-01 1.800009045041605915e-01
8.599992735003578748e-01 1.799993279801386792e-01
8.800036399345414484e-01 1.799946901073755101e-01
9.000043080224900960e-01 1.799998197947405565e-01
9.200034932443708069e-01 1.800088172350082505e-01
9.399946690736359356e-01 1.799980645103692045e-01
9.599955032025794255e-01 1.799910535282943369e-01
9.800024417941436417e-01 1.800025704003001548e-01
1.000009988217002821e+00 1.800020205380747640e-01
-2.077870747824301886e-06 2.000080231743867898e-01
1.999030768642388878e-02 1.999960541393848712e-01
4.000503858094428544e-02 1.999932297402704506e-01
5.999722471950358349e-02 2.000069812727311713e-01
7.999689349298690078e-02 1.999948592141786996e-01
1.000078117653656201e-01 1.999915483441055131e-01
1.200071338361456130e-01 1.999963076923479688e-01
1.399941556943430920e-01 1.999997575752612000e-01
1.599996683622950666e-01 2.000092939397451475e-01
1.800050500939907872e-01 1.999992024486710041e-01
2.000011889635875673e-01 1.999963673653426255e-01
2.200096544318466962e-01 1.999977187760623720e-01
2.400077137885395784e-01 2.000031215437137466e-01
2.600083228814487613e-01 1.999970913532136130e-01
2.799983339285321282e-01 1.999973865392619399e-01
3.000065408563640235e-01 2.000090624553058360e-01
3.200064913866440541e-01 1.999990284254505035e-01
3.400065819345485796e-01 2.000046037273794652e-01
3.600003826647529825e-01 1.999936699001919616e-01
3.799947574186689492e-01 2.000040752851048598e-01
3.999939747881395280e-01 2.000012069196923925e-01
4.200060837741503850e-01 2.000030779615474819e-01
4.400021951143437415e-01 1.999951546672674441e-01
4.599923987193723085e-01 1.999906781969949532e-01
4.799909268018713315e-01 1.999946352492106283e-01
5.000011536535821088e-01 1.999984736052231871e-01
5.199940819786167401e-01 1.999960537427735718e-01
5.399992250258150994e-01 2.000059788445980868e-01
5.600031185829780211e-01 1.999908181106168914e-01
5.799996303799213049e-01 1.999937199428172552e-01
6.000070966573542997e-01 2.000076980846753616e-01
6.200010932942222608e-01 2.000047281608496597e-01
6.400037356200503069e-01 2.000063366973571510e-01
6.599955763148865895e-01 1.999945857662827065e-01
6.800049261811123014e-01 2.000091816385218824e-01
6.999945963564567775e-01 2.000013554796708226e-01
7.200008843902505618e-01 1.999974711644679215e-01
7.400050047557347188e-01 1.999926353269535217e-01
7.599974355414765848e-01 1.999986213445718586e-01
7.800090599955862292e-01 2.000036860758075963e-01
8.000042191775724731e-01 2.000099958228720720e-01
8.199945355741006248e-01 2.000020705326480963e-01
8.399921532339151842e-01 1.999932499334831915e-01
8.600039225568194556e-01 2.000065196685535396e-01
8.800027159517919140e-01 2.000015956578912457e-01
9.000058126145259463e-01 2.000091247484230561e-01
9.200085104434650995e-01 2.000061755401366104e-01
9.399986423580900530e-01 2.000053266801600782e-01
9.599946766462463810e-01 2.000080809735631515e-01
9.799955946860832157e-01 2.000096076942237122e-01
9.999960336650992598e-01 1.999952816655350685e-01
-3.273451159232583861e-06 2.199997028379027664e-01
1.999400401286941312e-02 2.199952744638406232e-01
4.000768473136768338e-02 2.200086263963143551e-01
5.999310759765224405e-02 2.199988270245285260e-01
7.999839692817083125e-02 2.200065657823190579e-01
1.000032082789849702e-01 2.199981608335127847e-01
1.200057739158594122e-01 2.200021030197766847e-01
1.399941872219249428e-01 2.200058525631210793e-01
1.599993127503296364e-01 2.200077390100045327e-01
1.800033045738057003e-01 2.199930229221423728e-01
2.000051335139308439e-01 2.200016241150571095e-01
2.200008315891628097e-01 2.199983947510951721e-01
2.400032578048952314e-01 2.199912657957645012e-01
2.600000766712495248e-01 2.200087101343763119e-01
2.799940973427443858e-01 2.199927402678778232e-01
2.999982104068903421e-01 2.200003902088388807e-01
3.199975305166914974e-01 2.199996788205913212e-01
3.400034933625462052e-01 2.200058555713710617e-01
3.599910318297376843e-01 2.199976342442816757e-01
3.800023846183201992e-01 2.199904183132093405e-01
4.000089839217161325e-01 2.200028164195332592e-01
4.199997000734871921e-01 2.199989662860379891e-01
4.399929451536387925e-01 2.199913251000616965e-01
4.600036193341476842e-01 2.200084797227897793e-01
4.800058473700375417e-01 2.199904290866984413e-01
4.999907793696388714e-01 2.200002531699618291e-01
5.200014652825123429e-01 2.200021269280773850e-01
5.400075204965089082e-01 2.200079573157625590e-01
5.600097858886179392e-01 2.199966727256296717e-01
5.799993708774880963e-01 2.200098725862587590e-01
6.000040072559031934e-01 2.199911486983004427e-01
6.200081910318547829e-01 2.200023334547338005e-01
6.399938742450353990e-01 2.199969545810945004e-01
6.600015531858421935e-01 2.200030553288823132e-01
6.799982145695077085e-01 2.200048871819189344e-01
7.000006565305145756e-01 2.200094951561237799e-01
7.200070699212609560e-01 2.199930019308659057e-01
7.399920617538282563e-01 2.200070705918606428e-01
7.600021546134491102e-01 2.200095244713292097e-01
7.799987166955892892e-01 2.199935859674665428e-01
7.999907397669275833e-01 2.200053716944342097e-01
8.199916703585874433e-01 2.200028780630536585e-01
8.400012708713366916e-01 2.200047913664080479e-01
8.600088778252600319e-01 2.199947304298076889e-01
8.799996520818539336e-01 2.200050312413745768e-01
8.999940471633718353e-01 2.199918402324698707e-01
9.199927604597322173e-01 2.200086337597155772e-01
9.400057885040603578e-01 2.199940082170149802e-01
9.599903177945966481e-01 2.200027563802334496e-01
9.799964381376018441e-01 2.199945590922746386e-01
9.999939911127458947e-01 2.199994445072716021e-01
-3.154970920192405906e-06 2.400088043458377673e-01
2.000131774954790054e-02 2.400080025228939484e-01
4.000849277330529447e-02 2.400080026498010999e-01
5.999996690981057590e-02 2.400016657912938389e-01
8.000068517803447798e-02 2.399904052696147372e-01
1.000089282011538128e-01 2.399930218070620569e-01
1.200010691182117062e-01 2.400036529571357713e-01
1.400057261222632521e-01 2.400008444635922111e-01
1.600027822175806025e-01 2.400065421871899751e-01
1.800028705671371798e-01 2.400033368363107544e-01
2.000070810411210265e-01 2.399914682333383065e-01
2.200003704210161948e-01 2.399905310404752135e-01
2.399930277234268439e-01 2.399905701282843418e-01
2.600073248299303863e-01 2.399965947643600550e-01
2.800004226241469274e-01 2.400057451587597757e-01
3.000037779364949642e-01 2.400085262912099171e-01
3.199997960737744895e-01 2.400040487563006864e-01
3.400073550933778721e-01 2.399921439404607559e-01
3.599993971031774653e-01 2.399917598851680767e-01
3.800011392872426619e-01 2.399962670669286702e-01
4.000068099654630616e-01 2.399993676173900470e-01
4.199932579060137172e-01 2.400074675827029436e-01
4.399985173099337787e-01 2.399903942248437505e-01
4.599953737771717566e-01 2.399976619884361950e-01
4.799905248864146934e-01 2.399928022307038222e-01
4.999959301773757581e-01 2.399967516659031463e-01
5.199987515892884327e-01 2.399959523562881225e-01
5.399964133648254005e-01 2.399992415754964858e-01
5.599970386549262269e-01 2.400049957189553107e-01
5.800056214162983004e-01 2.399903533192769278e-01
5.999932418442381898e-01 2.399920363828778602e-01
6.199970573740131163e-01 2.399971252110673359e-01
6.400049858619089038e-01 2.400045904025134846e-01
6.600076482946513057e-01 2.400036599604061793e-01
6.800019106828060211e-01 2.400098866640297812e-01
7.000028393343014077e-01 2.399977894351641161e-01
7.199960953429010990e-01 2.399907150267178157e-01
7.400088827676419845e-01 2.400050527920677135e-01
7.599975414894807324e-01 2.400075005281767648e-01
7.800052584706052006e-01 2.399993034673292003e-01
8.000091156668963643e-01 2.400078479905018991e-01
8.199989209244530342e-01 2.399985401987103639e-01
8.399930339170005311e-01 2.399920481425643348e-01
8.599971442117166909e-01 2.399942919264453078e-01
8.799913720975072184e-01 2.400047095948471543e-01
9.000092235125344287e-01 2.400037477676228437e-01
9.200081486495614858e-01 2.400074073388258900e-01
9.400029210873834806e-01 2.400004522582304956e-01
9.599971580278493510e-01 2.399998995235114452e-01
9.799964250390300613e-01 2.399934413335463590e-01
9.999999065401027343e-01 2.400032231501658952e-01
1.706302401078479085e-06 2.600047564558607971e-01
1.999671940526697930e-02 2.599900019208112312e-01
3.999425319047419242e-02 2.599957939074954427e-01
6.000106209734020618e-02 2.599977890303069583e-01
8.000315343760486253e-02 2.599944788583716249e-01
9.999936034569258114e-02 2.599900449228907950e-01
1.200037260079564599e-01 2.600073071753018494e-01
1.400071731524193952e-01 2.600074936679817039e-01
1.599939226397988357e-01 2.600096284257726320e-01
1.800010274011107636e-01 2.599937115958096401e-01
1.999918210812491048e-01 2.599914195135429873e-01
2.200027393467197945e-01 2.600025717589109497e-01
2.400057351563060770e-01 2.600031722975587045e-01
2.600003880721280525e-01 2.599932564329160978e-01
2.800046894769409600e-01 2.599900812155835350e-01
3.000032061126524652e-01 2.599933062128126915e-01
3.199931762500098920e-01 2.600081218396464444e-01
3.400085453759746357e-01 2.600044057082875337e-01
3.599945722654990243e-01 2.599993875274483890e-01
3.799969239652215003e-01 2.599923520909617758e-01
3.999947363228732455e-01 2.599911593774434926e-01
4.200094459787823142e-01 2.599947259036633485e-01
4.399977426060666108e-01 2.599949322607695845e-01
4.600030251219179855e-01 2.600012505864823242e-01
4.800053133159019603e-01 2.599902283396497427e-01
4.999940935070242842e-01 2.600019747545698201e-01
5.200015313386029403e-01 2.600064887711285300e-01
5.399916109372915329e-01 2.599974230498620087e-01
5.599980751227880971e-01 2.600002605384355570e-01
5.799970285843845108e-01 2.600046933958289341e-01
5.999920862533888455e-01 2.599912125309754574e-01
6.199962699393138932e-01 2.599917873671671043e-01
6.399978482262149715e-01 2.600015686087255307e-01
6.599916837926718127e-01 2.599991959177855305e-01
6.800011063527685584e-01 2.600012907857242039e-01
6.999906040542277497e-01 2.600054646858324658e-01
7.200044398882414765e-01 2.599959402235694772e-01
7.399994269086090926e-01 2.600047836375889987e-01
7.600066814946159210e-01 2.599949543283589515e-01
7.800054166419274626e-01 2.599984839673913917e-01
8.000090632097608401e-01 2.600075673099003226e-01
8.199971598304621745e-01 2.599971966502844789e-01
8.399997167172279511e-01 2.600092128959334836e-01
8.599928796108239348e-01 2.600009780253302316e-01
8.800029542150888950e-01 2.600044011014884804e-01
8.999913422970148291e-01 2.600019863063526282e-01
9.199990088206887462e-01 2.599967883378507261e-01
9.400094107149079559e-01 2.599921205824366477e-01
9.600041738356493992e-01 2.599940872092462163e-01
9.800089620457894668e-01 2.600000062911818621e-01
9.999990677518265647e-01 2.599949700336002256e-01
6.755878467168635691e-07 2.800072865791208288e-01
1.999144146562423230e-02 2.800031645300350980e-01
3.999293108773922800e-02 2.799945014094797902e-01
6.000707704995266595e-02 2.799914454312606438e-01
8.000463341766403391e-02 2.799911570624751822e-01
1.000001908655204219e-01 2.800024701597500498e-01
1.199929399707332367e-01 2.800060421918709186e-01
1.399944202155996298e-01 2.799995136497159809e-01
1.599948056242258554e-01 2.800052717184482454e-01
1.799950228263959284e-01 2.799952436519705379e-01
1.999902435355358776e-01 2.800079967519635282e-01
2.199906719392551446e-01 2.799962917289529618e-01
2.400029401432441090e-01 2.799966417146763087e-01
2.600019441219978411e-01 2.799972912974623140e-01
2.800075990224618616e-01 2.799931795843258464e-01
2.999903682086236256e-01 2.799919940000732965e-01
3.200004798407404816e-01 2.800018453739924196e-01
3.400066780563675284e-01 2.800090929596379952e-01
3.599980260884974581e-01 2.800064739034892058e-01
3.799981033949370035e-01 2.799974131404789901e-01
3.999926538857612179e-01 2.800073730676703176e-01
4.199967221452762800e-01 2.800029338220222930e-01
4.400003433095780458e-01 2.800099367504986780e-01
4.599951126796444911e-01 2.800010299729120411e-01
4.800057926451424262e-01 2.799938216199929775e-01
5.000064634760229554e-01 2.800011633946464795e-01
5.199920703813877276e-01 2.800093611353484113e-01
5.399982370313232138e-01 2.799995081236554273e-01
5.600056892456632962e-01 2.800092927458443515e-01
5.799949107705251183e-01 2.799927233097664891e-01
6.000048946179059595e-01 2.800035407501578755e-01
6.199989304108639576e-01 2.800029521379858166e-01
6.400088829996127826e-01 2.800068382195678440e-01
6.600013643942667096e-01 2.800081725353771311e-01
6.800082582294364464e-01 2.800054231124589066e-01
6.999923712191115088e-01 2.800012341784137160e-01
7.200021453377720704e-01 2.800075866957453807e-01
7.400003245979885902e-01 2.800022517955156887e-01
7.600043032778739382e-01 2.799916774258736640e-01
7.799911268588745061e-01 2.799906079565285255e-01
7.999921367092686086e-01 2.799951096829254027e-01
8.199909677358204751e-01 2.800019289268659839e-01
8.400014457836856296e-01 2.799991058291882440e-01
8.599901789870728619e-01 2.800003836552231729e-01
8.799925273724636954e-01 2.799901021135909884e-01
9.000059245478077008e-01 2.800082130602291053e-01
9.199914464019482985e-01 2.800031799629916218e-01
9.399910657378803824e-01 2.800016437751192688e-01
9.600024782326144202e-01 2.800017350403933292e-01
9.800098060021437130e-01 2.800022730270690374e-01
9.999933226692667709e-01 2.800086562182151906e-01
-4.019773365734600209e-06 3.000007885205316360e-01
1.999865024363738433e-02 3.000061347772285947e-01
3.999168006097245098e-02 2.999973522595338893e-01
5.999885431086564996e-02 3.000019482765620693e-01
8.000815815831678612e-02 2.999960299627373317e-01
9.999691073374926409e-02 3.000034401225495917e-01
1.199941791483528641e-01 3.000001976505325407e-01
1.399963944213781508e-01 3.000024750019865682e-01
1.600016113877984480e-01 3.000037182138999281e-01
1.799985939255549505e-01 2.999946729277310764e-01
1.999902923505305907e-01 3.000020319686781956e-01
2.199944962940013071e-01 2.999900965255176133e-01
2.399975005748679058e-01 2.999954826355433202e-01
2.600036547211557747e-01 2.999959558967992268e-01
2.799973531973155572e-01 3.000044782542384270e-01
3.000034830880562997e-01 2.999932146251280130e-01
3.200017362309104940e-01 3.000086566836629443e-01
3.400081870385932015e-01 3.000069876520867762e-01
3.599956402713695436e-01 3.000091917828345278e-01
3.799939929899600610e-01 2.999980376026616935e-01
3.999922826831675549e-01 3.000013122266757537e-01
4.200044530447893387e-01 3.000037526815351185e-01
4.399901437515787439e-01 3.000096493739118353e-01
4.599962001960584135e-01 3.000048277051657331e-01
4.800085320527065491e-01 3.000056033383432519e-01
5.000004648088608450e-01 3.000007731734327665e-01
5.199928754643723394e-01 2.999976414591279950e-01
5.400064500395150846e-01 3.000036236699684111e-01
5.600032704667620154e-01 3.000036286085886461e-01
5.799969908357004433e-01 3.000096040608076775e-01
5.999967259655371032e-01 2.999937426073821523e-01
6.200033743628220462e-01 2.999933838402394914e-01
6.400095054625715152e-01 3.000015104346019368e-01
6.599924028347669003e-01 2.999904723702444542e-01
6.800020241241955254e-01 2.999908429902948259e-01
6.999910488585561197e-01 2.999982488566037553e-01
7.199989657804303222e-01 3.000065792522311203e-01
7.399925879032255294e-01 3.000073666480136403e-01
7.599981000424508304e-01 3.000070596055161021e-01
7.799930269185748610e-01 2.999909613933355312e-01
7.999987165197507410e-01 2.999943130598532459e-01
8.199995650548010939e-01 3.000064039295848306e-01
8.400077085756071371e-01 2.999917362965246470e-01
8.599951417972797607e-01 2.999960972173732476e-01
8.799934873513743927e-01 2.999993405685608128e-01
8.999910717222540102e-01 2.999939455771923336e-01
9.199913025678597700e-01 2.999991386495239332e-01
9.400087997581368926e-01 2.999930626629913055e-01
9.600077428362868703e-01 2.999963152888927564e-01
9.800049426124181062e-01 3.000068525353410953e-01
1.000002100843755404e+00 3.000043851137148554e-01
2.642421914575087912e-06 3.200086116887436716e-01
2.000557474791549509e-02 3.199984052428638259e-01
3.999581899037100291e-02 3.199931366932132204e-01
6.000024267595405886e-02 3.199945827373784635e-01
7.999469714418439015e-02 3.200076409682826584e-01
1.000039949200674100e-01 3.200007892925222364e-01
1.200068626534447624e-01 3.200005076102083179e-01
1.399978885870180878e-01 3.200037101422182340e-01
1.600021757607021644e-01 3.199941701569593566e-01
1.799963716226291865e-01 3.200012197586022955e-01
1.999943728275890287e-01 3.200083376584512140e-01
2.199908860584123549e-01 3.200075272369260482e-01
2.400095982778911174e-01 3.200023048049979169e-01
2.599942378923455477e-01 3.200061950893544616e-01
2.799988266838861484e-01 3.200042489726077077e-01
2.999964533047790316e-01 3.199944290293979532e-01
3.200090847635240765e-01 3.199915149432130401e-01
3.399911617802848229e-01 3.200056556181116729e-01
3.600055100702639899e-01 3.199962295214124341e-01
3.799974811839965105e-01 3.200037585369654436e-01
4.000019959027085181e-01 3.200029695677543140e-01
4.199987066500687760e-01 3.200096048656684844e-01
4.399929597590501174e-01 3.200026347702444318e-01
4.599941222475801839e-01 3.199966971762079893e-01
4.799959504807556621e-01 3.200065026658929779e-01
5.000015988114687726e-01 3.199966158622713497e-01
5.200007116659155493e-01 3.199992247816678126e-01
5.400008827557510882e-01 3.199947508281376085e-01
5.599974812501726795e-01 3.199991683555996613e-01
5.799916638907043342e-01 3.199902868790503452e-01
6.000018727147065078e-01 3.199941413996491568e-01
6.200060436311966017e-01 3.199905011811583488e-01
6.399944640704843257e-01 3.200025973574027183e-01
6.599926399502495933e-01 3.199984141756919698e-01
6.799959654972769219e-01 3.199953706155125310e-01
6.999946981975633253e-01 3.200095188461202222e-01
7.199963933064313926e-01 3.199923575062706416e-01
7.400083047359244937e-01 3.199931670099382397e-01
7.600047339694544490e-01 3.200031764736229190e-01
7.800043531060543156e-01 3.200054670938674573e-01
7.999936060602840238e-01 3.199907460676499338e-01
8.199986146603313042e-01 3.199988976013384834e-01
8.399947323487642059e-01 3.200062002690329810e-01
8.599921804442505202e-01 3.199999501983286643e-01
8.800005693030118481e-01 3.199901872186777241e-01
9.000062181108664516e-01 3.199971635895806910e-01
9.199991608790799580e-01 3.199932165279802954e-01
9.399979821267517854e-01 3.199990505738927737e-01
9.600020461382381409e-01 3.199907094805310992e-01
9.799985487434249576e-01 3.199997802008158199e-01
1.000009050457101090e+00 3.200019143140612199e-01
3.714218769119656695e-06 3.399988037456292966e-01
1.999987568014687314e-02 3.400096509304917358e-01
3.999830165720302810e-02 3.400098748737388488e-01
6.000218919232195441e-02 3.400083273491003588e-01
8.000153688563460541e-02 3.400064340652369510e-01
1.000064443160854910e-01 3.399977145298035408e-01
1.199965847260028307e-01 3.400087917302566098e-01
1.399965863578535863e-01 3.400056689306784619e-01
1.599935483933608016e-01 3.399997823279993225e-01
1.799975573313564448e-01 3.399955191792101705e-01
1.999947615659584399e-01 3.400093033809624687e-01
2.200033767437628573e-01 3.399993003678995485e-01
2.400014569049242208e-01 3.400069100734717242e-01
2.600035366037107276e-01 3.399925678906438042e-01
2.799942173587877114e-01 3.400078266433339547e-01
3.000011536575959981e-01 3.400018094858097140e-01
3.199932598405635931e-01 3.399927402975363444e-01
3.399943339189104852e-01 3.399965089400726614e-01
3.600011781342328798e-01 3.399974487136272483e-01
3.800035504818931043e-01 3.399986259500523689e-01
4.000002865603752289e-01 3.400090377502504313e-01
4.199908446286060304e-01 3.400027367879869256e-01
4.400047240644898716e-01 3.399936023617968206e-01
4.600072101203123709e-01 3.399924568340060294e-01
4.800061755238529404e-01 3.399938542108162376e-01
4.999985264486792591e-01 3.399979107626683317e-01
5.200014466004618807e-01 3.400026923748353802e-01
5.399908091902070328e-01 3.400062963677529804e-01
5.600005282236312221e-01 3.400083698287608702e-01
5.799933795027867323e-01 3.399988863264463701e-01
6.000091095247997997e-01 3.400026935788732496e-01
6.200001427554838740e-01 3.399994055816774052e-01
6.400083017146103170e-01 3.399901544555431476e-01
6.600098106906505668e-01 3.399994174938982261e-01
6.800064350262947643e-01 3.399996669384044989e-01
7.000065386812425183e-01 3.399919687669385460e-01
7.199985136146315190e-01 3.400054020844325287e-01
7.400099274696708695e-01 3.400002636299677139e-01
7.599914865059470559e-01 3.400049507656693892e-01
7.800029654970912496e-01 3.399929932182638170e-01
7.999941924384346148e-01 3.400000381668101812e-01
8.199933241178793963e-01 3.400083303274320512e-01
8.400098154062263234e-01 3.400050479554013183e-01
8.600068798454671981e-01 3.399966243924424369e-01
8.799921336086878876e-01 3.400045803723145688e-01
9.000058795023234692e-01 3.400038956026936732e-01
9.199935410288032633e-01 3.399905338122306553e-01
9.400010911372047584e-01 3.399929984139274386e-01
9.599958938636415917e-01 3.399995281124917890e-01
9.799950180875822703e-01 3.400086563797314887e-01
9.999964281847580905e-01 3.400012192056182658e-01
9.459775306670816677e-06 3.600034178543458641e-01
1.999771528762145020e-02 3.600050608872617519e-01
3.999387086248597234e-02 3.599920795448332544e-01
5.999077558199254756e-02 3.600033561753128719e-01
8.000315976157157394e-02 3.600034191829759589e-01
1.000034679309081687e-01 3.600016555493273374e-01
1.200088351146262750e-01 3.599991967589568631e-01
1.399924665046279049e-01 3.599949998851482702e-01
1.599981673829179996e-01 3.600022464065342764e-01
1.799971547257548932e-01 3.599987141981552674e-01
1.999958716679701987e-01 3.600045546688163123e-01
2.200069026831006080e-01 3.599967756722612933e-01
2.400060070063412543e-01 3.599939416952051552e-01
2.600094985435052464e-01 3.599971230572051040e-01
2.800032281118447486e-01 3.600020442117952135e-01
2.999916430684596569e-01 3.600017166818493819e-01
3.199909324934477883e-01 3.599997116015573595e-01
3.400007437659681164e-01 3.600090399522214435e-01
3.599936426749077434e-01 3.599909718927039592e-01
3.800025398369759055e-01 3.599961991516477111e-01
4.000010055337917536e-01 3.599951101166104506e-01
4.200038070935295242e-01 3.599925164170537650e-01
4.400002377385077157e-01 3.600054308416723581e-01
4.600078449450772933e-01 3.599965570395072256e-01
4.800009740263462277e-01 3.600090626897016755e-01
4.999927689099767369e-01 3.600066042838329650e-01
5.200046547902148486e-01 3.600093206705763382e-01
5.399997709497843523e-01 3.599991053758331283e-01
5.600009066999307450e-01 3.599972238346744735e-01
5.799911662605221618e-01 3.600013718660755035e-01
5.999977970624459367e-01 3.600001064336622592e-01
6.200039910282931777e-01 3.599978763634718026e-01
6.399932423729268738e-01 3.600066151981164420e-01
6.600088841577128607e-01 3.599946956864529257e-01
6.800022164739933928e-01 3.599975471190525189e-01
7.000040376694370847e-01 3.599910934606526114e-01
7.200083880690812954e-01 3.600070921669653590e-01
7.399927741624601207e-01 3.600028211367395370e-01
7.599966120478129916e-01 3.599942005754586671e-01
7.800069497442564392e-01 3.600050599848128585e-01
8.000015435446325984e-01 3.600024086751084096e-01
8.200073944027927997e-01 3.599968277602350608e-01
8.399998600131393101e-01 3.599945875679456675e-01
8.599990620486638315e-01 3.599934184473831400e-01
8.799969121622941426e-01 3.600028640387104018e-01
8.999955337355837193e-01 3.600030572436206944e-01
9.200059425247337774e-01 3.600025916495509515e-01
9.399993857307940015e-01 3.599978147019102237e-01
9.599914474057837932e-01 3.600053247089154418e-01
9.800091091116200914e-01 3.599948245741086961e-01
1.000003926374681384e+00 3.600020553290152470e-01
6.254835942645223921e-06 3.800036600261776365e-01
1.999392150133085660e-02 3.799926983554843263e-01
3.999673623708271952e-02 3.799937225669893781e-01
6.000204752486044957e-02 3.799917573105045521e-01
8.000350565162998862e-02 3.800057067983645398e-01
9.999082693974653546e-02 3.800077442709973163e-01
1.200064061359102513e-01 3.799908534692276185e-01
1.400009522398619199e-01 3.799905539751571859e-01
1.599995369864770089e-01 3.799916214131325298e-01
1.800015175043662707e-01 3.799915418340902296e-01
1.999917836252734782e-01 3.800094153102242522e-01
2.200061728634954694e-01 3.800034529131460781e-01
2.400057470683480687e-01 3.799942761372127054e-01
2.599920705977445401e-01 3.799964416361004682e-01
2.800052196979367913e-01 3.800051085522659355e-01
3.000043519839102890e-01 3.799983397562203269e-01
3.200001738063484313e-01 3.800048000320314090e-01
3.400017504729576090e-01 3.799944261814136581e-01
3.599994024603223042e-01 3.800086968605977944e-01
3.800092214147135494e-01 3.799915491617422703e-01
3.999923936195181606e-01 3.799911602946755562e-01
4.200001064499405690e-01 3.800079630846770473e-01
4.400002985717335058e-01 3.799966533943885949e-01
4.600076221758889750e-01 3.799948290704359133e-01
4.800009904974686381e-01 3.800077094502298247e-01
5.000074315211191500e-01 3.799926435383190193e-01
5.199961015030521994e-01 3.799981554911446846e-01
5.400054505691154194e-01 3.800037336944342425e-01
5.600007346068481828e-01 3.799975371758753107e-01
5.799957382141252005e-01 3.800016494495491726e-01
6.000060763576022804e-01 3.799970256212093500e-01
6.199956834516220372e-01 3.799901960293867731e-01
6.399922076133380822e-01 3.799926250205946099e-01
6.599986441052378972e-01 3.800055166902026049e-01
6.799980877150181291e-01 3.799929208547977444e-01
6.999933584273982934e-01 3.800090576981747237e-01
7.200024036846155440e-01 3.799959295708532636e-01
7.400068893213895826e-01 3.800089488899507928e-01
7.600009340874203101e-01 3.799990608655751667e-01
7.799977312189255718e-01 3.799975017744412487e-01
8.000072826691876360e-01 3.800042423381772005e-01
8.200082323747981405e-01 3.799906617232373662e-01
8.399926342014981673e-01 3.800004947978922187e-01
8.600017398682637815e-01 3.799986043548758685e-01
8.800003514442994446e-01 3.800080267887557817e-01
9.000012574337348248e-01 3.799952414139695644e-01
9.199999968322374322e-01 3.799959537030442314e-01
9.400026100080767222e-01 3.800017474105071291e-01
9.600041605641261855e-01 3.800094806000606784e-01
9.799999728312760450e-01 3.799907517299873083e-01
9.999998985003691887e-01 3.800001584532191057e-01
5.814871047920397556e-06 4.000085537794797474e-01
1.999322455407947369e-02 4.000077182827593836e-01
3.999345308768188084e-02 4.000018047918936226e-01
5.999009336412877008e-02 4.000068998295740474e-01
7.999824342397240939e-02 3.999943342306565008e-01
1.000089232663538968e-01 3.999917165052910839e-01
1.199970391113678869e-01 3.999993241933148536e-01
1.399952832208464226e-01 3.999971544860466133e-01
1.600068789011237225e-01 3.999939337073059598e-01
1.800011364887964815e-01 3.999942476803353131e-01
2.000023865030256531e-01 3.999950081577948180e-01
2.199963076922153427e-01 4.000005358081120121e-01
2.399950359011358558e-01 4.000045926788053374e-01
2.599944918004851724e-01 4.000067464609963763e-01
2.800040160531009903e-01 3.999925845287061188e-01
3.000004031046872854e-01 3.999913239942103904e-01
3.199934430894449400e-01 3.999962578432059712e-01
3.400041570489926168e-01 4.000023656185983101e-01
3.600006406462488151e-01 3.999936472730070136e-01
3.799959493224506213e-01 4.000037312115125032e-01
3.999998117202703263e-01 3.999964528045040213e-01
4.199913801654395207e-01 3.999909207667695088e-01
4.400084878969015567e-01 3.999983207681681030e-01
4.600078528569988001e-01 3.999948547284052358e-01
4.800018057869170907e-01 3.999951098502721458e-01
5.000076487384222945e-01 3.999944748642951242e-01
5.200009150964653992e-01 4.000093281700093373e-01
5.400046013100177067e-01 4.000010902939409307e-01
5.599972845039876690e-01 4.000005998703093368e-01
5.799900792920377190e-01 3.999926140119594020e-01
5.999955819820601555e-01 3.999909367687816131e-01
6.199947646627380626e-01 3.999984219123784990e-01
6.400071633047610398e-01 4.000083808265719743e-01
6.599904129370959271e-01 3.999991979635237893e-01
6.800036698225502274e-01 4.000050468635531487e-01
6.999931862200858834e-01 3.999901447320018955e-01
7.199949876169512430e-01 3.999962840020325205e-01
7.399937432573485685e-01 3.999944096085661371e-01
7.600032400069743899e-01 3.999944345780040433e-01
7.799937769366395157e-01 3.999954168791175491e-01
7.999991079577093434e-01 3.999939636679359922e-01
8.199999123624456265e-01 4.000087393797332469e-01
8.400064352454169603e-01 4.000050272054341827e-01
8.600088498176475804e-01 4.000084333827350624e-01
8.800010607590569300e-01 4.000038345154874331e-01
8.999970535745271949e-01 4.000007665235113530e-01
9.200084130993986253e-01 4.000001523973891193e-01
9.399984253382732691e-01 4.000031628462348832e-01
9.599993013802143871e-01 3.999919015030228842e-01
9.799975788051381587e-01 3.999927170594237413e-01
1.000008292473624882e+00 4.000048176458856908e-01
-1.213790088376682930e-06 4.199914155379526060e-01
1.999226055972844890e-02 4.199952483120422131e-01
4.000048571385136920e-02 4.199921235249026719e-01
5.999725767030525403e-02 4.199936217388705040e-01
7.999208138976418581e-02 4.199924143120603581e-01
9.999241154616082816e-02 4.200066286802632276e-01
1.199936020771314865e-01 4.199922289235183959e-01
1.400066165571171306e-01 4.200092202205320535e-01
1.600046845561800823e-01 4.199914592477532183e-01
1.799927045517097923e-01 4.199929104758912679e-01
1.999919563665730204e-01 4.199996109063295902e-01
2.199911183556161054e-01 4.200058983563880188e-01
2.399982148221785072e-01 4.199939054907231295e-01
2.599918605244743719e-01 4.200013829285657030e-01
2.800055616449727558e-01 4.200016551503585882e-01
2.999947524069137006e-01 4.200060580564080603e-01
3.200002891754692991e-01 4.200017054570591712e-01
3.400081546327408666e-01 4.200035060532010811e-01
3.599923331826594408e-01 4.200038895163213382e-01
3.799958078793073124e-01 4.200058001828697596e-01
4.000012479642313656e-01 4.200008136878277676e-01
4.199928270773117256e-01 4.199905424418904909e-01
4.400094963338170850e-01 4.199906071592928170e-01
4.599910361389294988e-01 4.199991703719742620e-01
4.800087477409614167e-01 4.200008287969040355e-01
5.000098446994643009e-01 4.200043188187189136e-01
5.200064133851126646e-01 4.200063861918018060e-01
5.400088601254537934e-01 4.200093785297260851e-01
5.599965529890826854e-01 4.200041669174073289e-01
5.800001680932197479e-01 4.200095752472979838e-01
6.000018259856074732e-01 4.199980006032102420e-01
6.199906751111083913e-01 4.200045789512411587e-01
6.399902533434691509e-01 4.200029707502910825e-01
6.599952997528090171e-01 4.200035117662455075e-01
6.800098363976558868e-01 4.199969699251563937e-01
7.000011435875342913e-01 4.200011266231966078e-01
7.199932574837668575e-01 4.200047581592300516e-01
7.400040613278608959e-01 4.200054278839762123e-01
7.599944162828534688e-01 4.199913546900908012e-01
7.799978745264586344e-01 4.199923447241455388e-01
7.999955352639166462e-01 4.199903393928507422e-01
8.199980449784388670e-01 4.199972135495776415e-01
8.399965246111669170e-01 4.199977111963665299e-01
8.599908049335108773e-01 4.199986995149718738e-01
8.800030742923115046e-01 4.199964842086560957e-01
9.000013332188924187e-01 4.200060427742360325e-01
9.200005020519622656e-01 4.200085372400138573e-01
9.400054149726625452e-01 4.200011471328509716e-01
9.599916742031373573e-01 4.199993741220161558e-01
9.799906892247168821e-01 4.200091131247504217e-01
9.999909231046281155e-01 4.199941608454873521e-01
-6.342229236728159274e-06 4.400072251010942459e-01
2.000815342635245062e-02 4.400045210015771091e-01
4.000706871899867983e-02 4.399952087237267717e-01
6.000790759039995731e-02 4.399920228267378830e-01
7.999618787574071244e-02 4.400071844127555476e-01
1.000038177424286134e-01 4.400086690077159579e-01
1.200069737834060651e-01 4.399942219589834669e-01
1.399983692478740382e-01 4.400097782003777880e-01
1.600040597652679364e-01 4.400058781112489714e-01
1.799916567023634173e-01 4.400090750279574969e-01
2.000010089043679218e-01 4.399930719906126608e-01
2.200014734463948407e-01 4.400083077500137607e-01
2.400008896519968682e-01 4.400098624255649460e-01
2.600085506349476550e-01 4.399999434364901263e-01
2.800093416593927298e-01 4.400053466287694448e-01
2.999950951364326324e-01 4.399919698042120131e-01
3.199905446493773176e-01 4.400004290085601233e-01
3.400050992190347121e-01 4.399926152373450083e-01
3.599940383847413661e-01 4.400094765142701925e-01
3.800061400996448957e-01 4.399964653115054913e-01
4.000088533257564749e-01 4.399995475853216154e-01
4.199950786780823897e-01 4.399969001665975932e-01
4.399954434203575682e-01 4.400039020638468745e-01
4.599974772412150359e-01 4.400015562329397945e-01
4.800024073213785547e-01 4.400000902073576969e-01
4.999990537970914195e-01 4.399970455308435113e-01
5.199946723208028754e-01 4.399918870799384152e-01
5.400039844988175908e-01 4.399903182726502826e-01
5.600046683928892044e-01 4.400050805966977396e-01
5.800061208872674401e-01 4.400028328620508300e-01
6.000090471074833731e-01 4.399976488312672962e-01
6.199991766078246647e-01 4.399957800113538098e-01
6.399902049834921280e-01 4.399987566141821405e-01
6.599999797871021201e-01 4.399992779960084643e-01
6.799907268045024544e-01 4.399931998613063056e-01
6.999954630188182092e-01 4.399981878733027485e-01
7.199941061264840680e-01 4.399972832459615457e-01
7.399957461307217210e-01 4.399921678952677384e-01
7.600075257928535777e-01 4.400021567580390536e-01
7.800096676774440629e-01 4.400020671079853396e-01
8.000023034889607310e-01 4.399972778573753573e-01
8.200061002140246469e-01 4.399992515622589417e-01
8.400064669151671159e-01 4.399993437576064648e-01
8.600047833084322191e-01 4.400032498041402951e-01
8.799979325074234193e-01 4.399918213663066568e-01
8.999946538183124511e-01 4.399988111300618399e-01
9.199994969300222536e-01 4.399942985279959862e-01
9.399952223820031705e-01 4.399964813334067970e-01
9.600009534177705861e-01 4.399917882211797915e-01
9.799981382869940028e-01 4.400036384461704642e-01
1.000006727966958886e+00 4.400003202895345078e-01
8.999588043470520155e-06 4.600047100375987408e-01
2.000579817052199061e-02 4.599927027274657299e-01
4.000010893229098696e-02 4.599907103173462852e-01
6.000337211900735879e-02 4.599965026687388159e-01
8.000759605633150917e-02 4.599926158068379234e-01
9.999148857103998256e-02 4.599979094437711691e-01
1.199931647100597742e-01 4.600009988622028589e-01
1.399986716727804614e-01 4.599904664135018861e-01
1.599948685597153142e-01 4.599930589410690107e-01
1.799935711539647210e-01 4.600097295301283640e-01
2.000016053398029625e-01 4.600055729744173538e-01
2.199977065273518440e-01 4.599936177433989193e-01
2.399967132892534827e-01 4.600039164388861068e-01
2.599982550970986184e-01 4.599902036892686286e-01
2.800011100097560268e-01 4.600002324908633033e-01
3.000036277851707012e-01 4.599905583910252616e-01
3.200077731533295666e-01 4.599992355152411339e-01
3.399972195365503769e-01 4.599957801625714215e-01
3.600069955578390490e-01 4.599953004439948367e-01
3.799960012135021881e-01 4.600078109923983471e-01
3.999993959387972420e-01 4.599909637766557702e-01
4.199924345597849107e-01 4.600050755937501457e-01
4.399965130093755339e-01 4.599960901060895502e-01
4.599959050206810507e-01 4.600094544176011047e-01
4.799997156097063900e-01 4.600079175870316894e-01
5.000058904291282413e-01 4.600057546691594390e-01
5.200055408581274463e-01 4.599961192135599286e-01
5.400064887840698713e-01 4.599998226241431842e-01
5.599934861300821520e-01 4.599950523832349036e-01
5.800005870267432861e-01 4.599996304124095992e-01
6.000097356878029142e-01 4.600023892181595020e-01
6.200024317198403745e-01 4.599910498547618021e-01
6.399913514606414555e-01 4.599960437661860801e-01
6.599989564199383318e-01 4.600085841103232487e-01
6.799910394543323688e-01 4.600044640087093684e-01
7.000024269416637024e-01 4.599948827000628904e-01
7.200083465649773640e-01 4.599976175582279336e-01
7.400067221939498063e-01 4.599954722474244861e-01
7.600013348317024020e-01 4.600055493728666400e-01
7.800072726100546472e-01 4.599971573612251508e-01
7.999942249188808363e-01 4.600030875302105193e-01
8.200028074022807090e-01 4.599909421155096712e-01
8.400020369696090672e-01 4.600088463270411432e-01
8.599949293704973741e-01 4.600025451037131341e-01
8.800083330570143136e-01 4.599977005693137722e-01
9.000063777572036017e-01 4.600079281193598657e-01
9.199909686007130549e-01 4.599958623060358409e-01
9.399948727350262434e-01 4.600081734834204350e-01
9.600020097609335279e-01 4.599924696638518218e-01
9.799976318112411100e-01 4.599954395482911962e-01
1.000009891739400025e+00 4.600076042638266416e-01
7.017344967821898821e-06 4.799921851396901640e-01
1.999762959775254825e-02 4.799988226457424512e-01
3.999645511429372052e-02 4.800077222948164746e-01
5.999910574907806049e-02 4.800052923058590881e-01
8.000164949046474627e-02 4.799980523057733595e-01
9.999177230601792588e-02 4.800071273820245565e-01
1.199996135828442917e-01 4.799914558644917673e-01
1.399995557038743732e-01 4.799909001625380367e-01
1.599963671072705540e-01 4.800079526784694628e-01
1.799968781442669585e-01 4.799966485878293665e-01
1.999960787320141931e-01 4.800013977579774549e-01
2.199999799178273818e-01 4.799976269313117050e-01
2.400070425445397226e-01 4.799993649905708870e-01
2.600067503306947025e-01 4.799980720021852498e-01
2.799970280353325514e-01 4.799935250238911988e-01
2.999913519042376464e-01 4.800014342049161442e-01
3.199971260427575959e-01 4.799929221591623385e-01
3.400005330999800734e-01 4.800043562387750207e-01
3.600025956927589976e-01 4.799903830452010856e-01
3.799974054247529653e-01 4.800034353217297878e-01
3.999979184839304036e-01 4.799987891826586472e-01
4.200057824369775039e-01 4.799930891464048721e-01
4.399934176693058863e-01 4.800053500001361662e-01
4.600084011098840575e-01 4.799932851956729141e-01
4.799911653428155511e-01 4.800063368009668263e-01
5.000013413361431569e-01 4.799948806252380407e-01
5.199909361531434016e-01 4.800010081175669630e-01
5.399930620990045504e-01 4.800080055560904113e-01
5.600081061046623399e-01 4.800047118996873530e-01
5.800096702482703259e-01 4.799961092383233097e-01
5.999923684851853345e-01 4.800028640973707517e-01
6.199948866034434847e-01 4.800039093586070393e-01
6.399914650316375075e-01 4.799968483664320273e-01
6.600031526635339318e-01 4.800087386230981745e-01
6.799917124241212640e-01 4.799990358344817243e-01
7.000089233991390048e-01 4.799910755582513788e-01
7.199991088058752542e-01 4.800049561633379924e-01
7.399995951571277653e-01 4.800070512549232671e-01
7.599980609490801786e-01 4.799961210413559720e-01
7.799905088618581672e-01 4.799998462327662585e-01
8.000096042366113824e-01 4.800082713937618428e-01
8.199900153646988432e-01 4.799906375839368966e-01
8.399911718792473225e-01 4.800071821876876199e-01
8.599972856970232726e-01 4.799955222333566196e-01
8.800048560068404191e-01 4.799967597922807916e-01
8.999976598406783657e-01 4.800039525391782136e-01
9.200078540590451714e-01 4.799935512813139349e-01
9.399940698975932651e-01 4.799939807376297218e-01
9.600088865438642927e-01 4.800011908843399011e-01
9.800064133332294647e-01 4.799937888774761241e-01
1.000007275798290296e+00 4.799959670115023225e-01
2.401882605613340089e-06 4.999943310347886860e-01
2.000025670573450307e-02 5.000050680092676947e-01
3.999353063663956681e-02 5.000092828017037583e-01
6.000697894533813664e-02 5.000040682348224630e-01
8.000507479153662338e-02 4.999956830786964068e-01
9.999185319984692233e-02 4.999965074462992543e-01
1.199926511226291764e-01 4.999966890162377831e-01
1.400053467376573546e-01 4.999934269021638622e-01
1.599914828478157247e-01 5.000061547011966923e-01
1.800086505801325454e-01 4.999982068957709580e-01
1.999943045658133522e-01 5.000077020062124733e-01
2.199911384962392191e-01 4.999969394096347997e-01
2.400061053599481797e-01 5.000046271220203176e-01
2.600052385110649400e-01 4.999996163933366766e-01
2.800040769979442179e-01 4.999960825480747606e-01
3.000073088244799568e-01 5.000057587408289761e-01
3.200088426004165099e-01 5.000053111359042957e-01
3.400045669549831007e-01 4.999937897017846522e-01
3.600013853591232937e-01 4.999915154758997060e-01
3.800083415506090301e-01 5.000059608665247124e-01
4.000006947689610515e-01 5.000066570249482867e-01
4.200073765895306899e-01 4.999971528240537144e-01
4.400034598096955740e-01 4.999926337403718946e-01
4.599909893809426831e-01 5.000054694276945266e-01
4.799943588898065716e-01 4.999981033701407229e-01
4.999997904890256528e-01 5.000088905956134866e-01
5.200055598901868192e-01 5.000009757796061161e-01
5.400061753219788097e-01 4.999949822325590598e-01
5.599917178584588040e-01 4.999950994431139883e-01
5.800019144209551669e-01 4.999967236052650366e-01
6.000097675997574376e-01 5.000010454945266192e-01
6.200013658541241313e-01 5.000048383831353638e-01
6.400003005447779669e-01 4.999934752586220332e-01
6.599940280378325808e-01 4.999990745836107031e-01
6.799950586070740988e-01 4.999941423802807261e-01
6.999973558974366128e-01 5.000060440987289523e-01
7.200072986150226617e-01 4.999952672278746846e-01
7.399939528917991449e-01 4.999907192949944457e-01
7.599901854616546437e-01 4.999973349181653925e-01
7.799938724883485053e-01 5.000000725666916557e-01
7.999926283961039664e-01 5.000025351795749362e-01
8.200011462699949849e-01 5.000082782699046824e-01
8.400062138686305024e-01 4.999924322912103758e-01
8.600009397603747274e-01 4.999973402118089161e-01
8.799908225689500041e-01 5.000010024816883281e-01
9.000095136142033381e-01 4.999929046702683011e-01
9.199900994639057528e-01 4.999939671407831465e-01
9.399985948166307281e-01 4.999952847087638097e-01
9.600038658734718622e-01 4.999953452473783200e-01
9.800072539432381769e-01 4.999925653186920727e-01
9.999931080256744265e-01 5.000093875460085435e-01
-8.534170999593828440e-06 5.200050999964809240e-01
1.999167535522851022e-02 5.199931748026120903e-01
4.000249418873830926e-02 5.200064967284397932e-01
6.000233671871547936e-02 5.200099262618473883e-01
8.000972530126600202e-02 5.199929936505210959e-01
9.999932728208872634e-02 5.199993875107917773e-01
1.199937328387772756e-01 5.200031744801056899e-01
1.400073984591286846e-01 5.200047862938613763e-01
1.600057782411239415e-01 5.199952179067477420e-01
1.800013179539969033e-01 5.199935438404162946e-01
2.000052648333719985e-01 5.200086071136409416e-01
2.199999601519696812e-01 5.200003600276323912e-01
2.400047726888246968e-01 5.200078736843039007e-01
2.599918406743531585e-01 5.200050710598377313e-01
2.800079095334498391e-01 5.199941691466241078e-01
2.999959016486229424e-01 5.199994118551091171e-01
3.200019008948005728e-01 5.199991586053075432e-01
3.400014651029172885e-01 5.199977637299886268e-01
3.599984350965587665e-01 5.199962130089833545e-01
3.800030772372931520e-01 5.200087567968039171e-01
4.000097148233750510e-01 5.199976455866710534e-01
4.199908956750915134e-01 5.200026890808874258e-01
4.400090703110109414e-01 5.200090568855082473e-01
4.600037327742393378e-01 5.199974914276502824e-01
4.799916644019172618e-01 5.199992381606137748e-01
5.000031002862799223e-01 5.200044524901854537e-01
5.200032336829077950e-01 5.200057342852791864e-01
5.399922535480127239e-01 5.200003542029549841e-01
5.599990332589972475e-01 5.200000229169485788e-01
5.799993191896365419e-01 5.200020935704026126e-01
5.999921321447068134e-01 5.199902129490950875e-01
6.199987337078404215e-01 5.200017714226623511e-01
6.399984836065997218e-01 5.200002945713275704e-01
6.599980177671658232e-01 5.200062550934705374e-01
6.800062032077455187e-01 5.199930212075785096e-01
7.000024758763276900e-01 5.200004646537396136e-01
7.199911204275902810e-01 5.199917614797130438e-01
7.400062819904155154e-01 5.200043183526026347e-01
7.599931564011338514e-01 5.200017360225395180e-01
7.800078717136772477e-01 5.200004640735460537e-01
8.000020250824882995e-01 5.200035396316282643e-01
8.200005896068796041e-01 5.200075861167797742e-01
8.399951059809647180e-01 5.199945134822464565e-01
8.599920173717703342e-01 5.199988881256017992e-01
8.799965323732099609e-01 5.199999962119640218e-01
8.999934930435429248e-01 5.199996122903801643e-01
9.199999220509070819e-01 5.199961133163748528e-01
9.400060861524144329e-01 5.200001064599674150e-01
9.600018921752482282e-01 5.200090448118001030e-01
9.800075390981947132e-01 5.200028994621365142e-01
9.999901060720507440e-01 5.200028858464843529e-01
-3.901538252785153055e-06 5.399949402865645842e-01
2.000210517619595979e-02 5.399935224128594724e-01
4.000471884150150897e-02 5.400055270123614859e-01
5.999275665698917265e-02 5.399930393270725437e-01
8.000850570155827735e-02 5.399906109084207095e-01
1.000059623740489900e-01 5.400049383031826356e-01
1.200040657578432257e-01 5.399906760477952705e-01
1.400088365676734614e-01 5.399941093680057369e-01
1.600074561559308717e-01 5.400000147926242722e-01
1.799965129185469859e-01 5.399934966833831451e-01
1.999902295342645964e-01 5.399946858130539873e-01
2.199923251964608362e-01 5.399901331264010951e-01
2.400032960279596672e-01 5.400095433955570678e-01
2.600002883050579472e-01 5.400064083630905509e-01
2.800094077523455627e-01 5.399916149327086412e-01
2.999985086384102662e-01 5.399984357682110492e-01
3.199949753752764914e-01 5.400043512869800999e-01
3.400010750556433092e-01 5.399933584894789362e-01
3.600089156539723612e-01 5.399923856713032544e-01
3.799909936610052497e-01 5.400051166882491316e-01
3.999985473965055327e-01 5.400030519787946126e-01
4.199905865605548239e-01 5.399916003591043179e-01
4.399956898340459110e-01 5.399965543115455846e-01
4.600005562501773282e-01 5.399963627313694170e-01
4.799946315903242389e-01 5.400090235655748971e-01
4.999926539554526705e-01 5.400000505557992492e-01
5.199944733592981594e-01 5.400062371733687083e-01
5.400023823479017659e-01 5.400024099156249813e-01
5.599987088135068847e-01 5.399991658082892165e-01
5.800098437034342247e-01 5.399984965547317550e-01
6.000031493441591035e-01 5.399917634275683831e-01
6.200004916683178324e-01 5.400051164311436835e-01
6.399993769861498372e-01 5.400045463372445953e-01
6.600032852134347650e-01 5.399921977971463560e-01
6.799995426349940697e-01 5.399906240283139924e-01
6.999918188582292533e-01 5.400034645395898059e-01
7.199943973645831496e-01 5.399910127979838936e-01
7.399993679945164882e-01 5.400039642494238734e-01
7.599956038083433008e-01 5.399938120111049678e-01
7.799946159529429490e-01 5.399904617786814853e-01
7.999908347894497673e-01 5.399992486358947685e-01
8.199943079597041828e-01 5.399985595988185949e-01
8.400082651489304553e-01 5.400060847666534602e-01
8.600065345470099265e-01 5.400085804723290250e-01
8.800033395391195779e-01 5.399987540908116612e-01
8.999914667164964355e-01 5.400044341275037629e-01
9.199922235808861704e-01 5.399960677329576075e-01
9.399956121723822555e-01 5.400087570716924912e-01
9.600073323901843203e-01 5.399950918640467057e-01
9.799974951006025226e-01 5.399995469699412354e-01
9.999909543566050107e-01 5.399903846102758198e-01
1.381977885344427097e-06 5.600000047429216643e-01
2.000258927317577831e-02 5.600075683132447191e-01
3.999276661088842916e-02 5.600079196152190075e-01
5.999419214465933486e-02 5.600084535796839846e-01
7.999317202018525752e-02 5.599979896628496379e-01
1.000047288248928773e-01 5.599940040791863138e-01
1.199923434453031984e-01 5.599953746715132796e-01
1.399967286645090181e-01 5.600077184715991363e-01
1.599950148131718541e-01 5.600036374527685989e-01
1.800066972253877295e-01 5.599902670119157877e-01
1.999954752566844296e-01 5.600080545331292958e-01
2.200016341755506588e-01 5.599933862538557516e-01
2.399998634107001760e-01 5.599980041954719656e-01
2.600067084398650641e-01 5.600058521966476688e-01
2.799964835588107936e-01 5.600096612939297058e-01
2.999909557697356122e-01 5.600081930350734316e-01
3.199919453406565029e-01 5.600010854983721309e-01
3.399983780426282798e-01 5.600064684185863673e-01
3.599996101232238455e-01 5.599956282384983552e-01
3.800042562990507133e-01 5.599976403379884893e-01
3.999985035425473456e-01 5.600063249971616308e-01
4.199971241031480451e-01 5.600006009764548764e-01
4.400061748612651424e-01 5.600065341994593382e-01
4.600036727629555067e-01 5.600041965464115368e-01
4.799919037236198838e-01 5.600009046076498409e-01
5.000019593925130179e-01 5.599928220883001462e-01
5.200077667735499842e-01 5.600035135664468422e-01
5.399920629438761388e-01 5.599924346033477995e-01
5.599920713169427300e-01 5.599928963958384909e-01
5.800017948830756831e-01 5.599919509240292026e-01
5.999981755964566288e-01 5.599957732260888443e-01
6.200030711659634264e-01 5.600042466831339771e-01
6.400027672021997294e-01 5.600019081767414475e-01
6.600011240012226832e-01 5.600053519245751232e-01
6.800000255352434131e-01 5.599942819127299298e-01
6.999921882151424191e-01 5.600020009644006702e-01
7.200061003963823536e-01 5.600043530715632656e-01
7.400041559563979021e-01 5.600055437089385135e-01
7.599916130679885695e-01 5.600070149083342663e-01
7.799906253922519461e-01 5.600011912448951135e-01
7.999983095414839873e-01 5.599926353342387086e-01
8.200014624648453987e-01 5.599922997673297820e-01
8.399910115248082620e-01 5.600042172656458650e-01
8.600078306902505521e-01 5.599988109274806058e-01
8.800061292422690640e-01 5.600090785258819981e-01
9.000046114625350757e-01 5.599984336076810898e-01
9.200088680688581766e-01 5.599949452739142464e-01
9.399947711761410529e-01 5.600033977264630147e-01
9.600065047278381059e-01 5.599952190918937589e-01
9.799962735642641087e-01 5.599905557077579088e-01
9.999918974674980587e-01 5.599965945890592600e-01
-8.104854495338067682e-06 5.799904455696666128e-01
2.000541140710254684e-02 5.800076671788578775e-01
3.999273065667788979e-02 5.799968594932711774e-01
5.999031756379243074e-02 5.799984114468250684e-01
7.999238895240123881e-02 5.800013617304351499e-01
1.000035477109272875e-01 5.800043231732043836e-01
1.199920861355257135e-01 5.800059839439609677e-01
1.400067666465112659e-01 5.799954238533192585e-01
1.600094709510594126e-01 5.799967502985010626e-01
1.799951510548334355e-01 5.799931665378668111e-01
2.000092447354509528e-01 5.800096901378737346e-01
2.200056672352146969e-01 5.799960031822858353e-01
2.399937263379158525e-01 5.800063219125560776e-01
2.600063917329977770e-01 5.800038341374493811e-01
2.799902825727715872e-01 5.799917954054985003e-01
3.000014260917824860e-01 5.799907899068238448e-01
3.200063585003958266e-01 5.800095552807862376e-01
3.400095515739044449e-01 5.800065929229425432e-01
3.599907725514423507e-01 5.799922688325005460e-01
3.800095779905883209e-01 5.800008428749916511e-01
3.999922436691978334e-01 5.799900959739253681e-01
4.199923053401132256e-01 5.800075719481836423e-01
4.399959867777180622e-01 5.800049185823417108e-01
4.600087473267346905e-01 5.799970979948512184e-01
4.800086271288277473e-01 5.800076445012537496e-01
4.999924323556342864e-01 5.799925566385633058e-01
5.200080245774875154e-01 5.800067592433343355e-01
5.400064884503377183e-01 5.800033371090784762e-01
5.600091607601945798e-01 5.799984357756651221e-01
5.800063744178446390e-01 5.800054875017208733e-01
5.999987249843696802e-01 5.799958383950005736e-01
6.199922979416533364e-01 5.800090580026929787e-01
6.400063837373803910e-01 5.800048620396491827e-01
6.599950295132732681e-01 5.800064021879294263e-01
6.799939246677851878e-01 5.800027058504375610e-01
6.999932426544737130e-01 5.799990541375122932e-01
7.200022213806374083e-01 5.800043830755965413e-01
7.400083486407267319e-01 5.800091566778693419e-01
7.600052109152705127e-01 5.799908993471000196e-01
7.799977409893297242e-01 5.800045271304342664e-01
8.000073651037236111e-01 5.799904475082621191e-01
8.199979898557103741e-01 5.800087057306105853e-01
8.400085523448411751e-01 5.800076829014741975e-01
8.599930626480875029e-01 5.799964403448437666e-01
8.800085593863903322e-01 5.800083971559965024e-01
9.000092740137182190e-01 5.800039988096253873e-01
9.200042021557828242e-01 5.799950447539444776e-01
9.400042062934256260e-01 5.799952637788321486e-01
9.600068406518631470e-01 5.800020980545135263e-01
9.799956701136061099e-01 5.799929710329022603e-01
9.999924873867738206e-01 5.799930618611124356e-01
8.322914610596914944e-06 5.999973751537198696e-01
2.000133919093670734e-02 5.999929403731927291e-01
4.000793422618206113e-02 6.000098400421890465e-01
6.000029498055031024e-02 6.000089997712007017e-01
8.000940227325029075e-02 6.000035131033744085e-01
9.999285865065227208e-02 6.000032024991655000e-01
1.199936485953885107e-01 6.000079042200034962e-01
1.400078328346960055e-01 5.999936109298201758e-01
1.599970744632449871e-01 6.000036705030181716e-01
1.799948016998652867e-01 6.000068538597534973e-01
2.000001490397324000e-01 6.000029431663217450e-01
2.199991004310540288e-01 6.000061637518070423e-01
2.400058287231577880e-01 6.000060847575336975e-01
2.599973033054379101e-01 5.999971536082365775e-01
2.799948529211682136e-01 6.000079904171803369e-01
2.999923499214404710e-01 5.999971064594487036e-01
3.199906819330654018e-01 6.000031166523313031e-01
3.400091940914763411e-01 6.000007147693489085e-01
3.599906971309974058e-01 5.999970534852010484e-01
3.800032343474680774e-01 5.999932293504652847e-01
4.000003942434709470e-01 5.999967531157678335e-01
4.199908999255939634e-01 6.000056647981458768e-01
4.399957995049905701e-01 5.999936258745013351e-01
4.600031485614285431e-01 5.999988012891833700e-01
4.799964900963755721e-01 5.999920564156605574e-01
5.000097538947531062e-01 6.000018677434219017e-01
5.199988659366419075e-01 6.000017373743821159e-01
5.399990662960845178e-01 6.000057853560188947e-01
5.600073225293525914e-01 5.999960425063559644e-01
5.800086125660447456e-01 5.999959046397668194e-01
6.000027224907087398e-01 6.000088634202838112e-01
6.200039514443125288e-01 5.999910756007558188e-01
6.400024350185615774e-01 6.000071219016481772e-01
6.599910516323609366e-01 5.999940152473060007e-01
6.799982020698789320e-01 5.999977909542080212e-01
7.000096147576332362e-01 5.999917167893809022e-01
7.199935398698955602e-01 6.000026641988327469e-01
7.399922445024973428e-01 6.000023520826456291e-01
7.600026201888855359e-01 6.000010435848985857e-01
7.799984386610875342e-01 5.999993773463372371e-01
7.999974061014070159e-01 5.999977497007575877e-01
8.199969595796888777e-01 5.999961183795657904e-01
8.399934490791148844e-01 6.000012447904202739e-01
8.600021293460659022e-01 6.000009007228116475e-01
8.800001610832558496e-01 6.000062181316241361e-01
9.000082596956174852e-01 5.999912478818049122e-01
9.199981071716709646e-01 5.999994046853081020e-01
9.399919797905127439e-01 5.999966588453571337e-01
9.599983547996513433e-01 5.999908108421435626e-01
9.799986519736768598e-01 5.999920395568475451e-01
9.999981139453605339e-01 5.999939799197048229e-01
-7.965147261402444413e-06 6.199912829065126196e-01
2.000029382998746649e-02 6.199900588729259088e-01
3.999794462890798874e-02 6.199912068050937863e-01
6.000377060172190635e-02 6.200029851758466215e-01
7.999306983950917049e-02 6.199972755929475943e-01
1.000044774815087717e-01 6.199925606391140098e-01
1.200062564632979334e-01 6.200032297052637809e-01
1.400088267609536918e-01 6.200020369859631231e-01
1.599908918050185203e-01 6.199981824888983750e-01
1.800037722357961667e-01 6.199993833159007650e-01
1.999974349720805844e-01 6.199950118497199458e-01
2.200037977591862148e-01 6.199931117624803978e-01
2.400052708424236514e-01 6.199956195496452160e-01
2.600015494405438221e-01 6.200084355083026466e-01
2.800018632981345901e-01 6.200073791895496234e-01
2.999917875138738421e-01 6.200002062423859428e-01
3.200030871539604194e-01 6.199932468564260946e-01
3.400039229891216874e-01 6.200031844044943119e-01
3.599991782532147022e-01 6.200058842309843499e-01
3.799900639907480282e-01 6.200085688103043058e-01
3.999918193746758721e-01 6.200054051811967337e-01
4.199931250324241416e-01 6.199902356866069386e-01
4.400019457824831948e-01 6.200009839706166481e-01
4.600048794706750876e-01 6.200072308112182240e-01
4.799993211063626197e-01 6.200005063583609033e-01
5.000017610223118636e-01 6.199966709449425961e-01
5.200060200531789745e-01 6.200052568990139790e-01
5.399931754915381354e-01 6.200038112150836334e-01
5.599942897783130036e-01 6.199956829624769794e-01
5.800014855403745617e-01 6.199988032015777417e-01
6.000015579007809130e-01 6.199947279649403731e-01
6.200051698932481647e-01 6.199922298790040420e-01
6.399901544167143630e-01 6.199941202726128031e-01
6.600000560235492753e-01 6.200070137777770052e-01
6.799967968492617310e-01 6.199917499013533062e-01
7.000097311153239410e-01 6.200036490590177252e-01
7.199956615085699729e-01 6.199945567204996344e-01
7.399930006936297211e-01 6.199922311253230900e-01
7.600043794214276227e-01 6.199923141613300492e-01
7.800035920926196020e-01 6.199980425609584733e-01
8.000025495634622841e-01 6.199973560886903323e-01
8.199923407479784432e-01 6.199900075355908591e-01
8.400066825936239878e-01 6.200065343758525138e-01
8.599926033111929824e-01 6.199955047730798530e-01
8.799991081613306454e-01 6.200087365909284776e-01
8.999973420330101836e-01 6.200011617970382360e-01
9.199901622084278863e-01 6.199911864797147398e-01
9.400047600623104849e-01 6.200002579193992780e-01
9.599913127363258747e-01 6.200044568095467445e-01
9.799940627288449280e-01 6.200080374152281415e-01
1.000009760814162707e+00 6.200089918978703984e-01
-6.355609799439297807e-06 6.400018455957300345e-01
2.000755246375390470e-02 6.400025094738019948e-01
3.999135178151912162e-02 6.399952187301051199e-01
6.000341730238435006e-02 6.399975978096230644e-01
7.999326903175750514e-02 6.400013105848866291e-01
1.000070671344543277e-01 6.400036083443477741e-01
1.199952801170357103e-01 6.399938533604113688e-01
1.399922100251851376e-01 6.399954963406088160e-01
1.600018272509932116e-01 6.400082163312414973e-01
1.799953733339215989e-01 6.400049405620800158e-01
2.000089924593024815e-01 6.399973238759485428e-01
2.200054817705534016e-01 6.400098471986965798e-01
2.399948745447773590e-01 6.400009559498017753e-01
2.600075042993645891e-01 6.399927628974002580e-01
2.799915162660804313e-01 6.400027665333676286e-01
3.000018797830510398e-01 6.400081315659633674e-01
3.200031653108857954e-01 6.400081394293791748e-01
3.400004424494904032e-01 6.400025240958808759e-01
3.600064659394653366e-01 6.399982502525309869e-01
3.799981189518633617e-01 6.400039836866596721e-01
3.999912085346419843e-01 6.399992402647002310e-01
4.199929859416783873e-01 6.399993136300963226e-01
4.399902693403828224e-01 6.399910203679408660e-01
4.600007277678797024e-01 6.399961078447865548e-01
4.800041107813652341e-01 6.400011857297646101e-01
4.999997191463490531e-01 6.400071674028666724e-01
5.199909870883357987e-01 6.400087165981378501e-01
5.399916905330732764e-01 6.399909640930987464e-01
5.600092353485739416e-01 6.399932434497689338e-01
5.799992401924539687e-01 6.399972890582602547e-01
5.999953724522238963e-01 6.400002486393102652e-01
6.200076253998909603e-01 6.399984863152348158e-01
6.400025944257806687e-01 6.400091078716338977e-01
6.599989940849397829e-01 6.399965069650105365e-01
6.799996697948003099e-01 6.400059369839771195e-01
7.000037699984926753e-01 6.400092595007752516e-01
7.199967623321579246e-01 6.400087237324529887e-01
7.399976133222987418e-01 6.399902941946911117e-01
7.600028879036119234e-01 6.400087612525009462e-01
7.799947704093370682e-01 6.400079815287038620e-01
8.000068175141632487e-01 6.399963811234299360e-01
8.200056760471408079e-01 6.399965062555418305e-01
8.400025324755567846e-01 6.399999984195638980e-01
8.599941409711815421e-01 6.399985974135534716e-01
8.799980168850610740e-01 6.399915877217510207e-01
9.000075791959187832e-01 6.399959143811595474e-01
9.199964450548138162e-01 6.400090750484378477e-01
9.399979509564049263e-01 6.399979131294336598e-01
9.600068275220181579e-01 6.399969094195312458e-01
9.800090612302773119e-01 6.399995211228299841e-01
9.999975675140586606e-01 6.399963732498278324e-01
-3.794650380765205605e-06 6.600094973263144205e-01
1.999975188979791207e-02 6.599913435064461709e-01
3.999155768857322324e-02 6.600055810101990161e-01
6.000797545699116525e-02 6.600091965447977271e-01
7.999144387702743220e-02 6.599950443747346629e-01
1.000065867465400188e-01 6.600064632813775756e-01
1.200064830970892782e-01 6.599934423378536197e-01
1.400052630791163988e-01 6.600047999047734537e-01
1.600080832116107521e-01 6.599989164345786419e-01
1.800029795607252514e-01 6.599940269512966085e-01
2.000048875123283665e-01 6.599903347922325691e-01
2.200071465367845758e-01 6.600034681754877175e-01
2.399962792320282645e-01 6.599939973795572179e-01
2.599994379769641761e-01 6.600048298904839239e-01
2.800085548750995135e-01 6.600092769679342108e-01
3.000008110316019772e-01 6.599959531799391987e-01
3.199924904543693382e-01 6.600045595387972197e-01
3.400019148453762297e-01 6.599943849165965659e-01
3.600007054207645663e-01 6.599978628617881871e-01
3.800058824290335480e-01 6.599916823780510589e-01
3.999938284016984480e-01 6.599936029949220462e-01
4.199996048456915432e-01 6.599965777191673100e-01
4.400018516982154293e-01 6.599997161630682951e-01
4.599968389959727677e-01 6.600037001027294625e-01
4.800014583893362774e-01 6.599925027399826671e-01
4.999975345866211063e-01 6.600021022693024486e-01
5.200024436626109470e-01 6.599991919118847195e-01
5.399937304763517965e-01 6.600065928540587157e-01
5.600005455408508803e-01 6.600027989430721220e-01
5.800073073405871416e-01 6.599909183976379046e-01
5.999924069698706619e-01 6.600046106687443848e-01
6.199920450760619817e-01 6.599901059519924784e-01
6.400095533609677645e-01 6.599909359009780152e-01
6.600072139050109365e-01 6.600096100241732433e-01
6.799978043823646789e-01 6.600024170047864569e-01
6.999922717773436887e-01 6.600099351405712689e-01
7.200078939537007949e-01 6.599958412468138746e-01
7.399914872394848242e-01 6.600055174706696004e-01
7.600099903141862567e-01 6.599929518571407971e-01
7.800078811422120895e-01 6.600072381425076129e-01
7.999942229089831436e-01 6.599936639511070346e-01
8.199940168474678659e-01 6.599956144195646690e-01
8.399984157466545698e-01 6.599941522080332579e-01
8.599964174358369906e-01 6.600014689441235927e-01
8.800019397082894379e-01 6.600099862899222458e-01
8.999930510299953834e-01 6.600079363426445411e-01
9.199948461318177007e-01 6.599941303036506168e-01
9.400077202393224418e-01 6.600014400992456620e-01
9.600039387347478748e-01 6.600079504795517416e-01
9.800052995993167038e-01 6.600050889264793552e-01
9.999967482224390025e-01 6.599963577939683690e-01
2.347294922629913373e-08 6.799977587065694218e-01
1.999382701974036086e-02 6.800046128614662955e-01
4.000548353692030129e-02 6.800082787164266618e-01
6.000304435651354629e-02 6.800002677897519776e-01
7.999717819677985842e-02 6.799980507088745352e-01
1.000064550610842568e-01 6.800046665278459690e-01
1.199920539484280735e-01 6.800018558894062037e-01
1.400078737131177642e-01 6.800068899640905329e-01
1.599975789127422166e-01 6.800064811578158119e-01
1.800068799300715283e-01 6.800023945929091207e-01
2.000075366906593211e-01 6.799929182833246433e-01
2.200087411481261301e-01 6.800069505847790019e-01
2.399980815474636875e-01 6.800059866058125735e-01
2.600000614664489951e-01 6.800058213242096139e-01
2.799965094544420441e-01 6.800031212234838307e-01
2.999913969779599010e-01 6.800096187733701836e-01
3.200042842427530121e-01 6.800081195193603545e-01
3.400031601150331761e-01 6.800036050278711608e-01
3.600080154577135483e-01 6.800099216374816402e-01
3.799974401517958178e-01 6.799959229479681788e-01
4.000050348679041745e-01 6.799996345917274088e-01
4.200099900679623577e-01 6.800012456163113672e-01
4.399921682172491244e-01 6.799908792187889794e-01
4.600050023597502258e-01 6.799969185952055017e-01
4.799955385921705342e-01 6.800035147419882797e-01
4.999948263658505199e-01 6.799974811789762930e-01
5.199975813323349794e-01 6.800055956781639876e-01
5.400043950028509121e-01 6.800084135662587403e-01
5.599955847549691335e-01 6.800099221469451116e-01
5.800008399562360806e-01 6.799972500545286014e-01
6.000088223662345399e-01 6.799935431853351142e-01
6.200092181509935241e-01 6.799904385236208437e-01
6.399931923047381677e-01 6.800008204724385941e-01
6.599954112815171747e-01 6.800045839596304820e-01
6.800018444473558965e-01 6.799950060645626460e-01
6.999990138982368215e-01 6.799903047789825905e-01
7.200081172838500576e-01 6.799910215430130522e-01
7.399963754934377747e-01 6.800081298689232279e-01
7.600003603207077241e-01 6.800009006995597627e-01
7.800029905577003930e-01 6.800039889192901477e-01
7.999964523191127608e-01 6.799923673797614310e-01
8.200023962098347274e-01 6.799994018785072702e-01
8.400022231057781008e-01 6.800091309791085337e-01
8.600013929608775198e-01 6.799939308151340400e-01
8.799967398761866511e-01 6.800075754065380007e-01
8.999952195730643867e-01 6.799960999212631974e-01
9.200088635409877647e-01 6.799995815671743271e-01
9.400036931909631077e-01 6.800086693370481772e-01
9.600071480743606056e-01 6.799904415033197758e-01
9.800000221590694505e-01 6.800036797209235706e-01
9.999927583646353035e-01 6.799935710477402750e-01
5.505288611681859745e-06 7.000047625925545081e-01
2.000965250835692877e-02 6.999911344957714388e-01
3.999100983264698705e-02 7.000097819145512101e-01
6.000409789569789709e-02 6.999919527583253753e-01
8.000324513911223623e-02 7.000029330998840393e-01
1.000037225409343838e-01 7.000065917634362700e-01
1.200046109935421212e-01 7.000010415904607264e-01
1.399975196206369732e-01 6.999939635820088268e-01
1.600096841233829281e-01 6.999989446414508487e-01
1.799954253388803826e-01 7.000030174053891718e-01
2.000034995939339866e-01 7.000018948434433286e-01
2.200075551227014259e-01 7.000021439840022897e-01
2.399976378048356840e-01 6.999918622294012405e-01
2.599924137427453430e-01 6.999998757049021858e-01
2.799952218411469462e-01 6.999928735028664306e-01
3.000066182586323960e-01 6.999990853357517251e-01
3.200045699338790461e-01 7.000070277139536223e-01
3.399910811700987967e-01 7.000091253210267705e-01
3.600010816025189242e-01 6.999965970582950892e-01
3.799997201732403518e-01 6.999944671514848338e-01
3.999966451003765244e-01 7.000021918695199519e-01
4.199938688357499617e-01 6.999990071996007313e-01
4.399956694385322997e-01 7.000055899437754858e-01
4.599948006374964815e-01 7.000045889412032096e-01
4.799902647876784778e-01 6.999987703181453913e-01
4.999994699755188066e-01 6.999981233789209778e-01
5.200003780542079568e-01 7.000069046018201346e-01
5.400004589152748169e-01 7.000063429170777507e-01
5.600045933366815110e-01 6.999939219608274366e-01
5.799959667275418340e-01 6.999931541098869392e-01
6.000055761403014776e-01 6.999919261294732520e-01
6.200071287273765108e-01 7.000010988170078940e-01
6.399986167391491509e-01 7.000012573278511230e-01
6.600007552328486238e-01 7.000023915928030860e-01
6.800008507068322494e-01 6.999961204849983742e-01
7.000079723077482496e-01 7.000023363031129264e-01
7.200099088185322183e-01 6.999926113293684082e-01
7.400088277935967795e-01 7.000025157361557948e-01
7.600035783383781718e-01 7.000088242787528836e-01
7.799912492758329652e-01 6.999937805885627640e-01
8.000014134586251879e-01 6.999959573245255751e-01
8.199903287977704514e-01 6.999958249762309181e-01
8.400038124498407921e-01 7.000036494950930832e-01
8.599904869463599333e-01 6.999964675443154372e-01
8.800071417925012796e-01 7.000030549482093578e-01
9.000023836093424823e-01 7.000094754648295003e-01
9.199965735351596230e-01 6.999916647680557436e-01
9.400024005517221282e-01 7.000028026707275641e-01
9.600009618185899596e-01 7.000090880318790010e-01
9.800036097310425021e-01 6.999913560394769307e-01
1.000002952793244804e+00 6.999913297444921856e-01
1.408643439886232018e-06 7.200000533185295648e-01
1.999005774598400925e-02 7.199939303513266387e-01
3.999837087900526972e-02 7.199963873711228146e-01
5.999265843441779072e-02 7.200023366766310495e-01
8.000886477435456556e-02 7.199907820856858987e-01
1.000054128418671751e-01 7.199970601137812842e-01
1.199954319388849555e-01 7.200058762566469150e-01
1.400086338306792688e-01 7.200096320487382462e-01
1.600086629690754825e-01 7.199924914923879760e-01
1.799902258781617692e-01 7.200049512054121914e-01
2.000052811379824658e-01 7.199929800223776599e-01
2.200014540296497678e-01 7.200028818626791338e-01
2.399976489481900066e-01 7.199933815473263943e-01
2.599967979993110800e-01 7.199956323285785498e-01
2.799901535824204646e-01 7.199955142445194634e-01
2.999949727184045289e-01 7.200035127630368681e-01
3.200027474499398394e-01 7.200035124960000310e-01
3.399958596254561982e-01 7.200018914756470823e-01
3.599924087798650474e-01 7.200052906549356813e-01
3.800087988564680996e-01 7.200053017188311477e-01
4.000046274313829864e-01 7.200014354191079935e-01
4.200052507610177455e-01 7.199992827871821710e-01
4.399951515020509296e-01 7.200055731173281570e-01
4.600003401194068808e-01 7.200085032419776265e-01
4.800017341416586980e-01 7.200006798906599670e-01
4.999907760800644252e-01 7.199944228106859301e-01
5.200043732279771014e-01 7.199987776196152822e-01
5.400085141129522537e-01 7.200023037371828805e-01
5.599952783153392399e-01 7.199949018697610059e-01
5.799958306225159177e-01 7.199943420387359128e-01
6.000006322484942034e-01 7.199916921362303768e-01
6.200015681834372128e-01 7.199985793630360176e-01
6.400075766863028148e-01 7.200078149375945813e-01
6.599959430478921085e-01 7.199938160133549925e-01
6.799984396655109897e-01 7.200001265634944358e-01
7.000042195665049372e-01 7.200094145016143754e-01
7.200078996113737917e-01 7.199979379953648229e-01
7.400009816082817604e-01 7.200016227935702728e-01
7.600075821518733621e-01 7.199921111751076408e-01
7.800063146211679843e-01 7.199952516420017323e-01
7.999921500021487386e-01 7.200096031637379657e-01
8.199969459673895900e-01 7.200049569132765948e-01
8.399972684298034897e-01 7.199958135523301106e-01
8.600008664213043552e-01 7.199946589341787995e-01
8.799948884829958962e-01 7.199910172419262677e-01
9.000042922712019333e-01 7.200084271140507752e-01
9.199900987827434040e-01 7.199957668661191024e-01
9.400073961618037321e-01 7.200020192221726623e-01
9.599925714472935523e-01 7.199948079069834472e-01
9.799941489520406224e-01 7.199906769516243310e-01
9.999925719176263605e-01 7.199925418050858728e-01
7.595285403368741851e-08 7.400053649450004656e-01
2.000038213740237131e-02 7.400031247919419686e-01
4.000767427177862740e-02 7.400056164913414447e-01
5.999199518645554480e-02 7.399905370386949954e-01
8.000859699332356356e-02 7.399952155789424335e-01
1.000072649617476384e-01 7.399934898882025713e-01
1.200075866049241796e-01 7.399988063668796467e-01
1.399905782519023645e-01 7.400097806346573881e-01
1.599923374303726942e-01 7.399904728361744732e-01
1.800060172485448418e-01 7.399965223319341368e-01
1.999906338584002963e-01 7.399902427713492825e-01
2.199981417908518644e-01 7.399921075170824425e-01
2.399970433878335641e-01 7.400037300394950446e-01
2.600090193793510585e-01 7.399958697096995497e-01
2.800015109507849043e-01 7.400040817108425317e-01
3.000058862999859799e-01 7.399998724399695638e-01
3.200058231788137086e-01 7.399992350968019883e-01
3.400048641788638304e-01 7.400026893828784980e-01
3.599992918512606166e-01 7.400074075325175915e-01
3.799962519563460650e-01 7.399971863203981259e-01
3.999996549735069240e-01 7.399912245007203015e-01
4.200018330644257891e-01 7.399904840885915824e-01
4.400073267067962091e-01 7.399969698657739015e-01
4.600077637541037934e-01 7.399929876152853137e-01
4.800043249658592637e-01 7.400017102699075755e-01
5.000013361099823195e-01 7.400081308971532268e-01
5.199917351517769903e-01 7.400083548549366563e-01
5.399956099384828345e-01 7.399950764990961272e-01
5.600036938076239368e-01 7.399982637732254176e-01
5.799926819113466747e-01 7.400011606870749992e-01
6.000075193452395483e-01 7.399901768313332795e-01
6.199980486824180348e-01 7.399935831071593473e-01
6.400041727040379769e-01 7.400057420632155658e-01
6.599928320519367064e-01 7.400068900343286238e-01
6.799962455702166508e-01 7.400049973396043423e-01
6.999925759965216487e-01 7.399994680678242398e-01
7.200029847808259165e-01 7.399999001330680448e-01
7.400037854333521015e-01 7.400055057038016360e-01
7.600085677886314617e-01 7.400029812716008015e-01
7.799935190033711052e-01 7.400053622541388210e-01
7.999984748665465162e-01 7.400039718533446553e-01
8.200037840045962811e-01 7.400077458244505024e-01
8.400017854096487602e-01 7.399945894824077053e-01
8.599981249554831120e-01 7.400024123918748087e-01
8.800014162136963192e-01 7.399938725423661490e-01
9.000064806443353049e-01 7.400015891554290182e-01
9.200015360275864973e-01 7.399941019649157736e-01
9.399998324439376995e-01 7.399953739290857646e-01
9.599967063533408895e-01 7.399968377539692943e-01
9.800021139005491433e-01 7.399974557472739356e-01
1.000007998120320707e+00 7.400050151981973912e-01
9.612125397388487807e-06 7.600022328000176630e-01
1.999860644633112694e-02 7.599978573817770533e-01
3.999073754552666393e-02 7.600040843749961139e-01
5.999631505850643726e-02 7.599904536490038609e-01
8.000825221068470772e-02 7.599947275172672656e-01
9.999186931402588574e-02 7.600047647218429736e-01
1.200054290626809544e-01 7.600054279277208558e-01
1.400023189423083847e-01 7.599905240926725369e-01
1.600006889710166580e-01 7.600092139227502264e-01
1.799991042039108813e-01 7.599959316825770639e-01
2.000011473751420188e-01 7.600026461988634852e-01
2.199959516152848737e-01 7.600054979666839294e-01
2.400068303662946934e-01 7.599904850828591574e-01
2.599920089518045208e-01 7.600000115787309829e-01
2.799911788037738880e-01 7.599939174500977002e-01
3.000074516174081052e-01 7.600099712248195027e-01
3.200068488170674241e-01 7.599932896864045606e-01
3.400060777807333290e-01 7.600016393837862871e-01
3.600098968406908462e-01 7.599956490377320906e-01
3.800080210832009753e-01 7.599903228872393335e-01
3.999944396348422138e-01 7.600080865345132386e-01
4.200001979742172820e-01 7.599941686153589560e-01
4.400039986080475085e-01 7.599963678623131713e-01
4.600017832619040514e-01 7.599983128467154847e-01
4.799916088464573072e-01 7.599912789048149930e-01
5.000082683988736898e-01 7.600073718999810213e-01
5.199991611345672338e-01 7.599948043823833155e-01
5.399926634294860417e-01 7.600091517076522640e-01
5.600008076430899040e-01 7.599901541395764903e-01
5.800025123831226148e-01 7.600051513162925376e-01
5.999960790804628186e-01 7.600095993311442033e-01
6.199911795294152927e-01 7.599922344779664884e-01
6.400020766360711155e-01 7.599992497980972983e-01
6.599973918729288291e-01 7.600039273381216098e-01
6.800085782229871034e-01 7.600072076083698169e-01
7.000045322586581076e-01 7.599957865975750515e-01
7.199960715085571561e-01 7.599935629736339626e-01
7.400075137912267564e-01 7.600035364267572202e-01
7.600015156637900393e-01 7.599914033450534401e-01
7.800069698508965699e-01 7.599928970699945108e-01
8.000001909025833413e-01 7.600087102015845586e-01
8.199971490954843789e-01 7.599991529728977735e-01
8.400088940602831178e-01 7.599959468518143746e-01
8.599990453631111142e-01 7.599976252886649908e-01
8.799981435364472304e-01 7.599986238114057047e-01
9.000098185035997345e-01 7.600061085423691631e-01
9.199908160465821716e-01 7.600021834517539654e-01
9.399902350942453966e-01 7.599915661752778551e-01
9.600016635857343550e-01 7.600024118170062293e-01
9.799934107447613174e-01 7.599980645876928120e-01
9.999972101969171190e-01 7.600040770277588509e-01
-1.602873923956358532e-06 7.799976913648145604e-01
2.000650988577331799e-02 7.800033706582299997e-01
3.999221492593633964e-02 7.800007979914104217e-01
5.999449344821364966e-02 7.799953977434186392e-01
8.000225769439364698e-02 7.800073036123438275e-01
9.999717647893457961e-02 7.800004348257740805e-01
1.199915619800531047e-01 7.800054826006537212e-01
1.399934680437884549e-01 7.799979702044782526e-01
1.599954884217003603e-01 7.800003872730707499e-01
1.799959914092514879e-01 7.799993662030545449e-01
1.999988199062147365e-01 7.800022620717431687e-01
2.200037787258894983e-01 7.800006318271140993e-01
2.400048520310266720e-01 7.800079520069022054e-01
2.599991564137685840e-01 7.799906555992552892e-01
2.800053379789894104e-01 7.799991802965923204e-01
3.000056514260275309e-01 7.800070711994585571e-01
3.199915373237219307e-01 7.799979629048793273e-01
3.400048114497802310e-01 7.799990338751533470e-01
3.599990272219072418e-01 7.799995709522891119e-01
3.800097688740604607e-01 7.799947989846655050e-01
3.999932636370974182e-01 7.800053467402670027e-01
4.200067886277111251e-01 7.799909126142607896e-01
4.400022662586487998e-01 7.800071459919670769e-01
4.600043633491111006e-01 7.799929468348550943e-01
4.799933591776061603e-01 7.799989166578270572e-01
4.999974671659266345e-01 7.799933646475845084e-01
5.200003770635165390e-01 7.799937958965710294e-01
5.399915348860812037e-01 7.799998045702851712e-01
5.600087897623106103e-01 7.799930599224085270e-01
5.799939755500584937e-01 7.800002167327753089e-01
6.000089621774360449e-01 7.799990307221827956e-01
6.199942160220163201e-01 7.800014975855269483e-01
6.399964554396094796e-01 7.799922965244279194e-01
6.600025765810693112e-01 7.799986890498714631e-01
6.800091167338073728e-01 7.799976822494839590e-01
6.999930548002070152e-01 7.799964704295407891e-01
7.199995741079421308e-01 7.799957934893633205e-01
7.399984720873059585e-01 7.800041175936295312e-01
7.600052996839813391e-01 7.800018275707900628e-01
7.799996395779807967e-01 7.799922892919133321e-01
8.000033620391441280e-01 7.799946312114268698e-01
8.200047800412306742e-01 7.800090889792340443e-01
8.400070895889926170e-01 7.799955057086239707e-01
8.599992664560246469e-01 7.799988963000156206e-01
8.800053914053881376e-01 7.799983547076532187e-01
8.999970476085963345e-01 7.800017529780823855e-01
9.200014007470155297e-01 7.800068753895034179e-01
9.400085409304834716e-01 7.800071607612376612e-01
9.600098035183630696e-01 7.800015044371482187e-01
9.799982656741496045e-01 7.800041512018041079e-01
1.000007370326239320e+00 7.800042602865193686e-01
1.555091112104990258e-06 7.999932534174867271e-01
2.000448159431173975e-02 8.000081816887630870e-01
3.999920046581513511e-02 8.000073696758651653e-01
6.000186660335764255e-02 7.999953099758572161e-01
8.000960604174144064e-02 8.000048781925070962e-01
1.000095905041354510e-01 8.000022010615172041e-01
1.200048641702147478e-01 7.999954877876631620e-01
1.400005753666465624e-01 7.999976873517768983e-01
1.600037163154101050e-01 8.000088510637064498e-01
1.800011582949149480e-01 7.999901340436263997e-01
1.999963148949749359e-01 8.000007875088122056e-01
2.200058551011232211e-01 8.000017029883712549e-01
2.399940099785393965e-01 8.000021734785107697e-01
2.600075706584374369e-01 8.000003931523367307e-01
2.800068936215860949e-01 8.000007354509820479e-01
2.999912476128897554e-01 8.000094809944324759e-01
3.199908867024153780e-01 7.999955773559020988e-01
3.400029939670887735e-01 8.000062860712084944e-01
3.599942879962931275e-01 8.000074193240229725e-01
3.800040839996836617e-01 7.999917842023102077e-01
3.999988680968314392e-01 8.000077711227985278e-01
4.199989527554804369e-01 8.000072867140324284e-01
4.399941605694729363e-01 8.000074594243787862e-01
4.600039574484410254e-01 7.999905201651070774e-01
4.799921009208177325e-01 8.000047455433619836e-01
5.000067753056818276e-01 7.999974148963651110e-01
5.199953287530645341e-01 8.000094810267941448e-01
5.400069410234938916e-01 8.000099260305489901e-01
5.599935114431122685e-01 8.000001797527712677e-01
5.799919440560595829e-01 8.000035845396370471e-01
5.999981222371286727e-01 7.999917000106272491e-01
6.199930526345024395e-01 8.000082059874936702e-01
6.400075378071089505e-01 8.000091030504565826e-01
6.600079310719023651e-01 8.000007030927265284e-01
6.800003091146632483e-01 8.000017420574645488e-01
7.000053364752888418e-01 7.999939543714872370e-01
7.199989023030446411e-01 7.999979518684129376e-01
7.400057930589177824e-01 7.999909199671371152e-01
7.600028040542801122e-01 7.999917741412723160e-01
7.800008429965729073e-01 7.999944489476656928e-01
8.000095515433508497e-01 7.999926755411461698e-01
8.199964308144642722e-01 7.999942090851416276e-01
8.399951853049552053e-01 8.000035979322934754e-01
8.599913722029750573e-01 8.000024088644803744e-01
8.800004206537272999e-01 7.999909583463983287e-01
9.000089542841042123e-01 7.999996962190040195e-01
9.199911044557079753e-01 8.000008619889164008e-01
9.399976985770692739e-01 7.999921066268624870e-01
9.600055592235352542e-01 8.000077380440908659e-01
9.800040053909931936e-01 7.999991513956619116e-01
1.000006558087651598e+00 7.999904562160032873e-01
-5.663361808373357947e-06 8.200016703615530256e-01
1.999383823926030937e-02 8.200031990431666529e-01
3.999968518199469025e-02 8.200063772016142893e-01
6.000965947838726722e-02 8.199911246001687637e-01
8.000474887807892954e-02 8.199912105992263056e-01
1.000007326648300610e-01 8.199971486205139826e-01
1.199995557226971321e-01 8.200048586185230137e-01
1.399901214280357409e-01 8.200026447464169310e-01
1.600075535059755916e-01 8.200077781552203016e-01
1.800001785692419420e-01 8.200029576191527614e-01
1.999931126462508590e-01 8.199941367000764814e-01
2.200095616725838699e-01 8.199907139830806546e-01
2.400081847645698374e-01 8.199953447484544800e-01
2.600006158490005270e-01 8.199947115877936898e-01
2.799918020011782915e-01 8.200072840525608475e-01
3.000026342833011506e-01 8.200075331523071220e-01
3.200026258618393071e-01 8.200043902635547610e-01
3.399923569887940422e-01 8.199901618262686043e-01
3.599917456577342301e-01 8.200070160528247776e-01
3.799906615696810874e-01 8.199919465560666643e-01
3.999920774989194627e-01 8.199913019675540982e-01
4.199966268149017412e-01 8.200019560800968499e-01
4.400083316506656073e-01 8.199934031165363457e-01
4.599909893987012555e-01 8.200092931382916284e-01
4.799927947895117897e-01 8.200047671363103197e-01
5.000085774577186504e-01 8.199982030024326463e-01
5.200097138925415807e-01 8.199962558422355663e-01
5.399932943593740431e-01 8.200072095122283855e-01
5.600031388739195037e-01 8.199960490428657156e-01
5.799907845785480243e-01 8.199959527905328338e-01
6.000024881519134823e-01 8.200014078560103892e-01
6.199954808051928445e-01 8.199983432980140208e-01
6.399967661475242098e-01 8.199915219715671055e-01
6.600028273888181030e-01 8.200008067765386377e-01
6.800073653987886990e-01 8.200061029511077626e-01
6.999980636805238632e-01 8.200053437883337848e-01
7.200024689067255901e-01 8.200083205074040205e-01
7.399945210592950851e-01 8.199960302711214455e-01
7.599996293499368116e-01 8.199927236203874426e-01
7.800015727163086554e-01 8.199978914561032450e-01
8.000047805508804233e-01 8.200060999232055003e-01
8.199919488187441541e-01 8.200099165494950659e-01
8.400056611882473767e-01 8.200051058441524265e-01
8.599948739319912550e-01 8.199951062655564948e-01
8.800075613929229101e-01 8.199909487843628497e-01
8.999924260077499794e-01 8.200020845476170273e-01
9.199947320958490327e-01 8.200003896356287125e-01
9.400006072701027060e-01 8.199980184746902268e-01
9.600059924226255204e-01 8.199940487875598816e-01
9.800050998811931091e-01 8.199982854241104624e-01
1.000008075743256120e+00 8.199930900213817653e-01
-5.433848530442096178e-06 8.399965687022779015e-01
1.999416422845021538e-02 8.399961058934481972e-01
3.999767982402591820e-02 8.400055454056691850e-01
6.000388379397801619e-02 8.400056626054658304e-01
8.000099918488753903e-02 8.399958175849727704e-01
9.999287838528746197e-02 8.400090332940627347e-01
1.200025292224999734e-01 8.399941884111277179e-01
1.399961404320511360e-01 8.400014221564805483e-01
1.599992843066801451e-01 8.399908879654331972e-01
1.799961742543453869e-01 8.400014020204289444e-01
2.000062279376713104e-01 8.399938475208527100e-01
2.199947258406870776e-01 8.399984235450922432e-01
2.399958199673583037e-01 8.400066294193354599e-01
2.600010696568922364e-01 8.399943516326757731e-01
2.799998135153355938e-01 8.400003980048982299e-01
2.999953428749538853e-01 8.400019589731921865e-01
3.200054374580482697e-01 8.399943298902109445e-01
3.399959988699886582e-01 8.399930670165779434e-01
3.599963907353657122e-01 8.400056417007393250e-01
3.800048972391985580e-01 8.400084979357328452e-01
3.999977757551460567e-01 8.399919714083353695e-01
4.199933508953336281e-01 8.400002749859295514e-01
4.399922115266129419e-01 8.400040297478631457e-01
4.599960320379472556e-01 8.399995230230670185e-01
4.799982535497462344e-01 8.399974688403292200e-01
5.000067785989341651e-01 8.399907857589761218e-01
5.200075552647482890e-01 8.399918320914272485e-01
5.399924798459316833e-01 8.399939084944278989e-01
5.600071885722471832e-01 8.400095683229631405e-01
5.799931884826392547e-01 8.400009228988912779e-01
6.000018858928359844e-01 8.399939040747693708e-01
6.200045184812776888e-01 8.399991951893449604e-01
6.399948613585495494e-01 8.399948750967970446e-01
6.600025012814267900e-01 8.399906980988176564e-01
6.800062749222476333e-01 8.400060441654831900e-01
7.000009247911286314e-01 8.399905144202134410e-01
7.200039283486523445e-01 8.399975215623843861e-01
7.399913656759213865e-01 8.399962445496604868e-01
7.599978897991341853e-01 8.399924532344634764e-01
7.800089504152564190e-01 8.399985208291738115e-01
8.000062005653606478e-01 8.400019509190072009e-01
8.199976339824595062e-01 8.400002528485384090e-01
8.400001222331182626e-01 8.399975779300737910e-01
8.599922582801822202e-01 8.400067255570540237e-01
8.800000604767992396e-01 8.400000938007483597e-01
8.999990101681969445e-01 8.399983951167485641e-01
9.200083400406681156e-01 8.400084675553256552e-01
9.400047812747550635e-01 8.399909425391793860e-01
9.599976989101798308e-01 8.400037408059930488e-01
9.800010369144512845e-01 8.400062351328140275e-01
9.999957115476421077e-01 8.400072081366738441e-01
-3.896367184183285275e-06 8.599992561507976419e-01
1.999514052152045335e-02 8.600047165385652503e-01
3.999309581696493948e-02 8.600059430424815687e-01
6.000384797157582578e-02 8.599938297910468821e-01
8.000519425480938362e-02 8.599915091739299688e-01
9.999860886978081953e-02 8.600063040111927126e-01
1.199951610542786540e-01 8.600021398105336390e-01
1.399998594556156606e-01 8.599900184027464700e-01
1.599984625516817360e-01 8.600099147718874848e-01
1.799910502679010205e-01 8.599934389087240394e-01
1.999903578470528798e-01 8.600006297420067503e-01
2.199953292518087855e-01 8.599909478590048728e-01
2.399918694507363059e-01 8.599915774233236609e-01
2.600034281369267841e-01 8.599924967361920469e-01
2.800091663911704609e-01 8.600000507402510985e-01
2.999961163502871120e-01 8.600080829780196723e-01
3.200056656664106991e-01 8.599969386548416139e-01
3.400017170704493497e-01 8.600025956409703687e-01
3.600087342769532905e-01 8.600092859668857503e-01
3.800046322416149036e-01 8.599931446312669703e-01
4.000019067993745847e-01 8.599916176593044304e-01
4.199986179753222304e-01 8.600051716263237278e-01
4.400064127251996360e-01 8.599972183894658562e-01
4.599956642109123695e-01 8.600044839487672732e-01
4.800081977355363794e-01 8.600065609791670562e-01
5.000037419357328261e-01 8.599973421477143942e-01
5.199963794230006986e-01 8.600050013217572786e-01
5.400031560408244946e-01 8.599903123184300391e-01
5.600001621052199674e-01 8.600095586680507331e-01
5.799958728709355693e-01 8.600092551708342636e-01
6.000061892224313187e-01 8.600010335121516247e-01
6.199932237246400524e-01 8.599997806066262962e-01
6.400090658921034903e-01 8.599900062622495289e-01
6.599970321018781005e-01 8.599969467160337722e-01
6.800061475425284163e-01 8.599909619634381608e-01
6.999949605940354314e-01 8.600081553083348540e-01
7.200052496579127936e-01 8.599956289922379149e-01
7.400055930143470961e-01 8.600084650604039593e-01
7.600094658490773591e-01 8.600096147264586488e-01
7.800007696967461435e-01 8.599921921014805903e-01
8.000004438659119588e-01 8.599932357063626576e-01
8.200008244046240735e-01 8.599915393218887649e-01
8.400040753738819976e-01 8.599912332114472147e-01
8.599955981936843186e-01 8.600071453501368923e-01
8.799920932902172144e-01 8.599941387486277344e-01
8.999973188850092232e-01 8.599969278670158701e-01
9.200062603380139148e-01 8.599915575484200492e-01
9.399984587333625186e-01 8.600062326530547585e-01
9.600057726035228223e-01 8.600082854162904855e-01
9.799905241343954687e-01 8.600098441946839589e-01
9.999980790930401708e-01 8.600080975772039782e-01
9.793795407884350789e-06 8.799987301048930455e-01
2.000029492902958075e-02 8.799993660164091569e-01
4.000996632112652912e-02 8.800000033693927692e-01
6.000339297888770268e-02 8.799985802301493187e-01
8.000444011423891999e-02 8.800039842525336775e-01
1.000045497598412853e-01 8.800014717522471885e-01
1.199993324910049036e-01 8.799963105523972429e-01
1.400008629026552875e-01 8.800009490697363601e-01
1.600021886337373300e-01 8.799910986341091812e-01
1.799920180928148983e-01 8.800047850807771743e-01
2.000048875477241361e-01 8.799925349657580220e-01
2.200053012893930793e-01 8.800089991330862782e-01
2.400089777451534234e-01 8.800012277378306269e-01
2.599929023366223668e-01 8.800055990597392963e-01
2.800003279163442160e-01 8.800080979758675426e-01
3.000007767019273741e-01 8.799942247919317895e-01
3.199923549071077566e-01 8.799904782526978275e-01
3.400078528073481321e-01 8.800084417730805741e-01
3.599918845327261252e-01 8.800036361538728924e-01
3.799959030996448162e-01 8.800074761968974535e-01
4.000093231689392237e-01 8.799990114455913393e-01
4.199976817637693927e-01 8.800080123885331007e-01
4.399956205574463985e-01 8.800078605761492145e-01
4.600091178632711997e-01 8.799944276897619932e-01
4.799979315919183365e-01 8.800051910437104441e-01
4.999948632187560804e-01 8.800038316308333997e-01
5.199985582634730763e-01 8.800093749699299250e-01
5.400071843269262928e-01 8.800089180716755832e-01
5.600016276457975284e-01 8.800050939055994448e-01
5.799951056639791602e-01 8.800041530573807780e-01
5.999924039270561060e-01 8.799958488873786955e-01
6.200034801977383214e-01 8.800074432659017454e-01
6.399936400128819480e-01 8.799953679516481220e-01
6.599918804287973062e-01 8.799903241596295222e-01
6.799955006451937622e-01 8.799990186117333524e-01
6.999909046264836121e-01 8.799928856884485784e-01
7.200036758327850173e-01 8.800072616073149057e-01
7.399908185542405370e-01 8.800052386763009826e-01
7.599961476667618232e-01 8.799982744301744209e-01
7.800091409125775588e-01 8.799971147214074030e-01
7.999939390002329676e-01 8.800066243069274430e-01
8.199943553387222250e-01 8.800024688635319503e-01
8.400021078940285157e-01 8.799932031320898407e-01
8.600058540249010397e-01 8.800028532442959461e-01
8.799919014562012087e-01 8.800047940414308378e-01
8.999973849190098241e-01 8.799968714937760339e-01
9.200048991067961701e-01 8.799907747853951134e-01
9.400055343543048947e-01 8.800016185850952910e-01
9.600042322446745713e-01 8.800053822661919600e-01
9.800072122271983321e-01 8.800071180198257847e-01
9.999956556783092809e-01 8.800011219184274980e-01
5.729311828363178568e-07 9.000045537537434415e-01
2.000637916567364963e-02 8.999974120644653741e-01
4.000105016564782512e-02 9.000022050890013059e-01
5.999280878115584303e-02 9.000078826917430330e-01
8.000137719476463349e-02 8.999925820479439675e-01
9.999487122276985718e-02 8.999906637313127566e-01
1.199959248113758870e-01 8.999930369917683581e-01
1.400063004028140878e-01 9.000051826060346816e-01
1.599954095963119771e-01 9.000011488357229084e-01
1.799952916701473837e-01 8.999904075136366810e-01
1.999976033945213560e-01 9.000034182470617594e-01
2.200017408657982398e-01 9.000012260249944385e-01
2.399985174556092671e-01 9.000056947718996225e-01
2.600091130444965870e-01 8.999915866329896152e-01
2.799922881074115022e-01 9.000041987586824277e-01
3.000055054807676536e-01 8.999998656362204752e-01
3.199926703845135667e-01 8.999966828053520551e-01
3.399993896047251996e-01 9.000031082516611880e-01
3.599972619010453623e-01 9.000001612607103629e-01
3.800047912681852602e-01 9.000037761781255474e-01
3.999951923866181258e-01 8.999941193952464280e-01
4.200014832444992074e-01 9.000070776515003423e-01
4.400093413756905880e-01 8.999924010670093955e-01
4.600046969619408510e-01 8.999952262199630848e-01
4.799952743579435910e-01 9.000006248651292173e-01
5.000086529193610296e-01 8.999958299344639201e-01
5.199924631969939925e-01 8.999964130904271054e-01
5.399961960659823701e-01 9.000078180922517213e-01
5.600033050257939848e-01 9.000044848167838563e-01
5.799986832304522277e-01 9.000011229188267237e-01
6.000049183171538569e-01 8.999907834521840844e-01
6.200068612423834669e-01 9.000044247369782813e-01
6.399908662159266015e-01 9.000039376908054445e-01
6.599972221147333284e-01 8.999914949430284361e-01
6.800041430687656652e-01 9.000038925821223224e-01
7.000024596333233040e-01 8.999962548221435155e-01
7.199925330012754143e-01 8.999940800771681904e-01
7.399981148137201314e-01 8.999956867878002864e-01
7.599977408032017046e-01 8.999962711824719408e-01
7.800084914031957251e-01 8.999999519080141841e-01
8.000074759068666053e-01 8.999921255328656722e-01
8.200058934825790180e-01 9.000056105991097732e-01
8.400028962471379756e-01 8.999987921785945755e-01
8.600080496268679431e-01 9.000040779252642675e-01
8.799991939786020456e-01 9.000079067401145494e-01
9.000098999962642399e-01 9.000033639510335304e-01
9.199967524505331395e-01 8.999925744586684262e-01
9.399963284211598769e-01 9.000087376471425094e-01
9.600013570614469582e-01 8.999964905471148358e-01
9.800066421775549541e-01 8.999983930159451972e-01
1.000003935120384879e+00 9.000098639850677706e-01
3.302153442222820280e-06 9.200045928975688625e-01
1.999567410704410769e-02 9.200070193691483045e-01
3.999739895072885326e-02 9.200041200135858910e-01
5.999122271451935717e-02 9.199985542662052485e-01
8.000447996631541991e-02 9.199946295437103627e-01
1.000008494127355152e-01 9.200016782959798967e-01
1.200035124989478896e-01 9.200012887223896207e-01
1.399989342112352986e-01 9.199964513268029664e-01
1.600008634429862797e-01 9.199920863237014412e-01
1.799954273087251699e-01 9.200078261907130850e-01
1.999923542596261927e-01 9.199997364738269345e-01
2.200077663166714603e-01 9.200061130409893373e-01
2.399951250073147357e-01 9.199986216515195769e-01
2.599962330196008975e-01 9.199948024496192867e-01
2.799964164263367139e-01 9.200079078869071170e-01
3.000068151881990497e-01 9.200011161467682719e-01
3.200012899862300642e-01 9.199991148035873145e-01
3.400039684641870119e-01 9.200060464665281712e-01
3.599988840631460629e-01 9.200054697452526575e-01
3.800090753593125537e-01 9.200034889426136342e-01
4.000051381740399314e-01 9.199917822192216210e-01
4.199950247068896525e-01 9.199964780214479054e-01
4.399975433138888503e-01 9.200051358946017555e-01
4.599934713262154862e-01 9.199948918555923560e-01
4.799995217898043176e-01 9.200066615342998855e-01
4.999991154325595932e-01 9.200056519870724037e-01
5.199966954062262836e-01 9.199980713660613763e-01
5.399995939967540126e-01 9.199933094005475764e-01
5.599967130304839280e-01 9.199966956481959723e-01
5.800015618835374642e-01 9.199927407718792027e-01
6.000052818468242233e-01 9.200050552407706972e-01
6.200036606495020752e-01 9.199961236895726202e-01
6.400071210352865636e-01 9.199968190605419815e-01
6.599966972490273198e-01 9.199934593300945762e-01
6.799908988919681763e-01 9.200029791846547900e-01
6.999994273294078972e-01 9.199946028772301165e-01
7.199974514152884808e-01 9.199988742486873150e-01
7.399951630139988135e-01 9.199950312921878481e-01
7.599916168763426461e-01 9.199938328758673345e-01
7.799901745300942268e-01 9.199973917923652822e-01
7.999933261669539553e-01 9.200000531008081239e-01
8.200088479594584978e-01 9.199995516718841859e-01
8.399980699358838843e-01 9.200081742383720007e-01
8.600012850467917414e-01 9.200011147812511281e-01
8.799951940706461917e-01 9.200073247976841007e-01
9.000099198937544509e-01 9.199915660791500027e-01
9.199967549650491794e-01 9.200070208855394283e-01
9.399934703827091953e-01 9.200046622970488031e-01
9.600045106529567773e-01 9.200027911462811403e-01
9.799967009063994539e-01 9.200030936647323188e-01
1.000002494357757232e+00 9.200045113492122395e-01
-1.986155595107191703e-06 9.400026645150978410e-01
1.999035400499247009e-02 9.399913552000949135e-01
3.999390961495633001e-02 9.399914272683835836e-01
5.999956871667947583e-02 9.400041959940628189e-01
7.999022255451242180e-02 9.400013254940918772e-01
1.000059625033161981e-01 9.399997594637675702e-01
1.200042217743460399e-01 9.400071137225169959e-01
1.399983084112929876e-01 9.399913833683081199e-01
1.599942963433453880e-01 9.399905474069599753e-01
1.799953476226372195e-01 9.400068050422755173e-01
2.000026235856121881e-01 9.400055080174740674e-01
2.200059270609214523e-01 9.400032431780600550e-01
2.399960368366576280e-01 9.399981550617708681e-01
2.599963119713844528e-01 9.399938849380377048e-01
2.800041345929212833e-01 9.399925158171175132e-01
3.000046255217101998e-01 9.400027107334849585e-01
3.200076840769170428e-01 9.399977488529712710e-01
3.400070146165819485e-01 9.400060497317024311e-01
3.599998858457854611e-01 9.400036521980157378e-01
3.799974512833270701e-01 9.399905453478771822e-01
4.000017048771002393e-01 9.399960588321671917e-01
4.200053655610467285e-01 9.399901714958230903e-01
4.399922795155903898e-01 9.399954398149167334e-01
4.599984594188840648e-01 9.400048048117417565e-01
4.800081882886916840e-01 9.399990687411690082e-01
5.000064583225248827e-01 9.400031271039500647e-01
5.199926181473135678e-01 9.399928040089169379e-01
5.399956148784630372e-01 9.400079132024353745e-01
5.599901042071884216e-01 9.399900487683674477e-01
5.800070792113192208e-01 9.400051749733824291e-01
6.000069740694158327e-01 9.400040491754948491e-01
6.200061297947121464e-01 9.399919208012974536e-01
6.400015620895025403e-01 9.399971145702578079e-01
6.600007047472223887e-01 9.399962761704904191e-01
6.799943364824968528e-01 9.399936642935126097e-01
6.999922287344529925e-01 9.399975835129888990e-01
7.200066028026841369e-01 9.400015129245811174e-01
7.399959594810898711e-01 9.400081385806912104e-01
7.599973246700535423e-01 9.399989361342231398e-01
7.800057116108337629e-01 9.399982504016388685e-01
7.999950974969614048e-01 9.399980421790028462e-01
8.200009734505936398e-01 9.400082786001315860e-01
8.400051299695348028e-01 9.400079243478191016e-01
8.600001989326624408e-01 9.399994718391981863e-01
8.799981664673278692e-01 9.399933625465877185e-01
9.000064307711259648e-01 9.399919405899326286e-01
9.199957956549353888e-01 9.399944608194332751e-01
9.400012909133155237e-01 9.400020736603892368e-01
9.599953966037035880e-01 9.399935762490350122e-01
9.799947152483016177e-01 9.399966724350953262e-01
9.999977832816413503e-01 9.400057225742096678e-01
8.124440455682472643e-06 9.600030800060223024e-01
1.999110570902399783e-02 9.599992723205702516e-01
3.999937827274756968e-02 9.600078403400816862e-01
5.999641935906008250e-02 9.600043740992141306e-01
8.000577771057348908e-02 9.600002433230824250e-01
9.999983714417855218e-02 9.599923979950233388e-01
1.199912334265461622e-01 9.600094417716200645e-01
1.400012719337517253e-01 9.599953410932102749e-01
1.600060709931916680e-01 9.599910936352491486e-01
1.800088686281821893e-01 9.599934004989004732e-01
2.000097112846790370e-01 9.599958790796032648e-01
2.200081702165485320e-01 9.599908363149857182e-01
2.399929087071171474e-01 9.599907635243218884e-01
2.599957326267864355e-01 9.600050895797259676e-01
2.799930939761782200e-01 9.599926463443648750e-01
3.000042345356022655e-01 9.600012157628204923e-01
3.199911733216831422e-01 9.599956960036760689e-01
3.400051112957023225e-01 9.600009471304502551e-01
3.600088701016114778e-01 9.600054312244465926e-01
3.800048118759851157e-01 9.600062063335158546e-01
3.999916994676686599e-01 9.599970428614877926e-01
4.200062481586128160e-01 9.599959512818102558e-01
4.399989285626027535e-01 9.600024486434965976e-01
4.599922459426140087e-01 9.600039553895746147e-01
4.799979007936596709e-01 9.600075530564279314e-01
4.999997722445043702e-01 9.599906178938802936e-01
5.200050359072249107e-01 9.600038547949140133e-01
5.400089896996946859e-01 9.600062327318095168e-01
5.600013304577865503e-01 9.600056384707947865e-01
5.799939018417044068e-01 9.600081472249403225e-01
6.000053070934751043e-01 9.599998916784129310e-01
6.199908155591934422e-01 9.599982847024666199e-01
6.399970700849699767e-01 9.600032410639908198e-01
6.600097616850357785e-01 9.599962719729877580e-01
6.800086686218329568e-01 9.600036842748387311e-01
6.999931856317059831e-01 9.600035264818749248e-01
7.200010777732221978e-01 9.599954702284545505e-01
7.399926612671207105e-01 9.599932914039220888e-01
7.600073588840694505e-01 9.599994883594804573e-01
7.800013240800187653e-01 9.600047332079565399e-01
7.999941716980548678e-01 9.599949699867185160e-01
8.200055442799630834e-01 9.599961764356171878e-01
8.399930226507662523e-01 9.600061656683233080e-01
8.599960776690173114e-01 9.599924855238598509e-01
8.800026308109487605e-01 9.599951833490131259e-01
8.999928632137742524e-01 9.599950969392945233e-01
9.200025742781896554e-01 9.599958581682553893e-01
9.399916684542858336e-01 9.599998909565352623e-01
9.599958358779931977e-01 9.599931319573774546e-01
9.800001564345813820e-01 9.599969724082654254e-01
1.000001539635265946e+00 9.600050214266135917e-01
-6.101258923868651450e-07 9.800072335964419290e-01
1.999083259909259155e-02 9.800046670907024415e-01
3.999179736623591913e-02 9.799921772366347872e-01
6.000274338919012185e-02 9.800069196490245327e-01
7.999515736334722460e-02 9.800001238220614752e-01
1.000053334610299383e-01 9.799937006177051879e-01
1.199982458901144439e-01 9.800018581745778556e-01
1.400057478979375158e-01 9.800014686184752577e-01
1.599929222893132774e-01 9.800066093629873354e-01
1.800062220309146810e-01 9.800044585026961297e-01
2.000046599479643472e-01 9.799991151300566639e-01
2.200030047318967952e-01 9.800099746713983873e-01
2.400094973623293770e-01 9.799937289680716868e-01
2.600027482117257538e-01 9.800073507423802122e-01
2.799912026272521337e-01 9.800014988047892617e-01
2.999923098413806444e-01 9.799936713091150775e-01
3.199971839250116412e-01 9.800011333843797745e-01
3.400008292325832904e-01 9.800000797116953377e-01
3.600091452062603725e-01 9.800001868218588541e-01
3.800046619227502864e-01 9.799966859954117870e-01
4.000048866734375319e-01 9.800049578124678806e-01
4.200033913074769920e-01 9.800050859149799232e-01
4.400014471339177002e-01 9.800071127915050972e-01
4.600066506786949505e-01 9.799919277954779462e-01
4.799989671157471327e-01 9.799924134412879573e-01
5.000090107807858564e-01 9.799986978239255686e-01
5.199944015663620078e-01 9.800067525708344718e-01
5.399917443231919689e-01 9.799930817389729265e-01
5.600035765987350089e-01 9.800001484664577767e-01
5.799953458933253536e-01 9.800015255953852256e-01
5.999941476734762524e-01 9.799961847122179437e-01
6.200022212122827669e-01 9.800076586430958026e-01
6.400040635654554722e-01 9.800028645556828621e-01
6.600049329427414291e-01 9.799975675156126220e-01
6.800096195612040928e-01 9.800022252036001413e-01
6.999951512255102593e-01 9.799907193049569587e-01
7.199922351117058472e-01 9.799939701830322480e-01
7.400046874527801410e-01 9.800062904232894612e-01
7.600085090569009827e-01 9.800028582047035641e-01
7.799959455397995622e-01 9.800067773817868755e-01
8.000090694033976657e-01 9.800039380768007513e-01
8.199914471607995248e-01 9.799982196395355949e-01
8.399949788725961097e-01 9.800087852102377095e-01
8.600062224678225453e-01 9.799913985422425977e-01
8.800021886386064640e-01 9.800097029516623426e-01
9.000004761225404160e-01 9.800077888268853288e-01
9.200062466135442429e-01 9.799994307479773514e-01
9.399988401679278960e-01 9.799932330237550726e-01
9.599970893914022696e-01 9.799938273335131456e-01
9.800069141516770665e-01 9.800020680654238925e-01
1.000008724845427022e+00 9.799982070843504811e-01
4.034186417570660940e-06 1.000006663003720542e+00
1.999025754560711937e-02 9.999964570788707485e-01
3.999872459583506817e-02 1.000008572068880497e+00
6.000740977713586721e-02 9.999916901648550072e-01
8.000910918234031832e-02 1.000002538076178338e+00
9.999143867148151121e-02 1.000003802444976664e+00
1.200071072526006366e-01 9.999951771056641014e-01
1.399964532311447352e-01 9.999955538537993460e-01
1.600040501479510768e-01 1.000004365583419430e+00
1.800054869846128280e-01 1.000008420822628308e+00
1.999936365649717940e-01 1.000004164958635089e+00
2.200029140597862531e-01 9.999952524216463301e-01
2.400095061696305154e-01 9.999995392045033515e-01
2.600089765495138261e-01 1.000009435475861963e+00
2.800080009619168031e-01 9.999991897071995872e-01
2.999955955358029613e-01 1.000001715238787003e+00
3.199989907166590486e-01 9.999993640316369170e-01
3.399948816268740792e-01 1.000006845061508054e+00
3.600046144818647154e-01 1.000007306191957657e+00
3.800006307765183555e-01 9.999918532746328026e-01
4.000072461787905209e-01 9.999913850240321755e-01
4.199930903201896104e-01 1.000008882402600552e+00
4.400012300954851963e-01 1.000003499948207253e+00
4.600064198533437843e-01 1.000003291142713691e+00
4.799988794257617486e-01 1.000000859988358970e+00
4.999979696758734549e-01 1.000001543808499482e+00
5.199900441406142271e-01 1.000000165321924150e+00
5.399904764356519005e-01 9.999921934389764955e-01
5.600069273654921798e-01 1.000003187722346087e+00
5.799936433574165440e-01 1.000004944050504996e+00
5.999995156653917805e-01 9.999926969255195086e-01
6.200085937139028225e-01 9.999922561019697342e-01
6.399903948571603607e-01 9.999951320345691341e-01
6.599917371981385283e-01 9.999903344291716234e-01
6.800030648375293696e-01 9.999926392427798127e-01
7.000012775968813550e-01 9.999948517965834283e-01
7.200088130027153532e-01 9.999943171197659408e-01
7.400004130945267988e-01 1.000004699745159487e+00
7.599962225983726283e-01 1.000006634787801163e+00
7.799962795790426062e-01 9.999977572012754834e-01
7.999986077656505712e-01 9.999983778824386160e-01
8.200021588730882494e-01 9.999945249122319524e-01
8.399965842822088025e-01 9.999945794406263078e-01
8.599955389049702692e-01 1.000005255646523317e+00
8.800025853350764704e-01 1.000009255786048490e+00
9.000090026008125133e-01 9.999941017089382100e-01
9.199941989207192083e-01 1.000008152959224406e+00
9.399927791965052570e-01 1.000005223700940027e+00
9.599938351952611582e-01 9.999928607332716490e-01
9.799987848777856891e-01 1.000003681193543548e+00
1.000006883373692146e+00 9.999941630209076004e-01


==> figures/kernel/grid_1e-5/data/selected_1.csv <==
5.000031002862799223e-01 5.200044524901854537e-01
4.799943588898065716e-01 4.999981033701407229e-01
5.200055598901868192e-01 5.000009757796061161e-01
5.000013413361431569e-01 4.799948806252380407e-01
4.799916644019172618e-01 5.199992381606137748e-01
5.199909361531434016e-01 4.800010081175669630e-01
5.200032336829077950e-01 5.200057342852791864e-01
4.799911653428155511e-01 4.800063368009668263e-01
4.999926539554526705e-01 5.400000505557992492e-01
5.000058904291282413e-01 4.600057546691594390e-01
5.400061753219788097e-01 4.999949822325590598e-01
4.599909893809426831e-01 5.000054694276945266e-01
5.399922535480127239e-01 5.200003542029549841e-01
4.600037327742393378e-01 5.199974914276502824e-01
5.399930620990045504e-01 4.800080055560904113e-01
5.199944733592981594e-01 5.400062371733687083e-01
4.600084011098840575e-01 4.799932851956729141e-01
4.799997156097063900e-01 4.600079175870316894e-01
4.799946315903242389e-01 5.400090235655748971e-01
5.200055408581274463e-01 4.599961192135599286e-01
4.600005562501773282e-01 5.399963627313694170e-01
5.400023823479017659e-01 5.400024099156249813e-01
4.599959050206810507e-01 4.600094544176011047e-01
5.400064887840698713e-01 4.599998226241431842e-01
5.000019593925130179e-01 5.599928220883001462e-01
5.599917178584588040e-01 4.999950994431139883e-01
4.400034598096955740e-01 4.999926337403718946e-01
4.999990537970914195e-01 4.399970455308435113e-01
4.400090703110109414e-01 5.200090568855082473e-01
4.799919037236198838e-01 5.600009046076498409e-01
5.599990332589972475e-01 5.200000229169485788e-01
5.200077667735499842e-01 5.600035135664468422e-01
4.399934176693058863e-01 4.800053500001361662e-01
4.800024073213785547e-01 4.400000902073576969e-01
5.600081061046623399e-01 4.800047118996873530e-01
5.199946723208028754e-01 4.399918870799384152e-01
5.399920629438761388e-01 5.599924346033477995e-01
5.599987088135068847e-01 5.399991658082892165e-01
4.600036727629555067e-01 5.600041965464115368e-01
4.399956898340459110e-01 5.399965543115455846e-01
5.599934861300821520e-01 4.599950523832349036e-01
4.599974772412150359e-01 4.400015562329397945e-01
4.399965130093755339e-01 4.599960901060895502e-01
5.400039844988175908e-01 4.399903182726502826e-01
4.999924323556342864e-01 5.799925566385633058e-01
4.200073765895306899e-01 4.999971528240537144e-01
5.800019144209551669e-01 4.999967236052650366e-01
5.000098446994643009e-01 4.200043188187189136e-01
4.800086271288277473e-01 5.800076445012537496e-01
5.799993191896365419e-01 5.200020935704026126e-01
4.200057824369775039e-01 4.799930891464048721e-01
5.200080245774875154e-01 5.800067592433343355e-01
5.200064133851126646e-01 4.200063861918018060e-01
4.800087477409614167e-01 4.200008287969040355e-01
4.199908956750915134e-01 5.200026890808874258e-01
5.800096702482703259e-01 4.799961092383233097e-01
5.599920713169427300e-01 5.599928963958384909e-01
4.400061748612651424e-01 5.600065341994593382e-01
5.600046683928892044e-01 4.400050805966977396e-01
4.399954434203575682e-01 4.400039020638468745e-01
4.600087473267346905e-01 5.799970979948512184e-01
5.400064884503377183e-01 5.800033371090784762e-01
4.199905865605548239e-01 5.399916003591043179e-01
5.400088601254537934e-01 4.200093785297260851e-01
5.800098437034342247e-01 5.399984965547317550e-01
5.800005870267432861e-01 4.599996304124095992e-01
4.199924345597849107e-01 4.600050755937501457e-01
4.599910361389294988e-01 4.199991703719742620e-01
5.800017948830756831e-01 5.599919509240292026e-01
5.000097538947531062e-01 6.000018677434219017e-01
4.199971241031480451e-01 5.600006009764548764e-01
5.600091607601945798e-01 5.799984357756651221e-01
4.000006947689610515e-01 5.000066570249482867e-01
4.399959867777180622e-01 5.800049185823417108e-01
5.599965529890826854e-01 4.200041669174073289e-01
5.800061208872674401e-01 4.400028328620508300e-01
4.400094963338170850e-01 4.199906071592928170e-01
6.000097675997574376e-01 5.000010454945266192e-01
4.199950786780823897e-01 4.399969001665975932e-01
5.000076487384222945e-01 3.999944748642951242e-01
4.799964900963755721e-01 5.999920564156605574e-01
4.000097148233750510e-01 5.199976455866710534e-01
5.999921321447068134e-01 5.199902129490950875e-01
5.199988659366419075e-01 6.000017373743821159e-01
5.999923684851853345e-01 4.800028640973707517e-01
5.200009150964653992e-01 4.000093281700093373e-01
3.999979184839304036e-01 4.799987891826586472e-01
4.800018057869170907e-01 3.999951098502721458e-01
4.600031485614285431e-01 5.999988012891833700e-01
6.000031493441591035e-01 5.399917634275683831e-01
5.399990662960845178e-01 6.000057853560188947e-01
3.999985473965055327e-01 5.400030519787946126e-01
3.999993959387972420e-01 4.599909637766557702e-01
5.400046013100177067e-01 4.000010902939409307e-01
4.600078528569988001e-01 3.999948547284052358e-01
6.000097356878029142e-01 4.600023892181595020e-01
5.800001680932197479e-01 4.200095752472979838e-01
5.800063744178446390e-01 5.800054875017208733e-01
4.199923053401132256e-01 5.800075719481836423e-01
4.199928270773117256e-01 4.199905424418904909e-01
4.399957995049905701e-01 5.999936258745013351e-01
5.999981755964566288e-01 5.599957732260888443e-01
5.600073225293525914e-01 5.999960425063559644e-01
4.000088533257564749e-01 4.399995475853216154e-01
3.999985035425473456e-01 5.600063249971616308e-01
4.400084878969015567e-01 3.999983207681681030e-01
5.599972845039876690e-01 4.000005998703093368e-01
6.000090471074833731e-01 4.399976488312672962e-01
5.000017610223118636e-01 6.199966709449425961e-01
3.800083415506090301e-01 5.000059608665247124e-01
6.200013658541241313e-01 5.000048383831353638e-01
5.000074315211191500e-01 3.799926435383190193e-01
4.799993211063626197e-01 6.200005063583609033e-01
6.199948866034434847e-01 4.800039093586070393e-01
3.800030772372931520e-01 5.200087567968039171e-01
5.200060200531789745e-01 6.200052568990139790e-01
6.199987337078404215e-01 5.200017714226623511e-01
4.800009904974686381e-01 3.800077094502298247e-01
3.799974054247529653e-01 4.800034353217297878e-01
5.199961015030521994e-01 3.799981554911446846e-01
5.399931754915381354e-01 6.200038112150836334e-01
4.600048794706750876e-01 6.200072308112182240e-01
6.200004916683178324e-01 5.400051164311436835e-01
3.799960012135021881e-01 4.600078109923983471e-01
5.400054505691154194e-01 3.800037336944342425e-01
3.799909936610052497e-01 5.400051166882491316e-01
6.200024317198403745e-01 4.599910498547618021e-01
4.600076221758889750e-01 3.799948290704359133e-01
5.999987249843696802e-01 5.799958383950005736e-01
3.999922436691978334e-01 5.799900959739253681e-01
5.800086125660447456e-01 5.999959046397668194e-01
4.199908999255939634e-01 6.000056647981458768e-01
4.000012479642313656e-01 4.200008136878277676e-01
5.799900792920377190e-01 3.999926140119594020e-01
6.000018259856074732e-01 4.199980006032102420e-01
4.199913801654395207e-01 3.999909207667695088e-01
5.599942897783130036e-01 6.199956829624769794e-01
3.800042562990507133e-01 5.599976403379884893e-01
4.400019457824831948e-01 6.200009839706166481e-01
3.800061400996448957e-01 4.399964653115054913e-01
6.200030711659634264e-01 5.600042466831339771e-01
6.199991766078246647e-01 4.399957800113538098e-01
5.600007346068481828e-01 3.799975371758753107e-01
4.400002985717335058e-01 3.799966533943885949e-01
4.999997191463490531e-01 6.400071674028666724e-01
3.600013853591232937e-01 4.999915154758997060e-01
6.400003005447779669e-01 4.999934752586220332e-01
4.999927689099767369e-01 3.600066042838329650e-01
4.000003942434709470e-01 5.999967531157678335e-01
4.800041107813652341e-01 6.400011857297646101e-01
6.399914650316375075e-01 4.799968483664320273e-01
6.399984836065997218e-01 5.200002945713275704e-01
5.199909870883357987e-01 6.400087165981378501e-01
3.599984350965587665e-01 5.199962130089833545e-01
4.800009740263462277e-01 3.600090626897016755e-01
3.600025956927589976e-01 4.799903830452010856e-01
5.200046547902148486e-01 3.600093206705763382e-01
6.000027224907087398e-01 6.000088634202838112e-01
3.999998117202703263e-01 3.999964528045040213e-01
5.999955819820601555e-01 3.999909367687816131e-01
3.800095779905883209e-01 5.800008428749916511e-01
4.199931250324241416e-01 6.199902356866069386e-01
5.800014855403745617e-01 6.199988032015777417e-01
6.199922979416533364e-01 5.800090580026929787e-01
6.199906751111083913e-01 4.200045789512411587e-01
4.200001064499405690e-01 3.800079630846770473e-01
5.799957382141252005e-01 3.800016494495491726e-01
3.799958078793073124e-01 4.200058001828697596e-01
5.399916905330732764e-01 6.399909640930987464e-01
3.600089156539723612e-01 5.399923856713032544e-01
4.600007277678797024e-01 6.399961078447865548e-01
6.399913514606414555e-01 4.599960437661860801e-01
3.600069955578390490e-01 4.599953004439948367e-01
6.399993769861498372e-01 5.400045463372445953e-01
5.399997709497843523e-01 3.599991053758331283e-01
4.600078449450772933e-01 3.599965570395072256e-01
4.399902693403828224e-01 6.399910203679408660e-01
5.600092353485739416e-01 6.399932434497689338e-01
3.599996101232238455e-01 5.599956282384983552e-01
6.399902049834921280e-01 4.399987566141821405e-01
6.400027672021997294e-01 5.600019081767414475e-01
4.400002377385077157e-01 3.600054308416723581e-01
3.599940383847413661e-01 4.400094765142701925e-01
5.600009066999307450e-01 3.599972238346744735e-01
3.800032343474680774e-01 5.999932293504652847e-01
6.000015579007809130e-01 6.199947279649403731e-01
6.200039514443125288e-01 5.999910756007558188e-01
3.999918193746758721e-01 6.200054051811967337e-01
6.199947646627380626e-01 3.999984219123784990e-01
3.799959493224506213e-01 4.000037312115125032e-01
6.000060763576022804e-01 3.799970256212093500e-01
3.999923936195181606e-01 3.799911602946755562e-01
4.999975345866211063e-01 6.600021022693024486e-01
6.599940280378325808e-01 4.999990745836107031e-01
3.400045669549831007e-01 4.999937897017846522e-01
4.999985264486792591e-01 3.399979107626683317e-01
4.800014583893362774e-01 6.599925027399826671e-01
5.799992401924539687e-01 6.399972890582602547e-01
5.200024436626109470e-01 6.599991919118847195e-01
6.399902533434691509e-01 4.200029707502910825e-01
4.199929859416783873e-01 6.399993136300963226e-01
3.400014651029172885e-01 5.199977637299886268e-01
6.599980177671658232e-01 5.200062550934705374e-01
3.599907725514423507e-01 5.799922688325005460e-01
3.400005330999800734e-01 4.800043562387750207e-01
5.799911662605221618e-01 3.600013718660755035e-01
6.600031526635339318e-01 4.800087386230981745e-01
6.400063837373803910e-01 5.800048620396491827e-01
5.200014466004618807e-01 3.400026923748353802e-01
3.599923331826594408e-01 4.200038895163213382e-01
4.200038070935295242e-01 3.599925164170537650e-01
4.800061755238529404e-01 3.399938542108162376e-01
3.400010750556433092e-01 5.399933584894789362e-01
4.599968389959727677e-01 6.600037001027294625e-01
5.399937304763517965e-01 6.600065928540587157e-01
6.599989564199383318e-01 4.600085841103232487e-01
6.600032852134347650e-01 5.399921977971463560e-01
5.399908091902070328e-01 3.400062963677529804e-01
3.399972195365503769e-01 4.599957801625714215e-01
4.600072101203123709e-01 3.399924568340060294e-01
6.200051698932481647e-01 6.199922298790040420e-01
3.800092214147135494e-01 3.799915491617422703e-01
3.799900639907480282e-01 6.200085688103043058e-01
6.199956834516220372e-01 3.799901960293867731e-01
4.400018516982154293e-01 6.599997161630682951e-01
5.600005455408508803e-01 6.600027989430721220e-01
6.600011240012226832e-01 5.600053519245751232e-01
3.399983780426282798e-01 5.600064684185863673e-01
3.400050992190347121e-01 4.399926152373450083e-01
5.600005282236312221e-01 3.400083698287608702e-01
6.599999797871021201e-01 4.399992779960084643e-01
4.400047240644898716e-01 3.399936023617968206e-01
5.999953724522238963e-01 6.400002486393102652e-01
3.999912085346419843e-01 6.399992402647002310e-01
3.599906971309974058e-01 5.999970534852010484e-01
6.400024350185615774e-01 6.000071219016481772e-01
5.999977970624459367e-01 3.600001064336622592e-01
6.400071633047610398e-01 4.000083808265719743e-01
3.600006406462488151e-01 3.999936472730070136e-01
4.000010055337917536e-01 3.599951101166104506e-01
5.800073073405871416e-01 6.599909183976379046e-01
4.199996048456915432e-01 6.599965777191673100e-01
3.400095515739044449e-01 5.800065929229425432e-01
6.599950295132732681e-01 5.800064021879294263e-01
3.400081546327408666e-01 4.200035060532010811e-01
6.599952997528090171e-01 4.200035117662455075e-01
5.799933795027867323e-01 3.399988863264463701e-01
4.199908446286060304e-01 3.400027367879869256e-01
4.999948263658505199e-01 6.799974811789762930e-01
3.200088426004165099e-01 5.000053111359042957e-01
6.799950586070740988e-01 4.999941423802807261e-01
5.000015988114687726e-01 3.199966158622713497e-01
6.799917124241212640e-01 4.799990358344817243e-01
4.799955385921705342e-01 6.800035147419882797e-01
5.199975813323349794e-01 6.800055956781639876e-01
3.200019008948005728e-01 5.199991586053075432e-01
4.799959504807556621e-01 3.200065026658929779e-01
3.199971260427575959e-01 4.799929221591623385e-01
6.800062032077455187e-01 5.199930212075785096e-01
5.200007116659155493e-01 3.199992247816678126e-01
6.399901544167143630e-01 6.199941202726128031e-01
4.600050023597502258e-01 6.799969185952055017e-01
6.799910394543323688e-01 4.600044640087093684e-01
3.200077731533295666e-01 4.599992355152411339e-01
6.799995426349940697e-01 5.399906240283139924e-01


==> figures/kernel/grid_1e-5/data/selected_2.csv <==
5.000031002862799223e-01 5.200044524901854537e-01
5.000013413361431569e-01 4.799948806252380407e-01
4.799943588898065716e-01 4.999981033701407229e-01
5.200055598901868192e-01 5.000009757796061161e-01
5.400061753219788097e-01 4.999949822325590598e-01
4.599909893809426831e-01 5.000054694276945266e-01
5.000058904291282413e-01 4.600057546691594390e-01
4.999926539554526705e-01 5.400000505557992492e-01
4.799916644019172618e-01 5.199992381606137748e-01
5.200032336829077950e-01 5.200057342852791864e-01
5.199909361531434016e-01 4.800010081175669630e-01
4.799911653428155511e-01 4.800063368009668263e-01
5.400023823479017659e-01 5.400024099156249813e-01
4.599959050206810507e-01 4.600094544176011047e-01
5.400064887840698713e-01 4.599998226241431842e-01
4.600005562501773282e-01 5.399963627313694170e-01
4.600084011098840575e-01 4.799932851956729141e-01
5.200055408581274463e-01 4.599961192135599286e-01
5.399922535480127239e-01 5.200003542029549841e-01
4.799946315903242389e-01 5.400090235655748971e-01
5.199944733592981594e-01 5.400062371733687083e-01
5.399930620990045504e-01 4.800080055560904113e-01
4.600037327742393378e-01 5.199974914276502824e-01
4.799997156097063900e-01 4.600079175870316894e-01
5.000097538947531062e-01 6.000018677434219017e-01
5.000076487384222945e-01 3.999944748642951242e-01
4.200073765895306899e-01 4.999971528240537144e-01
5.800019144209551669e-01 4.999967236052650366e-01
4.999990537970914195e-01 4.399970455308435113e-01
5.000019593925130179e-01 5.599928220883001462e-01
3.800042562990507133e-01 5.599976403379884893e-01
6.199991766078246647e-01 4.399957800113538098e-01
5.599917178584588040e-01 4.999950994431139883e-01
4.400034598096955740e-01 4.999926337403718946e-01
4.199928270773117256e-01 4.199905424418904909e-01
5.800063744178446390e-01 5.800054875017208733e-01
4.799919037236198838e-01 5.600009046076498409e-01
5.199946723208028754e-01 4.399918870799384152e-01
4.800024073213785547e-01 4.400000902073576969e-01
5.200077667735499842e-01 5.600035135664468422e-01
4.400090703110109414e-01 5.200090568855082473e-01
4.399934176693058863e-01 4.800053500001361662e-01
5.600081061046623399e-01 4.800047118996873530e-01
5.599990332589972475e-01 5.200000229169485788e-01
4.399902693403828224e-01 6.399910203679408660e-01
5.600009066999307450e-01 3.599972238346744735e-01
6.399993769861498372e-01 5.400045463372445953e-01
3.600069955578390490e-01 4.599953004439948367e-01
4.399959867777180622e-01 5.800049185823417108e-01
5.599965529890826854e-01 4.200041669174073289e-01
5.600005455408508803e-01 6.600027989430721220e-01
4.400047240644898716e-01 3.399936023617968206e-01
4.599910361389294988e-01 4.199991703719742620e-01
5.400064884503377183e-01 5.800033371090784762e-01
5.800098437034342247e-01 5.399984965547317550e-01
5.800005870267432861e-01 4.599996304124095992e-01
4.199924345597849107e-01 4.600050755937501457e-01
4.199905865605548239e-01 5.399916003591043179e-01
2.600067084398650641e-01 5.600058521966476688e-01
7.399957461307217210e-01 4.399921678952677384e-01
4.800086271288277473e-01 5.800076445012537496e-01
5.200064133851126646e-01 4.200063861918018060e-01
4.000006947689610515e-01 5.000066570249482867e-01
6.000097675997574376e-01 5.000010454945266192e-01
6.800018444473558965e-01 6.799950060645626460e-01
3.200090847635240765e-01 3.199915149432130401e-01
4.600036727629555067e-01 5.600041965464115368e-01
5.400039844988175908e-01 4.399903182726502826e-01
4.200018330644257891e-01 7.399904840885915824e-01
5.799970285843845108e-01 2.600046933958289341e-01
5.599987088135068847e-01 5.399991658082892165e-01
4.599974772412150359e-01 4.400015562329397945e-01
4.800009904974686381e-01 3.800077094502298247e-01
5.200060200531789745e-01 6.200052568990139790e-01
5.399920629438761388e-01 5.599924346033477995e-01
4.399956898340459110e-01 5.399965543115455846e-01
5.599934861300821520e-01 4.599950523832349036e-01
4.399965130093755339e-01 4.599960901060895502e-01
4.600031485614285431e-01 5.999988012891833700e-01
5.200080245774875154e-01 5.800067592433343355e-01
3.800030772372931520e-01 5.200087567968039171e-01
6.199948866034434847e-01 4.800039093586070393e-01
5.999955819820601555e-01 3.999909367687816131e-01
4.800087477409614167e-01 4.200008287969040355e-01
5.400046013100177067e-01 4.000010902939409307e-01
4.000003942434709470e-01 5.999967531157678335e-01
6.000031493441591035e-01 5.399917634275683831e-01
3.999993959387972420e-01 4.599909637766557702e-01
6.200039514443125288e-01 5.999910756007558188e-01
3.799959493224506213e-01 4.000037312115125032e-01
5.600073225293525914e-01 5.999960425063559644e-01
4.400084878969015567e-01 3.999983207681681030e-01
4.999924323556342864e-01 5.799925566385633058e-01
5.000098446994643009e-01 4.200043188187189136e-01
4.199908956750915134e-01 5.200026890808874258e-01
5.800096702482703259e-01 4.799961092383233097e-01
5.799993191896365419e-01 5.200020935704026126e-01
4.200057824369775039e-01 4.799930891464048721e-01
4.199971241031480451e-01 5.600006009764548764e-01
5.800061208872674401e-01 4.400028328620508300e-01
4.999975345866211063e-01 6.600021022693024486e-01
4.999985264486792591e-01 3.399979107626683317e-01
3.200088426004165099e-01 5.000053111359042957e-01
6.799950586070740988e-01 4.999941423802807261e-01
2.999913969779599010e-01 6.800096187733701836e-01
6.999946981975633253e-01 3.200095188461202222e-01
4.199950786780823897e-01 4.399969001665975932e-01
5.800017948830756831e-01 5.599919509240292026e-01
6.000018858928359844e-01 8.399939040747693708e-01
3.999973504045464812e-01 1.599903196649434534e-01
4.799993211063626197e-01 6.200005063583609033e-01
4.600087473267346905e-01 5.799970979948512184e-01
5.199961015030521994e-01 3.799981554911446846e-01
5.400088601254537934e-01 4.200093785297260851e-01
2.199911183556161054e-01 4.200058983563880188e-01
7.799977409893297242e-01 5.800045271304342664e-01
6.000097356878029142e-01 4.600023892181595020e-01
6.199987337078404215e-01 5.200017714226623511e-01
3.999985473965055327e-01 5.400030519787946126e-01
3.799974054247529653e-01 4.800034353217297878e-01
5.399990662960845178e-01 6.000057853560188947e-01
4.600078528569988001e-01 3.999948547284052358e-01
3.400095515739044449e-01 5.800065929229425432e-01
6.599952997528090171e-01 4.200035117662455075e-01
4.400094963338170850e-01 4.199906071592928170e-01
5.600091607601945798e-01 5.799984357756651221e-01
4.199923053401132256e-01 5.800075719481836423e-01
5.800001680932197479e-01 4.200095752472979838e-01
5.800014855403745617e-01 6.199988032015777417e-01
4.200001064499405690e-01 3.800079630846770473e-01
3.400081546327408666e-01 4.200035060532010811e-01
6.599950295132732681e-01 5.800064021879294263e-01
3.999912085346419843e-01 6.399992402647002310e-01
5.999977970624459367e-01 3.600001064336622592e-01
5.199988659366419075e-01 6.000017373743821159e-01
4.800018057869170907e-01 3.999951098502721458e-01
5.200009150964653992e-01 4.000093281700093373e-01
4.799964900963755721e-01 5.999920564156605574e-01
5.200043732279771014e-01 7.199987776196152822e-01
4.800057926451424262e-01 2.799938216199929775e-01
9.399910657378803824e-01 2.800016437751192688e-01
5.999265843441779072e-02 7.200023366766310495e-01
4.000097148233750510e-01 5.199976455866710534e-01
3.999979184839304036e-01 4.799987891826586472e-01
4.000088533257564749e-01 4.399995475853216154e-01
5.999923684851853345e-01 4.800028640973707517e-01
5.999921321447068134e-01 5.199902129490950875e-01
5.999981755964566288e-01 5.599957732260888443e-01
4.399957995049905701e-01 5.999936258745013351e-01
5.599972845039876690e-01 4.000005998703093368e-01
3.599984350965587665e-01 5.199962130089833545e-01
6.399914650316375075e-01 4.799968483664320273e-01
6.199920450760619817e-01 6.599901059519924784e-01
8.800053914053881376e-01 7.799983547076532187e-01
3.800035504818931043e-01 3.399986259500523689e-01
1.200071338361456130e-01 1.999963076923479688e-01
5.399916905330732764e-01 6.399909640930987464e-01
4.599968389959727677e-01 6.600037001027294625e-01
4.600078449450772933e-01 3.599965570395072256e-01
5.399908091902070328e-01 3.400062963677529804e-01
4.399954434203575682e-01 4.400039020638468745e-01
5.599920713169427300e-01 5.599928963958384909e-01
3.599972619010453623e-01 9.000001612607103629e-01
6.400086048479814993e-01 9.999465602795890029e-02
4.400061748612651424e-01 5.600065341994593382e-01
3.999985035425473456e-01 5.600063249971616308e-01
5.600046683928892044e-01 4.400050805966977396e-01
6.000090471074833731e-01 4.399976488312672962e-01
3.599991782532147022e-01 6.200058842309843499e-01
6.399922076133380822e-01 3.799926250205946099e-01
6.200030711659634264e-01 5.600042466831339771e-01
3.800061400996448957e-01 4.399964653115054913e-01
6.999918188582292533e-01 5.400034645395898059e-01
3.000036277851707012e-01 4.599905583910252616e-01
5.000017610223118636e-01 6.199966709449425961e-01
5.000074315211191500e-01 3.799926435383190193e-01
3.800083415506090301e-01 5.000059608665247124e-01
6.200013658541241313e-01 5.000048383831353638e-01
3.400010750556433092e-01 5.399933584894789362e-01
6.599989564199383318e-01 4.600085841103232487e-01
4.600048794706750876e-01 6.200072308112182240e-01
5.400054505691154194e-01 3.800037336944342425e-01
5.999987249843696802e-01 5.799958383950005736e-01
4.000012479642313656e-01 4.200008136878277676e-01
4.199967221452762800e-01 2.800029338220222930e-01
5.799958306225159177e-01 7.199943420387359128e-01
5.799900792920377190e-01 3.999926140119594020e-01
6.000018727147065078e-01 3.199941413996491568e-01
4.199908999255939634e-01 6.000056647981458768e-01
4.000050348679041745e-01 6.799996345917274088e-01
1.400073984591286846e-01 5.200047862938613763e-01
8.400020369696090672e-01 4.600088463270411432e-01
5.399931754915381354e-01 6.200038112150836334e-01
4.600076221758889750e-01 3.799948290704359133e-01
3.800095779905883209e-01 5.800008428749916511e-01
6.199906751111083913e-01 4.200045789512411587e-01
3.200001738063484313e-01 3.800048000320314090e-01
6.799967968492617310e-01 6.199917499013533062e-01
5.800086125660447456e-01 5.999959046397668194e-01
4.199913801654395207e-01 3.999909207667695088e-01
6.399984836065997218e-01 5.200002945713275704e-01
3.600025956927589976e-01 4.799903830452010856e-01
3.799909936610052497e-01 5.400051166882491316e-01
6.200024317198403745e-01 4.599910498547618021e-01
4.799902647876784778e-01 6.999987703181453913e-01
5.199928754643723394e-01 2.999976414591279950e-01
4.999997191463490531e-01 6.400071674028666724e-01
4.999927689099767369e-01 3.600066042838329650e-01
2.999923499214404710e-01 5.999971064594487036e-01
6.999931862200858834e-01 3.999901447320018955e-01
4.000010055337917536e-01 3.599951101166104506e-01
5.999953724522238963e-01 6.400002486393102652e-01
4.400019457824831948e-01 6.200009839706166481e-01
5.600007346068481828e-01 3.799975371758753107e-01
6.800030648375293696e-01 9.999926392427798127e-01
3.200068488170674241e-01 7.599932896864045606e-01
6.800019106828060211e-01 2.400098866640297812e-01
4.000028265633828184e-01 7.052656769613135416e-06
6.200004916683178324e-01 5.400051164311436835e-01
3.799960012135021881e-01 4.600078109923983471e-01
6.000018259856074732e-01 4.199980006032102420e-01
3.999922436691978334e-01 5.799900959739253681e-01
2.600019441219978411e-01 2.799972912974623140e-01
2.600052385110649400e-01 4.999996163933366766e-01
5.000067753056818276e-01 7.999974148963651110e-01
7.200029847808259165e-01 7.399999001330680448e-01
5.599942897783130036e-01 6.199956829624769794e-01
5.400043950028509121e-01 6.800084135662587403e-01
4.400002985717335058e-01 3.799966533943885949e-01
3.399972195365503769e-01 4.599957801625714215e-01
7.199991088058752542e-01 4.800049561633379924e-01
6.600032852134347650e-01 5.399921977971463560e-01
4.599941222475801839e-01 3.199966971762079893e-01
4.999907793696388714e-01 2.200002531699618291e-01
9.999924873867738206e-01 5.799930618611124356e-01
6.400003005447779669e-01 4.999934752586220332e-01
3.600013853591232937e-01 4.999915154758997060e-01
5.200046547902148486e-01 3.600093206705763382e-01
4.800041107813652341e-01 6.400011857297646101e-01
5.814871047920397556e-06 4.000085537794797474e-01
3.599923331826594408e-01 4.200038895163213382e-01
6.400063837373803910e-01 5.800048620396491827e-01
4.199931250324241416e-01 6.199902356866069386e-01
5.799957382141252005e-01 3.800016494495491726e-01
2.200054817705534016e-01 6.400098471986965798e-01
6.399902049834921280e-01 4.399987566141821405e-01
3.599996101232238455e-01 5.599956282384983552e-01
6.000027224907087398e-01 6.000088634202838112e-01
3.999998117202703263e-01 3.999964528045040213e-01
3.600007054207645663e-01 6.599978628617881871e-01
4.399921682172491244e-01 6.799908792187889794e-01
2.999985086384102662e-01 5.399984357682110492e-01
6.400083017146103170e-01 3.399901544555431476e-01
7.800029654970912496e-01 3.399929932182638170e-01
5.599974812501726795e-01 3.199991683555996613e-01
7.200022213806374083e-01 5.800043830755965413e-01
1.399964532311447352e-01 9.999955538537993460e-01
5.199909870883357987e-01 6.400087165981378501e-01
4.800009740263462277e-01 3.600090626897016755e-01
6.399901544167143630e-01 6.199941202726128031e-01
3.599945722654990243e-01 2.599993875274483890e-01
8.799975029399299542e-01 -3.665236668860714753e-06
2.800040160531009903e-01 3.999925845287061188e-01
3.599994024603223042e-01 3.800086968605977944e-01
3.800032343474680774e-01 5.999932293504652847e-01


==> figures/kernel/grid_1e-5/data/selected_3.csv <==
5.000031002862799223e-01 5.200044524901854537e-01
5.000013413361431569e-01 4.799948806252380407e-01
4.999926539554526705e-01 5.400000505557992492e-01
5.000058904291282413e-01 4.600057546691594390e-01
5.000019593925130179e-01 5.599928220883001462e-01
4.999990537970914195e-01 4.399970455308435113e-01
4.799943588898065716e-01 4.999981033701407229e-01
5.200055598901868192e-01 5.000009757796061161e-01
5.400061753219788097e-01 4.999949822325590598e-01
4.599909893809426831e-01 5.000054694276945266e-01
4.400034598096955740e-01 4.999926337403718946e-01
5.599917178584588040e-01 4.999950994431139883e-01
5.200032336829077950e-01 5.200057342852791864e-01
5.199909361531434016e-01 4.800010081175669630e-01
4.799911653428155511e-01 4.800063368009668263e-01
4.799916644019172618e-01 5.199992381606137748e-01
4.999924323556342864e-01 5.799925566385633058e-01
5.000098446994643009e-01 4.200043188187189136e-01
4.200073765895306899e-01 4.999971528240537144e-01
5.800019144209551669e-01 4.999967236052650366e-01
4.600005562501773282e-01 5.399963627313694170e-01
5.400023823479017659e-01 5.400024099156249813e-01
5.400064887840698713e-01 4.599998226241431842e-01
4.599959050206810507e-01 4.600094544176011047e-01
5.000097538947531062e-01 6.000018677434219017e-01
5.000076487384222945e-01 3.999944748642951242e-01
6.000097675997574376e-01 5.000010454945266192e-01
4.000006947689610515e-01 5.000066570249482867e-01
5.399930620990045504e-01 4.800080055560904113e-01
5.600081061046623399e-01 4.800047118996873530e-01
5.800096702482703259e-01 4.799961092383233097e-01
5.599990332589972475e-01 5.200000229169485788e-01
5.399922535480127239e-01 5.200003542029549841e-01
5.799993191896365419e-01 5.200020935704026126e-01
4.600084011098840575e-01 4.799932851956729141e-01
4.399934176693058863e-01 4.800053500001361662e-01
4.200057824369775039e-01 4.799930891464048721e-01
4.400090703110109414e-01 5.200090568855082473e-01
4.600037327742393378e-01 5.199974914276502824e-01
4.199908956750915134e-01 5.200026890808874258e-01
4.799997156097063900e-01 4.600079175870316894e-01
4.800024073213785547e-01 4.400000902073576969e-01
4.800087477409614167e-01 4.200008287969040355e-01
5.199946723208028754e-01 4.399918870799384152e-01
5.200055408581274463e-01 4.599961192135599286e-01
5.200064133851126646e-01 4.200063861918018060e-01
4.599974772412150359e-01 4.400015562329397945e-01
5.400039844988175908e-01 4.399903182726502826e-01
5.199944733592981594e-01 5.400062371733687083e-01
5.200077667735499842e-01 5.600035135664468422e-01
5.200080245774875154e-01 5.800067592433343355e-01
4.799919037236198838e-01 5.600009046076498409e-01
4.799946315903242389e-01 5.400090235655748971e-01
4.800086271288277473e-01 5.800076445012537496e-01
5.599987088135068847e-01 5.399991658082892165e-01
4.399956898340459110e-01 5.399965543115455846e-01
4.399965130093755339e-01 4.599960901060895502e-01
5.599934861300821520e-01 4.599950523832349036e-01
5.399920629438761388e-01 5.599924346033477995e-01
4.600036727629555067e-01 5.600041965464115368e-01
6.200013658541241313e-01 5.000048383831353638e-01
6.000031493441591035e-01 5.399917634275683831e-01
5.999923684851853345e-01 4.800028640973707517e-01
5.000017610223118636e-01 6.199966709449425961e-01
4.600031485614285431e-01 5.999988012891833700e-01
5.199988659366419075e-01 6.000017373743821159e-01
3.800083415506090301e-01 5.000059608665247124e-01
3.999993959387972420e-01 4.599909637766557702e-01
4.000097148233750510e-01 5.199976455866710534e-01
5.000074315211191500e-01 3.799926435383190193e-01
5.400046013100177067e-01 4.000010902939409307e-01
4.800018057869170907e-01 3.999951098502721458e-01
4.799964900963755721e-01 5.999920564156605574e-01
5.999921321447068134e-01 5.199902129490950875e-01
3.999979184839304036e-01 4.799987891826586472e-01
5.200009150964653992e-01 4.000093281700093373e-01
4.199971241031480451e-01 5.600006009764548764e-01
4.400094963338170850e-01 4.199906071592928170e-01
5.600091607601945798e-01 5.799984357756651221e-01
5.800061208872674401e-01 4.400028328620508300e-01
4.999997191463490531e-01 6.400071674028666724e-01
4.999927689099767369e-01 3.600066042838329650e-01
6.400003005447779669e-01 4.999934752586220332e-01
3.600013853591232937e-01 4.999915154758997060e-01
3.799974054247529653e-01 4.800034353217297878e-01
3.800030772372931520e-01 5.200087567968039171e-01
5.199961015030521994e-01 3.799981554911446846e-01
4.800009904974686381e-01 3.800077094502298247e-01
6.199987337078404215e-01 5.200017714226623511e-01
6.199948866034434847e-01 4.800039093586070393e-01
4.799993211063626197e-01 6.200005063583609033e-01
5.200060200531789745e-01 6.200052568990139790e-01
4.199924345597849107e-01 4.600050755937501457e-01
5.400088601254537934e-01 4.200093785297260851e-01
5.800098437034342247e-01 5.399984965547317550e-01
4.600087473267346905e-01 5.799970979948512184e-01
4.599910361389294988e-01 4.199991703719742620e-01
5.400064884503377183e-01 5.800033371090784762e-01
4.199905865605548239e-01 5.399916003591043179e-01
5.800005870267432861e-01 4.599996304124095992e-01
4.999975345866211063e-01 6.600021022693024486e-01
4.800041107813652341e-01 6.400011857297646101e-01
5.199909870883357987e-01 6.400087165981378501e-01
3.400045669549831007e-01 4.999937897017846522e-01
3.600025956927589976e-01 4.799903830452010856e-01
3.599984350965587665e-01 5.199962130089833545e-01
6.599940280378325808e-01 4.999990745836107031e-01
6.399984836065997218e-01 5.200002945713275704e-01
6.399914650316375075e-01 4.799968483664320273e-01
4.999985264486792591e-01 3.399979107626683317e-01
5.200046547902148486e-01 3.600093206705763382e-01
4.800009740263462277e-01 3.600090626897016755e-01
4.399959867777180622e-01 5.800049185823417108e-01
5.599965529890826854e-01 4.200041669174073289e-01
5.800017948830756831e-01 5.599919509240292026e-01
4.199950786780823897e-01 4.399969001665975932e-01
4.399957995049905701e-01 5.999936258745013351e-01
4.000088533257564749e-01 4.399995475853216154e-01
5.599972845039876690e-01 4.000005998703093368e-01
5.999981755964566288e-01 5.599957732260888443e-01
4.999948263658505199e-01 6.799974811789762930e-01
5.000015988114687726e-01 3.199966158622713497e-01
6.799950586070740988e-01 4.999941423802807261e-01
3.200088426004165099e-01 5.000053111359042957e-01
4.199923053401132256e-01 5.800075719481836423e-01
4.600048794706750876e-01 6.200072308112182240e-01
3.799960012135021881e-01 4.600078109923983471e-01
4.199928270773117256e-01 4.199905424418904909e-01
5.400054505691154194e-01 3.800037336944342425e-01
5.800001680932197479e-01 4.200095752472979838e-01
5.800063744178446390e-01 5.800054875017208733e-01
6.200004916683178324e-01 5.400051164311436835e-01
4.600076221758889750e-01 3.799948290704359133e-01
4.600078528569988001e-01 3.999948547284052358e-01
3.799958078793073124e-01 4.200058001828697596e-01
5.200024436626109470e-01 6.599991919118847195e-01
4.800014583893362774e-01 6.599925027399826671e-01
4.600007277678797024e-01 6.399961078447865548e-01
6.600031526635339318e-01 4.800087386230981745e-01
6.599980177671658232e-01 5.200062550934705374e-01
6.399993769861498372e-01 5.400045463372445953e-01
3.799909936610052497e-01 5.400051166882491316e-01
3.999985473965055327e-01 5.400030519787946126e-01
3.400005330999800734e-01 4.800043562387750207e-01
3.400014651029172885e-01 5.199977637299886268e-01
3.600089156539723612e-01 5.399923856713032544e-01
3.600069955578390490e-01 4.599953004439948367e-01
5.799957382141252005e-01 3.800016494495491726e-01
5.200014466004618807e-01 3.400026923748353802e-01
4.800061755238529404e-01 3.399938542108162376e-01
4.600078449450772933e-01 3.599965570395072256e-01
4.400084878969015567e-01 3.999983207681681030e-01
5.399997709497843523e-01 3.599991053758331283e-01
3.999985035425473456e-01 5.600063249971616308e-01
4.000003942434709470e-01 5.999967531157678335e-01
6.200024317198403745e-01 4.599910498547618021e-01
6.000097356878029142e-01 4.600023892181595020e-01
6.399913514606414555e-01 4.599960437661860801e-01
6.000090471074833731e-01 4.399976488312672962e-01
5.399931754915381354e-01 6.200038112150836334e-01
5.399990662960845178e-01 6.000057853560188947e-01
5.399916905330732764e-01 6.399909640930987464e-01
5.600073225293525914e-01 5.999960425063559644e-01
6.000027224907087398e-01 6.000088634202838112e-01
5.599920713169427300e-01 5.599928963958384909e-01
4.399954434203575682e-01 4.400039020638468745e-01
5.600046683928892044e-01 4.400050805966977396e-01
4.400002985717335058e-01 3.799966533943885949e-01
6.199991766078246647e-01 4.399957800113538098e-01
4.400061748612651424e-01 5.600065341994593382e-01
6.200030711659634264e-01 5.600042466831339771e-01
5.599942897783130036e-01 6.199956829624769794e-01
4.400019457824831948e-01 6.200009839706166481e-01
3.800042562990507133e-01 5.599976403379884893e-01
4.199913801654395207e-01 3.999909207667695088e-01
6.000018259856074732e-01 4.199980006032102420e-01
5.600007346068481828e-01 3.799975371758753107e-01
6.799917124241212640e-01 4.799990358344817243e-01
6.599989564199383318e-01 4.600085841103232487e-01
6.800062032077455187e-01 5.199930212075785096e-01
6.999973558974366128e-01 5.000060440987289523e-01
6.600032852134347650e-01 5.399921977971463560e-01
8.000096042366113824e-01 4.800082713937618428e-01
3.800061400996448957e-01 4.399964653115054913e-01
4.799959504807556621e-01 3.200065026658929779e-01
4.600072101203123709e-01 3.399924568340060294e-01
5.200007116659155493e-01 3.199992247816678126e-01
5.000004648088608450e-01 3.000007731734327665e-01
5.399908091902070328e-01 3.400062963677529804e-01
3.800023846183201992e-01 2.199904183132093405e-01
6.400088829996127826e-01 2.800068382195678440e-01
3.200019008948005728e-01 5.199991586053075432e-01
3.400010750556433092e-01 5.399933584894789362e-01
3.199971260427575959e-01 4.799929221591623385e-01
3.000073088244799568e-01 5.000057587408289761e-01
3.399972195365503769e-01 4.599957801625714215e-01
2.200037977591862148e-01 6.199931117624803978e-01
5.199975813323349794e-01 6.800055956781639876e-01
5.399937304763517965e-01 6.600065928540587157e-01
4.799955385921705342e-01 6.800035147419882797e-01
4.999994699755188066e-01 6.999981233789209778e-01
4.599968389959727677e-01 6.600037001027294625e-01
6.400020766360711155e-01 7.599992497980972983e-01
4.600050023597502258e-01 6.799969185952055017e-01
3.200077731533295666e-01 4.599992355152411339e-01
6.799995426349940697e-01 5.399906240283139924e-01
5.799900792920377190e-01 3.999926140119594020e-01
6.799910394543323688e-01 4.600044640087093684e-01
4.999907760800644252e-01 7.199944228106859301e-01
4.000012479642313656e-01 4.200008136878277676e-01
4.599941222475801839e-01 3.199966971762079893e-01
2.800040769979442179e-01 4.999960825480747606e-01
5.400008827557510882e-01 3.199947508281376085e-01
4.799902647876784778e-01 6.999987703181453913e-01
5.200003780542079568e-01 7.000069046018201346e-01
5.400043950028509121e-01 6.800084135662587403e-01
2.999913519042376464e-01 4.800014342049161442e-01
2.999959016486229424e-01 5.199994118551091171e-01
3.199949753752764914e-01 5.400043512869800999e-01
3.199909324934477883e-01 3.599997116015573595e-01
3.999922436691978334e-01 5.799900959739253681e-01
4.199908999255939634e-01 6.000056647981458768e-01
3.399910811700987967e-01 7.000091253210267705e-01
5.800086125660447456e-01 5.999959046397668194e-01
5.999987249843696802e-01 5.799958383950005736e-01
7.000089233991390048e-01 4.799910755582513788e-01
7.000024758763276900e-01 5.200004646537396136e-01
7.200072986150226617e-01 4.999952672278746846e-01
5.000064634760229554e-01 2.800011633946464795e-01
5.199928754643723394e-01 2.999976414591279950e-01
4.800085320527065491e-01 3.000056033383432519e-01
6.799996697948003099e-01 6.400059369839771195e-01
6.800022164739933928e-01 3.599975471190525189e-01
1.000039949200674100e-01 3.200007892925222364e-01
8.000041025695887598e-01 1.200072720349250888e-01
4.000048866734375319e-01 9.800049578124678806e-01
8.999952195730643867e-01 6.799960999212631974e-01
3.999998117202703263e-01 3.999964528045040213e-01
5.999955819820601555e-01 3.999909367687816131e-01
3.599940383847413661e-01 4.400094765142701925e-01
5.600009066999307450e-01 3.599972238346744735e-01
6.999918188582292533e-01 5.400034645395898059e-01
7.199943973645831496e-01 5.399910127979838936e-01
7.399939528917991449e-01 4.999907192949944457e-01
7.199991088058752542e-01 4.800049561633379924e-01
7.000024269416637024e-01 4.599948827000628904e-01
7.199911204275902810e-01 5.199917614797130438e-01
4.599962001960584135e-01 3.000048277051657331e-01
4.599951126796444911e-01 2.800010299729120411e-01
5.400004589152748169e-01 7.000063429170777507e-01
5.400085141129522537e-01 7.200023037371828805e-01
2.999985086384102662e-01 5.399984357682110492e-01
2.800094077523455627e-01 5.399916149327086412e-01
3.400039229891216874e-01 6.200031844044943119e-01
3.599996101232238455e-01 5.599956282384983552e-01
3.000036277851707012e-01 4.599905583910252616e-01
2.799970280353325514e-01 4.799935250238911988e-01
2.600052385110649400e-01 4.999996163933366766e-01
2.800079095334498391e-01 5.199941691466241078e-01
6.400027672021997294e-01 5.600019081767414475e-01
4.800017341416586980e-01 7.200006798906599670e-01
4.599948006374964815e-01 7.000045889412032096e-01
5.000013361099823195e-01 7.400081308971532268e-01
5.200043732279771014e-01 7.199987776196152822e-01
5.400064500395150846e-01 3.000036236699684111e-01


==> figures/kernel/grid_1e-5/data/selected_4.csv <==
5.000031002862799223e-01 5.200044524901854537e-01
5.000013413361431569e-01 4.799948806252380407e-01
5.000058904291282413e-01 4.600057546691594390e-01
4.999926539554526705e-01 5.400000505557992492e-01
4.999990537970914195e-01 4.399970455308435113e-01
5.000019593925130179e-01 5.599928220883001462e-01
5.000098446994643009e-01 4.200043188187189136e-01
4.999924323556342864e-01 5.799925566385633058e-01
5.000076487384222945e-01 3.999944748642951242e-01
5.000097538947531062e-01 6.000018677434219017e-01
5.200024436626109470e-01 6.599991919118847195e-01
5.000074315211191500e-01 3.799926435383190193e-01
5.000017610223118636e-01 6.199966709449425961e-01
4.799943588898065716e-01 4.999981033701407229e-01
4.799911653428155511e-01 4.800063368009668263e-01
4.799916644019172618e-01 5.199992381606137748e-01
4.799997156097063900e-01 4.600079175870316894e-01
4.799946315903242389e-01 5.400090235655748971e-01
4.800024073213785547e-01 4.400000902073576969e-01
4.799919037236198838e-01 5.600009046076498409e-01
5.200055598901868192e-01 5.000009757796061161e-01
5.400061753219788097e-01 4.999949822325590598e-01
4.599909893809426831e-01 5.000054694276945266e-01
5.599917178584588040e-01 4.999950994431139883e-01
4.400034598096955740e-01 4.999926337403718946e-01
5.800019144209551669e-01 4.999967236052650366e-01
4.200073765895306899e-01 4.999971528240537144e-01
5.200032336829077950e-01 5.200057342852791864e-01
5.199909361531434016e-01 4.800010081175669630e-01
5.200055408581274463e-01 4.599961192135599286e-01
5.199944733592981594e-01 5.400062371733687083e-01
4.000006947689610515e-01 5.000066570249482867e-01
6.000097675997574376e-01 5.000010454945266192e-01
4.600037327742393378e-01 5.199974914276502824e-01
4.600084011098840575e-01 4.799932851956729141e-01
5.399922535480127239e-01 5.200003542029549841e-01
5.399930620990045504e-01 4.800080055560904113e-01
5.199946723208028754e-01 4.399918870799384152e-01
5.399920629438761388e-01 5.599924346033477995e-01
5.599934861300821520e-01 4.599950523832349036e-01
4.600005562501773282e-01 5.399963627313694170e-01
4.399965130093755339e-01 4.599960901060895502e-01
4.400090703110109414e-01 5.200090568855082473e-01
5.599990332589972475e-01 5.200000229169485788e-01
6.200013658541241313e-01 5.000048383831353638e-01
3.800083415506090301e-01 5.000059608665247124e-01
4.399934176693058863e-01 4.800053500001361662e-01
5.600081061046623399e-01 4.800047118996873530e-01
5.200077667735499842e-01 5.600035135664468422e-01
4.199950786780823897e-01 4.399969001665975932e-01
5.800061208872674401e-01 4.400028328620508300e-01
3.400014651029172885e-01 5.199977637299886268e-01
5.600091607601945798e-01 5.799984357756651221e-01
4.999997191463490531e-01 6.400071674028666724e-01
6.400003005447779669e-01 4.999934752586220332e-01
4.999927689099767369e-01 3.600066042838329650e-01
5.599987088135068847e-01 5.399991658082892165e-01
5.800098437034342247e-01 5.399984965547317550e-01
5.800005870267432861e-01 4.599996304124095992e-01
4.199924345597849107e-01 4.600050755937501457e-01
4.999985264486792591e-01 3.399979107626683317e-01
3.199949753752764914e-01 5.400043512869800999e-01
5.400064884503377183e-01 5.800033371090784762e-01
4.799964900963755721e-01 5.999920564156605574e-01
6.599940280378325808e-01 4.999990745836107031e-01
5.599920713169427300e-01 5.599928963958384909e-01
4.999975345866211063e-01 6.600021022693024486e-01
6.000090471074833731e-01 4.399976488312672962e-01
4.199908956750915134e-01 5.200026890808874258e-01
3.600013853591232937e-01 4.999915154758997060e-01
4.000088533257564749e-01 4.399995475853216154e-01
3.400045669549831007e-01 4.999937897017846522e-01
4.399956898340459110e-01 5.399965543115455846e-01
4.199905865605548239e-01 5.399916003591043179e-01
4.599974772412150359e-01 4.400015562329397945e-01
4.599910361389294988e-01 4.199991703719742620e-01
5.200009150964653992e-01 4.000093281700093373e-01
5.400039844988175908e-01 4.399903182726502826e-01
5.600046683928892044e-01 4.400050805966977396e-01
4.399954434203575682e-01 4.400039020638468745e-01
5.400088601254537934e-01 4.200093785297260851e-01
4.600036727629555067e-01 5.600041965464115368e-01
4.600087473267346905e-01 5.799970979948512184e-01
4.600031485614285431e-01 5.999988012891833700e-01
4.400061748612651424e-01 5.600065341994593382e-01
4.199971241031480451e-01 5.600006009764548764e-01
5.800017948830756831e-01 5.599919509240292026e-01
5.400046013100177067e-01 4.000010902939409307e-01
4.400094963338170850e-01 4.199906071592928170e-01
6.799950586070740988e-01 4.999941423802807261e-01
5.400023823479017659e-01 5.400024099156249813e-01
5.000015988114687726e-01 3.199966158622713497e-01
4.999948263658505199e-01 6.799974811789762930e-01
4.599959050206810507e-01 4.600094544176011047e-01
5.400064887840698713e-01 4.599998226241431842e-01
3.200088426004165099e-01 5.000053111359042957e-01
5.200064133851126646e-01 4.200063861918018060e-01
4.800086271288277473e-01 5.800076445012537496e-01
3.999993959387972420e-01 4.599909637766557702e-01
5.599965529890826854e-01 4.200041669174073289e-01
5.799900792920377190e-01 3.999926140119594020e-01
4.200057824369775039e-01 4.799930891464048721e-01
3.999979184839304036e-01 4.799987891826586472e-01
6.000031493441591035e-01 5.399917634275683831e-01
4.800087477409614167e-01 4.200008287969040355e-01
4.400019457824831948e-01 6.200009839706166481e-01
4.399959867777180622e-01 5.800049185823417108e-01
4.799993211063626197e-01 6.200005063583609033e-01
5.399990662960845178e-01 6.000057853560188947e-01
5.199988659366419075e-01 6.000017373743821159e-01
5.200080245774875154e-01 5.800067592433343355e-01
5.600073225293525914e-01 5.999960425063559644e-01
5.200060200531789745e-01 6.200052568990139790e-01
5.999921321447068134e-01 5.199902129490950875e-01
5.799993191896365419e-01 5.200020935704026126e-01
5.999981755964566288e-01 5.599957732260888443e-01
5.800096702482703259e-01 4.799961092383233097e-01
5.999923684851853345e-01 4.800028640973707517e-01
6.000097356878029142e-01 4.600023892181595020e-01
5.399931754915381354e-01 6.200038112150836334e-01
4.000097148233750510e-01 5.199976455866710534e-01
3.999985473965055327e-01 5.400030519787946126e-01
3.999985035425473456e-01 5.600063249971616308e-01
3.800030772372931520e-01 5.200087567968039171e-01
3.599984350965587665e-01 5.199962130089833545e-01
3.799974054247529653e-01 4.800034353217297878e-01
3.600025956927589976e-01 4.799903830452010856e-01
2.999913519042376464e-01 4.800014342049161442e-01
4.600048794706750876e-01 6.200072308112182240e-01
4.999994699755188066e-01 6.999981233789209778e-01
6.999973558974366128e-01 5.000060440987289523e-01
5.000004648088608450e-01 3.000007731734327665e-01
5.199909870883357987e-01 6.400087165981378501e-01
4.600078528569988001e-01 3.999948547284052358e-01
4.800018057869170907e-01 3.999951098502721458e-01
4.400084878969015567e-01 3.999983207681681030e-01
5.599972845039876690e-01 4.000005998703093368e-01
4.399957995049905701e-01 5.999936258745013351e-01
4.800041107813652341e-01 6.400011857297646101e-01
4.800014583893362774e-01 6.599925027399826671e-01
3.799909936610052497e-01 5.400051166882491316e-01
3.799960012135021881e-01 4.600078109923983471e-01
6.199948866034434847e-01 4.800039093586070393e-01
6.199987337078404215e-01 5.200017714226623511e-01
6.200004916683178324e-01 5.400051164311436835e-01
6.200024317198403745e-01 4.599910498547618021e-01
4.800009904974686381e-01 3.800077094502298247e-01
5.199961015030521994e-01 3.799981554911446846e-01
4.600076221758889750e-01 3.799948290704359133e-01
5.400054505691154194e-01 3.800037336944342425e-01
3.400005330999800734e-01 4.800043562387750207e-01
3.000073088244799568e-01 5.000057587408289761e-01
5.800001680932197479e-01 4.200095752472979838e-01
4.400002985717335058e-01 3.799966533943885949e-01
4.800009740263462277e-01 3.600090626897016755e-01
5.200046547902148486e-01 3.600093206705763382e-01
5.399997709497843523e-01 3.599991053758331283e-01
4.600078449450772933e-01 3.599965570395072256e-01
6.200030711659634264e-01 5.600042466831339771e-01
6.399984836065997218e-01 5.200002945713275704e-01
6.399914650316375075e-01 4.799968483664320273e-01
6.399913514606414555e-01 4.599960437661860801e-01
6.399993769861498372e-01 5.400045463372445953e-01
3.600089156539723612e-01 5.399923856713032544e-01
3.600069955578390490e-01 4.599953004439948367e-01
4.999907760800644252e-01 7.199944228106859301e-01
7.200072986150226617e-01 4.999952672278746846e-01
4.199928270773117256e-01 4.199905424418904909e-01
5.000064634760229554e-01 2.800011633946464795e-01
4.199923053401132256e-01 5.800075719481836423e-01
5.800063744178446390e-01 5.800054875017208733e-01
5.399916905330732764e-01 6.399909640930987464e-01
2.800040769979442179e-01 4.999960825480747606e-01
3.199971260427575959e-01 4.799929221591623385e-01
3.200019008948005728e-01 5.199991586053075432e-01
4.800061755238529404e-01 3.399938542108162376e-01
5.200014466004618807e-01 3.400026923748353802e-01
6.599980177671658232e-01 5.200062550934705374e-01
6.600031526635339318e-01 4.800087386230981745e-01
5.399908091902070328e-01 3.400062963677529804e-01
4.799959504807556621e-01 3.200065026658929779e-01
5.200007116659155493e-01 3.199992247816678126e-01
6.600032852134347650e-01 5.399921977971463560e-01
6.799917124241212640e-01 4.799990358344817243e-01
6.800062032077455187e-01 5.199930212075785096e-01
4.600007277678797024e-01 6.399961078447865548e-01
4.599968389959727677e-01 6.600037001027294625e-01
5.199975813323349794e-01 6.800055956781639876e-01
4.799955385921705342e-01 6.800035147419882797e-01
5.800014855403745617e-01 6.199988032015777417e-01
2.999959016486229424e-01 5.199994118551091171e-01
3.800095779905883209e-01 5.800008428749916511e-01
2.600052385110649400e-01 4.999996163933366766e-01
4.000012479642313656e-01 4.200008136878277676e-01
7.399939528917991449e-01 4.999907192949944457e-01
4.999940935070242842e-01 2.600019747545698201e-01
5.000013361099823195e-01 7.400081308971532268e-01
6.199991766078246647e-01 4.399957800113538098e-01
5.199928754643723394e-01 2.999976414591279950e-01
4.800085320527065491e-01 3.000056033383432519e-01
4.600072101203123709e-01 3.399924568340060294e-01
5.600007346068481828e-01 3.799975371758753107e-01
3.399972195365503769e-01 4.599957801625714215e-01
7.000024758763276900e-01 5.200004646537396136e-01
7.000089233991390048e-01 4.799910755582513788e-01
6.599989564199383318e-01 4.600085841103232487e-01
4.799902647876784778e-01 6.999987703181453913e-01
5.200003780542079568e-01 7.000069046018201346e-01
5.600005455408508803e-01 6.600027989430721220e-01
3.800061400996448957e-01 4.399964653115054913e-01
2.400061053599481797e-01 5.000046271220203176e-01
7.599901854616546437e-01 4.999973349181653925e-01
4.999959301773757581e-01 2.399967516659031463e-01
5.000082683988736898e-01 7.600073718999810213e-01
3.599907725514423507e-01 5.799922688325005460e-01
6.000018259856074732e-01 4.199980006032102420e-01
4.199913801654395207e-01 3.999909207667695088e-01
5.999987249843696802e-01 5.799958383950005736e-01
5.599942897783130036e-01 6.199956829624769794e-01
4.199908999255939634e-01 6.000056647981458768e-01
3.800042562990507133e-01 5.599976403379884893e-01
3.400010750556433092e-01 5.399933584894789362e-01
2.799970280353325514e-01 4.799935250238911988e-01
2.800079095334498391e-01 5.199941691466241078e-01
7.199991088058752542e-01 4.800049561633379924e-01
7.199911204275902810e-01 5.199917614797130438e-01
4.800017341416586980e-01 7.200006798906599670e-01
5.200043732279771014e-01 7.199987776196152822e-01
5.399937304763517965e-01 6.600065928540587157e-01
4.800057926451424262e-01 2.799938216199929775e-01
5.199920703813877276e-01 2.800093611353484113e-01
5.800086125660447456e-01 5.999959046397668194e-01
2.199911384962392191e-01 4.999969394096347997e-01
7.799938724883485053e-01 5.000000725666916557e-01
4.999974671659266345e-01 7.799933646475845084e-01
4.999907793696388714e-01 2.200002531699618291e-01
5.399956099384828345e-01 7.399950764990961272e-01
4.800043249658592637e-01 7.400017102699075755e-01
5.199917351517769903e-01 7.400083548549366563e-01
7.399995951571277653e-01 4.800070512549232671e-01
7.400062819904155154e-01 5.200043183526026347e-01
4.800053133159019603e-01 2.599902283396497427e-01
5.200015313386029403e-01 2.600064887711285300e-01
3.999922436691978334e-01 5.799900959739253681e-01
2.599918406743531585e-01 5.200050710598377313e-01
2.600067503306947025e-01 4.799980720021852498e-01
5.400004589152748169e-01 7.000063429170777507e-01
6.400071633047610398e-01 4.000083808265719743e-01
3.800025398369759055e-01 3.599961991516477111e-01
5.999953724522238963e-01 6.400002486393102652e-01
1.999943045658133522e-01 5.000077020062124733e-01
7.999926283961039664e-01 5.000025351795749362e-01
5.000011536535821088e-01 1.999984736052231871e-01
5.000067753056818276e-01 7.999974148963651110e-01
6.199906751111083913e-01 4.200045789512411587e-01
3.999998117202703263e-01 3.999964528045040213e-01
3.800092214147135494e-01 3.799915491617422703e-01
4.400018516982154293e-01 6.599997161630682951e-01
4.599948006374964815e-01 7.000045889412032096e-01
4.600017832619040514e-01 7.599983128467154847e-01
5.199991611345672338e-01 7.599948043823833155e-01
4.799916088464573072e-01 7.599912789048149930e-01
3.000036277851707012e-01 4.599905583910252616e-01
3.400050992190347121e-01 4.399926152373450083e-01
3.799958078793073124e-01 4.200058001828697596e-01


==> figures/kernel/grid_1e-5/data/target.csv <==
4.999997904890256528e-01 5.000088905956134866e-01


==> figures/kernel/maximin_1e-5/data/points.csv <==
9.108811813242673194e-01 5.247542607526776148e-01
2.079305795365667953e-01 3.564382067767878914e-01
3.168219622132942837e-01 4.356493738661994519e-01
9.405962480445471119e-01 2.376334653278999454e-01
8.712855892380451106e-01 5.841681095634728704e-01
3.960492081970074518e-01 1.188201525818806809e-01
1.386236642912880290e-01 4.554435668506667811e-01
1.980034700173607248e-02 8.514950478413084722e-01
9.505045631191537669e-01 1.188047858583871214e-01
5.643466589242458475e-01 4.752409242745320728e-01
6.633758662909466919e-01 6.336637047540323309e-01
8.613910814173925123e-01 3.960491102352152737e-01
2.079112697604301452e-01 9.702910043636204795e-01
9.405870264330886688e-01 6.435549422759387905e-01
9.208015172826586880e-01 2.970972524987510952e-02
5.445463433375837825e-01 5.742668598410094472e-01
6.831586452264672982e-01 4.059372038973294572e-01
5.445479551190776091e-01 6.534560992921455425e-01
8.415928930698488575e-01 9.405844955128567220e-01
6.930924963537767047e-02 1.881093359738606752e-01
1.782118601669195890e-01 1.089203676033790869e-01
9.801886405771803590e-01 6.138573824057064199e-01
9.207829693818783134e-01 7.920868661800946064e-01
5.346440594566849169e-01 3.168374440543366699e-01
7.919941351425617559e-02 9.207830291996257355e-01
5.940545174145622775e-01 8.118908583871540241e-01
5.445448703462343332e-01 8.415744285528338198e-01
9.999909543566050107e-01 1.287032558974045560e-01
4.455543729590452084e-01 1.881249204235572459e-01
3.465336673635832643e-01 1.683071364621508137e-01
-2.685492149176333792e-06 2.772181760149290408e-01
5.148610460627667251e-01 6.435708709533873861e-01
2.970163733292988453e-02 9.208018173452615640e-01
3.960491951329830895e-01 3.762301234872869049e-01
4.752569006898318960e-01 7.722676130173939946e-01
6.930529994094332402e-02 1.089206692894866962e-01
2.178123334193380611e-01 2.970205597578725598e-01
8.712849662505526283e-01 4.950593860607993557e-01
3.959468659186827361e-02 7.128794955354921248e-01
2.079116877542994124e-01 1.287155603680161520e-01
5.643633756832528992e-01 7.623668754357488808e-01
6.732768783065776752e-01 1.386204543090812091e-01
7.029603687099432729e-01 3.564424010875130167e-01
5.742560974153546605e-01 1.089013575026107766e-01
8.712966311697356581e-01 2.871229208129673638e-01
5.939636903148007296e-02 9.802066901651194097e-01
9.108834298568893040e-01 1.485048590207393715e-01
9.999911256368131385e-01 4.653400426123793232e-01
5.346628248180013143e-01 8.712937793514188289e-01
5.148611376568718034e-01 1.683079661789397552e-01
8.613812702423356837e-01 2.673363486221994045e-01
9.703068451779169878e-01 6.336667619721145783e-01
6.237711562820175137e-01 6.633749948346681080e-01
8.910794436380374828e-01 3.465442569524821437e-01
3.960325392365856012e-01 9.307027455559460094e-01
9.801880730045229306e-01 7.623667919606301746e-01
2.277129751425950865e-01 6.138516324970018090e-01
2.079302279109520035e-01 7.029734215471891146e-01
8.019725414943645880e-01 3.861474781492451047e-01
9.702872540999115669e-01 9.108970002470746508e-01
1.683260257746446442e-01 1.485155662544974942e-01
3.861470940392350837e-01 7.326739443284761011e-01
6.435552069523213792e-01 1.980851037339803958e-02
8.910788739037101003e-02 9.109009376025544169e-01
9.405913004795496413e-01 9.802070638402696767e-01
7.326643034656621367e-01 9.900907136207329207e-02
6.336732989224276302e-01 2.673300783976948480e-01
8.811796053178282406e-01 7.921287155774860145e-02
8.909913676925086679e-02 1.782227729875904276e-01
3.465293516629098236e-01 7.921743963819942447e-02
9.009811114790116093e-01 6.633605881176349861e-01
6.336650051594878708e-01 2.969440326790673615e-02
9.109007056062369267e-01 3.267372709207170267e-01
5.941471000918896461e-02 8.217781041812065590e-01
4.653560127683688541e-01 3.960419213409283046e-01
9.108919135135349343e-01 2.079123314010967449e-01
9.910861450945419870e-03 8.118732592448987262e-01
6.237562826016818107e-01 8.514761667900165865e-01
9.009940959245287262e-01 7.623849871499225328e-01
6.336716780109596936e-01 6.435722457308779010e-01
9.802069799519308457e-01 4.950589177071370028e-01
3.366365669413626804e-01 2.970391590270675120e-01
7.722778726467166566e-01 3.959518083494078383e-02
8.316734672366999925e-01 6.138598739210950894e-01
2.376151283101085310e-01 8.316830163390082076e-01
6.138530675201792075e-01 5.544479484597588659e-01
2.969446328374015717e-02 5.346494495234030975e-01
3.168220780254771829e-01 2.475198845098166567e-01
4.851584032138387403e-01 8.415743223915843618e-01
5.247551818871762919e-01 9.900908482566863622e-01
9.910650972833704234e-03 3.564414349728476372e-01
1.979947918757953701e-02 2.871198974902517409e-01
4.158373769465425474e-01 6.534564519419144846e-01
9.604055902159607250e-01 2.574236934030862956e-01
6.930606272734826101e-01 5.940649556373388540e-01
9.603873399206992456e-01 2.475216503623499098e-01
8.514844177572593598e-01 3.168227268408591035e-01
7.524845938686790525e-01 4.059420720224483636e-01
7.623807446127177645e-01 2.772365048445136204e-01
1.881276752490584347e-01 5.643481403363153071e-01
2.871384151644677529e-01 4.257449620276944624e-01
6.237717874929349371e-01 7.425721614874085663e-01
6.237611375993300511e-01 3.366425286490230540e-01
9.604057281116230582e-01 8.613926655521314535e-01
3.861397367356541599e-01 6.039689769002378750e-01
3.861333412606773319e-01 7.920890749915638906e-01
8.811968728595755973e-01 9.999993502425310599e-01
9.504930681778738233e-01 8.514937810335302393e-01
7.425738215784035701e-01 3.961237810110424667e-02
9.504867428771520688e-01 5.148463588363584309e-01
7.921163710748931053e-02 1.980286530439044068e-01
5.940539543520719779e-01 4.554371546597528186e-01
7.524671390977341057e-01 9.009947969520598621e-01
5.643628417794747110e-01 8.909976436031671887e-02
5.841493076466026668e-01 1.485130339740469430e-01
2.772357343295402399e-01 3.465382514059385799e-01
1.584249263476824876e-01 7.919943573529227010e-02
6.930603005916983195e-01 1.287179879753778400e-01
8.019703922525014406e-01 2.969951019425575919e-02
9.900989827322661530e-01 8.909966262107639479e-02
2.673337987811778005e-01 3.069226726040997222e-01
2.970257820507598567e-01 1.881284112123323138e-01
1.683190917491893812e-01 8.345954095818054505e-06
8.712970434501492445e-01 6.732752359356408700e-01
3.960315211638726907e-01 7.227773250092522916e-01
7.029626906492211225e-01 8.910007118576465657e-02
4.554366490101634524e-01 1.980206639691144133e-01
9.901021607389034473e-01 9.208008253181590996e-01
2.079307821471702844e-01 1.683180772994796459e-01
4.455346286383969345e-01 5.742583583042976114e-01
1.386210941676500608e-01 4.455365930794749074e-01
1.485081300305475527e-01 6.534735600424738111e-01
4.851415474542526973e-01 3.069399232649477338e-01
3.564324058965143149e-01 1.584245653166114209e-01
4.554538845951235371e-01 2.079292596345336253e-01
1.287028744014825365e-01 6.138516491691884402e-01
7.227642984331729137e-01 7.029712079715486617e-01
3.961306957837992804e-02 2.475272905514258881e-01
4.158400472541839976e-01 6.138528991521216005e-01
9.009990176252521410e-01 2.970646171208203221e-02
8.911456288466997055e-02 3.069215979504055780e-01
9.801881487337851251e-01 8.415910739592253886e-01
9.108993214837090013e-01 8.909957261432646658e-02
8.613765596235594124e-01 4.653500894244275710e-01
3.861301145626154230e-01 6.534632382294622843e-01
8.811788142396873580e-01 8.316813393692812362e-01
1.980180246634198615e-01 3.663452201100024230e-01
2.574332978390057036e-01 2.079126241706352185e-01
6.930777014152367244e-01 2.772242958458150386e-01
5.049455744555998438e-01 6.039684017523638815e-01
6.931602525640420676e-02 4.455388873246851067e-01
9.009991684132986345e-01 2.376277004530383541e-01
1.000004572158602612e+00 2.871372909165982867e-01
5.148517789785023169e-01 1.485049103580744212e-01
8.613944677982902087e-01 8.118729741361105923e-01
4.455396907036776599e-01 8.712951410277457454e-01
1.584069795786819113e-01 5.841617303119316373e-01
2.376219266666177721e-01 3.564264526556044643e-01
6.336731241958887262e-01 8.613952495368921713e-01
9.802046982702612432e-01 2.772193820684977772e-01
9.108817068616472667e-01 7.425756975473881694e-01
9.901835219824427214e-02 7.326770025724718138e-01
9.207902114558765838e-01 9.208006446758302266e-01
1.683210503892862697e-01 4.950575106247399604e-01
4.356526557164869806e-01 6.336607024428225765e-01
9.207997877835280010e-01 6.929866698959399884e-02
4.951247411587002267e-02 8.910840733381856227e-01
6.929952430841264388e-02 5.742668219037164734e-01
4.851582988422852849e-01 6.435715370271615221e-01
6.831773952695526786e-01 6.534654784266460403e-01
8.712790128079582752e-01 4.356463521276092155e-01
2.574204148950603455e-01 1.089027781690472957e-01
4.950396110225457336e-01 1.287157571336130235e-01
7.128713935786533673e-01 8.911687397576611991e-02
9.108825005694125565e-01 5.742573711856074903e-01
4.752518774627357834e-01 2.772363279289651317e-01
2.772178952715417255e-01 9.802058556696979785e-01
3.465436458402138542e-01 6.633753294945774481e-01
1.980255004604142000e-01 9.801897801668393306e-01
5.742563951470283090e-01 4.851408898709725359e-01
9.902183524476833656e-03 9.009980878280570149e-01
7.128644121611369400e-01 1.485050871717554510e-01
4.752442848964981703e-01 5.940498984448463471e-01
7.029625406989007397e-01 1.386039573600640062e-01
7.227806088783883531e-01 1.980132050967343127e-01
3.267414089463144822e-01 5.346536200846607745e-01
9.910862655587882042e-03 4.554362690068211594e-01
2.970220714554823171e-01 1.188147452854896036e-01
6.237702455653443279e-01 4.356464031616716914e-01
2.969952194860385822e-02 3.861287616341211870e-01
4.059360997655770409e-01 7.623858144515979207e-01
4.059479561498008926e-01 8.217747933796976101e-01
5.346614408035258448e-01 1.584250381289560861e-01
1.485052196937721725e-01 6.929892469314261061e-02
2.376149277190531817e-01 1.188182179890856505e-01
3.960305023774233213e-01 8.019865176441873800e-01
6.931508354120463622e-02 9.108859409517877648e-01
8.613807157173234419e-01 8.811959989015334394e-01
8.019714923518600491e-01 4.059356025338134999e-01
6.732596727982563811e-01 4.158368591168458694e-01
3.762311501592576768e-01 7.623675507515121907e-01
4.752503218571118015e-01 3.168220361485819536e-01
4.851404066812132210e-01 5.940675793794384374e-01
1.782177638446498513e-01 9.406021499519769957e-01
5.544633009623187725e-01 3.069238892527222373e-01
9.207866309677814609e-01 6.831772615184236175e-01
1.881096996002119270e-01 6.237528187856175022e-01
8.911416815485975751e-02 8.514933019106081247e-01
9.504898297609825075e-01 9.802053807317216982e-01
1.386043993838824706e-01 2.772205073911518936e-01
8.316755711515985139e-01 6.929740306331377830e-02
2.079245991727374787e-01 8.910142730814289702e-02
5.544478952746532130e-01 8.613772081503139333e-01
2.871300526954238541e-01 9.801884583745306134e-01
6.435594620526176035e-01 3.267398157327608965e-01
9.901068038974401020e-01 6.732622376169025147e-01
9.703056745806566408e-01 3.069294918056053034e-01
3.762440051982839928e-01 5.841661866196411479e-01
3.961108056213182710e-02 2.970162298824393504e-02
3.861426310145895102e-01 9.207849343754845872e-01
4.356379754131980975e-01 4.257508440034730168e-01
8.124440455682472643e-06 2.376268423822599507e-01
2.673354335581126784e-01 6.336554315880991162e-01
5.643640222484885838e-01 1.782166281490578374e-01
3.564267922906342867e-01 5.148415987651960846e-01
2.772188436546444423e-01 5.841514064833744913e-01
7.029626833877040681e-01 7.227819576975311744e-01
3.762328170902277114e-01 5.544642417465081019e-01
5.643476783925184259e-01 9.603892650699173972e-01
6.931519102675878785e-02 5.346514899423758793e-01
5.148454066498456827e-01 8.910160924657342663e-02
3.168413888324457250e-01 7.326655048874070042e-01
1.089064173493908133e-01 9.893672778512337118e-03
1.980104897545322540e-01 2.970203380068507371e-01
5.247605063568979711e-01 3.069385332908254327e-01
9.603876271551982091e-01 5.049555462202850453e-01
5.049494980909871034e-01 6.336722424306195922e-01
4.653412469561487019e-01 6.435546459185370605e-01
3.564448368500108821e-01 9.603971378475993914e-01
8.712954773535980246e-01 1.386230180640080079e-01
5.148415057755704183e-01 5.643469232392662738e-01
7.128766526897595268e-01 2.277129437730507078e-01
3.465351558732582826e-01 5.346623813070254805e-01
9.702989241011863442e-01 9.901077639584384693e-01
7.722705220821463046e-01 1.980270114924264080e-01
2.475328550091661084e-01 3.465395919154811710e-01
7.227819126503864933e-01 4.356362607414734356e-01
6.930593709214410980e-01 1.485234202954527905e-01
5.841488918438003664e-01 3.465433227662803040e-01
1.089017585625525197e-01 9.504909196978413854e-01
7.029739711328119034e-01 8.118902003168116943e-01
1.981184889131600013e-02 3.762287362468864638e-01
9.891216378000132481e-03 7.425811780688530428e-01
8.118863580120601053e-01 1.485070813641525267e-01
6.336724793811302492e-01 2.178133688112074140e-01
7.524841948685795368e-01 6.435734062695619428e-01
5.346577495978607208e-01 6.633582346188546808e-01
6.930406772822692019e-02 8.019890098291777569e-01
3.168304071549004619e-01 2.772183735714343622e-01
3.861461124611502149e-01 4.455367338441389990e-01
8.019886111458787159e-01 5.742639348903606500e-01
6.138654309593405412e-01 5.841652439794270402e-01
1.089123204069227246e-01 6.534739306874872700e-01
2.970379917455745478e-01 5.049596657037931369e-01
3.267230862044226414e-01 9.900909895362279556e-02
5.247596077299000461e-01 5.940537755762480554e-01
1.188210104908509201e-01 7.722700049817170509e-01
2.574326496783165275e-01 8.811809221166904127e-01
9.900085512425330081e-02 9.604022246581532807e-01
6.831587239041713167e-01 4.653409615854051662e-01
1.683254006698036709e-01 4.752494911217585716e-01
7.227623142102405085e-01 4.554431082681401621e-01
8.019878911104310060e-01 4.851451586607230526e-01
2.475149398435705639e-01 3.663444988134293423e-01
2.376332604976147123e-01 6.039618216050343102e-01
7.110816523245392721e-06 6.237603338149914078e-01
5.742661180087488271e-01 7.227710714730870567e-01
5.544502515133318266e-01 4.554531747031892452e-01
3.663306556702971561e-01 4.950570553427907639e-01
2.673223143616406672e-01 3.366252512943727626e-01
1.683201881837972091e-01 5.346467288090468450e-01
5.346573586118761323e-01 7.920874727403954818e-01
6.930790885624862341e-01 4.356336154189774379e-01
9.901085189826666078e-01 4.158444923226237711e-01
7.821763638889680514e-01 6.435723607401689916e-01
1.584235718973631968e-01 4.851575815019547600e-01
7.029611153398450663e-01 6.237669950667200647e-01
3.663417778746435038e-01 8.217729767724321066e-01
8.415765769226380977e-01 8.316763010360712638e-01
9.348306638363705436e-06 9.604044104630076184e-01
3.168224082629649829e-01 4.158411511827586615e-01
3.168393908782546897e-01 6.534701864030878493e-01
4.356510339619024674e-01 1.979469061809461736e-02
5.346556545388566617e-01 7.921624814117954327e-02
2.673348965950113065e-01 2.871347171536260956e-01
3.267417067963883093e-01 3.663282370820756806e-01
2.277315475139856937e-01 6.435738844198922726e-01
3.762409704217404283e-01 9.009971164056896908e-01
4.356384528394314781e-01 1.782088390241044762e-01
7.920865253842952758e-02 4.554531063230287113e-01
6.732573974958224738e-01 5.643641296970952626e-01
5.742597196276020277e-01 7.128627903064870264e-01
4.949780914570177381e-02 1.485180539843140857e-01
3.762369424271995166e-01 9.892831878323684117e-03
4.059402319296648298e-01 3.564279142754169238e-01
3.861299029142702399e-01 6.831758990824847722e-01
1.485228738224149969e-01 5.742518095416351276e-01
7.821702470523261841e-01 5.742584083535082762e-01
6.831629972380173221e-01 9.207846484928827735e-01
7.623856942719725582e-01 2.971123532316325214e-02
8.910989661085161329e-01 4.059382392323185873e-01
9.900295126005743962e-02 7.821852622942953026e-01
7.029635606668003245e-01 1.881241586214551231e-01
9.999911247486278354e-01 9.009814023467536126e-01
2.475341699382491711e-01 6.336588466848783741e-01
4.851583208536289216e-01 6.930920372013833763e-02
8.415929602991448766e-01 3.762316257671127206e-01
1.981102671334989546e-02 4.653533694654684583e-01
9.702987462717287404e-01 8.811810676662146236e-01
2.971094562372018563e-02 3.366417916206415617e-01
6.831648525320476173e-01 6.831768273423431959e-01
6.039666359143188723e-01 5.643495757131323787e-01
4.653541641318413302e-01 3.267376003849424837e-01
2.772182386103007601e-01 7.425775367213740541e-01
1.782101838867212185e-01 9.898195376703573106e-03
2.574329379118351913e-01 3.960008069874826342e-02
9.207982930765513663e-01 1.188043134793291822e-01
1.782091831419738426e-01 7.326682286946269995e-01
4.554444241140436778e-01 8.118891992644623468e-01
8.712786159523561169e-01 1.584213590548280148e-01
1.980169601830531201e-01 5.049596008600808483e-01
6.435729113107430122e-01 1.584251185520925698e-01
8.118895175305664846e-01 9.307010460227260751e-01
6.039630665786684949e-01 3.168251227212984800e-01
6.336592618048204617e-01 3.366266970821199522e-01
8.712799323161846132e-01 8.415882791136672925e-01
3.267231708393317224e-01 8.514924069705669396e-01
8.316910872177807335e-01 2.871378334166402868e-01
3.961221260672431743e-02 1.881135393984553483e-01
5.941477570868568259e-02 8.910810765004599510e-02
8.910800332816970482e-01 5.643558232832528443e-01
1.485049510634990910e-01 7.128778669729485262e-01
2.772347053686408103e-01 6.831612539516896954e-01
4.752516261676737463e-01 6.336732557225223106e-01
7.128720328605662182e-01 5.742642432375419936e-01
3.069208052228498129e-01 7.722815396070140670e-01
4.653370765066180414e-01 8.514919997417548236e-01
4.158493869109219920e-01 2.673280052935833595e-01
5.841661413008277792e-01 4.950423861558541638e-01
6.633694237876238686e-01 1.485080983415745515e-01
6.534742417870110787e-01 3.663276114295150321e-01
6.039668735396822585e-01 5.940530643186342497e-01
4.356455924191909856e-01 2.574187257898409298e-01
9.009834420071568539e-01 5.940537705643887945e-01
2.871283432512084510e-01 4.949867043786674442e-02
2.871191421971570068e-01 6.138672596269272308e-01
7.227759709984393766e-01 6.732593787558431853e-01
7.524816064100003921e-01 7.722825583229659951e-01
2.178119832849374493e-01 9.108990428839608411e-01
8.514894616704852259e-01 8.019710663701995479e-01
9.703023324637810587e-01 3.861314850654666286e-01
4.554555292375367381e-01 8.712862907881853136e-01
3.564431028419139391e-01 9.405940126720698791e-01
1.485226667427705927e-01 9.901026858479659021e-01
7.029709972801155837e-01 2.871212980045558250e-01
3.663289678605019528e-01 9.893253582210829317e-03
9.908542562763805392e-03 1.584183510579603438e-01
9.703037159057541494e-01 6.633600767624177053e-01
7.623687008207563620e-01 2.178181952686449596e-01
1.000005928890760343e+00 8.811810266223898402e-01
7.524676798803867639e-01 1.386064180247019717e-01
4.851441095375683132e-01 4.951455818927322228e-02
3.465437024969553748e-01 7.128669421991918886e-01
5.247507769047278225e-01 7.921779566581806098e-02
4.455387123692046702e-01 9.306845131662107029e-01
8.118752761640164461e-01 2.574178063787009862e-01
2.079297554949984528e-01 4.554384862309044935e-01
4.059316779770121286e-01 8.613960951373497155e-01
3.366403768881839342e-01 2.971163745273754098e-02
7.920236813099978956e-02 3.267264900401309902e-01
3.762367683867413604e-01 9.604039307339130582e-01
9.999931056760015258e-01 6.336697375128478305e-01
5.544469341155944253e-01 1.089088005328800735e-01
6.336697580696314391e-01 1.386176955235881025e-01
1.485077998570442925e-01 4.653378310508528570e-01
5.445567131399382532e-01 1.881261154935319480e-01
2.871210674806717322e-01 7.326822131176327080e-01
7.425760648269366104e-01 9.208013251357847206e-01
3.069381137559047956e-01 3.564276975927316293e-01
2.969587620825267504e-02 4.851550022605520263e-01
1.188208589332722526e-01 2.178230099160484434e-01
3.564291834342520060e-01 1.485175156839812494e-01
6.930816136486392387e-02 6.732735261861159115e-01
4.653475757463663154e-01 8.613932921663148834e-01
2.277136743672563135e-01 8.910839452585300746e-01
8.514782033150584128e-01 1.881152823107288263e-01
4.653389139673347330e-01 3.959828006477921630e-02
5.544624894830658679e-01 6.039628093034543621e-01
6.732597600051244413e-01 9.108984076437953714e-01
7.920178910413130935e-02 6.039601722920220350e-01
7.227770012922125620e-01 7.920152315387601893e-02
3.960397948629794107e-01 1.881275220827726691e-01
7.623673529476721056e-01 2.475222657559855155e-01
3.069399112203004543e-01 1.683072702067890947e-01
2.673336736967612537e-01 1.980297280107469193e-01
3.267422339794869290e-01 7.524652478430751135e-01
8.910827262793686865e-01 8.415915181380941856e-01
8.118880493611954074e-01 2.178262069151961355e-01
5.940571207905706030e-01 3.366398925549733412e-01
3.465421171794029198e-01 5.643631706267656645e-01
2.673171172500694026e-01 8.019777254840750880e-01
9.009905530988052691e-01 6.039666986682420413e-01
5.643617842127557349e-01 8.910798666861822204e-01
1.386053776522190306e-01 1.584186081175260052e-01
9.702915546601214025e-01 1.979523322531921703e-02
1.683261566917537422e-01 3.663439081271245290e-01
1.683246844905164352e-01 2.178302239512984184e-01
9.207841278475842328e-01 5.841659817259020615e-01
3.465357861014864427e-01 7.029620187924165986e-01
3.961375297446949328e-02 8.316911229702352859e-01
5.049419160511974258e-01 8.019757397823172873e-01
7.425672073255219496e-01 7.128754480661502191e-01
5.941502969294547298e-02 9.009839320907918614e-01
9.702986229912178295e-01 2.871220422667071226e-01
1.980123537465054429e-01 6.732735081269696220e-01
3.069220353267678725e-01 7.425782299412383436e-01
8.019709846011604526e-01 9.702902506871535770e-01
6.633595964742270423e-01 7.920066108961552886e-02
1.584088216218768053e-01 2.970390355325968068e-01
7.920873724509934766e-01 5.049516678548977566e-01
2.970203606236814231e-01 7.128785289997709995e-01
4.554500896964357448e-01 4.554521489267023826e-01
4.851574483018619710e-01 5.445454477983056041e-01
6.930681166283976236e-01 9.009808367989295963e-01
3.465270246844579516e-01 6.930816487148300231e-02
7.029609115539821040e-01 7.029647865368772175e-01
9.901057695170831785e-01 9.603934691181240657e-01
4.257352303182258546e-01 8.217734732464079261e-01
8.910977504926508308e-01 7.029609568225255734e-01
6.336606563956714844e-01 7.821713968455966670e-01
4.752378578284577326e-01 8.811839703077400943e-01
9.703060338221005665e-01 5.148552376097902394e-01
1.683223064109726774e-01 8.118735361461878464e-01
4.356360160565546646e-01 8.316915254964291071e-01
8.613936913974526988e-01 7.128673777915223164e-01
4.158461045762897879e-01 8.514935483412747752e-01
3.762419270402501681e-01 6.929860811894295036e-02
6.732754813654141524e-01 9.901340704330009734e-02
3.959420035152130118e-02 3.762322299794959579e-01
4.950578503353917359e-01 3.960349347568488110e-01
4.950589012224719254e-01 3.366322228321803611e-01
8.019720241876827638e-01 8.910815119932407047e-01
1.980186700770294461e-01 1.980275731029965403e-01
4.554436518377600884e-01 3.762306786909275780e-01
6.039510985232623419e-01 9.603949893590142395e-01
8.217843305269865173e-01 9.901062513749386840e-01
9.802035688860057938e-01 6.930777070315137234e-01
4.752539648641720404e-01 8.217745953731561137e-01
4.356495302206064846e-01 5.940589090448155085e-01
9.505016325906204822e-01 2.673195995124240110e-01
6.633565497450122361e-01 9.900904503236640508e-01
9.207830328936761344e-01 9.999979915345652559e-01
5.544477176903769289e-01 9.504971450393451260e-01
4.950430987585168752e-01 2.673283508019866916e-01
2.277214388798534384e-01 9.801906600213855514e-01
9.901089682441208684e-01 9.108934083353941169e-01
2.772218923740817909e-01 5.544484825580185960e-01
6.138549654660987454e-01 7.326681233771742408e-01
3.961062903208395491e-02 7.425667379957042735e-01
5.544641069059869087e-01 9.108956248880678563e-01
2.079123430575721410e-01 3.069323170427816772e-01
4.554544859978911231e-01 7.128733994578809741e-01
4.851544743454705988e-01 7.821689796799792260e-01
7.722691918954276424e-01 3.366298289848319580e-01
5.941316317546228853e-02 6.336562393692473094e-01
6.336571978234161184e-01 5.247466466955740261e-01
3.861405983483124360e-01 5.841492473980429700e-01
2.673187956171434454e-01 1.386062959894863167e-01
5.742567338401125543e-01 5.445452667217698384e-01
2.079116129720857964e-01 3.861429622721274657e-01
5.247601495193033871e-01 1.782234382735196632e-01
2.970205519939935757e-01 4.752416183301647612e-01
4.257456420062141200e-01 5.544472223197225436e-01
8.217920859612311002e-01 6.039540897361981298e-01
2.970209276173537138e-01 6.930601054892967516e-01
1.089113364566089981e-01 4.455345944607399522e-01
5.940004779029896265e-02 5.346444996843525699e-01
2.574343696545801086e-01 9.901022052043559896e-01
2.970367996276512823e-01 4.951264857972485084e-02
1.386207550077246664e-01 1.980205374311800604e-01
6.039626891841513023e-01 3.762298677301212924e-01
5.544540544143353733e-01 2.079270960904005816e-01
8.613794270993938573e-01 4.455412988249787820e-01
5.940567228111776066e-01 9.892158548002377705e-03
3.564440316334377412e-01 8.911600305805446320e-02
1.188096483020772004e-01 6.831611343796846203e-01
2.475176273976957553e-01 9.306900101592322505e-01
2.673339170001936549e-01 2.178307002498934275e-01
1.881123678732707638e-01 4.158386031995480736e-01
4.554536678016433138e-01 3.069245933607473997e-01
8.911401457012803340e-02 6.534585587823767971e-01
6.929748619034455104e-02 6.633600240649332180e-01
8.217759872569888602e-01 9.604020432459674517e-01
6.039639208759809419e-01 5.742636149693873815e-01
8.514831332440855327e-01 9.505030250994089824e-01
3.366417412942084297e-01 1.979393287400910140e-02
7.722777194387037136e-01 5.445609245966989143e-01
5.841680623846368103e-01 5.643492612804751341e-01
6.039514850204723562e-01 9.901074887778984479e-01
9.900932947006382268e-01 3.663273233472938428e-01
4.950573643699010540e-01 7.128693964107054581e-01
2.871261264870095808e-01 9.009989811237182344e-01
3.564280606886350844e-01 3.762433444663967896e-01
6.930654840221373014e-01 5.742514091563228895e-01
2.079148492052692587e-01 7.722691019549144942e-01
1.089180685400820969e-01 8.019732010459900140e-01
6.534600989415672023e-01 9.901595904650710434e-02
7.029609478593475957e-01 5.247428940232732320e-01
9.306861319550182587e-01 1.386103017309824603e-01
3.366423319881695075e-01 2.376274466510763517e-01
3.267363574962482420e-01 8.910947129237957176e-01
9.703028182070305707e-01 4.949895871206448639e-02
7.921444851672829190e-02 4.752424630163100128e-01
8.811948782051404194e-01 7.821867429941860017e-01
6.336637544087617702e-01 5.939919702697551290e-02
9.405873278497302037e-01 7.722732590904077821e-01
6.237634319332797661e-01 9.108825207756723330e-01
7.326814511040651290e-01 4.059308185381315104e-01
3.069216068418735843e-01 6.237535840794981024e-01
6.237540613051654192e-01 9.900901886669463137e-01
5.346567549048522050e-01 4.950426064632220124e-01
2.772361016820809598e-01 7.920728185748802108e-01
7.821712372118138079e-01 8.514943421035883198e-01
7.722713218682167868e-01 8.613766882628116628e-01
6.930791715441390055e-01 8.712918833166257704e-01
8.712897651385483888e-01 1.981160060274905765e-02
7.524844198225132397e-01 3.168393055111211054e-01
3.762279088523862169e-01 4.158470212383046927e-01
7.029706572741700743e-01 4.455374351905632690e-01
4.158324704747770051e-01 7.029687415990166777e-01
9.603870082046733758e-01 1.089067533951447175e-01
9.108949019719936313e-01 2.871202164182634076e-01
1.981017095961760260e-02 7.524670193189384459e-01
8.217748191333927865e-01 9.009826080562612916e-01
3.960452135650943672e-01 7.524799956717490579e-01
6.138548900747935466e-01 9.405929642677993696e-01
6.039510298980041991e-01 1.782080645535274732e-01
3.663437689916933526e-01 6.633595322616738788e-01
6.732764676427288597e-01 6.930636616256663496e-01
9.306968561958404162e-01 1.979634730991716718e-02
2.673341978033528243e-01 6.633589055700029880e-01
4.554545372051286289e-01 7.722709447080380318e-01
1.584077494647666284e-01 7.128617253991799130e-01
5.049434420633708287e-01 9.504869939734791329e-01
1.188214794660099327e-01 7.921022559707709132e-02
7.623668294261757294e-01 5.049527956831734166e-01
6.732765901710927592e-01 7.227665950197583733e-01
5.940581590293804171e-01 7.326823874203590714e-01
5.742638857765630656e-01 3.267418193893207312e-01
6.930769098236347903e-01 3.465394947017992333e-01
1.089017061043980050e-01 8.217753638649978321e-01
9.306961816792667097e-01 3.465258479162687255e-01
8.316888251485958783e-01 3.663463456946013386e-01
8.217888552554292181e-01 4.950585253834316468e-01
8.911739695581498422e-02 8.217806406978402922e-01
1.485069331458520603e-01 1.979985470228715766e-02
8.316741625392805037e-01 9.801885262689288281e-01
8.118741127329265339e-01 8.118718052008789821e-01
1.287041239118820457e-01 2.772372035975049220e-01
4.059411836662854545e-01 1.287204574039085003e-01
4.455516218415619956e-01 9.900959548433111435e-01
1.089186574057803697e-01 2.277288853182170281e-01
5.643465241361598217e-01 2.574346978157951438e-01
1.881096829625157618e-01 3.267356142593879076e-01
7.920876875832978392e-01 9.904278119832932506e-03
6.138569946411851497e-01 2.970201410864515834e-01
1.188047898952359488e-01 2.376145259005595645e-01
1.386069553623168471e-01 2.376164087206025510e-01
3.168256375759924692e-01 3.861292946910776513e-01
1.683082089236130896e-01 8.217754380257356051e-01
9.802037924055030382e-01 2.079290774954983823e-01
1.287034347050839411e-01 2.574295565545782205e-01
3.663355761773083863e-01 5.445483401741649798e-01
6.336535640848771633e-01 9.504856676794718462e-01
3.564377889021285717e-01 6.931451738881468094e-02
6.138710056431507800e-01 7.029802847660300280e-01
5.643470936023604612e-01 4.455373829421137022e-01
4.158375406396856988e-01 9.900898722485319547e-01
6.336719995188808685e-01 3.663373059318776881e-01
8.613927026906205153e-01 3.762370161118912537e-01
1.386128821638620556e-01 9.910135986354972129e-03
2.079195584647371142e-01 3.959490579488381123e-02
3.960335429606289814e-01 2.178284064851452317e-01
3.762306461209530828e-01 7.722748644342590785e-01
2.178308905562149900e-01 3.663422611226549441e-01
8.118744991707951275e-01 3.960459964976925096e-01
1.386127753514817540e-01 5.247612616428427579e-01
5.445608252088877110e-01 6.732590296048865941e-01
8.019829564214331352e-01 2.871381084232094150e-01
2.970100523228237296e-02 3.168391917340753761e-01
9.901078608839244399e-01 6.237667107820572543e-01
5.940611462768686790e-01 8.712791790805223258e-01
8.118746107531632505e-01 7.623861827958192672e-01
5.544528039734558655e-01 5.049587409392739534e-01
6.732765924177412931e-01 5.445455556224217952e-01
2.079252057802135900e-01 5.643489841977412658e-01
8.415915238146302046e-01 1.980259049313057851e-01
9.406016207988635580e-01 1.980107507645608167e-01
5.742498809569338558e-01 2.970352332535671769e-01
6.732649203556122508e-01 2.772337331404352567e-01
4.851385322495696539e-01 4.752384960820497661e-01
5.346624020804775501e-01 6.831761083247174238e-01
5.742540121004278131e-01 7.921358972275761856e-02
7.623843213187487811e-01 3.960427410272460147e-01
6.138527591423553753e-01 6.039623186323170856e-01
6.831770682162591202e-01 7.821766325506398498e-01
4.951376899100331380e-02 5.544607918279816916e-01
4.158358978266965544e-01 3.762463885464379376e-01
1.287217117283765422e-01 5.742662195402552516e-01
8.910908992444581678e-01 6.831595677911798115e-01
4.356532228596819989e-01 6.732734078929810684e-01
7.128804209835416517e-01 7.623667464589073406e-01
7.524660268943913488e-01 4.950520366501132141e-02
2.969447451926598980e-02 9.910247390578766011e-03
8.613766736567219917e-01 2.970254554839679151e-01
9.604013744015303944e-01 3.762467197227162830e-01
8.118901895607654184e-01 5.841489518705357264e-01
8.910826279142621820e-01 1.782231840363170394e-01
7.017344967821898821e-06 1.188040663278090020e-01
2.475238679078070880e-01 2.277284242643001499e-01
8.316900989443848369e-01 4.752376612472483108e-01
5.049566870368867866e-01 9.108920149284658319e-01
6.435740543324813823e-01 9.306973348004394797e-01
2.772233075272463321e-01 1.683267538301133903e-01
7.722704972382250510e-01 6.534707165828085307e-01
7.623699111595141353e-01 3.564278283363325750e-01
3.960484194255426416e-01 6.138701402322287448e-01
8.712791904666995491e-01 4.951202108691016290e-02
4.851527186479049347e-01 2.772179280270327117e-01
8.514889432964433125e-01 4.059466790367536881e-01
8.118893942769642713e-01 4.059430046902350875e-01
1.881276107376562423e-01 1.782231235010093562e-01
8.019764137559876049e-01 4.653535669937966524e-01
1.980342271586856343e-02 4.851391408822795515e-01
2.079306484971136515e-01 7.524823730695175961e-01
1.188185076608841567e-01 8.217848239885725548e-01
2.970345479692180768e-01 3.663313512933850657e-01
4.059337683503861927e-01 6.237555747423912944e-01
4.257360406055097912e-01 6.930786105429721511e-01
8.019851978986368701e-01 5.148603856521389854e-01
6.534737419687132176e-01 5.346470990162744963e-01
8.019864106983276564e-01 5.643496367485618670e-01
3.861307487403583538e-01 3.168369900292695718e-01
5.148573833041085734e-01 4.554518671163193533e-01
4.653400186717250309e-01 4.851423444257885742e-01
3.267400654476010358e-01 6.732697623181178592e-01
6.336709372619734326e-01 8.118896297975101151e-01
5.841679003781055091e-01 9.306929549284631564e-01
5.445638714137275294e-01 7.128805482983326947e-01
8.217879278374580210e-01 3.960381985322805054e-01
4.950399251114808719e-01 5.049583894357315694e-01
4.950472840325445545e-01 8.811820173049424998e-01
2.574180483489276194e-01 4.158348345982255667e-01
7.920882331903396079e-01 2.871369948373326264e-01
8.019726049896727105e-01 1.584204522529027714e-01
2.079240175482474917e-01 9.307015561050701047e-01
5.049424891283242900e-01 2.475306067336463245e-01
6.039567515032847611e-01 4.356344875974562103e-01
3.663404428080150876e-01 5.643629202927007427e-01
2.574338720212193676e-01 2.970376014297284595e-01
4.257467851460904895e-01 5.742482478754011854e-01
2.970213929344522330e-01 6.732741068271161922e-01
2.969306366115847737e-02 9.901680081967305369e-02
8.514800770745005742e-01 8.217783437590715501e-01
1.089099953095840623e-01 8.514933940173357030e-01
3.267251945474101138e-01 7.722708187136005931e-01
2.673344779844037955e-01 8.217792214469319401e-01
7.722728426012352987e-01 2.277306854796630753e-01
7.425794454603182881e-01 4.455403847512010573e-01
-4.720244778675544928e-07 8.514932856027549457e-01
4.059321988363974176e-01 4.752473866223070331e-01
2.673257989693518244e-01 1.485206368411674249e-01
4.653539308152690457e-01 1.782198410043508985e-01
1.188187115544135086e-01 1.881092969640473234e-01
7.227623382381683781e-01 7.722850868903600174e-01
7.920731834708506502e-01 1.881190286139634293e-01
5.148477493637578783e-01 7.722710148888927151e-01
2.871352677408124943e-01 8.712934380997100492e-01
5.148494202491266103e-01 6.138557832661160063e-01
4.554397434751746854e-01 2.475329054344720392e-01
8.316925537676874702e-01 6.435574795575126350e-01
2.376323905518932522e-01 8.613917634835721593e-01
5.346633881703370950e-01 -5.135690713873458149e-06
5.742591573526757420e-01 7.524684425385944619e-01
4.158473214943870788e-01 7.623851503638596760e-01
7.524727146906791120e-01 1.881121765287726288e-01
4.455542838592899124e-01 3.564434911286500918e-01
1.683205206281035982e-01 3.861463682969151767e-01
8.514802511954230324e-01 5.049601564504980766e-01
2.574207921128700005e-01 5.346564453558395602e-01
7.227793195845806373e-01 5.940683320409347878e-01
9.306999491523979540e-01 7.920454518452164916e-02
8.019891601972380935e-01 1.881178426033708884e-01
7.920692635958334060e-01 3.267322743483522252e-01
6.732620914694295022e-01 9.405959364141452950e-01
6.039675654447643760e-01 6.534648273476388880e-01
3.366429662455008853e-01 6.831744739387559662e-01
9.108972014276122131e-01 6.930716646833715577e-01
2.673321197695521234e-01 5.148462108983636876e-01
5.148588207785476101e-01 1.000000185710213874e+00
9.504902411803417550e-01 3.762472650502808325e-01
2.475250248232944705e-01 8.118723200184706501e-01
5.940632433792016887e-01 9.405998529955623688e-01
8.910852240235559441e-01 8.217884460792336254e-01
3.861471413751935700e-01 8.811958648134482486e-01
1.979544368903998069e-02 9.900997280191935479e-01
8.811934177660653011e-01 6.138658748292216139e-01
1.386221833941379822e-01 8.514777318987710730e-01
3.168364472071340532e-01 9.801906795049367682e-01
6.039578310116845428e-01 1.485098633348684860e-01
5.544462756823502758e-01 7.227808959795827271e-01
1.188176782858768321e-01 3.564300723378199254e-01
5.643605356531091743e-01 3.564445823948141912e-01
2.475344261578582561e-01 7.722705028080392164e-01
2.871200270839904256e-01 5.049567590084169666e-01
5.742494186026236846e-01 8.811936059813424427e-01
3.069225529091601512e-01 9.910253733344696545e-03
7.821832753373981761e-01 2.574343059011796053e-01
4.356415812414967115e-01 1.584074293059094529e-01
9.903579372185677271e-03 1.386214296993833195e-01
7.128648319674280032e-01 1.980842936356626977e-02
4.356360917288993884e-01 6.929703280666027476e-02
1.980991442420186599e-02 1.485246915273375490e-01
8.911012923179037482e-02 5.445450370500999338e-01
7.623706391901243773e-01 2.376305149470720746e-01
5.049428997665972307e-01 4.356516343612158448e-01
5.940635800690196033e-01 9.108820208973870125e-01
4.554425322416328914e-01 9.906094530543129231e-03
3.564447080149860669e-01 5.346512044841559286e-01
1.881098298393457657e-01 8.910947126756274539e-01
3.564306099704359632e-01 3.465424580720468661e-01
5.148580623271891143e-01 8.910807434013338080e-01
2.277257721820394598e-01 4.158493938937984913e-01
7.722725098973370894e-01 4.950418108544996643e-01
2.772186724701300453e-01 6.237678197886447062e-01
7.920730745131728812e-01 7.623736803383929228e-01
5.247601599788924709e-01 4.951357689136386825e-02
8.811902734253302949e-01 4.951447496637871593e-02
3.861452111052488534e-01 3.861400912208763914e-01
2.673226706623457738e-01 4.455364204387169402e-01
7.623679727755393598e-01 1.782261766371148470e-01
8.910957575824087762e-01 6.039663884076840183e-01
9.405932533845426935e-01 2.178296889183323204e-01
3.366272515985039293e-01 5.940500187871129434e-01
4.455513780350967012e-01 6.534740131148245590e-01
1.881283741049421254e-01 2.970032478948687188e-02
1.683184646575393573e-01 7.029634455816091698e-01
6.237689155259995566e-01 9.405911502317508832e-01
1.089041768848032637e-01 3.564340229175087527e-01
4.455411440440483206e-01 4.653514662112980260e-01
8.910839129453103080e-01 5.148610326821748684e-01
5.346540287208310094e-01 8.316909279375054309e-01
3.762279547185458650e-01 9.307017444621407121e-01
9.406028025319361774e-01 9.108956304370224855e-01
2.970350100637721424e-01 2.376236540546506071e-01
7.021060199300647290e-06 5.544458835942173147e-01
1.782097474442302654e-01 6.732744091948358323e-01
4.554369909564036645e-01 6.931011065606093591e-02
7.821809567917064054e-01 2.772322333257649096e-01
9.909307647859109253e-03 6.336726876584826140e-01
2.178137807497999845e-01 6.732611279029493412e-01
4.949881023630572918e-02 9.306855729181447989e-01
7.722834030447510711e-01 1.188068634206778523e-01
8.415937779770455984e-01 2.376259875798377719e-01
2.079135898230715651e-01 9.207839645049176180e-01
7.920867013681318625e-01 4.950433938659218325e-01
2.574329873611710395e-01 7.920777902068711906e-01
5.941011294136252369e-02 3.861319115648448874e-01
7.821683220289705751e-01 2.277128210455950930e-01
8.911777951927130070e-02 2.376171628751381215e-01
7.128678845593113822e-01 3.663427883014788722e-01
4.851387240141554757e-01 6.138633178467067797e-01
8.811934830864073254e-01 9.108845678216861419e-01
2.574195748994378419e-01 6.047283222690600380e-06
5.939799454248748806e-02 1.683186875725744824e-01
7.227648525483407749e-01 4.059347291936607482e-01
2.871361551057789452e-01 4.653493239383908464e-01
7.425685750989532430e-01 6.039631655421573431e-01
5.445542835701525641e-01 6.930747576708111701e-01
5.544510725526590189e-01 9.802073558029311684e-01
2.574178129556451422e-01 6.931629182841766990e-02
2.277229900549170571e-01 5.060604154043557736e-06
2.079133331375413452e-01 5.841493545092675266e-01
4.554512213605777515e-01 5.544454873552925322e-01
1.881236237571732028e-01 2.376299687097535307e-01
2.574180109524640270e-01 3.168349108453014651e-01
8.613774668151015224e-01 6.534616129919494920e-01
5.940680565207265840e-01 1.188100880838897366e-01
6.138643908705107011e-01 2.376337370476359900e-01
8.514773947499504336e-01 7.524788323773711207e-01
7.326800391485911446e-01 7.821753769499016906e-01
1.485076389501966965e-01 9.207990303842774615e-01
8.910977245195994545e-01 3.861419251135619901e-01
5.742665084036046030e-01 5.247621383381806393e-01
1.979279189420314611e-02 6.732685965421135732e-01
6.534705795604508483e-01 6.732605701175615742e-01
6.732617839435405260e-01 8.118904993485593913e-01
7.425699924094913973e-01 6.633719087954486060e-01
1.881213367390853763e-01 9.108844678744887347e-01
5.841678867926435315e-01 1.386106116846397562e-01
5.742531577825776834e-01 8.316763386221235343e-01
8.217760524628572316e-01 4.950190507614399965e-02
6.930757023231087777e-01 9.207899467953263306e-01
6.435627315333833920e-01 9.901035629096053281e-01
7.128757401735021926e-01 6.931068337460442874e-02
1.287036362576477744e-01 5.148583775876428570e-01
8.019741171266726587e-01 9.900898222246836688e-01
1.287221865582526825e-01 9.999991783892742125e-01
5.148579950342881961e-01 1.881221825394180647e-01
5.148442487507742804e-01 4.950458415298419901e-01
7.425740249806923599e-01 3.267389446525723051e-01
4.257491080984081022e-01 6.435554235031085701e-01
4.059335212916251323e-01 2.971020388175275861e-02
1.485063628826210624e-01 6.831739200955003755e-01
6.039700212854182126e-01 9.801963234393579194e-01
5.841680999649669914e-01 1.683157763246191096e-01
9.900208570471605296e-02 8.910990348130259919e-01
5.941304784666005118e-02 2.475199295809116518e-01
1.881227184815862097e-01 3.960309300422391598e-01
7.623687694370434587e-01 4.257348868534482356e-01
7.425665581997558107e-01 6.138698490726635093e-01
1.188173971077622487e-01 3.168382870513637428e-01
7.029684920669488912e-01 8.415785539482472100e-01
1.485099466215811792e-01 1.089028608933209352e-01
1.287100480516361056e-01 5.643464713422089440e-01
3.366261673831053569e-01 8.613926824274868999e-01
8.415756026078060614e-01 8.712813306229663102e-01
3.168265445268664271e-01 2.079156671760049591e-01
1.683221214927254072e-01 9.504889618160710096e-01
7.623727520236864841e-01 6.534554895674404840e-01
1.386181503662302916e-01 3.663332183961574562e-01
7.128672159835365285e-01 8.316910728809659981e-01
7.029788199147920524e-01 2.969386487744461733e-02
8.910947115701226551e-01 2.772325060382161421e-01
1.980172518943406068e-01 4.455401765230452282e-01
9.898008155222492652e-03 5.148596569200090123e-01
7.821734078307255311e-01 8.316821634629452120e-01
4.455488467266474628e-01 1.782262488962290115e-01
4.950522539177656389e-01 5.247621207048878134e-01
5.148576369437324329e-01 6.732710186774037986e-01
6.831629970957701081e-01 8.217877472122089300e-01
9.702883405861132404e-01 7.425820920035329786e-01
3.960885044229365409e-02 9.009828872171887770e-01
9.108999493792253599e-01 8.712859952807024966e-01
4.158321227179461177e-01 9.702909324014785675e-01
4.949918871860699288e-02 2.673257958777409682e-01
2.772343531389263593e-01 7.128690464700145890e-01
4.950531438086328007e-02 7.623714181461523909e-01
3.861449284825540507e-01 1.782130734241799963e-01
4.158372087220522095e-01 4.851470084289514206e-01
3.366356585973044324e-01 8.316740670707731820e-01
4.158461332073813965e-01 9.207838663143320668e-01
6.732680412442337836e-01 5.148463692015357029e-01
1.485236901290199474e-01 8.019870730357541166e-01
3.465401173230064358e-01 9.504946953801206577e-01
9.906981316003735799e-03 9.703069737120332272e-01
1.980270481589885556e-01 2.475161374992796981e-01
9.900934788587348878e-01 8.910795441643974968e-01
9.901062638442282848e-01 1.188044465068108790e-01
4.950587787645807647e-01 6.138519991941793208e-01
8.118736161316972844e-01 6.435732606080387663e-01
4.653500208582872499e-01 2.574315786150365160e-01
8.118743734428575110e-01 8.514795783629754977e-01
6.633578739573853245e-01 1.881167747860674755e-01
1.089034080311512831e-01 7.623710656906858008e-01
2.079159274456272855e-01 8.019876147410578415e-01
6.930365935757833162e-02 1.386215798577377645e-01
1.980664456545642646e-02 3.960448852593301261e-01
4.554544126233135981e-01 1.386088066600528190e-01
8.712884373105944658e-01 5.643655611665148175e-01
9.801925934753679126e-01 9.109010321023893741e-01
6.534683694865206505e-01 9.702901889676750491e-01
9.900937432705443353e-01 3.861374211306917714e-01
9.207840286184026946e-01 4.257431573218612986e-01
9.207987618015448517e-01 1.485213858610010262e-01
3.762351680958085365e-01 6.237542002264964136e-01
8.613818001224313736e-01 1.485094082056481746e-01
9.009838611182566792e-01 4.356370191076218701e-01
9.603915247721850346e-01 8.019767426059213333e-01
4.752538870954086114e-01 3.861464781556073755e-01
6.435572649958134495e-01 7.029634345057200751e-01
5.940122071109511098e-02 1.584096949445697455e-01
5.049409453042968954e-01 4.752549859037909497e-01
7.722689006273246726e-01 7.128690798147468977e-01
9.603906295238806567e-01 9.901079979361523398e-01
2.673172091089192626e-01 2.475169459142239903e-01
7.326666182139269790e-01 3.960440939329252230e-01
5.940595758325019071e-01 6.534751863612729972e-01
9.108854310201244253e-01 8.019761883043234896e-01
2.772349113445243818e-01 2.079303604021710550e-01
6.633587683042505567e-01 3.861439165248686245e-01
9.009937233043873173e-01 9.802057823542290604e-01
6.138515939504676222e-01 6.633658723838652405e-01
4.554495998749662489e-01 6.831708285795907720e-01
2.970278709805062589e-01 7.524801035272304928e-01
7.920549970482142210e-02 1.683233128409840629e-01
6.237683062035442871e-01 8.019888161271059301e-01
6.831628890971822576e-01 5.940532812150777636e-02
2.376247364025838860e-01 8.911797358079080744e-02
4.257484282823267852e-01 2.178246354225137349e-01
7.623707754931955405e-01 2.970379563581314053e-01
7.128642056853702336e-01 9.406014036632557307e-01
1.584089632172929474e-01 3.267423023879665878e-01
2.969930847176363922e-02 8.316771205050350613e-01
1.386174262050777761e-01 9.801917339827279640e-01
3.465352598562781994e-01 3.564297717271011634e-01
5.544498307300301798e-01 6.435639151318288675e-01
7.623687268304126796e-01 4.671809221474068448e-06
8.019777018247788991e-01 3.663318430018500660e-01
7.326794883941640801e-01 5.148471790092085110e-01
8.415747019193159373e-01 7.821760652830825888e-01
5.643630801286378951e-01 5.841666272345528155e-01
8.415891026088763160e-01 9.604035186104757926e-01
9.009856342738176149e-01 9.900024038294978623e-02
4.455347879239674458e-01 4.059481749662145478e-01
1.000004202715507384e+00 5.940693962076246670e-01
7.722838555924584902e-01 6.435566361445782535e-01
1.188209795633859422e-01 7.920751680105000414e-01
9.207961545818028615e-01 2.079120252906550836e-01
3.861396757685216508e-01 3.465442899311863556e-01
5.742627724802316092e-01 1.188053080902826547e-01
3.960434974547126508e-02 6.237691142274536249e-01
9.504895731010868376e-01 6.831743314256467636e-01
9.406011181802418353e-01 7.128791548720072591e-01
7.920857072955788114e-01 8.712781396447040194e-01
7.524817058472773601e-01 2.277258993811776822e-01
7.722759219482158155e-01 3.663446000771363731e-01
4.752540294803133669e-01 1.386090804780323038e-01
4.158351113830457413e-01 5.643611490717563850e-01
5.247441062377621313e-01 6.138666657058811094e-01
8.217871246706491828e-01 7.425758310802388351e-01
8.910957885603233430e-01 8.019863466502743510e-01
8.118740039878711290e-01 2.772365308975469067e-01
5.841609390689159742e-01 4.257518702898310248e-01
5.544606446305945235e-01 7.425769572571931931e-01
5.742637261453882314e-01 2.178269647842525358e-01
3.168270234618871251e-01 2.970354364554877447e-01
1.089050624224010277e-01 8.811967607097684896e-01
2.969760371473275859e-02 8.019861140218893514e-01
4.653406045510585787e-01 1.188058619257485321e-01
7.227630622575645924e-01 3.564442411974828584e-01
1.980269202260857009e-01 1.979639958129509811e-02
9.802047976155634501e-01 2.970780375055852296e-02
1.980286553059544818e-01 1.089104386744305236e-01
2.079162327017778644e-01 7.227647764246477591e-01
9.702924552081905185e-01 7.920726979642710441e-01
3.465430314972562931e-01 8.910978136452313292e-01
9.891247644617021800e-03 2.475212095541183266e-01
2.178238472083699195e-01 4.059492233614448442e-01
1.089034579515899409e-01 3.960396819388310452e-01
2.475235015289958540e-01 9.504905223935178338e-01
9.999947244849189953e-01 4.356351738117238970e-01
9.306984887035383291e-01 5.940639735298055557e-01
9.801896940051175733e-01 9.900927511211519982e-02
9.900986622946107429e-01 8.217768139070874556e-01
9.901043095003068117e-01 1.584209305106377419e-01
4.949984345186735774e-02 3.069280687627813919e-01
5.247586012984303272e-01 3.366289924009693846e-01
9.207904400789210797e-01 3.465252595924908086e-01
1.979333786584586141e-02 5.247428268380679439e-01
6.633705686958777381e-01 8.910829089097535016e-01
6.831749541658193037e-01 7.425698773000041220e-01
3.168290527880907592e-01 3.366427908818722115e-01
6.336554369343782023e-01 8.910535252718954080e-02
1.485237988211229043e-01 4.257366494291934811e-01
6.237530764294321184e-01 5.643510852721840276e-01
8.910219688645679148e-02 8.415802626148000121e-01
9.900966417122312180e-01 1.089063306374000728e-01
6.930138224513970879e-02 2.871355002942921897e-01
2.970353545060874234e-01 4.455536950521281070e-01
7.029765186496274021e-01 5.841555328650239742e-01
9.603925933706506379e-01 6.930780565985767971e-01
6.831750970703779346e-01 8.613898729631155327e-01
6.732755950310892468e-01 2.971240857865798182e-02
8.910969900531031662e-01 1.584230797266659718e-01
6.237610434976901264e-01 4.851411114167449856e-01
9.504866336036023045e-01 8.811818157764315096e-01
1.881272684683156504e-01 4.257519189332050202e-01
8.910802274092167741e-01 4.653524253781317066e-01
5.148572543180236494e-01 5.148525974082323042e-01
9.999978038357859589e-01 8.019870231105292735e-01
3.465388730318514354e-01 1.782272362837925561e-01
4.752445650682368683e-01 4.356382755651495020e-01
4.950560630381466432e-01 1.980102581962013275e-01
7.821743552799818033e-01 3.663409294100807290e-01
4.356438791026112090e-01 6.534593050878639842e-01
6.633596871875754308e-01 6.633625808572953808e-01
4.752536166445002763e-01 6.930767053984334680e-01
4.653481809360935362e-01 7.029758336458606927e-01
8.911439787570193949e-02 2.475331732978757471e-01
5.742642894985175994e-01 2.574172811093926594e-01
9.405876555043575227e-01 6.138523308918201193e-01
1.980142416150402207e-01 1.881268984157012936e-01
5.742548706236270117e-01 6.534616380079549813e-01
8.217813698820246593e-01 8.019706461111545392e-01
4.356376181948741766e-01 7.029653338163041054e-01
4.554416221315126245e-01 7.524786413512249972e-01
6.039537013005190635e-01 8.217746439338700082e-01
2.079140499852216717e-01 5.941340817676234176e-02
1.386138027834042941e-01 6.336706935517958383e-01
2.376278548128578083e-01 4.950493479929984897e-01
5.940583699137411688e-01 4.752520080127399793e-01
6.931488482949342556e-02 7.227637950749270512e-01
9.999925070332185140e-01 6.534662725740495448e-01
6.732720051712636211e-01 8.514794296461939416e-01
5.445458337155226758e-01 9.702970458399439169e-01
8.118836198386523151e-01 1.089019409438706648e-01
4.752387677942553346e-01 9.009807103546861873e-01
9.009986624044961090e-01 9.405996146661460555e-01
3.564379535893332229e-01 5.544493444951402727e-01
7.128650905021368667e-01 3.366270799793123492e-01
7.326826090646026968e-01 5.643586403614533342e-01
6.138668236806912315e-01 8.712880068511392739e-01
1.979491128575902592e-02 6.930143210254909036e-02
9.703012359963958389e-01 1.386091251649707590e-01
6.633709065675424954e-01 1.683238593971218833e-01
9.108935568889239276e-01 7.029796868734541349e-01
9.901541513066811073e-02 8.316811410292144213e-01
1.386215246552980618e-01 4.158326306003145012e-01
1.782116775374643913e-01 8.712943470676577373e-01
7.623824121255958763e-01 9.108982802421148328e-01
4.356342013014085635e-01 3.861408909831724467e-01
9.009820548284971364e-01 5.445643130882479310e-01
5.742517718610785638e-01 4.059497080034717986e-01
7.920842276592183762e-01 6.831670840877940298e-01
9.901079663803631359e-01 3.168380194447599774e-01
4.653454327445826211e-01 5.148465322343447337e-01
5.544636797648296866e-01 8.019875411213022165e-01
5.049468766031498523e-01 8.712807523071203208e-01
5.346556687797409113e-01 9.009981967471815123e-01
5.742481013842776205e-01 9.504971859629754993e-01
9.703017897652806978e-01 1.485151094045477627e-01
8.217863509218598095e-01 1.782235638453937843e-01
3.564268385968690778e-01 4.356378561525359738e-01
4.554487064366784521e-01 5.148444713807169837e-01
9.009929885983184450e-01 3.960360648910149495e-01
9.009890007589207439e-01 4.851425605179925382e-01
1.287049160384847735e-01 6.930754103437305469e-01
1.287170167216414030e-01 7.425840578850403384e-01
3.168249219134039452e-01 8.019867258977713131e-01
5.346461815000689288e-01 4.059361786894957747e-01
3.861456533440713046e-01 7.821698137527770545e-01
4.752468261326895926e-01 9.900180249312187652e-02
5.049410693752300894e-01 3.861454872005427585e-01
6.435686457918959880e-01 4.059349948449155754e-01
4.752524210519784020e-01 9.604041276527377491e-01
3.663370467578931367e-01 2.475294522204069536e-01
8.811822652633506392e-01 4.455410785325525369e-01
9.127907707214132042e-06 4.752532566238368839e-01
2.376273605136417222e-01 7.920833599428398486e-01
8.316783811924006731e-01 9.207988435652880721e-01
3.267396638957194011e-01 9.801976906288396574e-01
6.435701336775287995e-01 4.950401129905275255e-01
4.059386898968836976e-01 5.643660305848120506e-01
2.574273018385528911e-01 9.207835409878433186e-01
7.524711522098657124e-01 6.939967412674593551e-06
1.782196316397085534e-01 7.722680024017680722e-01
5.643630858951019791e-01 3.762312826112183539e-01
1.584218063692214018e-01 5.049535872579509199e-01
1.881258374938558908e-01 7.425773601304778149e-01
5.445464124473298195e-01 4.356400792034294533e-01
3.366336681997079139e-01 9.900895471814775695e-01
2.673224888816652656e-01 1.981123811118235337e-02
4.257515312187818424e-01 3.267386638993853842e-01
8.712793477035799539e-01 3.663300374981212082e-01
2.871244923933921056e-01 2.970737051941379700e-02
1.584068236085269810e-01 5.544599634713410774e-01
2.574188409053368987e-01 7.029773642275812806e-01
5.939605110869005528e-02 3.960419070551458171e-02
3.762321550139377524e-01 4.257485024503017690e-01
8.118832007463973044e-01 4.752393213875501510e-01
5.841595777470472983e-01 7.722693441277102000e-01
8.613934372288840624e-01 1.188071484159935048e-01
5.742541421686214731e-01 8.613802064278611725e-01
1.188171343442687988e-01 9.108963024993026458e-01
8.811975846609585439e-01 2.079304068056665733e-01
4.455492763844084991e-01 7.920773082922120123e-01
7.722673683544045709e-01 8.019756151372816610e-01
6.930776571346681791e-01 8.613882229258951195e-01
9.207981635877867665e-01 4.653494360108298977e-01
4.752535808967701114e-01 6.831593067476732228e-01
9.207958916577616559e-01 1.683204811782613441e-01
4.158438072641939542e-01 1.683259626622768401e-01
7.920419636003694919e-02 7.821776489617842110e-01
7.128628222494504119e-01 8.217858376340458904e-01
5.247592729349974672e-01 8.613812864194873020e-01
4.950458491196369493e-01 7.326738948740475488e-01
5.148479120192895886e-01 3.663410045947620430e-01
3.861335313158623661e-01 5.049548890506668775e-01
7.920695262068088160e-01 5.841670951203747908e-01
2.277158133884873703e-01 7.524846970193269646e-01
4.158463529941879844e-01 4.356499830949719931e-01
5.643467557474380891e-01 9.901000947619107428e-01
5.445465368353087365e-01 9.900231530215941600e-02
2.871223562287036901e-01 2.475296965257525461e-01
2.178156189077657678e-01 3.267383805979945377e-01
6.831646806162118279e-01 2.871199159503444731e-01
8.910843044079104214e-01 5.049450806678025261e-01
8.131150216570711323e-06 4.158450570618041353e-01
4.950544928631253061e-01 4.455389301636068500e-01
6.039510563917219743e-01 4.653550707415020637e-01
5.742645988949935942e-01 5.941343426204109823e-02
7.227788520394472505e-01 3.069345378230240451e-01
3.168387896589770492e-01 8.217827860602733292e-01
2.178221146315014456e-01 8.514799691705015050e-01
9.009991622196618088e-01 5.941350790395973080e-02
1.782233940185427856e-01 3.465423185148749918e-01
9.802022985646247077e-01 4.059461176105060298e-01
6.138579419885709099e-01 4.257403675872838411e-01
3.366403924917480417e-01 5.544607521909682424e-01
7.128802853533720008e-01 9.802079520743933738e-01
2.673352467862196158e-01 1.782201255193610889e-01
6.930667582140201954e-01 2.277133176251048274e-01
3.069224565157893103e-01 6.336658412562941045e-01
5.544472987444014622e-01 1.188083886344180468e-01
9.505014063864229978e-01 7.722685008483479718e-01
1.485225221697096254e-01 8.613809184552131404e-01
9.893873291264293143e-03 8.972988942744877612e-06
1.683128305531569335e-01 2.079138590957859134e-01
7.524796331898635504e-01 6.336648114841475499e-01
9.108994980942132225e-01 9.801921255176748726e-01
5.148566006162529352e-01 9.207881647681540604e-01
3.564347523702316445e-01 1.188168373514568166e-01
9.406006058933523706e-01 5.049546964889641831e-01
4.455355946556227020e-01 5.247433680563026170e-01
9.009950414846445987e-01 4.950557205165476149e-01
7.821804388766003813e-01 3.069350121083169181e-01
5.940788510955778007e-02 5.940661138930367624e-01
6.435630538683030366e-01 6.633717924836428637e-01
3.069337642352703566e-01 1.386181080692725220e-01
3.267373731537607240e-01 3.267389976025663612e-01
6.435646863621984348e-01 3.861286415022947005e-01
2.871321018462935082e-01 8.118911000841750880e-01
3.168271873554388551e-01 4.851516593791481702e-01
4.950837896342058508e-02 5.742657586432792227e-01
4.554422995195045454e-01 2.277297931627670913e-01
4.951034014937738537e-02 8.613954018759439890e-01
9.505049495012146688e-01 2.178251461292513014e-01
3.663448614957189875e-01 2.871236351016592248e-01
6.633740235212562952e-01 5.247522417214610657e-01
2.772223485328205728e-01 8.910861726418811690e-01
8.811915582605197583e-01 9.405848441298291229e-01
2.277159266629797674e-01 2.772310708533652357e-01
2.079176713021991252e-01 6.138557231692021166e-01
3.762307801635100812e-01 1.287146073096682164e-01
9.901737328040380315e-02 3.762327293812747220e-01
9.207950371790825095e-01 4.455525386137274557e-01
7.821855042851649786e-01 5.247562111005459329e-01
2.376199128375287295e-01 7.623729081026874299e-01
7.821834176235656910e-01 9.108830123042536142e-01
4.059370248738701781e-01 1.980140110653396679e-01
7.524785592616806129e-01 5.445480217809897105e-01
5.544627105063021366e-01 1.782113116703807343e-01
4.653530388581533783e-01 8.217784143135334896e-01
4.356457343503394308e-01 7.326658846604892084e-01
4.554358516929218892e-01 2.871344353239483338e-01
8.316735261740555440e-01 4.653435306199320554e-01
8.514942715442109789e-01 5.445463858799389767e-01
1.881099356379353216e-01 7.326641115920065062e-01
3.861472403696283306e-01 9.703069818180852790e-01
3.465276639619550014e-01 -3.557522360132687751e-07
4.554457347330772010e-01 4.257468271714011099e-01
9.897010144587379751e-03 6.831593698832965078e-01
3.069348266773572753e-01 9.405953114337626264e-01
9.405976993404820963e-01 3.959865050341512122e-02
5.148556979705669612e-01 2.574253080506303526e-01
5.247610120315426840e-01 5.544490621489868154e-01
6.930007269125562641e-02 6.138675061126465105e-01
1.485190860207508123e-01 2.376249781390581128e-01
3.861420062442798007e-01 4.653493149424293707e-01
7.029640917642780984e-01 7.623687431534669212e-01
9.900921425096314010e-01 7.128745343186501104e-01
6.930741678402547734e-01 9.802016733088240175e-01
9.009843239287818051e-01 1.089139786193193959e-01
6.534614628849406692e-01 2.079288750572275690e-01
8.514930047624614806e-01 7.227760133780741780e-01
6.633712705798618936e-01 4.257487199214076146e-01
1.782118328555276632e-01 3.960691960190150518e-02
5.049535880086390982e-01 3.465298873586830641e-01
8.613776949348646017e-01 5.742484957370251886e-01
2.970381216817850056e-01 6.138684978128708947e-01
4.158458725431211644e-01 7.326692836127192132e-01
2.151689900541621110e-06 7.920739406724084386e-01
4.158319715164178199e-01 8.019743146804290124e-01
6.732643408198697443e-01 6.831639085322215310e-01
6.039506255738685825e-01 1.287075571001826679e-01
5.049571582056687769e-01 3.168262778252577405e-01
4.257480118052250906e-01 5.148494034026098731e-01
7.821717039518643055e-01 1.089059434723437803e-01
4.851485370105546591e-01 1.683205114040918216e-01
1.485159698603378264e-01 3.762335289599209598e-01
7.425688610114292709e-01 4.950436773351307718e-01
7.623794325968182850e-01 7.920755857671532008e-01
9.009956826359141191e-01 8.217807505975257554e-01
6.435570871710675211e-01 8.415932294938933689e-01
9.207839972061683254e-01 2.475221536562711711e-01
3.366291742956554200e-01 4.257359422046835817e-01
6.930108638741240557e-02 4.950470807031070314e-02
4.653365873407920295e-01 2.772355138889461834e-01
2.178264452784178240e-01 4.455466040247390014e-01
3.762293615685181614e-01 3.267230938280992203e-01
8.712961359066898615e-01 4.059345060229281876e-01
8.316807121900864352e-01 4.158324561082398230e-01
8.019863872422333673e-01 2.079218255913595770e-01
6.930525573286293317e-02 3.366369078569664275e-01
7.128737401776975569e-01 7.128653954230358414e-01
5.841537038920433522e-01 9.406034666055669291e-01
6.534747803341658390e-01 5.493282698474640112e-06
4.950451607504884888e-01 3.663314391858573660e-01
8.019891470208058148e-01 4.257402206118302002e-01
4.851493298352962946e-01 4.851560113436719224e-01
1.188166538769435121e-01 1.287207449714325713e-01
5.742610372319464362e-01 7.920697943730559132e-01
2.673192259255522951e-01 4.257405859471025678e-01
2.178279570394829612e-01 1.386203955855979664e-01
4.752458233040368074e-01 3.366296274282540302e-01
5.445581854713935632e-01 6.138687277415898480e-01
9.207871733576994400e-01 7.128633463858049524e-01
9.702919024379964563e-01 1.089190645725293394e-01
3.267291970392521838e-01 6.930664735665813536e-01
9.009861498686029257e-01 8.316880332881974036e-01
8.613816807191841951e-01 8.712916662346547048e-01
1.979465273413432910e-02 3.961008040198416014e-02
7.326799180054276439e-01 2.376156901717156045e-01
9.306927753097404832e-01 4.356480106816455478e-01
1.386157182244309727e-01 9.603864277712557129e-01
9.009948795607813921e-01 1.980259019034034951e-01
9.901064786459923273e-01 5.742557918625549318e-01
3.663274522176068748e-01 2.178270208545188547e-01
4.158481606613867454e-01 4.455519312166634771e-01
3.960299274346361087e-01 8.118870606924751820e-01
7.128785893361724302e-01 4.950491445546565394e-01
9.108943108954445922e-01 5.544518287986506255e-01
1.881252202776295124e-01 6.930764467246159910e-01
7.722704032143103969e-01 1.485186627002321735e-01
9.900611343973793332e-02 7.623838423196124259e-01
6.633590070181769605e-01 2.178184649835699094e-01
4.158353172672918929e-01 8.316852664305683929e-01
9.901423808604826668e-03 8.910799113204638244e-01
2.673210790613844146e-01 9.009963648431955630e-01
5.742631736405117149e-01 2.376252309947128605e-01
5.049585715125551877e-01 3.762422605428723532e-01
3.861338315598786819e-01 8.514901902043846560e-01
2.475215294396828636e-01 2.574296153278299304e-01
7.921186926402370987e-02 6.237543333720291239e-01
2.178285118379171825e-01 7.326812477000826940e-01
2.673336381701414410e-01 8.712794188305256204e-01
4.455408582247998850e-01 2.970736187752283028e-02
7.821803111959463317e-01 3.959899195979113551e-02
7.821728659968472108e-01 6.732742528375043056e-01
7.128660510325354194e-01 8.019876532037337746e-01
5.247437035271734773e-01 7.425760390767989216e-01
1.980235461966683430e-01 3.564308260229744896e-01
3.465263693295942415e-01 4.158395152810813733e-01
1.980974671498600750e-02 7.920807400225831074e-01
7.920746671619368628e-01 9.306887456731370856e-01
7.821853213875084032e-01 6.930704781996506192e-01
3.960303068216311506e-01 8.415892355966130278e-01
8.712852435265914242e-01 2.178174689660180297e-01
7.821850636585486738e-01 6.336568128020751978e-01
6.435599562458403922e-01 6.831658091361062501e-01
7.326646166357337897e-01 9.108974024779961098e-01
8.910942124972003331e-01 2.673190200359981672e-01
6.831721412561155837e-01 5.742525186410125659e-01
4.950532773675476172e-01 9.207882236620056338e-01
7.623797017726722247e-01 8.910853672315102170e-01
5.940902481748756847e-02 9.406015572081384279e-01
7.920428789934977343e-02 1.188198338665883008e-01
5.445640594283648328e-01 3.564321227916177337e-01
9.405901118730269905e-01 5.247486477549739847e-01
3.960317406696646225e-01 6.930204037599468903e-02
5.544588992579220221e-01 3.366429849436850530e-01
8.316911376232916098e-01 6.237708172354430314e-01
6.633702128838911971e-01 8.712833575930422070e-01
4.752403764863784574e-01 9.207852934762625896e-01
7.722812224577512152e-01 9.703013422741919580e-01
-8.379073810853102393e-07 4.455345567055759570e-01
2.871300789672779352e-01 7.623835824315926546e-01
8.316772464644336393e-01 9.898057114572832160e-03
6.930596243379274490e-01 3.861472784074385101e-01
5.940627389564051564e-01 5.940692276918083659e-01
8.613913882717741943e-01 2.079164210714458394e-01
5.544462724843010060e-01 8.911665516208643056e-02
2.969938965608978979e-02 2.376281364754517789e-01
9.009959291692122285e-01 7.128749442637132283e-01
9.009966297727176610e-01 8.613923079027970831e-01
5.247452059042027050e-01 1.386107208794098156e-01
7.128618168406755107e-01 4.752390865019214816e-01
8.910926062229521660e-01 9.703051602595389458e-01
5.643479971357650005e-01 2.969573353848624711e-02
4.158327560376631760e-01 1.188190633758064441e-01
1.782274988932539550e-01 3.069303013568355776e-01
5.940672201842657207e-01 5.445470672987152705e-01
6.732657791243291667e-01 6.039542743308395911e-01
4.257345860221411482e-01 6.336635732892138551e-01
6.237714575306535503e-01 8.217782210783788344e-01
4.949661025396828035e-02 5.148432570693071142e-01
1.287046255764134617e-01 6.633606540169622034e-01
9.010000469497392306e-01 9.306893959334591182e-01
1.386045094155712032e-01 3.366421207283073480e-01
3.960912420076154183e-02 4.950492057513086741e-01
7.425797112687240187e-01 8.217793689317813843e-01
2.178164750739703115e-01 2.970996162699102855e-02
3.168333234505555929e-01 4.653420982808451067e-01
6.237638331425480187e-01 7.921483086555090869e-02
8.613879160629823728e-01 4.950433810154669101e-01
1.188138565935139557e-01 8.910950177122722859e-01
8.613941798859957588e-01 9.306918106193107221e-01
4.356469718426130844e-01 9.504883942674665631e-01
1.000009760814162707e+00 1.485238433830189109e-01
2.475245317827140801e-01 2.970251055495595205e-01
5.742572851981898596e-01 2.079108104819544223e-01
6.138670929259804065e-01 4.455380299597276883e-01
6.138565263358262136e-01 6.237635094566782445e-01
6.831637130451830853e-01 7.128678687259207836e-01
3.762282409686952822e-01 8.118875464105588247e-01
3.663441474545930387e-01 1.881223483079453307e-01
8.613948637965783695e-01 7.227701344628638669e-01
1.188099627355825028e-01 1.683228182889808522e-01
6.237705610021936353e-01 1.980151467286524469e-01
4.554490041908175746e-01 3.465373487141071851e-01
6.831782621108187792e-01 5.049488540556582583e-01
5.544462914536962828e-01 9.306875515671324539e-01
6.039528194825711793e-01 9.306833959535008027e-01
5.814871047920397556e-06 9.901845476957872594e-02
7.821718929136090015e-01 3.465267643619048821e-01
4.455412503347685460e-01 3.762439588695860038e-01
8.019885555326201620e-01 8.415938765858613779e-01
1.000004208721743115e+00 2.673203138314876326e-01
9.405973574680837057e-01 7.623724476879814027e-01
6.633724636123575769e-01 9.907615121182607176e-03
9.896839957013002856e-03 7.326720776214435960e-01
1.386142840102855545e-01 5.941168575281918773e-02
3.663279993392877798e-01 2.079170366288684568e-01
8.910850544506906390e-01 2.376305397580244783e-01
1.386214283821532722e-01 6.237525204885017160e-01
5.445511073315236761e-01 2.574357277767446162e-01
4.653463137951951989e-01 4.653423667182037260e-01
8.217831900735714790e-01 7.524781781363093502e-01
3.960443154336757421e-01 8.910804078432822406e-01
6.831639571030527769e-01 6.931612247590385190e-02
3.663407896197641844e-01 1.386194050950771139e-01
9.604023298784494234e-01 3.663319873245685088e-01
4.851526552697040251e-01 4.059366600671405201e-01
6.831608755538404187e-01 5.346465424967529190e-01
5.544494465433678076e-01 5.643505174353851128e-01
8.118892683776086638e-01 8.811815332464595363e-01
1.188049089115456730e-01 5.939651072234373996e-02
9.905593985970084087e-03 3.663427191643050529e-01
8.415910495374339106e-01 7.425669765878855078e-01
3.961003767815561571e-02 7.821742224130923127e-01
3.069362402915594701e-01 8.415884391750043658e-01
3.564434772724357492e-01 1.980036527040739819e-02
9.901805207639773065e-02 5.148570208971826601e-01
9.901713850034093989e-02 7.029745728301388663e-01
5.841509526045384204e-01 8.316891823200441847e-01
4.059461383393689893e-01 2.376199388118548361e-01
6.336592882077138889e-01 7.128803680231582396e-01
4.950466897996767535e-01 8.613918285549261311e-01
3.861466998397686812e-01 9.901043359033018243e-01
2.574237144983514969e-01 5.940497845555193779e-01
1.188215838270183788e-01 4.455417782592996923e-01
1.584222986431547686e-01 9.306909322103443793e-01
5.643581838115784288e-01 7.128804014159767499e-01
6.138669141446703170e-01 8.316929711607048414e-01
5.346632565248020663e-01 2.475277143050302053e-01
4.653406962418248916e-01 4.257395573436508762e-01
3.564403741167746498e-01 5.742607356801991969e-01
5.247472976320154414e-01 6.534721976637369867e-01
9.405990902504641760e-01 6.732697304983581432e-01
6.138558824326151298e-01 6.929702721858695125e-02
7.623703265870988011e-01 7.326740133788325338e-01
7.227757370374182644e-01 1.188045149284907009e-01
8.019842728217250194e-01 6.930719293175395812e-01
1.683234136177168827e-01 4.950955422242896142e-02
6.732708200952194355e-01 4.951080606642057486e-02
4.851437022304462277e-01 8.316862383085911192e-01
4.356383088248370616e-01 8.811937955374505860e-01
3.069367367005035319e-01 7.919842197323756494e-02
1.000001249571085271e+00 1.981009719774710215e-02
6.237682811141860295e-01 4.653562836053555807e-01
1.287161269555165966e-01 9.504861381837019785e-01
1.089045121759145973e-01 4.851451004001382517e-01
3.267253168441591193e-01 9.898724710473337518e-03
8.910578903535605610e-02 1.188085297759481906e-01
2.772243422038832006e-01 9.108820608572685273e-01
6.633712160554590120e-01 7.821761750145895808e-01
5.742511599756001672e-01 3.861437135777867624e-01
9.009954406904336910e-01 7.326737246981089857e-01
5.346540989036849822e-01 7.524800392749884104e-01
3.168383945526468404e-01 -4.362443452709157597e-06
7.921198055734712806e-02 1.089167692003578658e-01
1.485104470209514527e-01 2.475264677140346370e-01
1.188191406584372251e-01 6.534562938358919881e-01
7.921423590145164340e-02 8.118828532997245384e-01
7.425814037330210615e-01 5.544565427109791056e-01
2.871343342875854465e-01 5.939629391333634684e-02
4.950967931994237903e-02 1.386078654653249143e-01
7.326804774470450088e-01 7.920037762608522769e-02
1.782271856126783072e-01 5.247490131800169877e-01
2.079265745161854584e-01 1.188049703345236824e-01
8.415883100759304902e-01 9.108874767903277769e-01
7.821813566957016572e-01 1.980158510230636548e-01
1.188201353480839023e-01 2.871191585517612888e-01
9.705458848626037272e-06 5.742612986094517424e-01
4.851447884157492063e-01 1.386044170938965092e-01
9.604034213314346369e-01 4.653441185553343074e-01
6.336620287309485677e-01 4.752393058859666342e-01
9.603895806327635842e-01 7.919845460430983974e-02
1.287223374574338053e-01 5.346551215563105641e-01
6.633587502355624554e-01 3.762335490318275966e-01
8.811916971502593565e-01 1.683256559619211445e-01
3.861361485734105536e-01 5.148586121197342713e-01
1.782171572581089658e-01 5.841646656458263642e-01
7.722860878482260549e-01 9.901927951982514298e-02
8.118814809920550379e-01 7.722815039757933153e-01
1.287155895726577459e-01 8.415769076100729773e-01
7.623673132692435628e-01 8.613812559654629997e-01
8.712784116192489048e-01 8.811825248717428671e-01
8.910830567959389104e-01 9.900533488541916546e-03
5.247535290228017013e-01 5.346510684878613695e-01
1.485217127179807306e-01 7.524721572581004603e-01
6.732620664456430148e-01 2.970326038380561307e-01
2.871212474516154356e-01 9.901077579743300383e-01
6.138525044942300113e-01 9.901579934648706283e-02
7.920723246276621943e-01 4.158377624662182304e-01
1.000002148158195103e+00 4.059450107958803566e-01
3.564327565957536303e-01 7.722716600649691676e-01
6.930608486068631224e-01 -2.310154582895234331e-07
9.801947261553211055e-01 1.782146595361475683e-01
1.188181851087468099e-01 3.762351873868238772e-01
9.306956261284786702e-01 8.118850656440577129e-01
5.049567498854475867e-01 8.911257091726673685e-02
5.940635392032329598e-01 7.821839877256160367e-01
5.544521197469800544e-01 6.633693064712518073e-01
4.257397184691423808e-01 5.940023252050471297e-02
6.435653762749342643e-01 2.772231164468289544e-01
3.762418286087597097e-01 9.802032981620596441e-01
1.683145547955696153e-01 9.207825790717258929e-01
9.901066172291106415e-01 7.326755992980334975e-01
5.247501205939379965e-01 3.762416157049332521e-01
1.782223976254471431e-01 8.019735902958659013e-01
3.564326243832007801e-01 2.970289003672874628e-01
8.712948211842739266e-01 6.039524196092586061e-01
3.267376291755795803e-01 8.712780054803405116e-01
4.356461951673844535e-01 2.376189457252508019e-01
8.811973367403557189e-01 7.326779352641289433e-01
4.158507179885347904e-01 9.108922609900618195e-01
9.906262700418565909e-03 4.059490570566942069e-01
2.475324012136698726e-01 9.900437585439410271e-02
5.643636759782373336e-01 2.772355794544725804e-01
4.951135632816638932e-02 3.267384013264082454e-01
7.920034892445143582e-02 2.970363168834627698e-01
7.227633684579478635e-01 8.415795219295478802e-01
2.376215303545589352e-01 9.703006147417153615e-01
5.742579176314733802e-01 8.019884093038364137e-01
5.445528523737154236e-01 4.951151627736857797e-02
4.554427665907118117e-01 5.643662610175721461e-01
3.762342111099966080e-01 4.653517958209175687e-01
2.475281662891969936e-01 4.851567554796223924e-01
6.931350758808131618e-02 6.336653933681530848e-01
6.138539749103694154e-01 6.831660124280791724e-01
5.940620860867518171e-01 7.623828550287621297e-01
2.277265050514670208e-01 1.287103627147789253e-01
9.905471693321642179e-03 1.980279836689610995e-01
7.029782484926148101e-01 5.643574158390229911e-01
8.316787418669576715e-01 8.514800088903202724e-01
6.534687404739470962e-01 8.613904630632195358e-01
1.485101121016239589e-01 3.069396130604025164e-01
8.514831055278023753e-01 9.802037202678989258e-01
3.663288781658637361e-01 1.485172035677942148e-01
7.029641254314014098e-01 1.584094445790804329e-01
6.633646417917389293e-01 5.544624095405366049e-01
2.970251839380693148e-01 -9.858163427936674771e-06
3.663405153185527174e-01 5.940530340867224979e-01
9.603882177162886835e-01 6.138683695080571212e-01
9.306882210237839015e-01 9.703043252492802306e-01
2.376270602598432036e-01 9.801898500408341430e-01
5.939661843906973021e-02 9.894725972596976962e-03
8.217912441099253229e-01 2.079107983414573979e-01
5.841488227101367947e-01 2.970223287535773693e-01
4.257384518531759920e-01 3.168336320417675100e-01
3.069220802168105555e-01 6.831644603410100824e-01
7.920806631100385520e-01 7.128749335966736433e-01
1.782082754479125675e-01 2.772367980533620990e-01
4.356446251154926230e-01 9.901373550558642544e-02
1.485107531337714337e-01 1.287122831422378433e-01
2.970424861875745753e-02 6.336545818524106366e-01
5.841641657171161572e-01 8.613836184158141229e-01
9.405979588257089574e-01 8.316804216498980828e-01
3.861412489052302166e-01 9.903317774831799439e-03
6.435563487273714411e-01 9.108982269799718035e-01
2.178124289762309873e-01 9.802019424790529012e-01
1.485158330497441392e-01 3.960456329975970413e-01
5.841631003977642012e-01 9.900136023785226225e-02
2.376291235554356118e-01 6.138579776407830924e-01
9.702876687309678339e-01 7.029801912194588720e-01
5.247571940890263242e-01 1.287183982994901110e-01
1.683099244059652611e-01 4.455461715773032516e-01
7.920771626536671217e-01 6.237538020674006090e-01
3.861471426207094271e-01 6.633651263777449181e-01
7.821736037478363990e-01 7.128690626503177974e-01
8.514859956871488889e-01 1.979934591689283194e-02
6.138670533738285195e-01 1.386098645684244735e-01
9.009937668097190988e-01 5.346444268331129734e-01
4.059358118893491851e-01 5.544548475059803971e-01
3.267389341218387977e-01 6.633751395420797170e-01
1.782148066341335824e-01 9.802019972571569539e-01
8.019873110793789284e-01 2.673353665604725204e-01
3.861365810321387704e-01 4.158504820044711670e-01
9.108967546415298600e-01 4.455504666686503357e-01
6.237567511628467898e-01 6.930669450077355798e-01
7.227782994899613067e-01 2.970581868783462101e-02
3.366294964764934838e-01 4.455354682501403429e-01
8.910977670687188212e-02 4.950410260021443909e-01
1.485202648537868042e-01 6.039667126621931503e-01
8.514801091088868290e-01 2.079289473875428063e-01
8.811884141287703587e-01 2.475271596958990017e-01
2.772206639584234300e-01 4.356534264043554483e-01
7.920768625712562017e-01 6.039514624659181319e-01
1.980746373494010268e-02 1.683251103995949960e-01
5.940991259380391798e-02 8.613915317303494357e-01
4.950515618184230249e-01 9.999933782494139223e-01
4.951387376140340552e-02 9.900161749539004852e-02
2.969562873144749454e-02 1.782201584588092302e-01
9.604033067871897700e-01 3.168266150006825432e-01
4.554517684774566089e-01 9.802001987344349798e-01
9.405973989450602257e-01 1.287116253779403419e-01
5.049425804758801428e-01 3.267410341518376948e-01
2.376257701515011589e-01 6.435606565627550735e-01
9.901081761807636328e-01 8.316873612568089769e-01
2.475179420328690039e-01 9.901047452602811383e-01
1.089166513003593101e-01 3.861427894761405022e-01
2.277240265552616938e-01 7.227693884231926047e-01
9.603888000636925382e-01 4.951358425476506953e-02
1.089167461902321304e-01 1.980215049685691842e-01
2.277267297256687639e-01 1.980103221453050899e-01
4.554509684444922324e-01 7.227797031039266962e-01
5.049457932068861510e-01 8.217829400874135937e-01
3.366243901708390052e-01 1.089040909504151861e-01
2.376210857066131110e-01 9.603945729744756132e-01
9.306973382483577639e-01 7.029673898539138266e-01
2.673244050166123653e-01 7.326711290108065544e-01
8.316760193455348116e-01 7.920812502047862580e-01
1.980905959895990637e-02 9.306886023032704403e-01
3.465402311294538129e-01 3.960323907333710980e-01
4.257382781990541876e-01 9.999983183941579812e-01
1.386108894214711784e-01 1.188054062120100507e-01
9.405912370497160335e-01 4.356501367431362959e-01
4.356368499598252120e-01 4.455394628375836108e-01
6.534607270837680115e-01 7.227662955113260956e-01
1.881211405016717242e-01 8.613878143481911165e-01
4.059424692893170983e-01 9.603966929173851641e-01
5.742508937863626262e-01 1.881167820856663175e-01
1.683131620077687463e-01 6.237586240884116506e-01
6.534625971247954856e-01 7.425785021252373497e-01
6.435734461402173867e-01 3.960709918694625686e-02
6.831630829504591329e-01 3.960673056568959211e-02
3.861447642312440531e-01 9.009915227352106593e-01
9.900941119035766569e-01 4.356466694901331982e-01
2.277264450401832174e-01 1.386180579325501094e-01
9.108825942896173755e-01 6.138570145211421636e-01
8.019852977869325050e-01 7.425777367321425571e-01
1.980226285435808253e-01 7.052656769613135416e-06
5.544589932554817580e-01 1.386181845593431050e-01
7.227672783922658439e-01 9.504912187331044926e-01
7.425827894784491345e-01 6.931253403141257596e-02
9.898705386631350897e-03 8.911397177835088390e-02
2.673340407685999565e-01 3.465373923489749597e-01
1.980272035613800385e-01 6.633610917040451138e-01
9.905030073679358185e-03 9.999920879251963379e-01
8.514775498434447032e-01 2.871225831218022773e-01
9.207983063831759463e-01 4.059387147983933297e-01
5.544477787693460336e-01 7.722757786463918528e-01
3.663330091568041125e-01 1.683249615520915343e-01
4.356490922623474371e-01 4.752450400843690748e-01
8.613849262119468442e-01 5.346507858229705423e-01
6.534673945240395687e-01 5.841486079737159276e-01
8.811887378553877603e-01 6.732577185686410282e-01
1.287108562204385409e-01 7.623709110972466396e-01
3.960014827178031521e-02 1.089180755018644281e-01
6.336555007416382335e-01 4.455357381591394383e-01
3.960116312992544019e-02 9.702963714365280268e-01
7.128807331074952236e-01 5.940066649772272889e-02
9.604038880700399572e-01 2.970277208261636326e-01
8.514936580977866543e-01 6.633690942387332479e-01
1.881282445530803038e-01 7.623830701470374338e-01
6.435711101187332472e-01 5.544508132404273315e-01
5.841590063152938272e-01 5.940553419591748652e-01
8.019762757250317176e-01 7.821876196780560564e-01
4.257505300675745730e-01 8.910970679361169822e-01
1.683130202891469918e-01 8.514788424078644224e-01
8.811933697644777075e-01 3.663417280844243895e-01
9.702892528591748889e-01 4.158402030644277048e-01
6.435684910285648375e-01 2.277152880943451307e-01
6.930720480389460647e-01 3.267407395826540939e-01
5.346554635943386868e-01 4.554536057769295043e-01
6.831735671335918969e-01 8.811974121344140487e-01
5.643477416177747896e-01 9.892033624162764605e-03
8.019807414737996076e-01 6.732713929817737419e-01
8.415884965393093387e-01 6.831747702313323289e-01
7.326802116352389982e-01 5.247590056296895789e-01
7.227689754387566223e-01 6.138544052041421395e-01
2.475312051341532760e-01 3.267302425559714951e-01
7.029792809514190388e-01 4.950776691458275147e-02
3.366372219470324390e-01 7.623702451819968084e-01
2.079184738429773194e-01 2.178297945667508895e-01
2.475278527615274449e-01 1.287173237773141521e-01
3.168392598546195815e-01 1.782256367197727898e-01
2.376285699073187874e-01 5.742520900631288283e-01
5.148474562748808214e-01 6.237713540381132349e-01
9.504863918019652580e-01 5.940792690041200169e-02
4.158363165071800593e-01 7.921412106111216933e-02
8.217741580244241062e-01 2.871333957073850529e-01
4.455521075718582025e-01 9.703028661006120048e-01
7.326810310808363758e-01 1.782108093974635044e-01
7.029735259651729296e-01 8.910799626280618835e-01
5.643622095594238441e-01 4.950705351482617700e-02
1.386170894979833479e-01 8.911095510288431776e-02
4.158381684406246559e-01 2.475193319158738858e-01
1.386040884798259154e-01 8.316800561035674333e-01
6.138585357155567079e-01 9.702904065968430691e-01
9.702894453150355814e-01 5.841542099941776645e-01
6.534686078039686485e-01 7.524805992526636400e-01
2.574321828781305221e-01 2.970848727878633647e-02
5.742538030281281181e-01 2.871249540751309448e-01
7.425712639785961855e-01 8.910909280226241291e-01
4.951276226041512185e-02 4.949649883915500231e-02
4.851557270786834852e-01 2.178289001980436013e-01
5.148517418542493118e-01 1.188169491973864594e-01
9.405971336982521525e-01 9.900638519875515353e-02
9.802078233203432855e-01 1.881203163183362836e-01
6.336661145483594160e-01 2.376311131186178149e-01
6.930489947329512845e-02 5.544498776275839091e-01
5.049563455852236205e-01 7.029718318176082503e-01
3.762361230269103962e-01 8.613843154425853132e-01
9.999911971793528087e-01 9.801912709865451268e-01
9.900949275141336381e-01 2.871231040441780680e-01
9.603914519255921656e-01 4.356476240563848523e-01
9.802036039872280559e-01 4.752485537275245586e-01
3.762437099199943402e-01 2.969867433251714359e-02
6.138654206554899906e-01 8.118770236720185274e-01
1.584109236627382344e-01 8.910887768445345802e-01
8.514804843867286310e-01 3.267348818736163785e-01
6.435714554885890726e-01 8.118852377226687400e-01
9.901612892777031383e-02 2.079146396000606245e-01
4.950470724645537057e-01 1.584122148339862646e-01
9.801943524305346545e-01 2.970354291024719373e-01
2.971133735097018433e-02 5.544624290554033275e-01
4.950512917554266146e-01 6.534692903960351851e-01
8.613812050228731865e-01 7.029678502105735083e-01
7.128804945428500739e-01 2.574288488973048294e-01
2.574236904894724454e-01 3.762355477001301796e-01
5.643625657221189584e-01 6.633665202598062471e-01
2.277283955749706268e-01 7.425826021836420265e-01
9.009919731258979603e-01 7.821730499070301823e-01
9.504903824409081103e-01 8.217728933734433916e-01
3.960356740509018425e-01 9.108890868621423165e-01
3.465338703117503139e-01 9.207842688868363989e-01
3.069392589477007993e-01 9.108996235097897021e-01
9.009972509528842988e-01 2.574286410501331890e-01
6.831719165762297763e-01 9.405999215048761464e-01
9.207900642412332193e-01 7.524695104352396857e-01
7.425819567825728829e-01 2.871318183537681645e-01
1.881195896111685639e-01 6.534713795648651180e-01
3.267358259308607016e-01 1.188206198112170126e-01
2.475315277809294057e-01 1.980172168765630680e-01
9.901056520785450621e-01 2.178201751941629405e-01
9.405941209309104378e-01 3.366368435089441280e-01
6.138527543313246904e-01 9.892588949122062963e-03
6.039563596318666683e-01 2.871321595434382923e-01
3.663318756010215393e-01 3.267348344184679010e-01
1.089150813510065263e-01 6.039558706035108582e-01
7.128765327927755191e-01 9.108966234914472881e-01
8.712904288028573419e-01 5.148469140199207761e-01
8.415815964922316317e-01 6.336688234062118896e-01
2.871238185352663064e-01 2.178259352355985667e-01
9.009940911266722807e-01 5.148532987109372128e-01
7.128675149864045490e-01 9.009877291947706590e-01
2.970638759941405388e-02 1.584134393937814966e-01
7.326662181676465435e-01 4.257422425205117933e-01
3.168341181868783440e-01 1.485219733867967074e-01
2.871231953669287629e-01 5.445474829808696349e-01
4.158316274725006867e-01 8.712855286965633939e-01
5.940564812956079521e-01 6.237557355813850846e-01
8.217904799324321496e-01 7.919807524762233208e-02
3.465371293416741882e-01 1.287133359408682565e-01
8.217885619552022236e-01 1.386187234257878487e-01
9.406011197500863119e-01 2.574354344372672965e-01
8.811977138819184763e-01 5.247445640037788905e-01
3.168220113950457328e-01 5.445598428579964123e-01
9.891047844993911681e-03 1.782117521335048749e-01
4.950438280106072564e-01 3.465434760774622758e-01
3.762351652518570178e-01 5.941344112223617691e-02
3.366376590699287075e-01 7.227737563314466929e-01
8.118840051798192903e-01 7.326814452588007454e-01
7.821779196889175889e-01 9.405852526670382963e-01
7.524826790458716275e-01 8.910155442940809190e-02
3.267337972685493419e-01 1.386192133107137237e-01
7.425657505264791070e-01 5.742533859292237031e-01
3.366282055387253558e-01 6.237569698774075855e-01
3.069343537188090054e-01 2.277188959668002555e-01
4.950410938300675578e-01 4.059441148450882997e-01
3.366273422606250731e-01 6.435741683178602957e-01
6.534583424370518090e-01 9.406008755646653174e-01
5.841521211912237277e-01 2.970950493548881605e-02
2.574243008377304354e-01 2.178311571481476860e-01
3.465294156060411690e-01 3.861333077561446281e-01
9.801905223615583473e-01 3.762319168716907747e-01
8.910867775887755249e-01 6.435578972670028541e-01
1.287200306634317393e-01 4.257515586027365018e-01
7.029728754489212861e-01 5.940654580673656593e-01
2.970686160805251913e-02 6.831594343477349618e-01
4.257451053849346523e-01 8.712836888935121538e-01
8.514785087611139724e-01 3.663346774126035044e-01
9.801910815819724343e-01 4.455347136703601829e-01
4.356340669301168034e-01 4.851564446111480411e-01
2.871361773175281629e-01 7.029734212290652540e-01
5.841543006582938791e-01 9.603988579732405384e-01
3.168406351790688524e-01 8.613780914473886385e-01
4.158430299421014831e-01 6.930603652225751643e-02
7.722776866380470784e-01 1.683231746002459561e-01
2.079221273368655198e-01 5.247454493055174751e-01
6.930638256806909148e-01 1.979386717851936567e-02
9.901523818133153854e-02 5.544487350056317432e-01
4.951231125696209379e-02 1.979296987371253688e-02
5.544523562783038040e-01 6.931037081561892965e-02
3.168230306724525436e-01 8.712953365544315876e-01
1.683106688366939885e-01 8.811906995294656042e-01
3.168309115043175805e-01 6.336602701407236804e-01
7.920873309458620337e-01 7.029701397927710094e-01
9.109010540995051697e-01 7.920698398468194457e-01
5.148460033517398005e-01 3.961046210018145941e-02
2.376203307251466557e-01 5.445518320583324634e-01
2.574171404067702174e-01 8.613790266770409154e-01
2.178252830131442164e-01 5.148571816223805886e-01
6.237570810301139579e-01 5.841527856319462808e-01
1.089087895674158701e-01 9.009888099562192165e-01
3.564365279546070631e-01 4.950242165951741075e-02
7.425795707416444902e-01 5.939616893370913697e-02
6.435561746720721565e-01 6.534580720448324165e-01
6.930911182650434377e-02 7.722796286060991111e-01
6.930092221977242339e-02 2.969868101831377172e-02
9.900537624678344695e-02 1.386219159192678130e-01
6.931160057309106171e-02 7.524675625644130506e-01
7.920876428832540617e-01 9.802034711619715956e-01
9.901593073912125231e-02 6.138617061768472105e-01
9.504990130560916350e-01 6.237557545127369041e-01
8.316923279254254675e-01 6.534679143828633352e-01
9.900278104759939468e-02 9.905337533532026020e-03
7.920751290724684646e-01 3.762279021925968858e-01
9.505019612163825293e-01 3.861340794317276170e-01
1.980821818700719689e-02 6.435676731603776624e-01
7.029646868764404255e-01 9.901013481371340186e-01
2.277318901404989104e-01 2.178162098679798098e-01
8.910401844239257407e-02 5.742606771489316975e-01
-7.179102395213974832e-06 9.207895601546444153e-01
6.336616214337322806e-01 1.089010947783775191e-01
3.564318159237824246e-01 6.237604452543695777e-01
3.465411132460642918e-01 8.019725844431611073e-01
7.524801772549021273e-01 9.603997297875571659e-01
5.346508555058099299e-01 3.959656318757546339e-02
9.900946800145962179e-01 1.386068324190409540e-01
1.000008075743256120e+00 1.980128920015797878e-01
4.949832237780596444e-02 6.831733200942681217e-01
7.326704127980947501e-01 8.217855547186767584e-01
8.316770857340586298e-01 9.702961103463896286e-01
2.376163459805121503e-01 9.999973101899645167e-01
8.019820240054095217e-01 9.900790159330927209e-02
9.207865345479310237e-01 6.237590130279746514e-01
9.901324326184088309e-02 6.732747382705425165e-01
8.118724412959836823e-01 3.960139282401166361e-02
7.524799290529660123e-01 6.039663668361969773e-01
2.178306696249628638e-01 6.930716230939180100e-01
8.811928866185256837e-01 2.772319903586482615e-01
2.574258090563086299e-01 6.732740481495667062e-01
4.554419896092692377e-01 1.584249166325962244e-01
6.237717310433543716e-01 4.158391213214343018e-01
5.841587928626411630e-01 6.435624306296180430e-01
1.881218891184812669e-01 1.287216280839326432e-01
5.742615006701927705e-01 5.643628473445612137e-01
2.574164124818569266e-01 8.316748172463195310e-01
7.920899534340988812e-02 6.633622252232522776e-01
7.029693042456609531e-01 9.108968410385961390e-01
8.217894578808170314e-01 3.960001392169210099e-02
7.920272641630507482e-02 6.931220241151753170e-02
1.584110147867353047e-01 4.059385157101063069e-01
1.188044958970169984e-01 4.752484574559436847e-01
2.970319971936837833e-01 5.940512702966687097e-01
9.405847921514790544e-01 7.326722484720522566e-01
1.485072014065890178e-01 1.485119579445972338e-01
9.108814179066813121e-01 1.683126566593991513e-01
7.524667362958803452e-01 1.979336200223445405e-02
8.811804253557113942e-01 4.752452458350915343e-01
1.188188032589572313e-01 5.247503527371502052e-01
7.029639810828838264e-01 8.514791114359745450e-01
1.980341871332661277e-02 2.574232427496765951e-01
1.188097715112456515e-01 4.356532944503325178e-01
8.217798816626239455e-01 3.564391276810466858e-01
4.059422493728148673e-01 5.247547944744596071e-01
5.346615353362803580e-01 7.029651131229689431e-01
9.603921515571952616e-01 8.316769439029406685e-01
3.663458466185666729e-01 3.960183014668160195e-02
4.455507725663119256e-01 7.920508438165989318e-02
9.306890121646791414e-01 2.970369086371735245e-01
9.307022377416928061e-01 3.861443003363098647e-01
4.950544175253906443e-01 5.940665301192226133e-01
7.326829779766954598e-01 5.940662652033642521e-01
7.623668411858365301e-01 7.227653700420626492e-01
7.326675630209880108e-01 9.901084243619248104e-01
4.752495708907134020e-01 7.919863027261027366e-02
6.435589056828023846e-01 3.564410298213448458e-01
9.108816141380280396e-01 9.009943427311560837e-01
2.376248368691569746e-01 1.981049948136827041e-02
5.346604442918728717e-01 1.188159494229412971e-01
9.909691253345329076e-03 2.970476668423143243e-02
7.821819116294060903e-01 1.782160855554036361e-01
5.940560384873684319e-01 7.227697742560614813e-01
9.612125397388487807e-06 1.881210446812057180e-01
7.326776306758436830e-01 1.881117587160432425e-01
3.960427294711800772e-01 4.950470342175721794e-01
5.049490607816230492e-01 7.227724294484070278e-01
9.802044680745992666e-01 8.712844191063258137e-01
3.366351352489908577e-01 4.653508160382039405e-01
2.673285561481713035e-01 7.722702309502481599e-01
6.831753123895223379e-01 1.089061915331037411e-01
1.188211143319920782e-01 4.495798815470673180e-06
2.574289762571652096e-01 1.287186055724079403e-01
2.376183273474526403e-01 6.633716125809682174e-01
8.514761973734075173e-01 6.930517954967309324e-02
5.148596152533436721e-01 3.366417180622282013e-01
4.356529520264537658e-01 6.138706412422515468e-01
7.029669421300794863e-01 1.683190235526882128e-01
5.445521000687112423e-01 5.049486174078126055e-01
2.475162512204601983e-01 6.732727318733462418e-01
8.415780830836266935e-01 1.386165672365761992e-01
2.376254965178963563e-01 1.782185016728382310e-01
9.603947987889707161e-01 3.960460711075528550e-01
8.019777916208734592e-01 4.455514341631746089e-01
6.930666889352687932e-01 7.524803234437572597e-01
5.049411743240446171e-01 7.623798106316899137e-01
5.841658719975150182e-01 1.287128860797529251e-01
4.257387056421183535e-01 7.227661945760773810e-01
8.019765912290470755e-01 8.019840839481767736e-01
7.722855231128012976e-01 3.168280960583966244e-01
3.861353724102846718e-01 8.316886869409870764e-01
3.366333331611369717e-01 1.584217785681354962e-01
7.029642021303776911e-01 7.821847177994385447e-01
3.366249604155294728e-01 5.445634324893100509e-01
3.069355287377677488e-01 4.554435513511563838e-01
2.178179440832891667e-01 7.425832653652547632e-01
9.108935997064468992e-01 9.306954728408368682e-01
8.712924696834695171e-01 9.900960565600689378e-01
3.960379135018800567e-01 1.386064967203772536e-01
4.653382031077512027e-01 2.376236533327729106e-01
3.069302882979803582e-01 5.148531681344440392e-01
3.366320000707088700e-01 5.148605258044198774e-01
6.435737641879891724e-01 1.287044862198373218e-01
9.702980307316136921e-01 3.564344658413600153e-01
9.207948814150752614e-01 3.069317777476021636e-01
6.732719926538751620e-01 4.851580823313459412e-01
5.049456473101437970e-01 5.148468869388228564e-01
8.712922706248971139e-01 7.425783100668181813e-01
8.118898116883590532e-01 2.970879717079669829e-02
2.475345063700006287e-01 1.485167192285704041e-01
8.613770135411173978e-01 7.722783044675098907e-01
6.930698509436405974e-01 3.960525813106956228e-02
3.366337997874462862e-01 2.673361462799783150e-01
8.415762941851003820e-01 4.653513943386816676e-01
6.138635360252098216e-01 5.247457922326510538e-01
1.881268123760732325e-01 7.920869424292575900e-01
4.949692942769440274e-02 4.752401551973746696e-01
7.321696508551150113e-06 7.524816057633655353e-01
1.089094018049475143e-01 9.406036797395361804e-01
6.633647007887190084e-01 9.504988407242849213e-01
6.138685326753984262e-01 1.584193097596460764e-01
7.227741220852673676e-01 9.405894990298250269e-01
4.950563883241873020e-01 2.475189154961551785e-01
5.049430122036213664e-01 3.960475405032694574e-01
4.653512003262325614e-01 3.762423557776145011e-01
9.901968618700753011e-02 4.059388109111223830e-01
3.267317254106855140e-01 5.643499328863674780e-01
5.445504181724600823e-01 8.811848399312679492e-01
2.178187945338057874e-01 5.544606513396084235e-01
1.584068028414211127e-01 5.940641223273085414e-01
7.821789524286303363e-01 8.910644806696441100e-02
5.742549453632112000e-01 1.683107952651770600e-01
5.247541592776648889e-01 2.475299688251766383e-01
6.732580744373066750e-01 8.316917610554580564e-01
5.148614700368229213e-01 9.603939122214145696e-01
2.574301897915273196e-01 3.564359998008325148e-01
8.217799126422657974e-01 7.821826555363571298e-01
3.564388083845911326e-01 8.712957831122704055e-01
5.148497143593750991e-01 4.158338613883394430e-01
7.623816871828666963e-01 5.247433061773241203e-01
8.118877329329042825e-01 5.445640983708042171e-01
9.505013274614524388e-01 9.900323895070556671e-03
2.574170782901800680e-01 2.772299679658337124e-01
1.287091043067296048e-01 2.277175747268469219e-01
2.178257558262234050e-01 6.336668237317492069e-01
8.613814241452731890e-01 2.971228988904027479e-02
9.306879432389220108e-01 1.980149082457544618e-01
3.960825909931374456e-02 2.574350177099877790e-01
5.247451199040236158e-01 4.653482450632150935e-01
9.909453715683571792e-03 6.633605140849385684e-01
9.009842846307534181e-01 8.100051416362590779e-06
2.673313339832850133e-01 9.901099128403992311e-02
5.247535254131725502e-01 2.178239872672190491e-01
4.158396540942997932e-01 2.277309465155997192e-01
5.941116371857320388e-02 6.732633671963632604e-01
1.485127609962042239e-01 7.623776094439727036e-01
2.772334120179404393e-01 6.931622343891365168e-02
3.267280845488438890e-01 1.683214156427987329e-01
8.811883266518758528e-01 6.930676745057487986e-01
9.504964929204939850e-01 9.702892713043842488e-01
1.782141893251552589e-01 3.762297883341277904e-01
7.821853152031668088e-01 6.138602768593942605e-01
6.237614664793528219e-01 3.960598075302800003e-02
7.920499525532419260e-02 1.485185219881666463e-01
5.445499849343221621e-01 3.861320948629100580e-01
1.584100241569840750e-01 6.534598299747339523e-01
9.009964123892153509e-01 6.831634400062986945e-01
3.069346840976000523e-01 8.910678725456090687e-02
7.326689315376450073e-01 2.079252760279751422e-01
6.930774872736642500e-01 8.118898119582195205e-01
3.861429669674404930e-01 7.921338788594665947e-02
1.089177937722095313e-01 8.910568656335039750e-02
5.049532590924346032e-01 5.841594027251774124e-01
6.435646977303313143e-01 7.524773343291579764e-01
1.683216673523776352e-01 6.039507946099799129e-01
2.970321108158801016e-01 6.534667783890591997e-01
7.920725874235788888e-01 7.920680711852555456e-02
9.901084345825861277e-01 2.969311657092044837e-02
2.475226387491715752e-01 5.841554494876567416e-01
7.921687974527814868e-02 7.227704582651606202e-01
9.307026304691499163e-01 7.821723151628737769e-01
8.217759229418906131e-01 8.415825817065984982e-01
1.485189969567629331e-01 2.673248366130738241e-01
3.960322497549834675e-01 7.722790885243742132e-01
5.346572359482565373e-01 1.485178366609951339e-01
6.237676470800473938e-01 1.485104710347937285e-01
2.673331895188288954e-01 9.405874379998027113e-01
6.534677005840775488e-01 5.049569162806156752e-01
1.980599685486986866e-02 8.415762465395283387e-01
1.089108710069362912e-01 1.188095081194305430e-01
8.316926722380761916e-01 4.554452354418260240e-01
6.237693081019556329e-01 5.445593658709120266e-01
7.920739996961697615e-01 6.534691900888963678e-01
6.930596072472556823e-01 6.831741729215642378e-01
1.782117674081777625e-01 8.217894779217164158e-01
2.376160823147870360e-01 8.712843034099523321e-01
5.247483738841842715e-01 7.227696031351988903e-01
9.702989498082995601e-01 5.049478010612767909e-01
6.930571877623463439e-02 9.603914541052638310e-01
7.623776842242242502e-01 7.921061316691457854e-02
8.712830881939611638e-01 2.277309108579188557e-01
9.603918352588957097e-01 2.277172330966608926e-01
8.217766722103083676e-01 4.257453504495701813e-01
5.346569282535319489e-01 5.247496682694193781e-01
4.554401780859248516e-01 8.613838323860765200e-01
2.871252033331043729e-01 5.841641770402207223e-01
8.910948205217248397e-01 2.277210226788665415e-01
2.971144916526618357e-02 4.257432879362875178e-01
8.910390446766267014e-02 2.574205859188472556e-01
9.504957760011338852e-01 3.069282599621543928e-01
1.089163728596623110e-01 1.584256887828549565e-01
5.841527121849294790e-01 2.277133196841876206e-01
3.861411232075125377e-01 7.029615787799232685e-01
9.604015937095977673e-01 7.623781551943868973e-01
6.930606721981994456e-01 2.574204991678619159e-01
1.188049155443050564e-01 2.673346677557361106e-01
8.910062939532691073e-02 6.930650489133650671e-01
9.009891305526500638e-01 7.920829144176462222e-01
1.782185447172900117e-01 9.306865970831457169e-01
7.128623091060167782e-01 9.604047409419527170e-01
7.524782762376304168e-01 3.762442091848148817e-01
5.247456211939609538e-01 4.059436251931581308e-01
5.940652527525489557e-01 5.148588956441703113e-01
2.277296880187400230e-01 5.742542989945537135e-01
6.336685927308952637e-01 6.039638288675895916e-01
3.960732093591435438e-02 8.712792734142154050e-01
9.207834206688282341e-01 4.851430407358305885e-01
3.366357754392856894e-01 5.742641225407488781e-01
6.039504273938808288e-01 7.128732940933394380e-01
1.881162520329839605e-01 1.683127546311364298e-01
6.138596481050070386e-01 4.059450357599656556e-01
8.613933670377939000e-01 6.831662951990562505e-01
8.712859666245028611e-01 7.326658168546691385e-01
5.346519516783549975e-01 9.207970456622005528e-01
3.960456238711794752e-01 9.505011237302010141e-01
6.732645462692236071e-01 1.089066712516802982e-01
1.881143766363896908e-01 5.148523823940317490e-01
8.118774580581258338e-01 5.939772796122652632e-02
5.148516901197270901e-01 7.326709312568766563e-01
2.772209189709259336e-01 9.504856576399871582e-01
1.089045111574090535e-01 3.959971604166732245e-02
1.980295891324935775e-01 6.336609928686282034e-01
9.009805986139389766e-01 8.514801482349668715e-01
7.722688386600637944e-01 5.940336364392138219e-02
5.941537501271451638e-02 5.049474457900968716e-01
3.960394390078538218e-01 5.940606634523111218e-01
4.950382385479203118e-02 9.702933154861286269e-01
2.871366545408232107e-01 5.148445382148245653e-01
8.118760969481104706e-01 5.247447420397358675e-01
8.415852647686100640e-01 5.940723137978359131e-02
8.316844983270477165e-01 2.475316907846051850e-01
7.128622760580453077e-01 9.702951658928155032e-01
1.188127708401156973e-01 1.089207535146738265e-01
1.980719874586651941e-02 5.445510897075125367e-01
9.505012156169844184e-01 7.128681377247407802e-01
7.227799391340479218e-01 8.613768110015722623e-01
1.584058433618374950e-01 7.623711920405757958e-01
5.841614060283012444e-01 3.168271967386969701e-01
4.653371844722495321e-01 4.356510707312325481e-01
3.069346587536804227e-01 7.029669937803156854e-01
3.465278396854324372e-01 9.900004572210088782e-02
1.386108607824496908e-01 5.544608703467944766e-01
2.673284242610159955e-01 7.029757166658685552e-01
6.732616606515837709e-01 7.920442973215185978e-02
2.475343935458703126e-01 4.554444966752504986e-01
1.287152566608212312e-01 8.712884646874745620e-01
5.445605147402262647e-01 9.603863107834371693e-01
1.782226596590096579e-01 9.702977221369945005e-01
9.405860911326008322e-01 4.158498495359016500e-01
4.455468362912333724e-01 7.128762233224225087e-01
7.326661727138252811e-01 9.306883136064362239e-01
8.514771844821398261e-01 4.356401177719706475e-01
4.158325956832241710e-01 1.386180786517844932e-01
4.653479921087693150e-01 2.871272318444912930e-01
7.722864697581439675e-01 6.831687408272915096e-01
3.564453351768359091e-01 9.306868410666552238e-01
6.435600198567750230e-01 9.907479741888939456e-03
1.980425576919879124e-02 1.979275102580948034e-02
1.485183619565032809e-01 5.247541542637602641e-01
6.831607553025443869e-01 6.435731415461601879e-01
8.910837969992231322e-01 7.722860979170660389e-01
3.762310264299235651e-01 8.910881704234238088e-01
3.267293705163540896e-01 2.277162316073222392e-01
6.039694357648460743e-01 4.554436196144627247e-01
7.623844268390547185e-01 6.633716328737458978e-01
8.613958285586996722e-01 9.703063700912385459e-01
4.158358639375046573e-01 4.158383612619235281e-01
8.217918852795194073e-01 9.306914363292392300e-01
7.821880037104000927e-01 4.950162322067917786e-02
8.019850941604574901e-01 6.336665105499473816e-01
8.613803356106477516e-01 9.603933951659305857e-01
2.475260938113907072e-01 1.188067618133568926e-01
7.128725197217775644e-01 2.772225302237819600e-01
5.544577169862270338e-01 5.346587066135896071e-01
4.653469307481202799e-01 5.742581911164417185e-01
3.663371354635787114e-01 9.108921242288623432e-01
8.118768715704339778e-01 8.909910692047587344e-02
3.961368569730559785e-02 1.287058649376497388e-01
1.287106153449234514e-01 5.940677109274410395e-01
8.019855578027990095e-01 6.237571702120039419e-01
1.485152545898357768e-01 9.900122498430936890e-02
2.772249494018494409e-01 5.247447423932729560e-01
5.049528969321105398e-01 1.188062122229074646e-01
3.564306523889951284e-01 4.554520021230967219e-01
1.584257179214753897e-01 5.148467405645664741e-01
4.257376564165176736e-01 2.970246062402001619e-01
6.831707335518423241e-01 3.663429761348830360e-01
4.851445108035087883e-01 9.801964221510702790e-01
9.307028838525176484e-01 3.267418569569361386e-01
4.851425531561376903e-01 8.118909271227860991e-01
9.900951849322430220e-01 8.613840218147168493e-01
4.059381587631262223e-01 2.871276898878373784e-01
1.386191552372710023e-01 9.306869584408666851e-01
3.465292498218033312e-01 4.950630597472030492e-02
1.683134886556677812e-01 3.168337708319917678e-01
8.910913577759300985e-02 4.455531214215104896e-01
6.931042448097800290e-02 9.902401390968951569e-03
8.415792170229156044e-01 1.188060235683995047e-01
6.930698023106847128e-01 4.059396815643918632e-01
2.574248773707875637e-01 5.247526104733979402e-01
8.217911173942656911e-01 9.108889757439440071e-01
2.970220655069075871e-02 2.970314672935328026e-01
1.287183233972602758e-01 3.861379829010138098e-01
7.623680565083935656e-01 6.237662201724510913e-01
7.227657747503969388e-01 9.009908155193686596e-01
6.336624989874594105e-01 6.732703659265389939e-01
3.960392744902229700e-01 4.257374694836151829e-01
6.039582180073083117e-01 8.415801262292488261e-01
8.316834432236718255e-01 9.603928757765188839e-01
5.049512660498315375e-01 9.901045755235099444e-01
6.633638378676277592e-01 2.970230343032156939e-01
2.673277347403614224e-01 5.742624145471525443e-01
7.920790408130674864e-02 7.623791684760213849e-01
1.881199267291446819e-01 9.999997226877348488e-01
7.623826510088750341e-01 9.901628718190082223e-02
3.465268416804889728e-01 1.386158623505392429e-01
7.920880587215424207e-01 7.326706607605938393e-01
3.168304672922501730e-01 9.207984538910483074e-01
6.633689624955027009e-01 1.980241922437527280e-01
1.881247548938592973e-01 2.574261766703815901e-01
9.108909035619668915e-01 4.356390922770311813e-01
7.623688324003934369e-01 5.940683900968017905e-01
3.960467849351315128e-01 6.336559327696047461e-01
6.633728456080286717e-01 7.128674017282767839e-01
8.811916480404616836e-01 8.118765573328570184e-01
1.980209578886356625e-01 9.406025711948748924e-01
3.366280073550652063e-01 3.366278652226713519e-01
9.900956871225831124e-01 5.346484013050076811e-01
3.861468135108091504e-01 7.623756382666657672e-01
1.782233318524422128e-01 7.920415031349163637e-02
1.188041803592552043e-01 4.950425026688783925e-01
4.752396492120014027e-01 9.306993447910553163e-01
7.623684911581857238e-01 9.802009339665012089e-01
3.960355221320344121e-01 5.742655262580907971e-01
9.901253699811345121e-02 4.653393456411315521e-01
1.000009271168187164e+00 5.643528695526074390e-01
7.524744987967124654e-01 6.633638160033143993e-01
9.405933452473628220e-01 8.217797088408139716e-01
9.306920560564988509e-01 8.613904670288256016e-01
2.970293720684027625e-02 5.940760638535324406e-02
1.386103449449493652e-01 1.386235226800682785e-01
1.584185890340982505e-01 1.782213342781782950e-01
8.415883014846071708e-01 2.178256747603400656e-01
5.346621337258025131e-01 3.069390232376286165e-01
8.910862215023728217e-01 4.158337418413506903e-01
4.951083389633209597e-02 5.247527598620497225e-01
2.178158236348785304e-01 9.405931023656790568e-01
6.534715689990983067e-01 2.871377640891820127e-01
6.930462583665637777e-02 4.851424377139562094e-01
5.247496333361464371e-01 4.851585104008540594e-01
4.554430402362075192e-01 9.504908175713562279e-01
6.039655295535347745e-01 4.950657461010662258e-02
1.979812430336996137e-02 5.049432463910236146e-01
4.158402220226587453e-01 5.049446134714448142e-01
4.059395149838589401e-01 5.940448079276976212e-02
1.287096692864397873e-01 1.782134541107567860e-01
2.277245555391317622e-01 1.881171247279035397e-01
3.069294257926999947e-01 3.069397645663235474e-01
1.584206147324179748e-01 3.564385498377866668e-01
4.949988518127275416e-02 7.722821550420658765e-01
6.336711345869178169e-01 9.009908472950107772e-01
1.287113292169614065e-01 3.069266768386083588e-01
8.316793192785179034e-01 7.326808718119273145e-01
6.930685827061542348e-01 8.415857447400559854e-01
9.703020503770045657e-01 8.514951263517537283e-01
7.227713742842453160e-01 2.673337983092238801e-01
3.663333195191378344e-01 7.821692417763437266e-01
7.921010942581652170e-02 2.178128808123269422e-01
9.802035456962338023e-01 2.574349080532388756e-01
7.425695073484162023e-01 6.930781313174831926e-01
4.455380888069007672e-01 6.237707154292784217e-01
2.574245876518369558e-01 8.118800894632989262e-01
4.554436517261263306e-01 1.485142561704566599e-01
7.326755168965715104e-01 3.564362953303001902e-01
4.059369032535150579e-01 9.207885326789074787e-01
2.871305077543628292e-01 1.386058123101677475e-01
8.217874034857024501e-01 5.544517518202509709e-01
4.059335893506418325e-01 6.435687415367702391e-01
5.841650333030627973e-01 9.009894878796792517e-01
8.910813670646767770e-01 3.168298921476721541e-01
4.257358490905148174e-01 9.891467875289477324e-03
2.772268201085880124e-01 3.861318945500496480e-01
3.267309163124147986e-01 9.108928318987361550e-01
1.188098080949056279e-01 9.999927085902496904e-01
9.405848819748906520e-01 1.188128836698071622e-01
4.059314764002571185e-01 9.009862012462339642e-01
3.564277788572511318e-01 9.108867510232053766e-01
1.980249401542379384e-01 2.277145544964492840e-01
2.277253827345977755e-01 2.970352045362462667e-01
3.663288257801883274e-01 4.356414660885770673e-01
6.039591302827995722e-01 4.851504293212206553e-01
7.920756542194856697e-01 5.346514534645120387e-01
9.901018510297803221e-01 7.821733245850629457e-01
9.307007765644180752e-01 5.049418744739964104e-01
3.366307776508187244e-01 7.425748014446722500e-01
2.178169336802687484e-01 1.782233948995064210e-01
6.732769484242494551e-01 3.663267007604152359e-01
7.623774025664883380e-01 7.029773730277278920e-01
2.574323195389699448e-01 7.623687254091847665e-01
3.960430168921496574e-01 4.554493442729881103e-01
1.584246699387273083e-01 6.138680597803527483e-01
2.475215310537176028e-01 3.961250426041532102e-02
6.534571340485273439e-01 1.485150577275344552e-01
4.950472716613993351e-02 2.772292800816315017e-01
2.971254138635262554e-02 7.128614357088586262e-01
4.851555762043655573e-01 3.564257959592173619e-01
1.584104270120537949e-01 8.316885738336149414e-01
9.108920625595045006e-01 2.277310508773592035e-01
5.940590428755191388e-01 3.267254581936783753e-01
2.079238698111697536e-01 4.059334000333790771e-01
2.178243132317413955e-01 5.346627626174880188e-01
6.435600831785703857e-01 6.336727414440244122e-01
7.921356952368847903e-02 6.435615947558432914e-01
9.999924091761260847e-01 7.623789061588859273e-01
3.366296288636135281e-01 7.920329140759171938e-02
7.821782077553164347e-01 7.326705027444549989e-01
6.138689412613153040e-01 1.683189756671705783e-01
7.128790484161002805e-01 2.871353101737025293e-01
3.168279316607164331e-01 3.663278784914777986e-01
3.069265481660760075e-01 7.920760636475741023e-01
6.534685526473059669e-01 5.939924680687210662e-02
5.643636979679477195e-01 5.148490146705149151e-01
9.009844081467179855e-01 9.108894857658529354e-01
3.267406043392290793e-01 1.980205050729245408e-01
3.663339917599602868e-01 3.069313241005389714e-01
3.069384879656151810e-01 7.227783587914535790e-01
2.871279530637411703e-01 1.584131306424186314e-01
2.475241816665813555e-01 7.326667236250156146e-01
2.772367042011676386e-01 7.722701943206333741e-01
1.287211941685774408e-01 4.950204184826311610e-02
4.653449599917385826e-01 9.901306383633386166e-02
4.384120216481230488e-06 3.861340895939975315e-01
2.772327960152273230e-01 4.158510071964183208e-01
5.643500291626490917e-01 7.029789672870224715e-01
9.207944201395638073e-01 8.415893438302106677e-01
6.039576248664076941e-01 8.613893354175953254e-01
1.981067620940687654e-02 4.356438845923475411e-01
9.603937786793970144e-01 9.009953636733459836e-01
4.951036333691666985e-02 1.782148818959595482e-01
3.960371099026500641e-01 4.356369707382817258e-01
9.604032422613018039e-01 9.702969932753353621e-01
1.881213558275094955e-01 5.940600228970682739e-01
1.980271498641554551e-02 8.811841906085833287e-01
8.712911900407321886e-01 9.901532887407527017e-02
8.712903029430628665e-01 4.653505565067037053e-01
1.782129419715823282e-01 5.643637055888401921e-01
5.643568365375506435e-01 6.138609727054938903e-01
3.366347397276291953e-01 7.920825680276250003e-01
7.920797949475354427e-01 1.089105215015184619e-01
9.405927486837465379e-01 4.950466516977158338e-01
7.326751484869232778e-01 7.524813189041199557e-01
7.920879893959167917e-02 9.604031252298055321e-01
5.941080476427414853e-02 1.980152897678612023e-01
6.039572016795857756e-01 2.969518173689638524e-02
8.613786716151368150e-01 2.178158622553860169e-01
5.940677576502402246e-01 4.950413219951330102e-01
8.613795282203606796e-01 6.732659434065551007e-01
6.138651648645033765e-01 1.881194437083022197e-01
9.207832873295430653e-01 2.673281512567787788e-01
8.118767617558618754e-01 3.663271019648127735e-01
1.584214562845745466e-01 4.356349847201151926e-01
7.425758711326287953e-01 4.554383234195879537e-01
5.940579684053968190e-01 2.772253751207442440e-01
3.069356791286605990e-01 9.009970107181269894e-01
9.901079719467795748e-01 5.940594688524126338e-02
5.247533598851658043e-01 4.455485872283767579e-01
6.237584130742813704e-01 2.277209273389985689e-01
9.910658815663289656e-03 3.366407946369326942e-01
9.009823565403863865e-01 4.455410890913673039e-01
4.950520079461662726e-01 9.306868923936223448e-01
4.653451770115553110e-01 4.951027717520956745e-02
2.970387500777804113e-01 1.089085399203762183e-01
4.949672280106742761e-02 1.188190085701433946e-01
4.653515094326014512e-01 7.623717996570629207e-01
2.178270887693295743e-01 7.722785783288933503e-01
3.663342176413878493e-01 7.029613443186624178e-01
5.544618898606400448e-01 7.920563532188272526e-02
1.089077787250221502e-01 5.940574156805941142e-01
7.029710935765444146e-01 6.930618742530920695e-01
7.029715449939342164e-01 9.901071467792682546e-02
4.851549281847146178e-01 1.188056700655949482e-01
4.158504782186989157e-01 1.881147587330024296e-01
4.257381136012075573e-01 4.950484021776752064e-01
1.188059250812178863e-01 7.128804200633048760e-01
9.802053521921645363e-01 1.287079631511753863e-01
3.168253231811987702e-01 2.178171501298659107e-01
8.217738553462935469e-01 3.267394005349093522e-01
4.455362125087301006e-01 3.366298595998352683e-01
6.138637106314926983e-01 3.465376420714068595e-01
8.415766191840845512e-01 2.772252039374861754e-01
9.801890795211425367e-01 7.524843739036106705e-01
5.643582013914241191e-01 8.217820663910483381e-01
1.188134718745676860e-01 8.613868302123198761e-01
8.514856206807659422e-01 4.851531160895711237e-01
7.920057977830702312e-02 5.049507264841924803e-01
3.564281085063091825e-01 6.534726424070103068e-01
6.831604357938321215e-01 9.801969106529130338e-01
7.425686163155491570e-01 1.188099845582595016e-01
9.108899470437927803e-01 6.732641938109318325e-01
3.663332628632954835e-01 6.831646489495220020e-01
7.921382707835683545e-02 8.910925865835451765e-01
6.039521796648774643e-01 8.911832620131332483e-02
6.435698201960899922e-01 5.742602139027472852e-01
5.346511899207688767e-01 5.841654250616682420e-01
6.732707061916592961e-01 5.841643929120147183e-01
3.168269199735811448e-01 6.039580696033944873e-01
7.128712434988312419e-01 6.732632266972028434e-01
6.336584319363365303e-01 9.306923158929250040e-01
2.277151709965999915e-01 4.949562869204444243e-02
1.979678621977509073e-02 3.465303153304850614e-01
8.712872081499593024e-01 8.514841647426085736e-01
5.148597524896824096e-01 9.009862684741219985e-01
9.009998325685073528e-01 1.979978847848665874e-02
5.643626921068622959e-01 1.485180811904123488e-01
5.148486934080588329e-01 5.544454750678416977e-01
3.960406743448336431e-01 6.831759699254144058e-01
2.475305220898811609e-01 8.514798943814139154e-01
6.336647869546304657e-01 9.801890948365772349e-01
5.544600104709290767e-01 3.663384944320160486e-01
1.782159443450607172e-01 5.445554718482297218e-01
6.336586308236924481e-01 5.940559171606596411e-01
8.019783571053379356e-01 6.534662017279780910e-01
9.895053642797215637e-03 7.821695654244124052e-01
5.544545025258769133e-01 8.316791709770079422e-01
4.950466861470785851e-01 1.979372396283957808e-02
2.079264690357357503e-01 6.237657051161649147e-01
2.079150983635576766e-01 9.009983741737938034e-01
3.267340376615933684e-01 6.931510322844638972e-02
9.906564846925394047e-03 7.920632603494301427e-02
1.683209887321609199e-01 9.901226660869731633e-02
1.000008238407054106e+00 8.613780894547965472e-01
4.851524932445934746e-01 9.405860304059237009e-01
7.326742820559942748e-01 3.168349792388972519e-01
6.534651977100952580e-01 4.752453981705628272e-01
2.376188407757411358e-01 5.643484540751342315e-01
1.584226346582213174e-01 6.336578543539794772e-01
2.871198791318092525e-01 8.911028275716464941e-02
4.554428103149212315e-01 5.346608088462542208e-01
3.168223288457818754e-01 7.821685051688360701e-01
3.762323544791530416e-01 8.316807127638286001e-01
1.980152278620769812e-01 8.415842367908565880e-01
9.108853970686150436e-01 1.287114308859473311e-01
5.841515482439787466e-01 6.732692775599476986e-01
5.941465495862068708e-02 3.168292547331734710e-01
9.505002878137922551e-01 3.267319034925604826e-01
6.930667161975727630e-01 7.920763525879216393e-01
8.811886147661814883e-01 8.910951782628965256e-01
2.475195788410980147e-01 1.683143128621445439e-01
8.613868849703891772e-01 7.623733486330109832e-01
2.079194028493104029e-01 9.603947540387822723e-01
1.485219450778347827e-01 3.961120119220428587e-02
4.059351296335065862e-01 4.950702102769759250e-02
1.683171191623122620e-01 5.643592366542229399e-01
8.712846511352206891e-01 6.435647920284821577e-01
4.752433606304685143e-01 2.376168943336150752e-01
6.534732498693514025e-01 3.366272168249222485e-01
7.919939964695546508e-02 9.801931018844128873e-01
8.415748879828343076e-01 3.366340576492272141e-01
3.267324399698877668e-01 4.356357178557695997e-01
8.910966278330280377e-02 7.920851967621054257e-01
3.564359877662850451e-01 9.802043059754673715e-01
6.633727177431681943e-01 2.969684268585729564e-02
7.524717317141050854e-01 4.752445930089725934e-01
1.485224274971498615e-01 9.405975674982178791e-01
3.861323907980256376e-01 9.900531786921654143e-02
8.316880713177891016e-01 5.940579327797291809e-01
2.079250234198000147e-01 8.514912035323656259e-01
1.782102305620432703e-01 1.782231124371139730e-01
3.267266232033512741e-01 2.871257440919861015e-01
2.970331022900719042e-01 8.217832726299886259e-01
3.663412654238967225e-01 4.059456249447944143e-01
6.138585286390078055e-01 7.722713134931842305e-01
3.168218881518090058e-01 1.089096477032910765e-01
8.910837248638340258e-01 1.287033330658101105e-01
1.683134904484837602e-01 2.574302486940618362e-01
5.148494208511585901e-01 8.514852915816929491e-01
5.445526138203953259e-01 1.980167838838377270e-02
6.534581835988095833e-01 2.970487183294703154e-02
7.029654894163209766e-01 2.178159015734641990e-01
4.059388848533689309e-01 5.148533562178141398e-01
2.475210977282663039e-01 6.930706002889905903e-01
2.376217922440681807e-01 2.871273627674338358e-01
1.980201962236689539e-01 1.485116046009163637e-01
3.762316081191368622e-01 2.772334100868804052e-01
1.979480411270179846e-02 5.643608172150921254e-01
6.039570551735286008e-01 6.930618433130786293e-01
9.207921400500675979e-01 6.336716444258508885e-01
5.940560715924436685e-01 3.663346057231698372e-01
8.613872358306520205e-01 7.821684065814630271e-01
1.188164593414638287e-01 9.405844836024518374e-01
9.900577265806920213e-02 8.911346555990541651e-02
4.158318037754361041e-01 3.960674418268092523e-02
7.920798283525506411e-01 2.574233451741154699e-01
5.841536642768955234e-01 5.148547097451025012e-01
4.752498319004354044e-01 7.920891931462967772e-01
4.752410301812157734e-01 8.415910956000416387e-01
1.188161828548514459e-01 9.603958321071311977e-01
5.148549053973131562e-01 2.871291241480485867e-01
7.920167475679899816e-02 5.247478360427171307e-01
7.425839271224845550e-01 7.326634691686655376e-01
5.940595845098359806e-01 1.980227595993507006e-01
5.049473768744664470e-01 2.772276934725699249e-01
8.316821247367699455e-01 1.089194751994321253e-01
2.079177192195184321e-01 3.465384307396898733e-01
8.811970497584746820e-01 4.257449457021000305e-01
9.009957664744845385e-01 5.841561936856687343e-01
6.732688227499026290e-01 6.534602650988656780e-01
4.653529706285084999e-01 8.019847355265155020e-01
4.950577974241199830e-01 9.901471863598465539e-02
9.793795407884350789e-06 2.178205122831109175e-01
3.069388481154970427e-01 6.633719626253909984e-01
4.653476357827583398e-01 7.425762117454089983e-01
3.465300153286371976e-01 8.217783645332898956e-01
4.059466942734305528e-01 1.089101426513678222e-01
3.663410335127767481e-01 7.128728031320031855e-01
6.633629934554700069e-01 8.217891868557658519e-01
9.999951330962849605e-01 3.267392671598701170e-01
8.613846522284929197e-01 7.921332287651171311e-02
8.019877173650415969e-01 1.782079986135115257e-01
9.405874654123657086e-01 3.960341606898533096e-01
7.920708574203103591e-01 4.356409301247724519e-01
2.970615400942070231e-02 4.554440320717030866e-01
7.722720962062001870e-01 4.653477110841032771e-01
2.277277746369779365e-01 1.683137502783738082e-01
9.504992406569231500e-01 4.752472655828353099e-01
9.897386278640792068e-03 4.851481439253852446e-01
2.574204802196120578e-01 4.851385561391364232e-01
5.841592757095910304e-01 7.425704874924800025e-01
1.386229654965309976e-01 3.564340105266796677e-01
9.603931189965392301e-01 5.742535964007609017e-01
3.465326866609774736e-01 6.336695861180496880e-01
9.703067826886949687e-01 4.554455648727848693e-01
7.029705835900781352e-01 7.921695854232964351e-02
4.653494907433144423e-01 9.703050551527613310e-01
5.643559913662615779e-01 1.980246605987209807e-01
7.524808688468749285e-01 6.732644944358527894e-01
7.425695317836862319e-01 2.178224070433470438e-01
1.980239024021248073e-01 6.138663893662968940e-01
5.445525077011690307e-01 9.306936962492023957e-01
8.316903822218425502e-01 1.584254516083316577e-01
9.306986181738938768e-01 2.673243529623343107e-01
8.613883458598543541e-01 3.564349485320004174e-01
2.970345975882030531e-01 6.931047144322717568e-02
8.910799930683876990e-01 3.762350380666975580e-01
2.673288544476197792e-01 4.059443730637988801e-01
4.752480932500393052e-01 5.643654395047741357e-01
1.980580482854320604e-02 7.029665726425248229e-01
2.475193002944421350e-01 9.009897936327699863e-01
3.762378467298018725e-01 7.029730141897033713e-01
4.653370760160389641e-01 7.326683591448754918e-01
3.663428436174546721e-01 8.811929829230394917e-01
7.227702013714825124e-01 3.366322296523990842e-01
4.851528931799142241e-01 3.465298584813023552e-01
1.089037115027498559e-01 6.435637321358981255e-01
6.732671319099176044e-01 7.920779328111062778e-01
8.911270961516608302e-02 9.703055987451723041e-01
6.831750460914460810e-01 4.257492504599443839e-01
1.485088419563515560e-01 6.732623870648881681e-01
5.940204683094928162e-02 7.920796490013091162e-01
9.009974641136245799e-01 1.386043088944007573e-01
3.960840051027851583e-02 2.178257664307515495e-01
7.128712436713628975e-01 4.653423631526472648e-01
3.267302391280947349e-01 9.504900070368728082e-01
8.811830374636683283e-01 5.346514650073979080e-01
2.178261020979213869e-01 5.841528454842094265e-01
1.584076720233354441e-01 7.821780954863801760e-01
9.009934610490450968e-01 1.881134430926149903e-01
5.346530340632141831e-01 2.277269682712904642e-01
8.910927757225040047e-01 4.257342883457019833e-01
6.336631300844999259e-01 5.049588234238222562e-01
4.949723630982327122e-02 5.841677076003914948e-01
2.970225149549218790e-01 9.307030610130458959e-01
3.465307084454807285e-01 4.554395814895001449e-01
2.673194113343749234e-01 5.445569226678086405e-01
5.940519452371459952e-01 5.544531723054733074e-01
5.544616506252438848e-01 6.930728258449392332e-01
5.940373200425127370e-02 7.722817046089655024e-01
3.762335120871855287e-01 7.227625138650038972e-01
6.831645526415163205e-01 4.950452116484246323e-01
8.514848617908187256e-01 5.247591577913552907e-01
6.039594943758258561e-01 6.435627824101458616e-01
9.603996886522219167e-01 6.732649594716131336e-01
6.732620971285177003e-01 7.425762162497917540e-01
8.613878683729280228e-01 9.108983904369875040e-01
6.435585737944312656e-01 7.921574743541316688e-02
2.871238351867895222e-01 9.604000672331731714e-01
8.217722229227832909e-01 2.574243576364152464e-01
8.613835179555103805e-01 3.465414123509000799e-01
5.939654464258924127e-02 4.653477597367465246e-01
5.346469388757425500e-01 6.237604871694547581e-01
1.980675809705116294e-02 9.504897943754189171e-01
8.019899656195594861e-01 1.188129266826454117e-01
4.950579990778501693e-02 2.277244505732075319e-01
9.802003710249140855e-01 6.435611890341067509e-01
4.059386894147283820e-01 6.732699439821393517e-01
7.524762806981958319e-01 4.653460220379848633e-01
9.999979687551378005e-01 5.346445409401904270e-01
9.406014023264320789e-01 9.504972368510531400e-01
6.831684821135167729e-01 6.732688415349211697e-01
4.950972586764309374e-02 8.514816276742391832e-01
7.029761126411742111e-01 9.505016247235384963e-01
1.683091717309507240e-01 2.970346026847031293e-02
3.168310499338312103e-01 3.960420970894691362e-01
2.673252125300821791e-01 4.950534729084128394e-01
4.059469273822311486e-01 6.039663590346743272e-01
3.168398101328331884e-01 7.623708227016630090e-01
3.267262260152200559e-01 6.138615761472399068e-01
8.217884794796693759e-01 7.128732082492920119e-01
4.851513898590545937e-01 8.514873830847915492e-01
8.911396098507991248e-02 4.950415294372050024e-02
4.059338601337784680e-01 2.673353916824515730e-01
4.554374749331951411e-01 2.673266650363327335e-01
7.326791830532385363e-01 2.970238265152615464e-01
3.267366885498851903e-01 3.069374996293751101e-01
8.118897656126942142e-01 3.762461615068841136e-01
8.910916126867794995e-01 5.841619306536657286e-01
6.755878467168635691e-07 6.931421727219012896e-02
3.960310512374153880e-01 3.960490974196668179e-01
7.425735744055864673e-01 8.316812886330469112e-01
5.544555565867900215e-01 9.009937241945685793e-01
9.405937114877945815e-01 4.950998173642409683e-02
2.871221558615230651e-01 3.564365046452515062e-01
7.029627259889453805e-01 3.960452705151120134e-01
8.811803381294046611e-01 8.613852282292774332e-01
8.910409031583660378e-02 3.762347272310543889e-01
5.940604333417047744e-01 5.939965218986906215e-02
7.524813568943395925e-01 2.574202517612164121e-01
9.604049757336969861e-01 6.435603868902933788e-01
7.227660340588808463e-01 7.326708229182946619e-01
8.217916103654964166e-01 3.069243035891711102e-01
1.980116655103111578e-01 4.158435507905022255e-01
5.049443721505179061e-01 9.802014773869944797e-01
7.920782059625672833e-01 2.673272633241880469e-01
8.415898454970210940e-01 3.069391920372995797e-01
6.336651041220334735e-01 1.000009886182774643e+00
9.406012011984419274e-01 1.683198866313776743e-01
2.970275000327429193e-01 8.910901732475134951e-02
8.118857412669842066e-01 3.168338362771990213e-01
1.287214042171286044e-01 3.663360682535340418e-01
7.326812709073191598e-01 9.703039694644710611e-01
8.316824699626164108e-01 3.564282611189264482e-01
6.435551536127765981e-01 4.257451989185141450e-01
4.653399498116871924e-01 4.950506158942051260e-01
2.772308247404041137e-01 6.930740978823309861e-01
6.237572348825874968e-01 9.604009977498885187e-01
4.752475409710110177e-01 4.455487493682126487e-01
5.841521907707510897e-01 4.752389147036168993e-01
7.920798788944413693e-02 5.841570861194077535e-01
6.732622815339172062e-01 7.623787105310609880e-01
9.702976369730729189e-01 1.980178204548881382e-01
5.544575661240856990e-01 4.653375075947934203e-01
6.633650862433788653e-01 6.138627989171778765e-01
9.802021760779929815e-01 8.514906827978970805e-01
2.376231863045661086e-01 3.960771752890610009e-02
6.831770511086364683e-01 2.079300780460936748e-01
3.069331860439348802e-01 5.544536776824322555e-01
3.267272678774282846e-01 7.227819943087634424e-01
8.910860518650159934e-02 3.861396798049344103e-01
5.346520590618628610e-01 4.257458529218477450e-01
7.326738235769100216e-01 1.287092340184981254e-01
8.811934184958625238e-01 1.881206394519781278e-01
5.643523604549403050e-01 2.178148191699861291e-01
3.564407759920054097e-01 4.851581800612809747e-01
3.960135406627227073e-02 6.633587901229548445e-01
6.336688724365994174e-01 6.930631428029710994e-01
7.425668871259176740e-01 7.920721053538981593e-01
2.475330208741211568e-01 1.881261837811691040e-01
2.376169549640307077e-01 4.455383943628176135e-01
2.376210446711856938e-01 4.752557981697243528e-01
4.752479826344579994e-01 5.445544466103993120e-01
6.534676832514138001e-01 8.811905150889010052e-01
6.237617027040102125e-01 2.475262366232861000e-01
3.564269469254349176e-01 3.168303364853057302e-01
3.762337188052851666e-01 5.247451715706064057e-01
7.722688803789029555e-01 5.346565302161069289e-01
7.821828198231419726e-01 9.900999405371702089e-01
3.663369582613549835e-01 6.930918248858496111e-02
3.960712015761117671e-02 8.911233007406510476e-02
5.544512382209138002e-01 7.920699230634691279e-01
1.000000599076019903e+00 6.831767954861412973e-01
5.940502419800096634e-01 8.019802779983001839e-01
3.861336732425593721e-01 2.871284757335360038e-01
3.762314173588022781e-01 4.554512824572862217e-01
2.574276668210821462e-01 8.910890375013198472e-01
5.841617155265114159e-01 -8.814207391250234342e-07
1.287223698306339537e-01 8.910603394829424984e-02
3.960495958092714180e-02 2.079166096641806849e-01
6.633750778360200107e-01 5.742560675098926648e-01
3.960416598930004972e-01 3.366354272897570388e-01
9.901693242015821572e-02 5.742475232721810929e-01
3.069290754209136329e-01 5.346479799735605054e-01
7.029681710639543724e-01 6.633600072630915223e-01
7.227758164918763883e-01 8.019773270074463944e-01
3.069287030436819164e-01 9.603933511649130894e-01
5.643493797587108007e-01 9.999975857030882764e-01
7.227784802622596594e-01 5.445566089766068485e-01
4.950948953720198109e-02 6.336684071447340472e-01
5.247501869926693985e-01 9.902200027882749819e-03
6.534699720563637015e-01 2.277254830107126038e-01
8.118896228777764401e-01 3.465410904243949597e-01
3.960328400863559473e-02 4.653489893211898432e-01
1.980951168130323445e-02 6.138693842603418771e-01
1.782169793213586872e-01 7.821736826664393849e-01
2.969436713071488959e-02 5.940610926699860794e-01
3.960272929888710575e-02 8.019787662771463710e-01
4.356410672963655917e-01 -3.665236668860714753e-06
3.069352115505846190e-01 2.079199872685528472e-01
2.871250460401305604e-01 9.891419376535445437e-03
9.009844039923771142e-01 3.366342111784914604e-01
3.663452299339355345e-01 3.861403501594653509e-01
4.752450471514161334e-01 5.346443059680051624e-01
2.772308083857279448e-01 6.039562551614028330e-01
4.356450124245828670e-01 2.871261775299608909e-01
7.821773657941185620e-01 7.524731909073849589e-01
7.821772426630227981e-01 8.811964784163546227e-01
6.930481928008738746e-02 7.921163093429746394e-02


==> figures/kernel/maximin_1e-5/data/selected_1.csv <==
4.950399251114808719e-01 5.049583894357315694e-01
5.049456473101437970e-01 5.148468869388228564e-01
5.148442487507742804e-01 4.950458415298419901e-01
4.851493298352962946e-01 4.851560113436719224e-01
5.148572543180236494e-01 5.148525974082323042e-01
5.049409453042968954e-01 4.752549859037909497e-01
4.950522539177656389e-01 5.247621207048878134e-01
5.247496333361464371e-01 4.851585104008540594e-01
4.851385322495696539e-01 4.752384960820497661e-01
5.346567549048522050e-01 4.950426064632220124e-01
4.653399498116871924e-01 4.950506158942051260e-01
4.653454327445826211e-01 5.148465322343447337e-01
4.653400186717250309e-01 4.851423444257885742e-01
4.752450471514161334e-01 5.346443059680051624e-01
5.247451199040236158e-01 4.653482450632150935e-01
5.247535290228017013e-01 5.346510684878613695e-01
5.346569282535319489e-01 5.247496682694193781e-01
5.445521000687112423e-01 5.049486174078126055e-01
4.851574483018619710e-01 5.445454477983056041e-01
4.554487064366784521e-01 5.148444713807169837e-01
5.148573833041085734e-01 4.554518671163193533e-01
4.653463137951951989e-01 4.653423667182037260e-01
4.752479826344579994e-01 5.445544466103993120e-01
5.544528039734558655e-01 5.049587409392739534e-01
4.950544928631253061e-01 4.455389301636068500e-01
5.148486934080588329e-01 5.544454750678416977e-01
5.346554635943386868e-01 4.554536057769295043e-01
4.554428103149212315e-01 5.346608088462542208e-01
4.752475409710110177e-01 4.455487493682126487e-01
5.247533598851658043e-01 4.455485872283767579e-01
5.247610120315426840e-01 5.544490621489868154e-01
4.455355946556227020e-01 5.247433680563026170e-01
4.554500896964357448e-01 4.554521489267023826e-01
5.049428997665972307e-01 4.356516343612158448e-01
4.455411440440483206e-01 4.653514662112980260e-01
5.544577169862270338e-01 5.346587066135896071e-01
5.544575661240856990e-01 4.653375075947934203e-01
5.148415057755704183e-01 5.643469232392662738e-01
5.643636979679477195e-01 5.148490146705149151e-01
4.356340669301168034e-01 4.851564446111480411e-01
5.643466589242458475e-01 4.752409242745320728e-01
4.356490922623474371e-01 4.752450400843690748e-01
4.752445650682368683e-01 4.356382755651495020e-01
4.752480932500393052e-01 5.643654395047741357e-01
4.554512213605777515e-01 5.544454873552925322e-01
5.544502515133318266e-01 4.554531747031892452e-01
4.653371844722495321e-01 4.356510707312325481e-01
4.257381136012075573e-01 4.950484021776752064e-01
4.257480118052250906e-01 5.148494034026098731e-01
5.742563951470283090e-01 4.851408898709725359e-01
5.445464124473298195e-01 4.356400792034294533e-01
4.554427665907118117e-01 5.643662610175721461e-01
5.742665084036046030e-01 5.247621383381806393e-01
5.346520590618628610e-01 4.257458529218477450e-01
4.653469307481202799e-01 5.742581911164417185e-01
4.653406962418248916e-01 4.257395573436508762e-01
5.544494465433678076e-01 5.643505174353851128e-01
5.643470936023604612e-01 4.455373829421137022e-01
4.158402220226587453e-01 5.049446134714448142e-01
5.049532590924346032e-01 5.841594027251774124e-01
5.841661413008277792e-01 4.950423861558541638e-01
4.356368499598252120e-01 4.455394628375836108e-01
5.841536642768955234e-01 5.148547097451025012e-01
4.158372087220522095e-01 4.851470084289514206e-01
5.148497143593750991e-01 4.158338613883394430e-01
5.742567338401125543e-01 5.445452667217698384e-01
4.554457347330772010e-01 4.257468271714011099e-01
5.445463433375837825e-01 5.742668598410094472e-01
5.841521907707510897e-01 4.752389147036168993e-01
5.346511899207688767e-01 5.841654250616682420e-01
4.257456420062141200e-01 5.544472223197225436e-01
4.455346286383969345e-01 5.742583583042976114e-01
4.950410938300675578e-01 4.059441148450882997e-01
4.950544175253906443e-01 5.940665301192226133e-01
5.940677576502402246e-01 4.950413219951330102e-01
4.059388848533689309e-01 5.148533562178141398e-01
4.851526552697040251e-01 4.059366600671405201e-01
5.940652527525489557e-01 5.148588956441703113e-01
4.851404066812132210e-01 5.940675793794384374e-01
4.752442848964981703e-01 5.940498984448463471e-01
5.247456211939609538e-01 4.059436251931581308e-01
5.247596077299000461e-01 5.940537755762480554e-01
5.940583699137411688e-01 4.752520080127399793e-01
4.059422493728148673e-01 5.247547944744596071e-01
4.059321988363974176e-01 4.752473866223070331e-01
4.356379754131980975e-01 4.257508440034730168e-01
5.742615006701927705e-01 5.643628473445612137e-01
4.158481606613867454e-01 4.455519312166634771e-01
5.346461815000689288e-01 4.059361786894957747e-01
5.049430122036213664e-01 3.960475405032694574e-01
3.960427294711800772e-01 4.950470342175721794e-01
5.940539543520719779e-01 4.554371546597528186e-01
5.940672201842657207e-01 5.445470672987152705e-01
4.950578503353917359e-01 3.960349347568488110e-01
5.049455744555998438e-01 6.039684017523638815e-01
4.257467851460904895e-01 5.742482478754011854e-01
6.039591302827995722e-01 4.851504293212206553e-01
4.158463529941879844e-01 4.356499830949719931e-01
5.841680623846368103e-01 5.643492612804751341e-01
4.158351113830457413e-01 5.643611490717563850e-01
5.643630801286378951e-01 5.841666272345528155e-01
5.940519452371459952e-01 5.544531723054733074e-01
4.455347879239674458e-01 4.059481749662145478e-01
4.059358118893491851e-01 5.544548475059803971e-01
6.039510563917219743e-01 4.653550707415020637e-01
4.653560127683688541e-01 3.960419213409283046e-01
5.841609390689159742e-01 4.257518702898310248e-01
3.960430168921496574e-01 4.554493442729881103e-01
6.039694357648460743e-01 4.554436196144627247e-01
4.950587787645807647e-01 6.138519991941793208e-01
5.049410693752300894e-01 3.861454872005427585e-01
4.356495302206064846e-01 5.940589090448155085e-01
3.861335313158623661e-01 5.049548890506668775e-01
4.059386898968836976e-01 5.643660305848120506e-01
5.148494202491266103e-01 6.138557832661160063e-01
4.851387240141554757e-01 6.138633178467067797e-01
3.861361485734105536e-01 5.148586121197342713e-01
4.752538870954086114e-01 3.861464781556073755e-01
6.138635360252098216e-01 5.247457922326510538e-01
5.247441062377621313e-01 6.138666657058811094e-01
5.544624894830658679e-01 6.039628093034543621e-01
3.861420062442798007e-01 4.653493149424293707e-01
4.158358639375046573e-01 4.158383612619235281e-01
5.742517718610785638e-01 4.059497080034717986e-01
6.039567515032847611e-01 4.356344875974562103e-01
6.039666359143188723e-01 5.643495757131323787e-01
5.445499849343221621e-01 3.861320948629100580e-01
3.960371099026500641e-01 4.356369707382817258e-01
5.445581854713935632e-01 6.138687277415898480e-01
5.049585715125551877e-01 3.762422605428723532e-01
6.237610434976901264e-01 4.851411114167449856e-01
5.148474562748808214e-01 6.237713540381132349e-01
6.138530675201792075e-01 5.544479484597588659e-01
5.247501205939379965e-01 3.762416157049332521e-01
3.861461124611502149e-01 4.455367338441389990e-01
5.841590063152938272e-01 5.940553419591748652e-01
3.762337188052851666e-01 5.247451715706064057e-01
6.138670929259804065e-01 4.455380299597276883e-01
3.960392744902229700e-01 4.257374694836151829e-01
6.039639208759809419e-01 5.742636149693873815e-01
3.960355221320344121e-01 5.742655262580907971e-01
4.653512003262325614e-01 3.762423557776145011e-01
5.346469388757425500e-01 6.237604871694547581e-01
3.762342111099966080e-01 4.653517958209175687e-01
6.237682811141860295e-01 4.653562836053555807e-01
5.643568365375506435e-01 6.138609727054938903e-01
4.356342013014085635e-01 3.861408909831724467e-01
4.356529520264537658e-01 6.138706412422515468e-01
3.762314173588022781e-01 4.554512824572862217e-01
4.554436518377600884e-01 3.762306786909275780e-01
6.237693081019556329e-01 5.445593658709120266e-01
5.940627389564051564e-01 5.940692276918083659e-01
6.336631300844999259e-01 5.049588234238222562e-01
4.950451607504884888e-01 3.663314391858573660e-01
3.663306556702971561e-01 4.950570553427907639e-01
5.049494980909871034e-01 6.336722424306195922e-01
5.148479120192895886e-01 3.663410045947620430e-01
4.455412503347685460e-01 3.762439588695860038e-01
3.762328170902277114e-01 5.544642417465081019e-01
4.455380888069007672e-01 6.237707154292784217e-01
5.742511599756001672e-01 3.861437135777867624e-01
6.336571978234161184e-01 5.247466466955740261e-01
6.138579419885709099e-01 4.257403675872838411e-01
6.336620287309485677e-01 4.752393058859666342e-01
4.752516261676737463e-01 6.336732557225223106e-01
6.237530764294321184e-01 5.643510852721840276e-01
6.237702455653443279e-01 4.356464031616716914e-01
5.643630858951019791e-01 3.762312826112183539e-01
4.059469273822311486e-01 6.039663590346743272e-01
6.039668735396822585e-01 5.940530643186342497e-01
3.960394390078538218e-01 5.940606634523111218e-01
3.663355761773083863e-01 5.445483401741649798e-01
3.861405983483124360e-01 5.841492473980429700e-01
4.158400472541839976e-01 6.138528991521216005e-01
3.861365810321387704e-01 4.158504820044711670e-01
6.138654309593405412e-01 5.841652439794270402e-01
6.435701336775287995e-01 4.950401129905275255e-01
3.564407759920054097e-01 4.851581800612809747e-01
6.336555007416382335e-01 4.455357381591394383e-01
5.544600104709290767e-01 3.663384944320160486e-01
3.762321550139377524e-01 4.257485024503017690e-01
4.851582988422852849e-01 6.435715370271615221e-01
5.148610460627667251e-01 6.435708709533873861e-01
3.564267922906342867e-01 5.148415987651960846e-01
4.851555762043655573e-01 3.564257959592173619e-01
3.960310512374153880e-01 3.960490974196668179e-01
3.564447080149860669e-01 5.346512044841559286e-01
4.653412469561487019e-01 6.435546459185370605e-01
6.138596481050070386e-01 4.059450357599656556e-01
4.356526557164869806e-01 6.336607024428225765e-01
3.663404428080150876e-01 5.643629202927007427e-01
3.663288257801883274e-01 4.356414660885770673e-01
6.237570810301139579e-01 5.841527856319462808e-01
4.158358978266965544e-01 3.762463885464379376e-01
3.762440051982839928e-01 5.841661866196411479e-01
3.762279088523862169e-01 4.158470212383046927e-01
6.237717310433543716e-01 4.158391213214343018e-01
3.564306523889951284e-01 4.554520021230967219e-01
5.445640594283648328e-01 3.564321227916177337e-01
4.257345860221411482e-01 6.336635732892138551e-01
4.455542838592899124e-01 3.564434911286500918e-01
4.950438280106072564e-01 3.465434760774622758e-01
3.564379535893332229e-01 5.544493444951402727e-01
5.544498307300301798e-01 6.435639151318288675e-01
6.534677005840775488e-01 5.049569162806156752e-01
4.950512917554266146e-01 6.534692903960351851e-01
6.435711101187332472e-01 5.544508132404273315e-01
5.049535880086390982e-01 3.465298873586830641e-01
6.138527591423553753e-01 6.039623186323170856e-01
3.960484194255426416e-01 6.138701402322287448e-01
4.851528931799142241e-01 3.465298584813023552e-01
3.861397367356541599e-01 6.039689769002378750e-01
5.940564812956079521e-01 6.237557355813850846e-01
4.059337683503861927e-01 6.237555747423912944e-01
6.534651977100952580e-01 4.752453981705628272e-01
5.247472976320154414e-01 6.534721976637369867e-01
5.643605356531091743e-01 3.564445823948141912e-01
3.465351558732582826e-01 5.346623813070254805e-01
6.534737419687132176e-01 5.346470990162744963e-01
3.564268385968690778e-01 4.356378561525359738e-01
5.445479551190776091e-01 6.534560992921455425e-01
4.554490041908175746e-01 3.465373487141071851e-01
3.465307084454807285e-01 4.554395814895001449e-01
3.861452111052488534e-01 3.861400912208763914e-01
4.257491080984081022e-01 6.435554235031085701e-01
6.435551536127765981e-01 4.257451989185141450e-01
3.564403741167746498e-01 5.742607356801991969e-01
3.960491951329830895e-01 3.762301234872869049e-01
6.435698201960899922e-01 5.742602139027472852e-01
6.039626891841513023e-01 3.762298677301212924e-01
4.455513780350967012e-01 6.534740131148245590e-01
3.663405153185527174e-01 5.940530340867224979e-01
3.663412654238967225e-01 4.059456249447944143e-01
6.336586308236924481e-01 5.940559171606596411e-01
5.940560715924436685e-01 3.663346057231698372e-01
4.950589012224719254e-01 3.366322228321803611e-01
5.148596152533436721e-01 3.366417180622282013e-01
3.366320000707088700e-01 5.148605258044198774e-01
4.752458233040368074e-01 3.366296274282540302e-01
5.247586012984303272e-01 3.366289924009693846e-01
6.633740235212562952e-01 5.247522417214610657e-01
4.356438791026112090e-01 6.534593050878639842e-01
3.465421171794029198e-01 5.643631706267656645e-01
5.841587928626411630e-01 6.435624306296180430e-01
5.346577495978607208e-01 6.633582346188546808e-01
3.366351352489908577e-01 4.653508160382039405e-01
6.138565263358262136e-01 6.237635094566782445e-01
3.960467849351315128e-01 6.336559327696047461e-01
6.336685927308952637e-01 6.039638288675895916e-01
3.366249604155294728e-01 5.445634324893100509e-01
5.742548706236270117e-01 6.534616380079549813e-01
6.435686457918959880e-01 4.059349948449155754e-01
4.059402319296648298e-01 3.564279142754169238e-01
4.059335893506418325e-01 6.435687415367702391e-01
5.544588992579220221e-01 3.366429849436850530e-01
3.366403924917480417e-01 5.544607521909682424e-01
6.633646417917389293e-01 5.544624095405366049e-01
5.544521197469800544e-01 6.633693064712518073e-01
4.455362125087301006e-01 3.366298595998352683e-01
3.366294964764934838e-01 4.455354682501403429e-01
5.049425804758801428e-01 3.267410341518376948e-01
6.732680412442337836e-01 5.148463692015357029e-01
6.732719926538751620e-01 4.851580823313459412e-01
5.148576369437324329e-01 6.732710186774037986e-01
5.841488918438003664e-01 3.465433227662803040e-01


==> figures/kernel/maximin_1e-5/data/selected_2.csv <==
4.950399251114808719e-01 5.049583894357315694e-01
5.148442487507742804e-01 4.950458415298419901e-01
4.851493298352962946e-01 4.851560113436719224e-01
5.049456473101437970e-01 5.148468869388228564e-01
4.950522539177656389e-01 5.247621207048878134e-01
5.049409453042968954e-01 4.752549859037909497e-01
5.148573833041085734e-01 4.554518671163193533e-01
4.653454327445826211e-01 5.148465322343447337e-01
5.346567549048522050e-01 4.950426064632220124e-01
5.148572543180236494e-01 5.148525974082323042e-01
5.247535290228017013e-01 5.346510684878613695e-01
4.653463137951951989e-01 4.653423667182037260e-01
5.247496333361464371e-01 4.851585104008540594e-01
4.653400186717250309e-01 4.851423444257885742e-01
4.752450471514161334e-01 5.346443059680051624e-01
4.950544928631253061e-01 4.455389301636068500e-01
5.346569282535319489e-01 5.247496682694193781e-01
5.247451199040236158e-01 4.653482450632150935e-01
5.445521000687112423e-01 5.049486174078126055e-01
5.148486934080588329e-01 5.544454750678416977e-01
5.544575661240856990e-01 4.653375075947934203e-01
4.752475409710110177e-01 4.455487493682126487e-01
4.851574483018619710e-01 5.445454477983056041e-01
4.356340669301168034e-01 4.851564446111480411e-01
4.653399498116871924e-01 4.950506158942051260e-01
5.742563951470283090e-01 4.851408898709725359e-01
5.346554635943386868e-01 4.554536057769295043e-01
3.861335313158623661e-01 5.049548890506668775e-01
5.643630858951019791e-01 3.762312826112183539e-01
4.851385322495696539e-01 4.752384960820497661e-01
4.752479826344579994e-01 5.445544466103993120e-01
4.554487064366784521e-01 5.148444713807169837e-01
5.544528039734558655e-01 5.049587409392739534e-01
6.534737419687132176e-01 5.346470990162744963e-01
5.643466589242458475e-01 4.752409242745320728e-01
3.960310512374153880e-01 3.960490974196668179e-01
3.960484194255426416e-01 6.138701402322287448e-01
4.257480118052250906e-01 5.148494034026098731e-01
4.455411440440483206e-01 4.653514662112980260e-01
5.049428997665972307e-01 4.356516343612158448e-01
5.247610120315426840e-01 5.544490621489868154e-01
6.237702455653443279e-01 4.356464031616716914e-01
5.841536642768955234e-01 5.148547097451025012e-01
4.752445650682368683e-01 4.356382755651495020e-01
4.851528931799142241e-01 3.465298584813023552e-01
4.554428103149212315e-01 5.346608088462542208e-01
5.643500291626490917e-01 7.029789672870224715e-01
5.544577169862270338e-01 5.346587066135896071e-01
5.643636979679477195e-01 5.148490146705149151e-01
4.554512213605777515e-01 5.544454873552925322e-01
5.445464124473298195e-01 4.356400792034294533e-01
4.257381136012075573e-01 4.950484021776752064e-01
2.970205519939935757e-01 4.752416183301647612e-01
4.356490922623474371e-01 4.752450400843690748e-01
5.148415057755704183e-01 5.643469232392662738e-01
4.752516261676737463e-01 6.336732557225223106e-01
6.039666359143188723e-01 5.643495757131323787e-01
5.544494465433678076e-01 5.643505174353851128e-01
6.930720480389460647e-01 3.267407395826540939e-01
5.346461815000689288e-01 4.059361786894957747e-01
4.059358118893491851e-01 5.544548475059803971e-01
5.544502515133318266e-01 4.554531747031892452e-01
3.861461124611502149e-01 4.455367338441389990e-01
4.059338601337784680e-01 2.673353916824515730e-01
5.841590063152938272e-01 5.940553419591748652e-01
6.237610434976901264e-01 4.851411114167449856e-01
4.356342013014085635e-01 3.861408909831724467e-01
4.653371844722495321e-01 4.356510707312325481e-01
5.445463433375837825e-01 5.742668598410094472e-01
2.673341978033528243e-01 6.633589055700029880e-01
5.742567338401125543e-01 5.445452667217698384e-01
7.524799290529660123e-01 6.039663668361969773e-01
5.742517718610785638e-01 4.059497080034717986e-01
4.950544175253906443e-01 5.940665301192226133e-01
5.049585715125551877e-01 3.762422605428723532e-01
5.643630801286378951e-01 5.841666272345528155e-01
4.257467851460904895e-01 5.742482478754011854e-01
4.752480932500393052e-01 5.643654395047741357e-01
4.158463529941879844e-01 4.356499830949719931e-01
5.742498809569338558e-01 2.970352332535671769e-01
3.564447080149860669e-01 5.346512044841559286e-01
5.742665084036046030e-01 5.247621383381806393e-01
5.841661413008277792e-01 4.950423861558541638e-01
2.871221558615230651e-01 3.564365046452515062e-01
4.455468362912333724e-01 7.128762233224225087e-01
7.029706572741700743e-01 4.455374351905632690e-01
6.138635360252098216e-01 5.247457922326510538e-01
5.544498307300301798e-01 6.435639151318288675e-01
4.455355946556227020e-01 5.247433680563026170e-01
5.247533598851658043e-01 4.455485872283767579e-01
5.346520590618628610e-01 4.257458529218477450e-01
4.455347879239674458e-01 4.059481749662145478e-01
4.752442848964981703e-01 5.940498984448463471e-01
5.841521907707510897e-01 4.752389147036168993e-01
5.841609390689159742e-01 4.257518702898310248e-01
6.435600831785703857e-01 6.336727414440244122e-01
3.762342111099966080e-01 4.653517958209175687e-01
4.059422493728148673e-01 5.247547944744596071e-01
4.356495302206064846e-01 5.940589090448155085e-01
5.940672201842657207e-01 5.445470672987152705e-01
5.544472987444014622e-01 1.188083886344180468e-01
4.653512003262325614e-01 3.762423557776145011e-01
5.247501205939379965e-01 3.762416157049332521e-01
5.841650333030627973e-01 9.009894878796792517e-01
5.049532590924346032e-01 5.841594027251774124e-01
5.346511899207688767e-01 5.841654250616682420e-01
5.445581854713935632e-01 6.138687277415898480e-01
6.039626891841513023e-01 3.762298677301212924e-01
3.366357754392856894e-01 5.742641225407488781e-01
6.039510563917219743e-01 4.653550707415020637e-01
5.742615006701927705e-01 5.643628473445612137e-01
1.089045121759145973e-01 4.851451004001382517e-01
3.960416598930004972e-01 3.366354272897570388e-01
8.811822652633506392e-01 4.455410785325525369e-01
4.653406962418248916e-01 4.257395573436508762e-01
6.534651977100952580e-01 4.752453981705628272e-01
3.465263693295942415e-01 4.158395152810813733e-01
4.356379754131980975e-01 4.257508440034730168e-01
5.049571582056687769e-01 3.168262778252577405e-01
4.158402220226587453e-01 5.049446134714448142e-01
5.445499849343221621e-01 3.861320948629100580e-01
6.435698201960899922e-01 5.742602139027472852e-01
4.257491080984081022e-01 6.435554235031085701e-01
3.663306556702971561e-01 4.950570553427907639e-01
4.455346286383969345e-01 5.742583583042976114e-01
5.940652527525489557e-01 5.148588956441703113e-01
6.435686457918959880e-01 4.059349948449155754e-01
3.960430168921496574e-01 4.554493442729881103e-01
5.148610460627667251e-01 6.435708709533873861e-01
5.643470936023604612e-01 4.455373829421137022e-01
3.762328170902277114e-01 5.544642417465081019e-01
4.356368499598252120e-01 4.455394628375836108e-01
4.950410938300675578e-01 4.059441148450882997e-01
4.950578503353917359e-01 3.960349347568488110e-01
4.653560127683688541e-01 3.960419213409283046e-01
5.544624894830658679e-01 6.039628093034543621e-01
5.247456211939609538e-01 4.059436251931581308e-01
4.158358639375046573e-01 4.158383612619235281e-01
3.366347397276291953e-01 7.920825680276250003e-01
2.475195788410980147e-01 1.683143128621445439e-01
6.039591302827995722e-01 4.851504293212206553e-01
6.039567515032847611e-01 4.356344875974562103e-01
4.257456420062141200e-01 5.544472223197225436e-01
6.831749541658193037e-01 7.425698773000041220e-01
7.029609478593475957e-01 5.247428940232732320e-01
4.455362125087301006e-01 3.366298595998352683e-01
5.544588992579220221e-01 3.366429849436850530e-01
2.673194113343749234e-01 5.445569226678086405e-01
5.940564812956079521e-01 6.237557355813850846e-01
6.336631300844999259e-01 5.049588234238222562e-01
7.722705220821463046e-01 1.980270114924264080e-01
3.861405983483124360e-01 5.841492473980429700e-01
3.366351352489908577e-01 4.653508160382039405e-01
4.158481606613867454e-01 4.455519312166634771e-01
3.960427294711800772e-01 4.950470342175721794e-01
4.158372087220522095e-01 4.851470084289514206e-01
4.059321988363974176e-01 4.752473866223070331e-01
4.851404066812132210e-01 5.940675793794384374e-01
3.564281085063091825e-01 6.534726424070103068e-01
4.455380888069007672e-01 6.237707154292784217e-01
4.851526552697040251e-01 4.059366600671405201e-01
4.752538870954086114e-01 3.861464781556073755e-01
5.049424891283242900e-01 2.475306067336463245e-01
5.049563455852236205e-01 7.029718318176082503e-01
3.762337188052851666e-01 5.247451715706064057e-01
5.841680623846368103e-01 5.643492612804751341e-01
6.237693081019556329e-01 5.445593658709120266e-01
3.861365810321387704e-01 4.158504820044711670e-01
6.237611375993300511e-01 3.366425286490230540e-01
6.237682811141860295e-01 4.653562836053555807e-01
9.405847921514790544e-01 7.326722484720522566e-01
4.158358978266965544e-01 3.762463885464379376e-01
5.049430122036213664e-01 3.960475405032694574e-01
5.148497143593750991e-01 4.158338613883394430e-01
4.554457347330772010e-01 4.257468271714011099e-01
4.554427665907118117e-01 5.643662610175721461e-01
6.138654309593405412e-01 5.841652439794270402e-01
5.941471000918896461e-02 8.217781041812065590e-01
3.465352598562781994e-01 3.564297717271011634e-01
6.138596481050070386e-01 4.059450357599656556e-01
7.524845938686790525e-01 4.059420720224483636e-01
2.277257721820394598e-01 4.158493938937984913e-01
5.247441062377621313e-01 6.138666657058811094e-01
3.366320000707088700e-01 5.148605258044198774e-01
5.247596077299000461e-01 5.940537755762480554e-01
4.950451607504884888e-01 3.663314391858573660e-01
6.930606272734826101e-01 5.940649556373388540e-01
6.633712705798618936e-01 4.257487199214076146e-01
6.138539749103694154e-01 6.831660124280791724e-01
5.742511599756001672e-01 3.861437135777867624e-01
5.445640594283648328e-01 3.564321227916177337e-01
4.158351113830457413e-01 5.643611490717563850e-01
4.851425531561376903e-01 8.118909271227860991e-01
6.831645526415163205e-01 4.950452116484246323e-01
4.950512917554266146e-01 6.534692903960351851e-01
6.039694357648460743e-01 4.554436196144627247e-01
3.861412489052302166e-01 9.903317774831799439e-03
6.237617027040102125e-01 2.475262366232861000e-01
3.663288257801883274e-01 4.356414660885770673e-01
4.455542838592899124e-01 3.564434911286500918e-01
4.653479921087693150e-01 2.871272318444912930e-01
3.960406743448336431e-01 6.831759699254144058e-01
7.821855042851649786e-01 5.247562111005459329e-01
3.960371099026500641e-01 4.356369707382817258e-01
3.861420062442798007e-01 4.653493149424293707e-01
3.267262260152200559e-01 6.138615761472399068e-01
4.158400472541839976e-01 6.138528991521216005e-01
3.168304071549004619e-01 2.772183735714343622e-01
5.049410693752300894e-01 3.861454872005427585e-01
5.247586012984303272e-01 3.366289924009693846e-01
1.000008075743256120e+00 1.980128920015797878e-01
-2.685492149176333792e-06 2.772181760149290408e-01
5.940677576502402246e-01 4.950413219951330102e-01
6.633587502355624554e-01 3.762335490318275966e-01
3.168224082629649829e-01 4.158411511827586615e-01
3.960355221320344121e-01 5.742655262580907971e-01
3.861361485734105536e-01 5.148586121197342713e-01
1.881213558275094955e-01 5.940600228970682739e-01
5.841488918438003664e-01 3.465433227662803040e-01
5.940519452371459952e-01 5.544531723054733074e-01
3.663452299339355345e-01 3.861403501594653509e-01
3.564407759920054097e-01 4.851581800612809747e-01
6.336555007416382335e-01 4.455357381591394383e-01
7.821828198231419726e-01 9.900999405371702089e-01
6.336571978234161184e-01 5.247466466955740261e-01
6.138527591423553753e-01 6.039623186323170856e-01
4.554495998749662489e-01 6.831708285795907720e-01
3.069290754209136329e-01 5.346479799735605054e-01
5.742548706236270117e-01 6.534616380079549813e-01
7.029681710639543724e-01 6.633600072630915223e-01
3.663405153185527174e-01 5.940530340867224979e-01
3.366336681997079139e-01 9.900895471814775695e-01
5.643633756832528992e-01 7.623668754357488808e-01
6.732573974958224738e-01 5.643641296970952626e-01
5.148474562748808214e-01 6.237713540381132349e-01
4.455412503347685460e-01 3.762439588695860038e-01
6.138530675201792075e-01 5.544479484597588659e-01
5.346577495978607208e-01 6.633582346188546808e-01
5.940583699137411688e-01 4.752520080127399793e-01
4.455543729590452084e-01 1.881249204235572459e-01
4.356529520264537658e-01 6.138706412422515468e-01
6.534677005840775488e-01 5.049569162806156752e-01
5.643568365375506435e-01 6.138609727054938903e-01
5.148479120192895886e-01 3.663410045947620430e-01
4.653541641318413302e-01 3.267376003849424837e-01
3.564306523889951284e-01 4.554520021230967219e-01
2.475281662891969936e-01 4.851567554796223924e-01
6.039639208759809419e-01 5.742636149693873815e-01
4.851387240141554757e-01 6.138633178467067797e-01
4.653412469561487019e-01 6.435546459185370605e-01
6.930608486068631224e-01 -2.310154582895234331e-07
7.722855231128012976e-01 3.168280960583966244e-01
5.445511073315236761e-01 2.574357277767446162e-01
6.138579419885709099e-01 4.257403675872838411e-01
3.465437024969553748e-01 7.128669421991918886e-01
3.960491951329830895e-01 3.762301234872869049e-01
7.524717317141050854e-01 4.752445930089725934e-01
8.415815964922316317e-01 6.336688234062118896e-01
4.257384518531759920e-01 3.168336320417675100e-01
1.881096829625157618e-01 3.267356142593879076e-01
6.831587239041713167e-01 4.653409615854051662e-01
6.138670929259804065e-01 4.455380299597276883e-01
3.960392744902229700e-01 4.257374694836151829e-01
3.960394390078538218e-01 5.940606634523111218e-01
6.336719995188808685e-01 3.663373059318776881e-01


==> figures/kernel/maximin_1e-5/data/selected_3.csv <==
4.950399251114808719e-01 5.049583894357315694e-01
5.247496333361464371e-01 4.851585104008540594e-01
4.752450471514161334e-01 5.346443059680051624e-01
5.643466589242458475e-01 4.752409242745320728e-01
5.148442487507742804e-01 4.950458415298419901e-01
5.049409453042968954e-01 4.752549859037909497e-01
4.950522539177656389e-01 5.247621207048878134e-01
4.653454327445826211e-01 5.148465322343447337e-01
4.554487064366784521e-01 5.148444713807169837e-01
4.950544928631253061e-01 4.455389301636068500e-01
4.851493298352962946e-01 4.851560113436719224e-01
4.653399498116871924e-01 4.950506158942051260e-01
5.346567549048522050e-01 4.950426064632220124e-01
4.851574483018619710e-01 5.445454477983056041e-01
5.049456473101437970e-01 5.148468869388228564e-01
4.851385322495696539e-01 4.752384960820497661e-01
5.148573833041085734e-01 4.554518671163193533e-01
5.346554635943386868e-01 4.554536057769295043e-01
4.752480932500393052e-01 5.643654395047741357e-01
5.148572543180236494e-01 5.148525974082323042e-01
5.643470936023604612e-01 4.455373829421137022e-01
4.455411440440483206e-01 4.653514662112980260e-01
4.455355946556227020e-01 5.247433680563026170e-01
5.148486934080588329e-01 5.544454750678416977e-01
5.346569282535319489e-01 5.247496682694193781e-01
5.544528039734558655e-01 5.049587409392739534e-01
5.247535290228017013e-01 5.346510684878613695e-01
5.742563951470283090e-01 4.851408898709725359e-01
5.049428997665972307e-01 4.356516343612158448e-01
4.554428103149212315e-01 5.346608088462542208e-01
4.752479826344579994e-01 5.445544466103993120e-01
5.148415057755704183e-01 5.643469232392662738e-01
5.247451199040236158e-01 4.653482450632150935e-01
4.356340669301168034e-01 4.851564446111480411e-01
4.158372087220522095e-01 4.851470084289514206e-01
5.544575661240856990e-01 4.653375075947934203e-01
5.544502515133318266e-01 4.554531747031892452e-01
5.247533598851658043e-01 4.455485872283767579e-01
4.653469307481202799e-01 5.742581911164417185e-01
4.653400186717250309e-01 4.851423444257885742e-01
4.356490922623474371e-01 4.752450400843690748e-01
4.257381136012075573e-01 4.950484021776752064e-01
5.148497143593750991e-01 4.158338613883394430e-01
5.643636979679477195e-01 5.148490146705149151e-01
5.544577169862270338e-01 5.346587066135896071e-01
5.247610120315426840e-01 5.544490621489868154e-01
5.841521907707510897e-01 4.752389147036168993e-01
5.940583699137411688e-01 4.752520080127399793e-01
4.158402220226587453e-01 5.049446134714448142e-01
4.752475409710110177e-01 4.455487493682126487e-01
4.356368499598252120e-01 4.455394628375836108e-01
5.247596077299000461e-01 5.940537755762480554e-01
5.445464124473298195e-01 4.356400792034294533e-01
5.445521000687112423e-01 5.049486174078126055e-01
5.247456211939609538e-01 4.059436251931581308e-01
4.158463529941879844e-01 4.356499830949719931e-01
4.455346286383969345e-01 5.742583583042976114e-01
5.742567338401125543e-01 5.445452667217698384e-01
5.742665084036046030e-01 5.247621383381806393e-01
5.346511899207688767e-01 5.841654250616682420e-01
3.960427294711800772e-01 4.950470342175721794e-01
5.346520590618628610e-01 4.257458529218477450e-01
5.742517718610785638e-01 4.059497080034717986e-01
4.752445650682368683e-01 4.356382755651495020e-01
4.554500896964357448e-01 4.554521489267023826e-01
5.742511599756001672e-01 3.861437135777867624e-01
5.940672201842657207e-01 5.445470672987152705e-01
5.544624894830658679e-01 6.039628093034543621e-01
4.950410938300675578e-01 4.059441148450882997e-01
5.940539543520719779e-01 4.554371546597528186e-01
5.841661413008277792e-01 4.950423861558541638e-01
4.257480118052250906e-01 5.148494034026098731e-01
4.257456420062141200e-01 5.544472223197225436e-01
3.861335313158623661e-01 5.049548890506668775e-01
4.059422493728148673e-01 5.247547944744596071e-01
4.356379754131980975e-01 4.257508440034730168e-01
4.653406962418248916e-01 4.257395573436508762e-01
4.059321988363974176e-01 4.752473866223070331e-01
4.059388848533689309e-01 5.148533562178141398e-01
5.346461815000689288e-01 4.059361786894957747e-01
5.841609390689159742e-01 4.257518702898310248e-01
4.653463137951951989e-01 4.653423667182037260e-01
4.752442848964981703e-01 5.940498984448463471e-01
4.554512213605777515e-01 5.544454873552925322e-01
4.554427665907118117e-01 5.643662610175721461e-01
5.643568365375506435e-01 6.138609727054938903e-01
4.158358639375046573e-01 4.158383612619235281e-01
4.950578503353917359e-01 3.960349347568488110e-01
5.445499849343221621e-01 3.861320948629100580e-01
5.841680623846368103e-01 5.643492612804751341e-01
5.544494465433678076e-01 5.643505174353851128e-01
5.445463433375837825e-01 5.742668598410094472e-01
4.653371844722495321e-01 4.356510707312325481e-01
6.138530675201792075e-01 5.544479484597588659e-01
5.940677576502402246e-01 4.950413219951330102e-01
6.039591302827995722e-01 4.851504293212206553e-01
6.039694357648460743e-01 4.554436196144627247e-01
6.039510563917219743e-01 4.653550707415020637e-01
6.138579419885709099e-01 4.257403675872838411e-01
4.158481606613867454e-01 4.455519312166634771e-01
4.257467851460904895e-01 5.742482478754011854e-01
5.049455744555998438e-01 6.039684017523638815e-01
5.247441062377621313e-01 6.138666657058811094e-01
5.049532590924346032e-01 5.841594027251774124e-01
5.643630801286378951e-01 5.841666272345528155e-01
5.643630858951019791e-01 3.762312826112183539e-01
4.158351113830457413e-01 5.643611490717563850e-01
4.554457347330772010e-01 4.257468271714011099e-01
4.455347879239674458e-01 4.059481749662145478e-01
5.247501205939379965e-01 3.762416157049332521e-01
5.049430122036213664e-01 3.960475405032694574e-01
5.049410693752300894e-01 3.861454872005427585e-01
5.148479120192895886e-01 3.663410045947620430e-01
5.346469388757425500e-01 6.237604871694547581e-01
4.851404066812132210e-01 5.940675793794384374e-01
4.950544175253906443e-01 5.940665301192226133e-01
5.742615006701927705e-01 5.643628473445612137e-01
4.356342013014085635e-01 3.861408909831724467e-01
5.445581854713935632e-01 6.138687277415898480e-01
3.861361485734105536e-01 5.148586121197342713e-01
6.732596727982563811e-01 4.158368591168458694e-01
6.138670929259804065e-01 4.455380299597276883e-01
6.138596481050070386e-01 4.059450357599656556e-01
6.237717310433543716e-01 4.158391213214343018e-01
5.940652527525489557e-01 5.148588956441703113e-01
5.841536642768955234e-01 5.148547097451025012e-01
6.039666359143188723e-01 5.643495757131323787e-01
5.940519452371459952e-01 5.544531723054733074e-01
6.237530764294321184e-01 5.643510852721840276e-01
5.841587928626411630e-01 6.435624306296180430e-01
6.336719995188808685e-01 3.663373059318776881e-01
4.653560127683688541e-01 3.960419213409283046e-01
3.960430168921496574e-01 4.554493442729881103e-01
3.564267922906342867e-01 5.148415987651960846e-01
3.762328170902277114e-01 5.544642417465081019e-01
4.059358118893491851e-01 5.544548475059803971e-01
3.663404428080150876e-01 5.643629202927007427e-01
4.356495302206064846e-01 5.940589090448155085e-01
4.356529520264537658e-01 6.138706412422515468e-01
4.059386898968836976e-01 5.643660305848120506e-01
6.237682811141860295e-01 4.653562836053555807e-01
6.336620287309485677e-01 4.752393058859666342e-01
5.148494202491266103e-01 6.138557832661160063e-01
5.148474562748808214e-01 6.237713540381132349e-01
5.049494980909871034e-01 6.336722424306195922e-01
4.356526557164869806e-01 6.336607024428225765e-01
3.564407759920054097e-01 4.851581800612809747e-01
3.960310512374153880e-01 3.960490974196668179e-01
3.960392744902229700e-01 4.257374694836151829e-01
3.861461124611502149e-01 4.455367338441389990e-01
5.841590063152938272e-01 5.940553419591748652e-01
5.940627389564051564e-01 5.940692276918083659e-01
4.851526552697040251e-01 4.059366600671405201e-01
4.653512003262325614e-01 3.762423557776145011e-01
3.861452111052488534e-01 3.861400912208763914e-01
6.237702455653443279e-01 4.356464031616716914e-01
6.039567515032847611e-01 4.356344875974562103e-01
4.158400472541839976e-01 6.138528991521216005e-01
3.564403741167746498e-01 5.742607356801991969e-01
4.851387240141554757e-01 6.138633178467067797e-01
4.950587787645807647e-01 6.138519991941793208e-01
4.455380888069007672e-01 6.237707154292784217e-01
3.960371099026500641e-01 4.356369707382817258e-01
3.762342111099966080e-01 4.653517958209175687e-01
3.861420062442798007e-01 4.653493149424293707e-01
5.940595758325019071e-01 6.534751863612729972e-01
5.049585715125551877e-01 3.762422605428723532e-01
4.950451607504884888e-01 3.663314391858573660e-01
6.237610434976901264e-01 4.851411114167449856e-01
4.257491080984081022e-01 6.435554235031085701e-01
5.445640594283648328e-01 3.564321227916177337e-01
6.138635360252098216e-01 5.247457922326510538e-01
5.643605356531091743e-01 3.564445823948141912e-01
5.940560715924436685e-01 3.663346057231698372e-01
3.762337188052851666e-01 5.247451715706064057e-01
3.366320000707088700e-01 5.148605258044198774e-01
6.435551536127765981e-01 4.257451989185141450e-01
6.435646863621984348e-01 3.861286415022947005e-01
6.633587683042505567e-01 3.861439165248686245e-01
3.861365810321387704e-01 4.158504820044711670e-01
6.039668735396822585e-01 5.940530643186342497e-01
5.940564812956079521e-01 6.237557355813850846e-01
5.544498307300301798e-01 6.435639151318288675e-01
6.336571978234161184e-01 5.247466466955740261e-01
3.663355761773083863e-01 5.445483401741649798e-01
6.435698201960899922e-01 5.742602139027472852e-01
3.168271873554388551e-01 4.851516593791481702e-01
3.762279088523862169e-01 4.158470212383046927e-01
6.039626891841513023e-01 3.762298677301212924e-01
6.138565263358262136e-01 6.237635094566782445e-01
4.059337683503861927e-01 6.237555747423912944e-01
5.247586012984303272e-01 3.366289924009693846e-01
4.752538870954086114e-01 3.861464781556073755e-01
3.663306556702971561e-01 4.950570553427907639e-01
6.435589056828023846e-01 3.564410298213448458e-01
6.534732498693514025e-01 3.366272168249222485e-01
3.564280606886350844e-01 3.762433444663967896e-01
3.762314173588022781e-01 4.554512824572862217e-01
3.663288257801883274e-01 4.356414660885770673e-01
3.564306523889951284e-01 4.554520021230967219e-01
3.960355221320344121e-01 5.742655262580907971e-01
4.752516261676737463e-01 6.336732557225223106e-01
4.851582988422852849e-01 6.435715370271615221e-01
5.247472976320154414e-01 6.534721976637369867e-01
4.653412469561487019e-01 6.435546459185370605e-01
4.851555762043655573e-01 3.564257959592173619e-01
5.049535880086390982e-01 3.465298873586830641e-01
6.237693081019556329e-01 5.445593658709120266e-01
6.435701336775287995e-01 4.950401129905275255e-01
6.336631300844999259e-01 5.049588234238222562e-01
7.227784802622596594e-01 5.445566089766068485e-01
4.059335893506418325e-01 6.435687415367702391e-01
4.455513780350967012e-01 6.534740131148245590e-01
6.138654309593405412e-01 5.841652439794270402e-01
6.237570810301139579e-01 5.841527856319462808e-01
4.455542838592899124e-01 3.564434911286500918e-01
5.049425804758801428e-01 3.267410341518376948e-01
3.069302882979803582e-01 5.148531681344440392e-01
5.346577495978607208e-01 6.633582346188546808e-01
5.841488918438003664e-01 3.465433227662803040e-01
6.831707335518423241e-01 3.663429761348830360e-01
6.633712705798618936e-01 4.257487199214076146e-01
6.039639208759809419e-01 5.742636149693873815e-01
6.435686457918959880e-01 4.059349948449155754e-01
5.544588992579220221e-01 3.366429849436850530e-01
6.138515939504676222e-01 6.633658723838652405e-01
6.534673945240395687e-01 5.841486079737159276e-01
3.762321550139377524e-01 4.257485024503017690e-01
3.564268385968690778e-01 4.356378561525359738e-01
2.970205519939935757e-01 4.752416183301647612e-01
4.851557270786834852e-01 2.178289001980436013e-01
3.465351558732582826e-01 5.346623813070254805e-01
3.564447080149860669e-01 5.346512044841559286e-01
3.564379535893332229e-01 5.544493444951402727e-01
3.267414089463144822e-01 5.346536200846607745e-01
3.861405983483124360e-01 5.841492473980429700e-01
3.960484194255426416e-01 6.138701402322287448e-01
6.039594943758258561e-01 6.435627824101458616e-01
6.039675654447643760e-01 6.534648273476388880e-01
6.534742417870110787e-01 3.663276114295150321e-01
3.465421171794029198e-01 5.643631706267656645e-01
3.366357754392856894e-01 5.742641225407488781e-01
4.158358978266965544e-01 3.762463885464379376e-01
6.336716780109596936e-01 6.435722457308779010e-01
5.940571207905706030e-01 3.366398925549733412e-01
5.742638857765630656e-01 3.267418193893207312e-01
3.168220113950457328e-01 5.445598428579964123e-01
4.950512917554266146e-01 6.534692903960351851e-01
4.554490041908175746e-01 3.465373487141071851e-01
4.554436518377600884e-01 3.762306786909275780e-01
4.455412503347685460e-01 3.762439588695860038e-01
6.831586452264672982e-01 4.059372038973294572e-01
6.732769484242494551e-01 3.663267007604152359e-01
5.643625657221189584e-01 6.633665202598062471e-01
5.445479551190776091e-01 6.534560992921455425e-01
4.752535808967701114e-01 6.831593067476732228e-01
3.960491951329830895e-01 3.762301234872869049e-01
6.435561746720721565e-01 6.534580720448324165e-01
6.534651977100952580e-01 4.752453981705628272e-01
8.712903029430628665e-01 4.653505565067037053e-01
3.366351352489908577e-01 4.653508160382039405e-01
3.366294964764934838e-01 4.455354682501403429e-01
4.752536166445002763e-01 6.930767053984334680e-01
5.148610460627667251e-01 6.435708709533873861e-01
3.960467849351315128e-01 6.336559327696047461e-01


==> figures/kernel/maximin_1e-5/data/selected_4.csv <==
4.950399251114808719e-01 5.049583894357315694e-01
5.346554635943386868e-01 4.554536057769295043e-01
4.554428103149212315e-01 5.346608088462542208e-01
4.059358118893491851e-01 5.544548475059803971e-01
5.445464124473298195e-01 4.356400792034294533e-01
5.247451199040236158e-01 4.653482450632150935e-01
5.247496333361464371e-01 4.851585104008540594e-01
5.247535290228017013e-01 5.346510684878613695e-01
5.148442487507742804e-01 4.950458415298419901e-01
5.049456473101437970e-01 5.148468869388228564e-01
4.653454327445826211e-01 5.148465322343447337e-01
5.049409453042968954e-01 4.752549859037909497e-01
4.554487064366784521e-01 5.148444713807169837e-01
5.148573833041085734e-01 4.554518671163193533e-01
4.950522539177656389e-01 5.247621207048878134e-01
4.851574483018619710e-01 5.445454477983056041e-01
4.752480932500393052e-01 5.643654395047741357e-01
5.148572543180236494e-01 5.148525974082323042e-01
4.257480118052250906e-01 5.148494034026098731e-01
5.049428997665972307e-01 4.356516343612158448e-01
4.851493298352962946e-01 4.851560113436719224e-01
4.851385322495696539e-01 4.752384960820497661e-01
4.653399498116871924e-01 4.950506158942051260e-01
4.455355946556227020e-01 5.247433680563026170e-01
5.544575661240856990e-01 4.653375075947934203e-01
4.653400186717250309e-01 4.851423444257885742e-01
4.653469307481202799e-01 5.742581911164417185e-01
5.346569282535319489e-01 5.247496682694193781e-01
5.544502515133318266e-01 4.554531747031892452e-01
5.247610120315426840e-01 5.544490621489868154e-01
5.148497143593750991e-01 4.158338613883394430e-01
4.752479826344579994e-01 5.445544466103993120e-01
4.752450471514161334e-01 5.346443059680051624e-01
5.544528039734558655e-01 5.049587409392739534e-01
5.643466589242458475e-01 4.752409242745320728e-01
5.346567549048522050e-01 4.950426064632220124e-01
5.643470936023604612e-01 4.455373829421137022e-01
4.653463137951951989e-01 4.653423667182037260e-01
5.247533598851658043e-01 4.455485872283767579e-01
3.960355221320344121e-01 5.742655262580907971e-01
5.346511899207688767e-01 5.841654250616682420e-01
5.643636979679477195e-01 5.148490146705149151e-01
5.544577169862270338e-01 5.346587066135896071e-01
4.554457347330772010e-01 4.257468271714011099e-01
5.742665084036046030e-01 5.247621383381806393e-01
5.049410693752300894e-01 3.861454872005427585e-01
5.742567338401125543e-01 5.445452667217698384e-01
4.554512213605777515e-01 5.544454873552925322e-01
4.455346286383969345e-01 5.742583583042976114e-01
4.257456420062141200e-01 5.544472223197225436e-01
4.950544928631253061e-01 4.455389301636068500e-01
4.356340669301168034e-01 4.851564446111480411e-01
4.257381136012075573e-01 4.950484021776752064e-01
4.158402220226587453e-01 5.049446134714448142e-01
4.356490922623474371e-01 4.752450400843690748e-01
4.653406962418248916e-01 4.257395573436508762e-01
4.752442848964981703e-01 5.940498984448463471e-01
5.148486934080588329e-01 5.544454750678416977e-01
5.148415057755704183e-01 5.643469232392662738e-01
5.445521000687112423e-01 5.049486174078126055e-01
5.544624894830658679e-01 6.039628093034543621e-01
4.158372087220522095e-01 4.851470084289514206e-01
5.643568365375506435e-01 6.138609727054938903e-01
3.861361485734105536e-01 5.148586121197342713e-01
4.455411440440483206e-01 4.653514662112980260e-01
4.554500896964357448e-01 4.554521489267023826e-01
4.752475409710110177e-01 4.455487493682126487e-01
4.752445650682368683e-01 4.356382755651495020e-01
5.247456211939609538e-01 4.059436251931581308e-01
5.346520590618628610e-01 4.257458529218477450e-01
5.445499849343221621e-01 3.861320948629100580e-01
5.841680623846368103e-01 5.643492612804751341e-01
4.158351113830457413e-01 5.643611490717563850e-01
4.257467851460904895e-01 5.742482478754011854e-01
4.554427665907118117e-01 5.643662610175721461e-01
4.653371844722495321e-01 4.356510707312325481e-01
5.940564812956079521e-01 6.237557355813850846e-01
3.564267922906342867e-01 5.148415987651960846e-01
5.841609390689159742e-01 4.257518702898310248e-01
6.237682811141860295e-01 4.653562836053555807e-01
5.841521907707510897e-01 4.752389147036168993e-01
5.940583699137411688e-01 4.752520080127399793e-01
5.940652527525489557e-01 5.148588956441703113e-01
5.940539543520719779e-01 4.554371546597528186e-01
6.138670929259804065e-01 4.455380299597276883e-01
4.059422493728148673e-01 5.247547944744596071e-01
4.059388848533689309e-01 5.148533562178141398e-01
4.059386898968836976e-01 5.643660305848120506e-01
5.742517718610785638e-01 4.059497080034717986e-01
5.445463433375837825e-01 5.742668598410094472e-01
5.544494465433678076e-01 5.643505174353851128e-01
4.950544175253906443e-01 5.940665301192226133e-01
4.356495302206064846e-01 5.940589090448155085e-01
4.851404066812132210e-01 5.940675793794384374e-01
5.742615006701927705e-01 5.643628473445612137e-01
5.643630801286378951e-01 5.841666272345528155e-01
5.544498307300301798e-01 6.435639151318288675e-01
5.841536642768955234e-01 5.148547097451025012e-01
6.039591302827995722e-01 4.851504293212206553e-01
5.940677576502402246e-01 4.950413219951330102e-01
5.841661413008277792e-01 4.950423861558541638e-01
5.742563951470283090e-01 4.851408898709725359e-01
6.237610434976901264e-01 4.851411114167449856e-01
5.544600104709290767e-01 3.663384944320160486e-01
5.346461815000689288e-01 4.059361786894957747e-01
6.039694357648460743e-01 4.554436196144627247e-01
6.039510563917219743e-01 4.653550707415020637e-01
6.039567515032847611e-01 4.356344875974562103e-01
4.158400472541839976e-01 6.138528991521216005e-01
4.059321988363974176e-01 4.752473866223070331e-01
4.158481606613867454e-01 4.455519312166634771e-01
4.356368499598252120e-01 4.455394628375836108e-01
3.861335313158623661e-01 5.049548890506668775e-01
3.960371099026500641e-01 4.356369707382817258e-01
4.059337683503861927e-01 6.237555747423912944e-01
3.960427294711800772e-01 4.950470342175721794e-01
5.643605356531091743e-01 3.564445823948141912e-01
5.247501205939379965e-01 3.762416157049332521e-01
4.950410938300675578e-01 4.059441148450882997e-01
4.950578503353917359e-01 3.960349347568488110e-01
5.049430122036213664e-01 3.960475405032694574e-01
5.049585715125551877e-01 3.762422605428723532e-01
4.752538870954086114e-01 3.861464781556073755e-01
4.356379754131980975e-01 4.257508440034730168e-01
4.851526552697040251e-01 4.059366600671405201e-01
4.158463529941879844e-01 4.356499830949719931e-01
5.445479551190776091e-01 6.534560992921455425e-01
4.455347879239674458e-01 4.059481749662145478e-01
3.663306556702971561e-01 4.950570553427907639e-01
6.039594943758258561e-01 6.435627824101458616e-01
5.841590063152938272e-01 5.940553419591748652e-01
5.940519452371459952e-01 5.544531723054733074e-01
6.039666359143188723e-01 5.643495757131323787e-01
5.940672201842657207e-01 5.445470672987152705e-01
6.138565263358262136e-01 6.237635094566782445e-01
5.247441062377621313e-01 6.138666657058811094e-01
5.049455744555998438e-01 6.039684017523638815e-01
5.346469388757425500e-01 6.237604871694547581e-01
5.247596077299000461e-01 5.940537755762480554e-01
5.940627389564051564e-01 5.940692276918083659e-01
6.039668735396822585e-01 5.940530643186342497e-01
6.237702455653443279e-01 4.356464031616716914e-01
6.336620287309485677e-01 4.752393058859666342e-01
5.049532590924346032e-01 5.841594027251774124e-01
3.861420062442798007e-01 4.653493149424293707e-01
3.762328170902277114e-01 5.544642417465081019e-01
3.663355761773083863e-01 5.445483401741649798e-01
4.554436518377600884e-01 3.762306786909275780e-01
4.950451607504884888e-01 3.663314391858573660e-01
5.445581854713935632e-01 6.138687277415898480e-01
3.366320000707088700e-01 5.148605258044198774e-01
3.663404428080150876e-01 5.643629202927007427e-01
3.564403741167746498e-01 5.742607356801991969e-01
4.950587787645807647e-01 6.138519991941793208e-01
4.851387240141554757e-01 6.138633178467067797e-01
4.356529520264537658e-01 6.138706412422515468e-01
5.148474562748808214e-01 6.237713540381132349e-01
5.148610460627667251e-01 6.435708709533873861e-01
4.455380888069007672e-01 6.237707154292784217e-01
5.148494202491266103e-01 6.138557832661160063e-01
6.336716780109596936e-01 6.435722457308779010e-01
5.742511599756001672e-01 3.861437135777867624e-01
5.841488918438003664e-01 3.465433227662803040e-01
3.465351558732582826e-01 5.346623813070254805e-01
4.059469273822311486e-01 6.039663590346743272e-01
3.960394390078538218e-01 5.940606634523111218e-01
5.643630858951019791e-01 3.762312826112183539e-01
3.069302882979803582e-01 5.148531681344440392e-01
4.158358639375046573e-01 4.158383612619235281e-01
3.960392744902229700e-01 4.257374694836151829e-01
3.960430168921496574e-01 4.554493442729881103e-01
6.435686457918959880e-01 4.059349948449155754e-01
6.138527591423553753e-01 6.039623186323170856e-01
6.237530764294321184e-01 5.643510852721840276e-01
6.336631300844999259e-01 5.049588234238222562e-01
5.544521197469800544e-01 6.633693064712518073e-01
4.752516261676737463e-01 6.336732557225223106e-01
4.851582988422852849e-01 6.435715370271615221e-01
4.455513780350967012e-01 6.534740131148245590e-01
6.336571978234161184e-01 5.247466466955740261e-01
6.534651977100952580e-01 4.752453981705628272e-01
4.356526557164869806e-01 6.336607024428225765e-01
6.039639208759809419e-01 5.742636149693873815e-01
6.237570810301139579e-01 5.841527856319462808e-01
3.366272515985039293e-01 5.940500187871129434e-01
6.435711101187332472e-01 5.544508132404273315e-01
6.633758662909466919e-01 6.336637047540323309e-01
4.653512003262325614e-01 3.762423557776145011e-01
4.356342013014085635e-01 3.861408909831724467e-01
4.653560127683688541e-01 3.960419213409283046e-01
4.158358978266965544e-01 3.762463885464379376e-01
3.960467849351315128e-01 6.336559327696047461e-01
5.148479120192895886e-01 3.663410045947620430e-01
6.138596481050070386e-01 4.059450357599656556e-01
6.237717310433543716e-01 4.158391213214343018e-01
6.138637106314926983e-01 3.465376420714068595e-01
4.950512917554266146e-01 6.534692903960351851e-01
5.544616506252438848e-01 6.930728258449392332e-01
4.851555762043655573e-01 3.564257959592173619e-01
5.049535880086390982e-01 3.465298873586830641e-01
5.445640594283648328e-01 3.564321227916177337e-01
4.455542838592899124e-01 3.564434911286500918e-01
2.871366545408232107e-01 5.148445382148245653e-01
3.564407759920054097e-01 4.851581800612809747e-01
3.762342111099966080e-01 4.653517958209175687e-01
3.564379535893332229e-01 5.544493444951402727e-01
3.762337188052851666e-01 5.247451715706064057e-01
3.366249604155294728e-01 5.445634324893100509e-01
3.564447080149860669e-01 5.346512044841559286e-01
4.950589012224719254e-01 3.366322228321803611e-01
5.544462756823502758e-01 7.227808959795827271e-01
5.841587928626411630e-01 6.435624306296180430e-01
5.742548706236270117e-01 6.534616380079549813e-01
6.039675654447643760e-01 6.534648273476388880e-01
6.435561746720721565e-01 6.534580720448324165e-01
5.940595758325019071e-01 6.534751863612729972e-01
5.643625657221189584e-01 6.633665202598062471e-01
6.633750778360200107e-01 5.742560675098926648e-01
4.851528931799142241e-01 3.465298584813023552e-01
4.950438280106072564e-01 3.465434760774622758e-01
4.356532228596819989e-01 6.732734078929810684e-01
4.257491080984081022e-01 6.435554235031085701e-01
4.257345860221411482e-01 6.336635732892138551e-01
4.356438791026112090e-01 6.534593050878639842e-01
4.158373769465425474e-01 6.534564519419144846e-01
3.168269199735811448e-01 6.039580696033944873e-01
6.138654309593405412e-01 5.841652439794270402e-01
6.138579419885709099e-01 4.257403675872838411e-01
6.336555007416382335e-01 4.455357381591394383e-01
6.435551536127765981e-01 4.257451989185141450e-01
5.247472976320154414e-01 6.534721976637369867e-01
5.445608252088877110e-01 6.732590296048865941e-01
5.346577495978607208e-01 6.633582346188546808e-01
6.633596871875754308e-01 6.633625808572953808e-01
4.455412503347685460e-01 3.762439588695860038e-01
6.534677005840775488e-01 5.049569162806156752e-01
6.435701336775287995e-01 4.950401129905275255e-01
6.732719926538751620e-01 4.851580823313459412e-01
6.138530675201792075e-01 5.544479484597588659e-01
3.960484194255426416e-01 6.138701402322287448e-01
3.861397367356541599e-01 6.039689769002378750e-01
3.861405983483124360e-01 5.841492473980429700e-01
3.762440051982839928e-01 5.841661866196411479e-01
3.663405153185527174e-01 5.940530340867224979e-01
3.564306523889951284e-01 4.554520021230967219e-01
3.663412654238967225e-01 4.059456249447944143e-01
3.465307084454807285e-01 4.554395814895001449e-01
3.960310512374153880e-01 3.960490974196668179e-01
3.861365810321387704e-01 4.158504820044711670e-01
3.762321550139377524e-01 4.257485024503017690e-01
3.762314173588022781e-01 4.554512824572862217e-01
4.455362125087301006e-01 3.366298595998352683e-01
5.841515482439787466e-01 6.732692775599476986e-01
6.138515939504676222e-01 6.633658723838652405e-01
2.673321197695521234e-01 5.148462108983636876e-01
5.940571207905706030e-01 3.366398925549733412e-01
5.940590428755191388e-01 3.267254581936783753e-01
6.435646863621984348e-01 3.861286415022947005e-01
6.435589056828023846e-01 3.564410298213448458e-01
6.336685927308952637e-01 6.039638288675895916e-01
3.762279088523862169e-01 4.158470212383046927e-01
3.861452111052488534e-01 3.861400912208763914e-01
3.564268385968690778e-01 4.356378561525359738e-01
4.059402319296648298e-01 3.564279142754169238e-01
3.861461124611502149e-01 4.455367338441389990e-01


==> figures/kernel/maximin_1e-5/data/target.csv <==
5.000000000000000000e-01 5.000000000000000000e-01


==> figures/kernel/sarcos1/data/points.csv <==
1.947799999999999879e-02 -1.342180000000000040e-01
1.727899999999999922e-02 -1.370770000000000044e-01
1.633599999999999983e-02 -1.408780000000000032e-01
1.627299999999999927e-02 -1.453069999999999917e-01
1.727899999999999922e-02 -1.500509999999999899e-01
1.881800000000000139e-02 -1.545439999999999869e-01
2.001199999999999854e-02 -1.586909999999999987e-01
2.111100000000000129e-02 -1.624919999999999976e-01
2.167699999999999835e-02 -1.657589999999999897e-01
2.214800000000000102e-02 -1.687440000000000051e-01
2.277600000000000111e-02 -1.713510000000000033e-01
2.381300000000000083e-02 -1.738329999999999875e-01
2.510099999999999831e-02 -1.762519999999999920e-01
2.638899999999999926e-02 -1.782940000000000080e-01
2.742599999999999899e-02 -1.798960000000000004e-01
2.840000000000000163e-02 -1.809649999999999870e-01
2.909099999999999880e-02 -1.815930000000000044e-01
2.993900000000000033e-02 -1.819070000000000131e-01
3.088199999999999973e-02 -1.820009999999999961e-01
3.179300000000000181e-02 -1.819699999999999929e-01
3.239000000000000212e-02 -1.819379999999999886e-01
3.270399999999999696e-02 -1.818760000000000099e-01
3.273500000000000021e-02 -1.816869999999999874e-01
3.270399999999999696e-02 -1.813099999999999989e-01
3.267199999999999965e-02 -1.802110000000000101e-01
3.260899999999999910e-02 -1.786709999999999965e-01
3.251500000000000223e-02 -1.765029999999999932e-01
3.229499999999999732e-02 -1.740220000000000100e-01
3.185500000000000137e-02 -1.714769999999999905e-01
3.107000000000000040e-02 -1.689009999999999956e-01
3.022199999999999886e-02 -1.662619999999999931e-01
2.927899999999999947e-02 -1.634970000000000034e-01
2.824300000000000074e-02 -1.606380000000000030e-01
2.610600000000000073e-02 -1.577479999999999993e-01
2.318500000000000075e-02 -1.549210000000000031e-01
1.869200000000000028e-02 -1.520299999999999985e-01
1.265999999999999938e-02 -1.489520000000000011e-01
4.806000000000000376e-03 -1.457160000000000122e-01
-4.713000000000000175e-03 -1.423230000000000051e-01
-1.574000000000000052e-02 -1.388359999999999872e-01
-2.808599999999999985e-02 -1.354430000000000078e-01
-4.165800000000000058e-02 -1.324269999999999892e-01
-5.557499999999999940e-02 -1.300709999999999922e-01
-6.911499999999999588e-02 -1.287200000000000011e-01
-8.102199999999999680e-02 -1.284689999999999999e-01
-9.107500000000000318e-02 -1.287200000000000011e-01
-9.852099999999999747e-02 -1.299140000000000017e-01
-1.035790000000000044e-01 -1.317989999999999995e-01
-1.063749999999999973e-01 -1.347829999999999862e-01
-1.073169999999999957e-01 -1.384589999999999987e-01
-1.073479999999999990e-01 -1.427309999999999968e-01
-1.061549999999999994e-01 -1.475380000000000025e-01
-1.044270000000000059e-01 -1.522820000000000007e-01
-1.023219999999999963e-01 -1.567739999999999967e-01
-1.002170000000000005e-01 -1.610469999999999957e-01
-9.873999999999999444e-02 -1.648799999999999988e-01
-9.792399999999999716e-02 -1.682730000000000059e-01
-9.751500000000000445e-02 -1.714769999999999905e-01
-9.732699999999999685e-02 -1.744300000000000017e-01
-9.672999999999999654e-02 -1.772890000000000021e-01
-9.575599999999999390e-02 -1.799590000000000078e-01
-9.449899999999999967e-02 -1.823150000000000048e-01
-9.321100000000000219e-02 -1.843569999999999931e-01
-9.195499999999999508e-02 -1.863049999999999984e-01
-9.063499999999999335e-02 -1.877820000000000045e-01
-8.915900000000000214e-02 -1.890380000000000116e-01
-8.752500000000000557e-02 -1.897610000000000130e-01
-8.598600000000000687e-02 -1.901690000000000047e-01
-8.463500000000000190e-02 -1.902949999999999919e-01
-8.350399999999999490e-02 -1.902949999999999919e-01
-8.265599999999999337e-02 -1.902639999999999887e-01
-8.218399999999999317e-02 -1.902010000000000089e-01
-8.205900000000000694e-02 -1.900749999999999940e-01
-8.180700000000000471e-02 -1.897300000000000098e-01
-8.177600000000000147e-02 -1.890380000000000116e-01
-8.186999999999999833e-02 -1.879699999999999982e-01
-8.234099999999999753e-02 -1.865880000000000039e-01
-8.337799999999999379e-02 -1.849540000000000073e-01
-8.466600000000000514e-02 -1.829749999999999988e-01
-8.642500000000000182e-02 -1.809649999999999870e-01
-8.821600000000000275e-02 -1.787970000000000115e-01
-9.003800000000000692e-02 -1.764409999999999867e-01
-9.207999999999999519e-02 -1.740839999999999888e-01
-9.512800000000000422e-02 -1.717279999999999918e-01
-9.990300000000000569e-02 -1.694660000000000055e-01
-1.062489999999999962e-01 -1.673929999999999862e-01
-1.151080000000000020e-01 -1.655079999999999885e-01
-1.260409999999999864e-01 -1.640629999999999866e-01
-1.384819999999999940e-01 -1.632770000000000055e-01
-1.531530000000000113e-01 -1.631519999999999915e-01
-1.689859999999999973e-01 -1.635919999999999874e-01
-1.859200000000000019e-01 -1.649740000000000095e-01
-2.033870000000000122e-01 -1.674869999999999970e-01
-2.198489999999999889e-01 -1.713200000000000001e-01
-2.342059999999999975e-01 -1.764409999999999867e-01
-2.458299999999999930e-01 -1.823470000000000091e-01
-2.540290000000000048e-01 -1.888809999999999933e-01
-2.594639999999999724e-01 -1.955099999999999894e-01
-2.618519999999999737e-01 -2.019499999999999906e-01
-2.625750000000000028e-01 -2.080760000000000109e-01
-2.623550000000000049e-01 -2.133859999999999923e-01
-2.605640000000000178e-01 -2.178779999999999883e-01
-2.587729999999999753e-01 -2.218050000000000022e-01
-2.564170000000000060e-01 -2.255439999999999945e-01
-2.542179999999999995e-01 -2.295020000000000115e-01
-2.529299999999999882e-01 -2.334610000000000019e-01
-2.521129999999999760e-01 -2.375450000000000061e-01
-2.520819999999999728e-01 -2.417229999999999934e-01
-2.525839999999999752e-01 -2.459959999999999924e-01
-2.527730000000000254e-01 -2.503619999999999735e-01
-2.527099999999999902e-01 -2.544779999999999820e-01
-2.523639999999999772e-01 -2.583110000000000128e-01
-2.519250000000000100e-01 -2.619549999999999934e-01
-2.514850000000000141e-01 -2.654110000000000080e-01
-2.507309999999999817e-01 -2.683320000000000149e-01
-2.498819999999999930e-01 -2.707200000000000162e-01
-2.487199999999999966e-01 -2.722589999999999733e-01
-2.474949999999999928e-01 -2.732020000000000004e-01
-2.462070000000000092e-01 -2.735159999999999814e-01
-2.451069999999999915e-01 -2.735469999999999846e-01
-2.441020000000000134e-01 -2.735159999999999814e-01
-2.432219999999999938e-01 -2.734840000000000049e-01
-2.425940000000000041e-01 -2.734219999999999984e-01
-2.418710000000000027e-01 -2.733269999999999866e-01
-2.415889999999999982e-01 -2.729820000000000024e-01
-2.414320000000000077e-01 -2.722589999999999733e-01
-2.414320000000000077e-01 -2.711600000000000121e-01
-2.416830000000000089e-01 -2.696520000000000028e-01
-2.422169999999999879e-01 -2.678920000000000190e-01
-2.429399999999999893e-01 -2.657559999999999922e-01
-2.440390000000000059e-01 -2.634940000000000060e-01
-2.453899999999999970e-01 -2.612010000000000165e-01
-2.468980000000000063e-01 -2.588130000000000153e-01
-2.501019999999999910e-01 -2.563940000000000108e-01
-2.542809999999999793e-01 -2.537869999999999848e-01
-2.603130000000000166e-01 -2.513360000000000039e-01
-2.682289999999999952e-01 -2.490110000000000101e-01
-2.791620000000000212e-01 -2.471260000000000123e-01
-2.916969999999999841e-01 -2.460269999999999957e-01
-3.058660000000000267e-01 -2.457439999999999902e-01
-3.207249999999999823e-01 -2.464040000000000119e-01
-3.366219999999999768e-01 -2.481949999999999990e-01
-3.521099999999999786e-01 -2.513360000000000039e-01
-3.670010000000000217e-01 -2.562999999999999723e-01
-3.803210000000000202e-01 -2.624889999999999723e-01
-3.900290000000000146e-01 -2.695890000000000231e-01
-3.971600000000000130e-01 -2.773169999999999802e-01
-4.011500000000000066e-01 -2.847000000000000086e-01
-4.027839999999999754e-01 -2.918000000000000038e-01
-4.029719999999999969e-01 -2.978000000000000091e-01
-4.025949999999999807e-01 -3.029529999999999723e-01
-4.012129999999999863e-01 -3.074450000000000238e-01
-3.999880000000000102e-01 -3.120319999999999760e-01
-3.982910000000000061e-01 -3.170899999999999830e-01
-3.968780000000000086e-01 -3.225250000000000061e-01
-3.960919999999999996e-01 -3.285569999999999879e-01
-3.957470000000000154e-01 -3.348079999999999945e-01
-3.963749999999999774e-01 -3.413740000000000108e-01
-3.975690000000000057e-01 -3.479720000000000035e-01
-3.984480000000000244e-01 -3.543180000000000218e-01
-3.990770000000000151e-01 -3.603810000000000069e-01
-3.992649999999999810e-01 -3.659729999999999928e-01
-3.992649999999999810e-01 -3.710939999999999794e-01
-3.990449999999999831e-01 -3.754290000000000127e-01
-3.988249999999999851e-01 -3.790419999999999900e-01
-3.985429999999999806e-01 -3.818380000000000107e-01
-3.980400000000000049e-01 -3.834089999999999998e-01
-3.973800000000000110e-01 -3.840999999999999970e-01
-3.963119999999999976e-01 -3.842880000000000185e-01
-3.951810000000000045e-01 -3.841629999999999767e-01
-3.940819999999999879e-01 -3.840370000000000172e-01
-3.932649999999999757e-01 -3.838799999999999990e-01
-3.922910000000000008e-01 -3.835339999999999860e-01
-3.913479999999999737e-01 -3.823719999999999897e-01
-3.906569999999999765e-01 -3.803610000000000047e-01
-3.899659999999999793e-01 -3.777539999999999787e-01
-3.895890000000000186e-01 -3.745180000000000176e-01
-3.894009999999999971e-01 -3.709370000000000167e-01
-3.894009999999999971e-01 -3.671349999999999891e-01
-3.894630000000000036e-01 -3.633649999999999936e-01
-3.896519999999999984e-01 -3.595949999999999980e-01
-3.898719999999999963e-01 -3.558569999999999789e-01
-3.913170000000000259e-01 -3.519300000000000206e-01
-3.934849999999999737e-01 -3.475949999999999873e-01
-3.970350000000000268e-01 -3.429760000000000031e-01
-4.019980000000000220e-01 -3.376669999999999949e-01
-4.083129999999999815e-01 -3.321689999999999920e-01
-4.158839999999999759e-01 -3.266399999999999859e-01
-4.246809999999999752e-01 -3.216140000000000110e-01
-4.344819999999999793e-01 -3.175299999999999789e-01
-4.451950000000000074e-01 -3.147650000000000170e-01
-4.560020000000000184e-01 -3.134140000000000259e-01
-4.669039999999999857e-01 -3.133199999999999874e-01
-4.768000000000000016e-01 -3.141369999999999996e-01
-4.858469999999999733e-01 -3.162730000000000263e-01
-4.928850000000000176e-01 -3.194770000000000110e-01
-4.979430000000000245e-01 -3.241580000000000017e-01
-5.008010000000000517e-01 -3.298130000000000228e-01
-5.022780000000000022e-01 -3.358140000000000014e-01
-5.025920000000000387e-01 -3.419400000000000217e-01
-5.023090000000000055e-01 -3.479400000000000270e-01
-5.006129999999999747e-01 -3.540659999999999918e-01
-4.994509999999999783e-01 -3.604439999999999866e-01
-4.981940000000000257e-01 -3.672920000000000074e-01
-4.973139999999999783e-01 -3.748319999999999985e-01
-4.970629999999999771e-01 -3.827490000000000059e-01
-4.971260000000000123e-01 -3.914199999999999902e-01
-4.980049999999999755e-01 -3.999960000000000182e-01
-4.989790000000000059e-01 -4.081960000000000033e-01
-4.999850000000000128e-01 -4.157040000000000179e-01
-5.009900000000000464e-01 -4.224899999999999767e-01
-5.018380000000000063e-01 -4.285849999999999937e-01
-5.021839999999999637e-01 -4.337679999999999869e-01
-5.024349999999999650e-01 -4.378839999999999955e-01
-5.024349999999999650e-01 -4.410569999999999768e-01
-5.024349999999999650e-01 -4.431620000000000004e-01
-5.024039999999999617e-01 -4.443559999999999732e-01
-5.022780000000000022e-01 -4.448269999999999724e-01
-5.020580000000000043e-01 -4.447329999999999894e-01
-5.017749999999999710e-01 -4.442610000000000170e-01
-5.013670000000000071e-01 -4.435069999999999846e-01
-5.007390000000000452e-01 -4.421249999999999902e-01
-5.001419999999999755e-01 -4.398949999999999805e-01
-4.994190000000000018e-01 -4.367530000000000023e-01
-4.987909999999999844e-01 -4.329830000000000068e-01
-4.981309999999999905e-01 -4.285530000000000173e-01
-4.976280000000000148e-01 -4.237779999999999880e-01
-4.969999999999999973e-01 -4.187520000000000131e-01
-4.965919999999999779e-01 -4.135369999999999879e-01
-4.959950000000000192e-01 -4.082899999999999863e-01
-4.956180000000000030e-01 -4.028240000000000154e-01
-4.954609999999999848e-01 -3.973260000000000125e-01
-4.954290000000000083e-01 -3.913880000000000137e-01
-4.955240000000000200e-01 -3.851049999999999751e-01
-4.958060000000000245e-01 -3.779420000000000002e-01
-4.966550000000000131e-01 -3.699000000000000066e-01
-4.980370000000000075e-01 -3.610410000000000008e-01
-5.001729999999999787e-01 -3.516469999999999874e-01
-5.028120000000000367e-01 -3.425050000000000039e-01
-5.057970000000000521e-01 -3.342109999999999803e-01
-5.093469999999999942e-01 -3.271109999999999851e-01
-5.131160000000000165e-01 -3.217389999999999972e-01
-5.169810000000000239e-01 -3.184089999999999976e-01
-5.208129999999999704e-01 -3.170899999999999830e-01
-5.243630000000000235e-01 -3.171840000000000215e-01
-5.274739999999999984e-01 -3.185660000000000158e-01
-5.298929999999999474e-01 -3.211109999999999798e-01
-5.319350000000000467e-01 -3.249440000000000106e-01
-5.334109999999999685e-01 -3.300330000000000208e-01
-5.344480000000000341e-01 -3.363789999999999836e-01
-5.348880000000000301e-01 -3.437620000000000120e-01
-5.350449999999999928e-01 -3.520869999999999833e-01
-5.349819999999999576e-01 -3.606949999999999878e-01
-5.347309999999999564e-01 -3.697739999999999916e-01
-5.345739999999999936e-01 -3.788219999999999921e-01
-5.345419999999999616e-01 -3.878699999999999926e-01
-5.345419999999999616e-01 -3.966979999999999951e-01
-5.345419999999999616e-01 -4.049289999999999834e-01
-5.345739999999999936e-01 -4.125309999999999810e-01
-5.345739999999999936e-01 -4.193490000000000273e-01
-5.346049999999999969e-01 -4.253799999999999804e-01
-5.346360000000000001e-01 -4.304379999999999873e-01
-5.346990000000000354e-01 -4.342079999999999829e-01
-5.348559999999999981e-01 -4.367219999999999991e-01
-5.350129999999999608e-01 -4.380100000000000104e-01
-5.352649999999999908e-01 -4.384489999999999776e-01
-5.355159999999999920e-01 -4.383870000000000267e-01
-5.357039999999999580e-01 -4.379469999999999752e-01
-5.358929999999999527e-01 -4.370990000000000153e-01
-5.359869999999999912e-01 -4.357480000000000242e-01
-5.360500000000000265e-01 -4.333910000000000262e-01
-5.360500000000000265e-01 -4.299990000000000201e-01
-5.360190000000000232e-01 -4.254430000000000156e-01
-5.360190000000000232e-01 -4.201030000000000042e-01
-5.359869999999999912e-01 -4.142589999999999884e-01
-5.359869999999999912e-01 -4.081960000000000033e-01
-5.359559999999999880e-01 -4.021009999999999862e-01
-5.357990000000000252e-01 -3.959119999999999862e-01
-5.355790000000000273e-01 -3.896609999999999796e-01
-5.352329999999999588e-01 -3.832519999999999816e-01
-5.347619999999999596e-01 -3.766539999999999888e-01
-5.343539999999999957e-01 -3.699629999999999863e-01
-5.333480000000000443e-01 -3.628629999999999911e-01
-5.324370000000000491e-01 -3.554490000000000149e-01
-5.314630000000000187e-01 -3.473120000000000096e-01
-5.304900000000000171e-01 -3.383579999999999921e-01
-5.293590000000000240e-01 -3.286510000000000264e-01
-5.279449999999999976e-01 -3.186289999999999956e-01
-5.258709999999999773e-01 -3.087960000000000149e-01
-5.230749999999999567e-01 -2.994970000000000132e-01
-5.190540000000000154e-01 -2.911719999999999864e-01
-5.136819999999999720e-01 -2.844490000000000074e-01
-5.080580000000000096e-01 -2.795159999999999867e-01
-5.033149999999999569e-01 -2.765000000000000235e-01
-4.998900000000000010e-01 -2.752749999999999919e-01
-4.979430000000000245e-01 -2.753070000000000239e-01
-4.969689999999999941e-01 -2.764059999999999850e-01
-4.969689999999999941e-01 -2.784800000000000053e-01
-4.979109999999999925e-01 -2.823120000000000074e-01
-4.989480000000000026e-01 -2.874019999999999908e-01
-4.998900000000000010e-01 -2.937480000000000091e-01
-5.006129999999999747e-01 -3.010360000000000258e-01
-5.006760000000000099e-01 -3.089529999999999776e-01
-5.000790000000000513e-01 -3.170270000000000032e-01
-4.987280000000000046e-01 -3.248809999999999754e-01
-4.969689999999999941e-01 -3.325150000000000050e-01
-4.952719999999999900e-01 -3.395520000000000205e-01
-4.934189999999999965e-01 -3.459920000000000218e-01
-4.918480000000000074e-01 -3.518990000000000173e-01
-4.904660000000000131e-01 -3.572710000000000052e-01
-4.894290000000000029e-01 -3.618569999999999842e-01
-4.889580000000000037e-01 -3.655640000000000001e-01
-4.887690000000000090e-01 -3.681409999999999960e-01
-4.888319999999999887e-01 -3.695539999999999936e-01
-4.892090000000000050e-01 -3.699629999999999863e-01
-4.899629999999999819e-01 -3.698679999999999746e-01
-4.908429999999999738e-01 -3.694290000000000074e-01
-4.920050000000000257e-01 -3.686429999999999985e-01
-4.931360000000000188e-01 -3.671670000000000211e-01
-4.942039999999999766e-01 -3.648109999999999964e-01
-4.952409999999999868e-01 -3.614800000000000235e-01
-4.961519999999999819e-01 -3.573339999999999850e-01
-4.970629999999999771e-01 -3.523069999999999813e-01
-4.980049999999999755e-01 -3.467149999999999954e-01
-4.986970000000000014e-01 -3.408089999999999731e-01
-4.992309999999999803e-01 -3.346830000000000083e-01
-4.993560000000000221e-01 -3.285250000000000115e-01
-4.994190000000000018e-01 -3.222419999999999729e-01
-4.993879999999999986e-01 -3.160220000000000251e-01
-4.992929999999999868e-01 -3.097380000000000133e-01
-4.989480000000000026e-01 -3.034870000000000068e-01
-4.983819999999999917e-01 -2.971719999999999917e-01
-4.965600000000000014e-01 -2.907000000000000139e-01
-4.936070000000000180e-01 -2.840719999999999912e-01
-4.891460000000000252e-01 -2.770340000000000025e-01
-4.826119999999999854e-01 -2.694320000000000048e-01
-4.743490000000000206e-01 -2.612320000000000197e-01
-4.647669999999999857e-01 -2.525299999999999767e-01
-4.540859999999999896e-01 -2.436709999999999987e-01
-4.427449999999999997e-01 -2.349999999999999867e-01
-4.312779999999999947e-01 -2.270830000000000071e-01
-4.200940000000000230e-01 -2.206110000000000015e-01
-4.101350000000000273e-01 -2.158680000000000043e-01
-4.029719999999999969e-01 -2.129769999999999996e-01
-3.980710000000000082e-01 -2.116580000000000128e-01
-3.959349999999999814e-01 -2.115009999999999946e-01
-3.956210000000000004e-01 -2.116889999999999883e-01
-3.966890000000000138e-01 -2.127259999999999984e-01
-3.988570000000000171e-01 -2.147370000000000112e-01
-4.008990000000000054e-01 -2.183180000000000121e-01
-4.026899999999999924e-01 -2.235020000000000062e-01
-4.035380000000000078e-01 -2.294710000000000083e-01
-4.036319999999999908e-01 -2.362569999999999948e-01
-4.017470000000000208e-01 -2.428220000000000101e-01
-3.996109999999999940e-01 -2.488859999999999961e-01
-3.957470000000000154e-01 -2.543520000000000225e-01
-3.921020000000000061e-01 -2.591269999999999962e-01
-3.884270000000000223e-01 -2.633690000000000198e-01
-3.849079999999999724e-01 -2.675150000000000028e-01
-3.822380000000000222e-01 -2.713479999999999781e-01
-3.801329999999999987e-01 -2.745839999999999947e-01
-3.791280000000000205e-01 -2.769719999999999960e-01
-3.787820000000000076e-01 -2.782600000000000073e-01
-3.788130000000000108e-01 -2.784800000000000053e-01
-3.793469999999999898e-01 -2.784170000000000256e-01
-3.802900000000000169e-01 -2.781029999999999891e-01
-3.814839999999999898e-01 -2.775369999999999782e-01
-3.832740000000000036e-01 -2.764690000000000203e-01
-3.850649999999999906e-01 -2.746469999999999745e-01
-3.868869999999999809e-01 -2.722589999999999733e-01
-3.885520000000000085e-01 -2.692430000000000101e-01
-3.899969999999999826e-01 -2.654110000000000080e-01
-3.912860000000000227e-01 -2.609179999999999833e-01
-3.923849999999999838e-01 -2.560799999999999743e-01
-3.931390000000000162e-01 -2.511479999999999824e-01
-3.937990000000000101e-01 -2.460269999999999957e-01
-3.941439999999999944e-01 -2.408750000000000058e-01
-3.943010000000000126e-01 -2.356600000000000084e-01
-3.942390000000000061e-01 -2.305389999999999939e-01
-3.937359999999999749e-01 -2.254180000000000073e-01
-3.921649999999999858e-01 -2.204230000000000078e-01
-3.890859999999999874e-01 -2.153960000000000041e-01
-3.842800000000000105e-01 -2.102130000000000110e-01
-3.775569999999999760e-01 -2.045579999999999898e-01
-3.685399999999999787e-01 -1.986199999999999910e-01
-3.573250000000000037e-01 -1.923999999999999877e-01
-3.446330000000000227e-01 -1.861480000000000079e-01
-3.308409999999999962e-01 -1.797080000000000066e-01
-3.160129999999999884e-01 -1.733619999999999883e-01
-3.012480000000000158e-01 -1.674239999999999895e-01
-2.872359999999999913e-01 -1.623350000000000071e-01
-2.747640000000000082e-01 -1.586589999999999945e-01
-2.651510000000000256e-01 -1.562089999999999868e-01
-2.586789999999999923e-01 -1.548269999999999924e-01
-2.547519999999999785e-01 -1.538210000000000133e-01
-2.534009999999999874e-01 -1.532870000000000066e-01
-2.539980000000000016e-01 -1.531609999999999916e-01
-2.558520000000000238e-01 -1.532560000000000033e-01
-2.580189999999999984e-01 -1.538529999999999898e-01
-2.604699999999999793e-01 -1.549840000000000106e-01
-2.618829999999999769e-01 -1.573400000000000076e-01
-2.626060000000000061e-01 -1.610779999999999990e-01
-2.612860000000000182e-01 -1.654450000000000087e-01
-2.577679999999999971e-01 -1.702829999999999899e-01
-2.534950000000000259e-01 -1.750579999999999914e-01
-2.480289999999999995e-01 -1.793939999999999979e-01
-2.429080000000000128e-01 -1.833519999999999872e-01
-2.381959999999999911e-01 -1.866819999999999868e-01
-2.343000000000000083e-01 -1.896039999999999948e-01
-2.314410000000000078e-01 -1.918340000000000045e-01
-2.291789999999999938e-01 -1.935310000000000086e-01
-2.280480000000000007e-01 -1.946299999999999975e-01
-2.278910000000000102e-01 -1.951019999999999976e-01
-2.281430000000000125e-01 -1.951650000000000051e-01
-2.295560000000000100e-01 -1.951019999999999976e-01
-2.310639999999999916e-01 -1.949450000000000072e-01
-2.329179999999999862e-01 -1.947250000000000092e-01
-2.346459999999999935e-01 -1.941910000000000025e-01
-2.363109999999999933e-01 -1.935000000000000053e-01
-2.380069999999999963e-01 -1.926200000000000134e-01
-2.393899999999999917e-01 -1.912999999999999978e-01
-2.408349999999999935e-01 -1.891960000000000031e-01
-2.420910000000000006e-01 -1.865880000000000039e-01
-2.430970000000000075e-01 -1.835720000000000129e-01
-2.437560000000000004e-01 -1.802729999999999888e-01
-2.440080000000000027e-01 -1.768800000000000094e-01
-2.440390000000000059e-01 -1.735190000000000066e-01
-2.436619999999999897e-01 -1.701259999999999994e-01
-2.430340000000000000e-01 -1.669529999999999903e-01
-2.421860000000000124e-01 -1.640310000000000101e-01
-2.400809999999999889e-01 -1.611410000000000065e-01
-2.362480000000000135e-01 -1.581569999999999920e-01
-2.303729999999999944e-01 -1.552350000000000119e-01
-2.223940000000000083e-01 -1.521250000000000102e-01
-2.123720000000000052e-01 -1.489199999999999968e-01
-2.004340000000000011e-01 -1.457160000000000122e-01
-1.869879999999999876e-01 -1.426060000000000105e-01
-1.723480000000000012e-01 -1.396209999999999951e-01
-1.571110000000000007e-01 -1.366680000000000117e-01
-1.418119999999999936e-01 -1.340290000000000092e-01
-1.276430000000000065e-01 -1.317359999999999920e-01
-1.154850000000000043e-01 -1.299770000000000092e-01
-1.068459999999999965e-01 -1.288140000000000118e-01
-1.014739999999999948e-01 -1.280600000000000072e-01
-9.870900000000000507e-02 -1.278090000000000059e-01
-9.848899999999999322e-02 -1.279029999999999889e-01
-9.971399999999999708e-02 -1.284369999999999956e-01
-1.023850000000000038e-01 -1.294109999999999983e-01
-1.048349999999999976e-01 -1.311070000000000013e-01
-1.071909999999999946e-01 -1.337460000000000038e-01
-1.084790000000000060e-01 -1.374539999999999929e-01
-1.083849999999999952e-01 -1.416949999999999876e-01
-1.060600000000000015e-01 -1.461870000000000114e-01
-1.024790000000000006e-01 -1.506170000000000009e-01
-9.776700000000000668e-02 -1.546069999999999944e-01
-9.245699999999999752e-02 -1.579369999999999941e-01
-8.793299999999999728e-02 -1.608580000000000010e-01
-8.331500000000000017e-02 -1.632770000000000055e-01
-7.973399999999999932e-02 -1.653509999999999980e-01
-7.696899999999999575e-02 -1.671420000000000128e-01
-7.514700000000000546e-02 -1.684609999999999996e-01
-7.451900000000000190e-02 -1.692780000000000118e-01
-7.442500000000000504e-02 -1.697180000000000077e-01
-7.467600000000000626e-02 -1.698119999999999907e-01
-7.571300000000000252e-02 -1.698119999999999907e-01
-7.668700000000000516e-02 -1.697799999999999865e-01
-7.806899999999999951e-02 -1.697180000000000077e-01
-7.960799999999999821e-02 -1.696229999999999960e-01
-8.111599999999999366e-02 -1.694350000000000023e-01
-8.262400000000000300e-02 -1.690270000000000106e-01
-8.391200000000000048e-02 -1.683669999999999889e-01
-8.516899999999999471e-02 -1.670790000000000053e-01
-8.614299999999999735e-02 -1.653189999999999937e-01
-8.702200000000000213e-02 -1.631829999999999947e-01
-8.743099999999999483e-02 -1.608900000000000052e-01
-8.761900000000000244e-02 -1.585959999999999870e-01
-8.758799999999999919e-02 -1.563029999999999975e-01
-8.721099999999999686e-02 -1.539780000000000038e-01
-8.651999999999999968e-02 -1.516849999999999865e-01
-8.567099999999999715e-02 -1.494230000000000003e-01
-8.340999999999999803e-02 -1.470349999999999990e-01
-8.029899999999999538e-02 -1.448049999999999893e-01
-7.524100000000000232e-02 -1.426060000000000105e-01
-6.836100000000000509e-02 -1.405009999999999870e-01
-5.997299999999999853e-02 -1.383330000000000115e-01
-4.991999999999999910e-02 -1.361340000000000050e-01
-3.923900000000000304e-02 -1.338409999999999878e-01
-2.767800000000000121e-02 -1.314529999999999865e-01
-1.608499999999999860e-02 -1.292850000000000110e-01
-5.027000000000000218e-03 -1.273690000000000100e-01
4.931999999999999752e-03 -1.257669999999999899e-01
1.338300000000000080e-02 -1.247299999999999937e-01
1.831500000000000142e-02 -1.241960000000000008e-01
2.142499999999999960e-02 -1.241649999999999976e-01
2.214800000000000102e-02 -1.243530000000000052e-01
2.108000000000000151e-02 -1.248559999999999948e-01
1.862899999999999973e-02 -1.258299999999999974e-01
1.605300000000000130e-02 -1.274000000000000132e-01
1.350900000000000017e-02 -1.295999999999999930e-01
1.159199999999999987e-02 -1.325530000000000042e-01
1.096399999999999979e-02 -1.362909999999999955e-01
1.118399999999999950e-02 -1.404070000000000040e-01
1.379099999999999944e-02 -1.448359999999999925e-01
1.655600000000000127e-02 -1.489830000000000043e-01
2.111100000000000129e-02 -1.526589999999999892e-01
2.550900000000000042e-02 -1.559570000000000123e-01
2.971899999999999889e-02 -1.587220000000000020e-01
3.389799999999999758e-02 -1.612669999999999937e-01
3.713299999999999934e-02 -1.634339999999999959e-01
3.977200000000000180e-02 -1.651940000000000075e-01
4.140599999999999836e-02 -1.665449999999999986e-01
4.228599999999999720e-02 -1.673929999999999862e-01
4.272499999999999909e-02 -1.678330000000000100e-01
4.278799999999999965e-02 -1.679579999999999962e-01
4.266299999999999953e-02 -1.679900000000000004e-01
4.228599999999999720e-02 -1.679900000000000004e-01
4.165699999999999958e-02 -1.679579999999999962e-01
4.080899999999999805e-02 -1.679269999999999929e-01
3.964700000000000168e-02 -1.678330000000000100e-01
3.854699999999999793e-02 -1.675810000000000077e-01
3.772999999999999965e-02 -1.670790000000000053e-01
3.694499999999999867e-02 -1.660109999999999919e-01
3.612800000000000039e-02 -1.645649999999999891e-01
3.549999999999999684e-02 -1.627429999999999988e-01
3.480899999999999966e-02 -1.607329999999999870e-01
3.443199999999999733e-02 -1.587530000000000052e-01
3.418000000000000205e-02 -1.565860000000000030e-01
3.421199999999999936e-02 -1.544810000000000072e-01
3.449399999999999689e-02 -1.522820000000000007e-01
3.484000000000000291e-02 -1.499880000000000102e-01
3.556299999999999739e-02 -1.475690000000000057e-01
3.691300000000000137e-02 -1.451820000000000055e-01
3.905000000000000138e-02 -1.429509999999999947e-01
4.209700000000000247e-02 -1.407210000000000127e-01
4.571000000000000063e-02 -1.383330000000000115e-01
4.976300000000000168e-02 -1.356940000000000091e-01
5.390899999999999859e-02 -1.328040000000000054e-01
5.808800000000000074e-02 -1.299770000000000092e-01
6.188899999999999957e-02 -1.272119999999999918e-01
6.503100000000000547e-02 -1.247930000000000011e-01
6.741800000000000570e-02 -1.229709999999999970e-01
6.870600000000000318e-02 -1.224049999999999999e-01
6.886299999999999366e-02 -1.224049999999999999e-01
6.861200000000000632e-02 -1.227509999999999990e-01
6.657000000000000417e-02 -1.235679999999999973e-01
6.430800000000000405e-02 -1.248240000000000044e-01
6.163799999999999835e-02 -1.269919999999999938e-01
5.943899999999999878e-02 -1.298819999999999975e-01
5.830799999999999872e-02 -1.333689999999999876e-01
5.783599999999999852e-02 -1.375480000000000036e-01
5.808800000000000074e-02 -1.419459999999999888e-01
5.937599999999999822e-02 -1.463129999999999986e-01
6.069499999999999895e-02 -1.502709999999999879e-01
6.270599999999999785e-02 -1.539149999999999963e-01
6.528200000000000669e-02 -1.569000000000000117e-01
6.792099999999999527e-02 -1.594760000000000066e-01
7.062300000000000522e-02 -1.617689999999999961e-01
7.269599999999999673e-02 -1.640000000000000069e-01
7.426699999999999968e-02 -1.659480000000000122e-01
7.524100000000000232e-02 -1.675190000000000012e-01
7.596300000000000274e-02 -1.685240000000000071e-01
7.640299999999999869e-02 -1.690889999999999893e-01
7.690600000000000214e-02 -1.694350000000000023e-01
7.728300000000000447e-02 -1.695290000000000130e-01
7.740900000000000558e-02 -1.695609999999999895e-01
7.740900000000000558e-02 -1.695609999999999895e-01
7.721999999999999698e-02 -1.695290000000000130e-01
7.681200000000000527e-02 -1.694350000000000023e-01
7.665500000000000091e-02 -1.692150000000000043e-01
7.662299999999999667e-02 -1.688689999999999913e-01
7.652899999999999980e-02 -1.679269999999999929e-01
7.634000000000000508e-02 -1.665760000000000018e-01
7.612099999999999422e-02 -1.647540000000000115e-01
7.577499999999999514e-02 -1.626180000000000125e-01
7.536700000000000343e-02 -1.603870000000000018e-01
7.502100000000000435e-02 -1.581569999999999920e-01
7.483199999999999574e-02 -1.557999999999999940e-01
7.464400000000000202e-02 -1.534129999999999938e-01
7.432999999999999330e-02 -1.509310000000000096e-01
7.360700000000000576e-02 -1.484800000000000009e-01
7.266499999999999349e-02 -1.459040000000000059e-01
7.106300000000000117e-02 -1.431080000000000130e-01
6.873799999999999355e-02 -1.400609999999999911e-01
6.606700000000000073e-02 -1.368250000000000022e-01
6.446499999999999453e-02 -1.335890000000000133e-01
6.364799999999999625e-02 -1.302280000000000104e-01
6.314599999999999380e-02 -1.271809999999999885e-01
6.122899999999999870e-02 -1.244790000000000063e-01
5.450599999999999890e-02 -1.223420000000000063e-01
4.533299999999999830e-02 -1.210539999999999949e-01
3.728999999999999676e-02 -1.207400000000000001e-01
2.949900000000000092e-02 -1.208970000000000045e-01
2.349899999999999906e-02 -1.217769999999999964e-01
1.819000000000000131e-02 -1.232219999999999982e-01
1.382300000000000022e-02 -1.253579999999999972e-01
1.068099999999999952e-02 -1.281539999999999901e-01
9.015999999999999709e-03 -1.313900000000000068e-01
8.670999999999999888e-03 -1.351920000000000066e-01
8.984999999999999931e-03 -1.391189999999999927e-01
1.030400000000000066e-02 -1.430770000000000097e-01
1.080700000000000063e-02 -1.469409999999999883e-01
1.137200000000000016e-02 -1.506480000000000041e-01
1.200099999999999952e-02 -1.542610000000000092e-01
1.269200000000000016e-02 -1.576849999999999918e-01
1.379099999999999944e-02 -1.610149999999999915e-01
1.514199999999999921e-02 -1.641569999999999974e-01
1.636699999999999960e-02 -1.672039999999999915e-01
1.753000000000000044e-02 -1.700319999999999887e-01
1.837799999999999850e-02 -1.722940000000000027e-01
1.922600000000000003e-02 -1.740839999999999888e-01
2.004299999999999832e-02 -1.754350000000000076e-01
2.111100000000000129e-02 -1.764409999999999867e-01
2.230499999999999844e-02 -1.771000000000000074e-01
2.337300000000000141e-02 -1.774149999999999894e-01
2.418999999999999970e-02 -1.775090000000000001e-01
2.459799999999999834e-02 -1.775090000000000001e-01
2.469299999999999967e-02 -1.774459999999999926e-01
2.472399999999999945e-02 -1.773520000000000096e-01
2.472399999999999945e-02 -1.770690000000000042e-01
2.481799999999999978e-02 -1.765029999999999932e-01
2.485000000000000056e-02 -1.754670000000000119e-01
2.469299999999999967e-02 -1.739900000000000058e-01
2.422099999999999947e-02 -1.721050000000000080e-01
2.359299999999999939e-02 -1.700629999999999920e-01
2.287099999999999897e-02 -1.677069999999999950e-01
2.208500000000000046e-02 -1.652569999999999872e-01
2.117399999999999838e-02 -1.627429999999999988e-01
2.013699999999999865e-02 -1.601670000000000038e-01
1.888099999999999848e-02 -1.576230000000000131e-01
1.561300000000000014e-02 -1.549840000000000106e-01
1.143500000000000072e-02 -1.521560000000000135e-01
5.591999999999999749e-03 -1.491719999999999990e-01
-2.638999999999999853e-03 -1.461560000000000081e-01
-1.247200000000000045e-02 -1.430140000000000022e-01
-2.422200000000000047e-02 -1.401870000000000061e-01
-3.757400000000000323e-02 -1.379249999999999921e-01
-5.189900000000000069e-02 -1.363540000000000030e-01
-6.701000000000000012e-02 -1.356940000000000091e-01
-8.139899999999999913e-02 -1.356940000000000091e-01
-9.515899999999999359e-02 -1.362909999999999955e-01
-1.063749999999999973e-01 -1.374539999999999929e-01
-1.151080000000000020e-01 -1.395899999999999919e-01
-1.212659999999999988e-01 -1.427309999999999968e-01
-1.246590000000000059e-01 -1.466899999999999871e-01
-1.262290000000000079e-01 -1.511190000000000033e-01
-1.263859999999999983e-01 -1.557379999999999876e-01
-1.261039999999999939e-01 -1.601990000000000081e-01
-1.248159999999999964e-01 -1.643769999999999953e-01
-1.234650000000000053e-01 -1.683669999999999889e-01
-1.218940000000000023e-01 -1.721370000000000122e-01
-1.204800000000000038e-01 -1.757499999999999896e-01
-1.197259999999999991e-01 -1.792680000000000107e-01
-1.195380000000000054e-01 -1.828500000000000125e-01
-1.196009999999999990e-01 -1.865880000000000039e-01
-1.196949999999999958e-01 -1.902320000000000122e-01
-1.195380000000000054e-01 -1.938139999999999863e-01
-1.184700000000000059e-01 -1.968920000000000115e-01
-1.176839999999999969e-01 -1.997510000000000119e-01
-1.166480000000000017e-01 -2.022650000000000003e-01
-1.156419999999999948e-01 -2.044640000000000069e-01
-1.145110000000000017e-01 -2.063800000000000079e-01
-1.132549999999999946e-01 -2.076679999999999915e-01
-1.118100000000000066e-01 -2.082960000000000089e-01
-1.103640000000000038e-01 -2.084850000000000037e-01
-1.090760000000000063e-01 -2.084529999999999994e-01
-1.079770000000000035e-01 -2.083909999999999929e-01
-1.071909999999999946e-01 -2.083589999999999887e-01
-1.067830000000000029e-01 -2.081709999999999949e-01
-1.062489999999999962e-01 -2.079189999999999927e-01
-1.061860000000000026e-01 -2.072279999999999955e-01
-1.061860000000000026e-01 -2.059090000000000087e-01
-1.063749999999999973e-01 -2.041489999999999971e-01
-1.070659999999999945e-01 -2.020129999999999981e-01
-1.078830000000000067e-01 -1.996570000000000011e-01
1.975999999999999979e-02 -2.285280000000000089e-01
1.975999999999999979e-02 -2.249150000000000038e-01
1.972900000000000001e-02 -2.213029999999999997e-01
1.969800000000000023e-02 -2.177840000000000054e-01
1.963499999999999968e-02 -2.141710000000000003e-01
1.825200000000000086e-02 -2.104640000000000122e-01
1.548800000000000003e-02 -2.066000000000000059e-01
1.108999999999999916e-02 -2.025160000000000016e-01
4.712000000000000043e-03 -1.978979999999999906e-01
-3.863999999999999813e-03 -1.922740000000000005e-01
-1.445199999999999957e-02 -1.857399999999999884e-01
-2.695499999999999979e-02 -1.788279999999999870e-01
-4.121799999999999770e-02 -1.720109999999999972e-01
-5.620300000000000296e-02 -1.663880000000000081e-01
-7.169100000000000472e-02 -1.620840000000000058e-01
-8.589099999999999513e-02 -1.593499999999999917e-01
-9.817499999999999838e-02 -1.578110000000000068e-01
-1.075369999999999937e-01 -1.575910000000000089e-01
-1.141660000000000036e-01 -1.580000000000000016e-01
-1.180930000000000035e-01 -1.593189999999999884e-01
-1.199459999999999971e-01 -1.615499999999999992e-01
-1.202919999999999962e-01 -1.648799999999999988e-01
-1.202919999999999962e-01 -1.689950000000000063e-01
-1.192549999999999999e-01 -1.739269999999999983e-01
-1.178730000000000055e-01 -1.791109999999999924e-01
-1.169619999999999965e-01 -1.841059999999999919e-01
-1.162709999999999994e-01 -1.889760000000000051e-01
-1.161449999999999982e-01 -1.935310000000000086e-01
-1.166480000000000017e-01 -1.979609999999999981e-01
-1.174960000000000032e-01 -2.021699999999999886e-01
-1.177470000000000044e-01 -2.060970000000000024e-01
-1.178099999999999981e-01 -2.098039999999999905e-01
-1.177160000000000012e-01 -2.130090000000000039e-01
-1.171500000000000041e-01 -2.158049999999999968e-01
-1.162389999999999951e-01 -2.181299999999999906e-01
-1.153909999999999936e-01 -2.199200000000000044e-01
-1.141029999999999961e-01 -2.209879999999999900e-01
-1.128149999999999986e-01 -2.214909999999999934e-01
-1.114330000000000043e-01 -2.215540000000000009e-01
-1.100819999999999993e-01 -2.215229999999999977e-01
-1.088250000000000051e-01 -2.214280000000000137e-01
-1.076629999999999948e-01 -2.212399999999999922e-01
-1.067830000000000029e-01 -2.207060000000000133e-01
-1.059350000000000014e-01 -2.197000000000000064e-01
-1.054009999999999947e-01 -2.180350000000000066e-01
-1.051809999999999967e-01 -2.156480000000000063e-01
-1.051490000000000063e-01 -2.126629999999999909e-01
-1.052749999999999936e-01 -2.090190000000000103e-01
-1.056829999999999992e-01 -2.052180000000000115e-01
-1.061229999999999951e-01 -2.014160000000000117e-01
-1.069399999999999934e-01 -1.976779999999999926e-01
-1.081020000000000036e-01 -1.940340000000000120e-01
-1.096420000000000033e-01 -1.904520000000000102e-01
-1.123439999999999994e-01 -1.867449999999999943e-01
-1.170250000000000040e-01 -1.828500000000000125e-01
-1.228680000000000050e-01 -1.788279999999999870e-01
-1.320729999999999960e-01 -1.743989999999999985e-01
-1.431310000000000082e-01 -1.695919999999999928e-01
-1.575199999999999934e-01 -1.644079999999999986e-01
-1.736050000000000093e-01 -1.589109999999999967e-01
-1.919829999999999870e-01 -1.536639999999999950e-01
-2.121210000000000040e-01 -1.486059999999999881e-01
-2.328550000000000064e-01 -1.443959999999999966e-01
-2.531180000000000097e-01 -1.414430000000000132e-01
-2.720620000000000260e-01 -1.397780000000000133e-01
-2.878330000000000055e-01 -1.393699999999999939e-01
-3.004310000000000036e-01 -1.399040000000000006e-01
-3.084419999999999940e-01 -1.415379999999999971e-01
-3.135000000000000009e-01 -1.445849999999999913e-01
-3.153850000000000264e-01 -1.488569999999999893e-01
-3.152590000000000114e-01 -1.543549999999999922e-01
-3.132800000000000029e-01 -1.602929999999999910e-01
-3.111439999999999761e-01 -1.666070000000000051e-01
-3.090390000000000081e-01 -1.727019999999999944e-01
-3.072170000000000178e-01 -1.783260000000000123e-01
-3.059600000000000097e-01 -1.833519999999999872e-01
-3.057090000000000085e-01 -1.877500000000000002e-01
-3.058660000000000267e-01 -1.918030000000000013e-01
-3.071220000000000061e-01 -1.955419999999999936e-01
-3.077820000000000000e-01 -1.990599999999999870e-01
-3.084100000000000175e-01 -2.022650000000000003e-01
-3.088819999999999899e-01 -2.053119999999999945e-01
-3.089759999999999729e-01 -2.081389999999999907e-01
-3.090069999999999761e-01 -2.107779999999999931e-01
-3.088819999999999899e-01 -2.130720000000000114e-01
-3.082849999999999757e-01 -2.148940000000000017e-01
-3.071849999999999858e-01 -2.162449999999999928e-01
-3.059279999999999777e-01 -2.172189999999999954e-01
-3.046090000000000186e-01 -2.178779999999999883e-01
-3.033839999999999870e-01 -2.182240000000000013e-01
-3.023469999999999769e-01 -2.183180000000000121e-01
-3.016869999999999830e-01 -2.182870000000000088e-01
-3.010900000000000243e-01 -2.181919999999999971e-01
-3.006510000000000016e-01 -2.180979999999999863e-01
-3.001480000000000259e-01 -2.178470000000000129e-01
-2.999589999999999756e-01 -2.172810000000000019e-01
-2.999910000000000077e-01 -2.165269999999999972e-01
-3.004939999999999833e-01 -2.154590000000000116e-01
-3.012480000000000158e-01 -2.141710000000000003e-01
-3.022529999999999939e-01 -2.124749999999999972e-01
-3.034780000000000255e-01 -2.104959999999999887e-01
-3.048919999999999964e-01 -2.083280000000000132e-01
-3.065880000000000272e-01 -2.059090000000000087e-01
-3.088500000000000134e-01 -2.030500000000000083e-01
-3.123369999999999758e-01 -2.009140000000000092e-01
-3.176149999999999807e-01 -1.991229999999999944e-01
-3.255009999999999848e-01 -1.982119999999999993e-01
-3.360250000000000181e-01 -1.980230000000000046e-01
-3.486230000000000162e-01 -1.983689999999999898e-01
-3.633569999999999856e-01 -1.993109999999999882e-01
-3.788759999999999906e-01 -2.012589999999999935e-01
-3.958090000000000219e-01 -2.044009999999999994e-01
-4.126480000000000148e-01 -2.088929999999999954e-01
-4.290470000000000117e-01 -2.142650000000000110e-01
-4.440009999999999790e-01 -2.204230000000000078e-01
-4.556250000000000022e-01 -2.266430000000000111e-01
-4.646419999999999995e-01 -2.330520000000000092e-01
-4.704849999999999866e-01 -2.389580000000000037e-01
-4.734700000000000020e-01 -2.443929999999999991e-01
-4.748829999999999996e-01 -2.493879999999999986e-01
-4.751029999999999975e-01 -2.538179999999999881e-01
-4.747890000000000166e-01 -2.579020000000000201e-01
-4.734380000000000255e-01 -2.618610000000000104e-01
-4.723069999999999768e-01 -2.663220000000000032e-01
-4.712080000000000157e-01 -2.713800000000000101e-01
-4.703280000000000238e-01 -2.770969999999999822e-01
-4.701400000000000023e-01 -2.833490000000000175e-01
-4.703280000000000238e-01 -2.897580000000000156e-01
-4.717419999999999947e-01 -2.962609999999999966e-01
-4.727160000000000251e-01 -3.022610000000000019e-01
-4.734700000000000020e-01 -3.079160000000000230e-01
-4.738149999999999862e-01 -3.128489999999999882e-01
-4.738149999999999862e-01 -3.173719999999999875e-01
-4.736270000000000202e-01 -3.216140000000000110e-01
-4.734070000000000222e-01 -3.253840000000000066e-01
-4.731549999999999923e-01 -3.287140000000000062e-01
-4.728100000000000080e-01 -3.311950000000000172e-01
-4.718990000000000129e-01 -3.329550000000000010e-01
-4.707990000000000230e-01 -3.339599999999999791e-01
-4.695429999999999882e-01 -3.343679999999999986e-01
-4.683490000000000153e-01 -3.344630000000000103e-01
-4.674690000000000234e-01 -3.344630000000000103e-01
-4.665900000000000047e-01 -3.344309999999999783e-01
-4.656779999999999808e-01 -3.343999999999999750e-01
-4.648300000000000209e-01 -3.341799999999999771e-01
-4.638559999999999905e-01 -3.338659999999999961e-01
-4.629770000000000274e-01 -3.334260000000000002e-01
-4.622859999999999747e-01 -3.324520000000000253e-01
-4.618140000000000023e-01 -3.310379999999999989e-01
-4.616569999999999840e-01 -3.291529999999999734e-01
-4.615319999999999978e-01 -3.269230000000000191e-01
-4.615000000000000213e-01 -3.244719999999999827e-01
-4.614059999999999828e-01 -3.219279999999999919e-01
-4.613430000000000031e-01 -3.192570000000000130e-01
-4.616890000000000160e-01 -3.166809999999999903e-01
-4.628200000000000092e-01 -3.142940000000000178e-01
-4.648930000000000007e-01 -3.119999999999999996e-01
-4.679090000000000193e-01 -3.101149999999999740e-01
-4.718359999999999776e-01 -3.088589999999999947e-01
-4.762029999999999874e-01 -3.083879999999999955e-01
-4.812290000000000179e-01 -3.084500000000000020e-01
-4.870099999999999985e-01 -3.088589999999999947e-01
-4.935760000000000147e-01 -3.099270000000000080e-01
-5.005819999999999714e-01 -3.118750000000000133e-01
-5.076190000000000424e-01 -3.148909999999999765e-01
-5.136190000000000477e-01 -3.188489999999999935e-01
-5.181740000000000235e-01 -3.235930000000000195e-01
-5.209080000000000377e-01 -3.289340000000000042e-01
-5.225100000000000300e-01 -3.345569999999999933e-01
-5.230129999999999502e-01 -3.408399999999999763e-01
-5.230129999999999502e-01 -3.472180000000000266e-01
-5.221010000000000373e-01 -3.539720000000000089e-01
-5.208760000000000057e-01 -3.612609999999999988e-01
-5.196509999999999740e-01 -3.687380000000000102e-01
-5.183630000000000182e-01 -3.767800000000000038e-01
-5.173259999999999525e-01 -3.851990000000000136e-01
-5.167289999999999939e-01 -3.939019999999999744e-01
-5.165720000000000312e-01 -4.024469999999999992e-01
-5.166659999999999586e-01 -4.103319999999999745e-01
-5.169179999999999886e-01 -4.177460000000000062e-01
-5.169810000000000239e-01 -4.242810000000000192e-01
-5.169489999999999919e-01 -4.303440000000000043e-01
-5.168859999999999566e-01 -4.356849999999999890e-01
-5.168549999999999534e-01 -4.403659999999999797e-01
-5.168549999999999534e-01 -4.442300000000000137e-01
-5.168239999999999501e-01 -4.473719999999999919e-01
-5.167920000000000291e-01 -4.496959999999999846e-01
-5.166039999999999521e-01 -4.512039999999999940e-01
-5.161320000000000352e-01 -4.518639999999999879e-01
-5.156300000000000328e-01 -4.519270000000000231e-01
-5.150010000000000421e-01 -4.518010000000000081e-01
-5.143729999999999691e-01 -4.514870000000000272e-01
-5.135880000000000445e-01 -4.508269999999999778e-01
-5.128019999999999801e-01 -4.495390000000000219e-01
-5.118599999999999817e-01 -4.475290000000000101e-01
-5.108230000000000270e-01 -4.447639999999999927e-01
-5.099120000000000319e-01 -4.414029999999999898e-01
-5.090949999999999642e-01 -4.375700000000000145e-01
-5.081839999999999691e-01 -4.334859999999999824e-01
-5.072729999999999739e-01 -4.292130000000000112e-01
-5.063619999999999788e-01 -4.248779999999999779e-01
-5.054819999999999869e-01 -4.202600000000000224e-01
-5.045079999999999565e-01 -4.154840000000000200e-01
-5.037230000000000318e-01 -4.105519999999999725e-01
-5.029379999999999962e-01 -4.053999999999999826e-01
-5.019949999999999690e-01 -4.001219999999999777e-01
-5.011780000000000124e-01 -3.943729999999999736e-01
-5.002670000000000172e-01 -3.883099999999999885e-01
-4.993250000000000188e-01 -3.819319999999999937e-01
-4.984450000000000269e-01 -3.754919999999999924e-01
-4.977230000000000265e-01 -3.693969999999999754e-01
-4.969060000000000143e-01 -3.641820000000000057e-01
-4.961829999999999852e-01 -3.603180000000000271e-01
-4.955550000000000233e-01 -3.582759999999999834e-01
-4.950519999999999921e-01 -3.578049999999999842e-01
-4.948319999999999941e-01 -3.585900000000000198e-01
-4.943299999999999916e-01 -3.607259999999999911e-01
-4.939209999999999989e-01 -3.642759999999999887e-01
-4.934189999999999965e-01 -3.691139999999999977e-01
-4.928850000000000176e-01 -3.755859999999999754e-01
-4.920680000000000054e-01 -3.830950000000000188e-01
-4.911880000000000135e-01 -3.916080000000000116e-01
-4.901510000000000034e-01 -4.005929999999999769e-01
-4.889580000000000037e-01 -4.097040000000000126e-01
-4.876699999999999924e-01 -4.187520000000000131e-01
-4.863500000000000045e-01 -4.274540000000000006e-01
-4.849359999999999782e-01 -4.359680000000000222e-01
-4.834910000000000041e-01 -4.440100000000000158e-01
-4.821400000000000130e-01 -4.514560000000000239e-01
-4.808520000000000016e-01 -4.580529999999999879e-01
-4.796590000000000020e-01 -4.639280000000000070e-01
-4.787790000000000101e-01 -4.689539999999999820e-01
-4.780559999999999810e-01 -4.730070000000000108e-01
-4.777739999999999765e-01 -4.762109999999999954e-01
-4.776480000000000170e-01 -4.786299999999999999e-01
-4.776480000000000170e-01 -4.802330000000000210e-01
-4.777109999999999967e-01 -4.810490000000000044e-01
-4.777109999999999967e-01 -4.812690000000000023e-01
-4.777420000000000000e-01 -4.811440000000000161e-01
-4.778049999999999797e-01 -4.807350000000000234e-01
-4.778990000000000182e-01 -4.800130000000000230e-01
-4.779309999999999947e-01 -4.785360000000000169e-01
-4.779309999999999947e-01 -4.761170000000000124e-01
-4.779309999999999947e-01 -4.727870000000000128e-01
-4.779309999999999947e-01 -4.685460000000000180e-01
-4.778990000000000182e-01 -4.638340000000000241e-01
-4.778680000000000150e-01 -4.588380000000000236e-01
-4.778359999999999830e-01 -4.536229999999999984e-01
-4.776790000000000203e-01 -4.482510000000000105e-01
-4.773970000000000158e-01 -4.427530000000000077e-01
-4.769570000000000198e-01 -4.370040000000000036e-01
-4.764229999999999854e-01 -4.311610000000000165e-01
-4.753229999999999955e-01 -4.248149999999999982e-01
-4.737839999999999829e-01 -4.180289999999999839e-01
-4.717100000000000182e-01 -4.105210000000000248e-01
-4.691969999999999752e-01 -4.021640000000000215e-01
-4.662749999999999950e-01 -3.930850000000000177e-01
-4.628200000000000092e-01 -3.834400000000000031e-01
-4.589869999999999783e-01 -3.737010000000000054e-01
-4.546830000000000038e-01 -3.641190000000000260e-01
-4.499389999999999779e-01 -3.555110000000000214e-01
-4.449440000000000062e-01 -3.481600000000000250e-01
-4.400740000000000207e-01 -3.425679999999999836e-01
-4.359589999999999854e-01 -3.389869999999999828e-01
-4.325970000000000093e-01 -3.370699999999999807e-01
-4.301780000000000048e-01 -3.366620000000000168e-01
-4.283250000000000113e-01 -3.372899999999999787e-01
-4.275390000000000024e-01 -3.391440000000000010e-01
-4.270369999999999999e-01 -3.426310000000000189e-01
-4.268170000000000019e-01 -3.477520000000000056e-01
-4.266280000000000072e-01 -3.542230000000000101e-01
-4.263770000000000060e-01 -3.613859999999999850e-01
-4.253719999999999724e-01 -3.692719999999999891e-01
-4.239269999999999983e-01 -3.770000000000000018e-01
-4.216650000000000120e-01 -3.844139999999999779e-01
-4.190570000000000128e-01 -3.914830000000000254e-01
-4.162609999999999921e-01 -3.980170000000000097e-01
-4.135280000000000067e-01 -4.042060000000000097e-01
-4.109829999999999872e-01 -4.100179999999999936e-01
-4.086589999999999945e-01 -4.151699999999999835e-01
-4.066170000000000062e-01 -4.196940000000000115e-01
-4.052029999999999799e-01 -4.234330000000000038e-01
-4.043860000000000232e-01 -4.264169999999999905e-01
-4.040719999999999867e-01 -4.284910000000000108e-01
-4.040719999999999867e-01 -4.299359999999999848e-01
-4.045429999999999859e-01 -4.307210000000000205e-01
-4.051089999999999969e-01 -4.309100000000000152e-01
-4.058939999999999770e-01 -4.308150000000000035e-01
-4.068990000000000107e-01 -4.304069999999999840e-01
-4.080929999999999835e-01 -4.298100000000000254e-01
-4.093809999999999949e-01 -4.286789999999999767e-01
-4.107319999999999860e-01 -4.265430000000000055e-01
-4.120199999999999974e-01 -4.234640000000000071e-01
-4.131819999999999937e-01 -4.193490000000000273e-01
-4.142819999999999836e-01 -4.147930000000000228e-01
-4.152870000000000172e-01 -4.098919999999999786e-01
-4.162609999999999921e-01 -4.048340000000000272e-01
-4.168270000000000031e-01 -3.996509999999999785e-01
-4.173290000000000055e-01 -3.941839999999999788e-01
-4.175180000000000002e-01 -3.886240000000000250e-01
-4.175809999999999800e-01 -3.826860000000000261e-01
-4.175809999999999800e-01 -3.766229999999999856e-01
-4.170150000000000245e-01 -3.700570000000000248e-01
-4.152560000000000140e-01 -3.629879999999999773e-01
-4.126799999999999913e-01 -3.549769999999999870e-01
-4.089729999999999754e-01 -3.458979999999999833e-01
-4.047939999999999872e-01 -3.359389999999999876e-01
-3.995790000000000175e-01 -3.254779999999999895e-01
-3.928880000000000150e-01 -3.147650000000000170e-01
-3.849079999999999724e-01 -3.042719999999999869e-01
-3.759230000000000071e-01 -2.943450000000000233e-01
-3.666240000000000054e-01 -2.853600000000000025e-01
-3.575450000000000017e-01 -2.780710000000000126e-01
-3.500360000000000138e-01 -2.730130000000000057e-01
-3.446009999999999907e-01 -2.699340000000000073e-01
-3.405489999999999906e-01 -2.687089999999999756e-01
-3.386009999999999853e-01 -2.687410000000000077e-01
-3.382240000000000246e-01 -2.696830000000000060e-01
-3.382549999999999724e-01 -2.722589999999999733e-01
-3.387899999999999801e-01 -2.764380000000000170e-01
-3.393860000000000210e-01 -2.819349999999999912e-01
-3.393550000000000177e-01 -2.879669999999999730e-01
-3.386950000000000238e-01 -2.944069999999999743e-01
-3.368419999999999748e-01 -3.006280000000000063e-01
-3.339829999999999743e-01 -3.060309999999999975e-01
-3.302129999999999788e-01 -3.108690000000000064e-01
-3.260350000000000192e-01 -3.148909999999999765e-01
-3.223590000000000066e-01 -3.184719999999999773e-01
-3.188090000000000090e-01 -3.218960000000000155e-01
-3.160439999999999916e-01 -3.250379999999999936e-01
-3.137199999999999989e-01 -3.280219999999999803e-01
-3.121800000000000130e-01 -3.303470000000000018e-01
-3.114890000000000159e-01 -3.319179999999999908e-01
-3.113630000000000009e-01 -3.327030000000000265e-01
-3.116780000000000106e-01 -3.329860000000000042e-01
-3.127770000000000272e-01 -3.329860000000000042e-01
-3.140649999999999831e-01 -3.328610000000000180e-01
-3.157619999999999871e-01 -3.325460000000000083e-01
-3.176149999999999807e-01 -3.320750000000000091e-01
-3.195629999999999860e-01 -3.310069999999999957e-01
-3.214790000000000147e-01 -3.291850000000000054e-01
-3.232070000000000221e-01 -3.264830000000000232e-01
-3.246209999999999929e-01 -3.229960000000000053e-01
-3.258150000000000213e-01 -3.187229999999999785e-01
-3.267889999999999961e-01 -3.141990000000000061e-01
-3.275429999999999731e-01 -3.094870000000000121e-01
-3.282970000000000055e-01 -3.045550000000000201e-01
-3.288940000000000197e-01 -2.994970000000000132e-01
-3.295529999999999848e-01 -2.942500000000000115e-01
-3.301189999999999958e-01 -2.888149999999999884e-01
-3.307160000000000100e-01 -2.834119999999999973e-01
-3.310299999999999909e-01 -2.780079999999999774e-01
-3.304639999999999800e-01 -2.721649999999999903e-01
-3.276680000000000148e-01 -2.659759999999999902e-01
-3.239299999999999957e-01 -2.592220000000000080e-01
-3.183690000000000131e-01 -2.514620000000000188e-01
-3.112380000000000146e-01 -2.431049999999999878e-01
-3.016869999999999830e-01 -2.341519999999999990e-01
-2.887129999999999974e-01 -2.252300000000000135e-01
-2.743550000000000155e-01 -2.157110000000000138e-01
-2.593070000000000097e-01 -2.062539999999999929e-01
-2.446359999999999923e-01 -1.970810000000000062e-01
-2.314100000000000046e-01 -1.890070000000000083e-01
-2.205090000000000106e-01 -1.827870000000000050e-01
-2.133140000000000036e-01 -1.785460000000000103e-01
-2.087900000000000034e-01 -1.760319999999999940e-01
-2.076909999999999867e-01 -1.748379999999999934e-01
-2.079739999999999922e-01 -1.747130000000000072e-01
-2.102670000000000095e-01 -1.757499999999999896e-01
-2.123720000000000052e-01 -1.777920000000000056e-01
-2.141309999999999880e-01 -1.812469999999999914e-01
-2.151990000000000014e-01 -1.857709999999999917e-01
-2.151359999999999939e-01 -1.911430000000000073e-01
-2.125920000000000032e-01 -1.967349999999999932e-01
-2.090100000000000013e-01 -2.019819999999999949e-01
-2.039839999999999987e-01 -2.065690000000000026e-01
-1.978260000000000018e-01 -2.102439999999999864e-01
-1.924230000000000107e-01 -2.130090000000000039e-01
-1.867050000000000098e-01 -2.153960000000000041e-01
-1.821500000000000064e-01 -2.177209999999999979e-01
-1.784429999999999905e-01 -2.197949999999999904e-01
-1.758669999999999956e-01 -2.217109999999999914e-01
-1.743899999999999895e-01 -2.229679999999999995e-01
-1.738870000000000138e-01 -2.235650000000000137e-01
-1.739189999999999903e-01 -2.235959999999999892e-01
-1.746409999999999907e-01 -2.235330000000000095e-01
-1.759610000000000063e-01 -2.233449999999999880e-01
-1.775940000000000019e-01 -2.229049999999999920e-01
-1.798879999999999924e-01 -2.221509999999999874e-01
-1.821500000000000064e-01 -2.209879999999999900e-01
-1.842550000000000021e-01 -2.193229999999999902e-01
-1.860449999999999882e-01 -2.169040000000000135e-01
-1.874280000000000113e-01 -2.139830000000000065e-01
-1.884329999999999894e-01 -2.104959999999999887e-01
-1.891239999999999866e-01 -2.067879999999999996e-01
-1.898469999999999880e-01 -2.029559999999999975e-01
-1.902860000000000107e-01 -1.990290000000000115e-01
-1.907260000000000066e-01 -1.949760000000000104e-01
-1.910719999999999918e-01 -1.908289999999999986e-01
-1.912600000000000133e-01 -1.867449999999999943e-01
-1.913229999999999931e-01 -1.827550000000000008e-01
-1.910090000000000121e-01 -1.789850000000000052e-01
-1.889039999999999886e-01 -1.752779999999999894e-01
-1.854169999999999985e-01 -1.716969999999999885e-01
-1.790710000000000079e-01 -1.682410000000000017e-01
-1.706830000000000014e-01 -1.650679999999999925e-01
-1.583680000000000088e-01 -1.620840000000000058e-01
-1.423460000000000003e-01 -1.592880000000000129e-01
-1.245020000000000016e-01 -1.566490000000000105e-01
-1.052749999999999936e-01 -1.544810000000000072e-01
-8.623699999999999422e-02 -1.526589999999999892e-01
-6.823600000000000498e-02 -1.514020000000000088e-01
-5.255900000000000155e-02 -1.509310000000000096e-01
-4.033799999999999886e-02 -1.509310000000000096e-01
-3.327000000000000096e-02 -1.511820000000000108e-01
-3.025399999999999964e-02 -1.514340000000000130e-01
-3.047400000000000109e-02 -1.518730000000000080e-01
-3.424399999999999666e-02 -1.526899999999999924e-01
-3.785600000000000076e-02 -1.538210000000000133e-01
-4.014999999999999819e-02 -1.556750000000000078e-01
-4.137500000000000205e-02 -1.583450000000000135e-01
-4.194099999999999911e-02 -1.619579999999999909e-01
-4.244300000000000156e-02 -1.665760000000000018e-01
-4.209799999999999653e-02 -1.716650000000000120e-01
-3.967899999999999899e-02 -1.767229999999999912e-01
-3.653700000000000003e-02 -1.815299999999999969e-01
-3.245300000000000268e-02 -1.858029999999999959e-01
-2.830600000000000130e-02 -1.896039999999999948e-01
-2.412800000000000014e-02 -1.929339999999999944e-01
-2.051499999999999851e-02 -1.959500000000000131e-01
-1.778199999999999920e-02 -1.985570000000000113e-01
-1.624199999999999949e-02 -2.006000000000000005e-01
-1.548800000000000003e-02 -2.020450000000000024e-01
-1.536299999999999992e-02 -2.027039999999999953e-01
-1.548800000000000003e-02 -2.027990000000000070e-01
-1.617899999999999894e-02 -2.027359999999999995e-01
-1.727899999999999922e-02 -2.027039999999999953e-01
-1.884999999999999870e-02 -2.025160000000000016e-01
-2.067199999999999940e-02 -2.021699999999999886e-01
-2.252499999999999988e-02 -2.016679999999999862e-01
-2.425300000000000025e-02 -2.006620000000000070e-01
-2.519599999999999965e-02 -1.993109999999999882e-01
-2.616999999999999882e-02 -1.974579999999999946e-01
-2.695499999999999979e-02 -1.951650000000000051e-01
-2.770900000000000099e-02 -1.926509999999999889e-01
-2.811800000000000063e-02 -1.902010000000000089e-01
-2.818000000000000019e-02 -1.878450000000000120e-01
-2.802299999999999930e-02 -1.855199999999999905e-01
-2.695499999999999979e-02 -1.835090000000000054e-01
-2.613800000000000151e-02 -1.815930000000000044e-01
-2.428500000000000103e-02 -1.797709999999999864e-01
-2.117499999999999938e-02 -1.781689999999999940e-01
-1.661899999999999836e-02 -1.767229999999999912e-01
-1.058699999999999919e-02 -1.758750000000000036e-01
-2.858999999999999996e-03 -1.753099999999999936e-01
6.910999999999999609e-03 -1.752150000000000096e-01
1.793799999999999908e-02 -1.752779999999999894e-01
2.990800000000000056e-02 -1.754040000000000044e-01
4.231700000000000045e-02 -1.757809999999999928e-01
5.431799999999999823e-02 -1.765029999999999932e-01
6.512500000000000233e-02 -1.777920000000000056e-01
7.398399999999999421e-02 -1.795190000000000119e-01
7.992200000000000693e-02 -1.816240000000000077e-01
8.325200000000000655e-02 -1.840430000000000121e-01
8.381700000000000261e-02 -1.862739999999999951e-01
8.334600000000000342e-02 -1.882840000000000069e-01
8.004799999999999416e-02 -1.901380000000000015e-01
7.706300000000000650e-02 -1.918340000000000045e-01
7.360700000000000576e-02 -1.940020000000000078e-01
7.115699999999999803e-02 -1.966100000000000070e-01
6.964900000000000257e-02 -1.998139999999999916e-01
6.861200000000000632e-02 -2.039300000000000002e-01
6.842399999999999871e-02 -2.084850000000000037e-01
6.880100000000000104e-02 -2.134169999999999956e-01
7.065399999999999459e-02 -2.184750000000000025e-01
7.253900000000000625e-02 -2.236269999999999925e-01
7.486399999999999999e-02 -2.284339999999999982e-01
7.715700000000000336e-02 -2.329890000000000017e-01
7.910499999999999476e-02 -2.370109999999999995e-01
8.092699999999999894e-02 -2.406860000000000110e-01
8.208999999999999631e-02 -2.437960000000000127e-01
8.281199999999999672e-02 -2.461839999999999862e-01
8.309500000000000219e-02 -2.479119999999999935e-01
8.312600000000000544e-02 -2.487920000000000131e-01
8.309500000000000219e-02 -2.491369999999999973e-01
8.287500000000000422e-02 -2.491059999999999941e-01
8.259199999999999875e-02 -2.490429999999999866e-01
8.234099999999999753e-02 -2.490110000000000101e-01
8.180700000000000471e-02 -2.487920000000000131e-01
8.133600000000000552e-02 -2.482570000000000054e-01
8.114699999999999691e-02 -2.476289999999999880e-01
8.095900000000000318e-02 -2.465299999999999991e-01
8.089599999999999569e-02 -2.448649999999999993e-01
8.086400000000000532e-02 -2.427910000000000068e-01
8.089599999999999569e-02 -2.403409999999999991e-01
8.102099999999999580e-02 -2.377650000000000041e-01
8.121000000000000441e-02 -2.351570000000000049e-01
8.171299999999999397e-02 -2.326749999999999929e-01
8.243499999999999439e-02 -2.303189999999999960e-01
8.344000000000000028e-02 -2.280260000000000065e-01
8.482299999999999562e-02 -2.257010000000000127e-01
8.651899999999999868e-02 -2.234069999999999945e-01
8.900099999999999678e-02 -2.211770000000000125e-01
9.185999999999999721e-02 -2.187580000000000080e-01
9.509599999999999997e-02 -2.162129999999999885e-01
9.851999999999999647e-02 -2.136369999999999936e-01
1.016299999999999981e-01 -2.111550000000000094e-01
1.044260000000000049e-01 -2.089880000000000071e-01
1.064370000000000038e-01 -2.068830000000000113e-01
1.076310000000000044e-01 -2.053750000000000020e-01
1.079760000000000025e-01 -2.043069999999999886e-01
1.079760000000000025e-01 -2.038349999999999884e-01
1.066249999999999976e-01 -2.037730000000000097e-01
1.047720000000000040e-01 -2.040549999999999864e-01
1.019130000000000036e-01 -2.047460000000000113e-01
9.861399999999999333e-02 -2.058460000000000012e-01
9.578699999999999715e-02 -2.077620000000000022e-01
9.374499999999999500e-02 -2.103700000000000014e-01
9.207999999999999519e-02 -2.136059999999999903e-01
9.035200000000000176e-02 -2.175330000000000041e-01
8.871800000000000519e-02 -2.221509999999999874e-01
8.727300000000000335e-02 -2.272720000000000018e-01
8.611099999999999310e-02 -2.324549999999999950e-01
8.538800000000000556e-02 -2.373879999999999879e-01
8.516799999999999371e-02 -2.420059999999999989e-01
8.510500000000000009e-02 -2.463410000000000044e-01
8.516799999999999371e-02 -2.503940000000000055e-01
8.535700000000000232e-02 -2.541640000000000010e-01
8.551400000000000667e-02 -2.575879999999999836e-01
8.557700000000000029e-02 -2.605410000000000226e-01
8.563999999999999391e-02 -2.629290000000000238e-01
8.573400000000000465e-02 -2.645620000000000194e-01
8.579699999999999827e-02 -2.656299999999999772e-01
8.604799999999999949e-02 -2.660699999999999732e-01
8.623599999999999322e-02 -2.661649999999999849e-01
8.648799999999999544e-02 -2.661649999999999849e-01
8.670799999999999341e-02 -2.661330000000000084e-01
8.692800000000000527e-02 -2.660069999999999935e-01
8.708499999999999575e-02 -2.657249999999999890e-01
8.746199999999999808e-02 -2.649079999999999768e-01
8.787000000000000366e-02 -2.634310000000000263e-01
8.849799999999999334e-02 -2.613889999999999825e-01
8.896999999999999353e-02 -2.588130000000000153e-01
8.956699999999999384e-02 -2.558289999999999731e-01
9.006899999999999629e-02 -2.528130000000000099e-01
9.057199999999999973e-02 -2.495769999999999933e-01
9.113699999999999579e-02 -2.464979999999999949e-01
9.163999999999999924e-02 -2.433250000000000135e-01
9.223699999999999954e-02 -2.403089999999999948e-01
9.261400000000000188e-02 -2.370420000000000027e-01
9.261400000000000188e-02 -2.336489999999999956e-01
9.220499999999999530e-02 -2.300679999999999947e-01
9.044599999999999862e-02 -2.260459999999999969e-01
8.777600000000000680e-02 -2.211770000000000125e-01
8.413199999999999845e-02 -2.154909999999999881e-01
7.976500000000000257e-02 -2.090190000000000103e-01
7.442400000000000404e-02 -2.020760000000000056e-01
6.792099999999999527e-02 -1.952589999999999881e-01
5.950099999999999834e-02 -1.889440000000000008e-01
4.957400000000000001e-02 -1.835090000000000054e-01
3.933199999999999891e-02 -1.792680000000000107e-01
2.946800000000000114e-02 -1.763780000000000070e-01
2.092300000000000063e-02 -1.747440000000000104e-01
1.372899999999999988e-02 -1.743669999999999942e-01
8.512999999999999734e-03 -1.746189999999999964e-01
4.555000000000000021e-03 -1.758440000000000003e-01
2.010000000000000068e-03 -1.777600000000000013e-01
4.079999999999999968e-04 -1.807449999999999890e-01
-3.139999999999999888e-04 -1.847969999999999891e-01
-3.460000000000000076e-04 -1.893839999999999968e-01
-3.139999999999999888e-04 -1.944420000000000037e-01
-2.200000000000000078e-04 -1.993429999999999924e-01
-2.519999999999999996e-04 -2.041489999999999971e-01
-5.339999999999999695e-04 -2.088299999999999879e-01
-1.319999999999999993e-03 -2.129769999999999996e-01
-1.884999999999999957e-03 -2.169040000000000135e-01
-2.481999999999999831e-03 -2.205489999999999950e-01
-2.827999999999999785e-03 -2.240669999999999884e-01
-2.922000000000000118e-03 -2.271769999999999901e-01
-2.922000000000000118e-03 -2.298790000000000000e-01
-2.795999999999999874e-03 -2.318900000000000128e-01
-2.481999999999999831e-03 -2.332720000000000071e-01
-1.917000000000000084e-03 -2.341830000000000023e-01
-1.288000000000000082e-03 -2.344340000000000035e-01
-3.460000000000000076e-04 -2.344660000000000077e-01
7.219999999999999855e-04 -2.344340000000000035e-01
1.665000000000000030e-03 -2.343719999999999970e-01
2.481999999999999831e-03 -2.342460000000000098e-01
3.298000000000000150e-03 -2.336489999999999956e-01
4.146999999999999645e-03 -2.323919999999999875e-01
4.869000000000000064e-03 -2.303499999999999992e-01
5.686000000000000082e-03 -2.274919999999999998e-01
6.032000000000000035e-03 -2.241299999999999959e-01
6.314000000000000168e-03 -2.203920000000000046e-01
6.346000000000000078e-03 -2.166839999999999877e-01
6.314000000000000168e-03 -2.130090000000000039e-01
6.189000000000000057e-03 -2.093329999999999913e-01
6.000000000000000125e-03 -2.057519999999999905e-01
5.748999999999999770e-03 -2.021070000000000089e-01
5.152000000000000329e-03 -1.983999999999999930e-01
2.858999999999999996e-03 -1.944110000000000005e-01
-1.350999999999999987e-03 -1.903890000000000027e-01
-7.132000000000000318e-03 -1.861800000000000122e-01
-1.633700000000000083e-02 -1.813099999999999989e-01
-2.764600000000000043e-02 -1.755609999999999948e-01
-4.178300000000000070e-02 -1.690889999999999893e-01
-5.811999999999999805e-02 -1.622089999999999921e-01
-7.637199999999999545e-02 -1.552350000000000119e-01
-9.607000000000000262e-02 -1.489830000000000043e-01
-1.158310000000000034e-01 -1.438939999999999941e-01
-1.346489999999999909e-01 -1.401870000000000061e-01
-1.502310000000000034e-01 -1.379879999999999995e-01
-1.624829999999999885e-01 -1.374539999999999929e-01
-1.705569999999999864e-01 -1.377680000000000016e-01
-1.747360000000000024e-01 -1.395899999999999919e-01
-1.761490000000000000e-01 -1.424799999999999955e-01
-1.759290000000000020e-01 -1.469729999999999925e-01
-1.736360000000000126e-01 -1.525960000000000094e-01
-1.712799999999999878e-01 -1.583450000000000135e-01
-1.687039999999999929e-01 -1.638429999999999886e-01
-1.665669999999999928e-01 -1.688070000000000126e-01
-1.653110000000000135e-01 -1.733300000000000118e-01
-1.649970000000000048e-01 -1.774149999999999894e-01
-1.652480000000000060e-01 -1.809330000000000105e-01
-1.664420000000000066e-01 -1.841059999999999919e-01
-1.668820000000000026e-01 -1.868710000000000093e-01
-1.670389999999999930e-01 -1.893529999999999935e-01
-1.670069999999999888e-01 -1.916460000000000108e-01
-1.665359999999999896e-01 -1.938139999999999863e-01
-1.659079999999999999e-01 -1.956990000000000118e-01
-1.649970000000000048e-01 -1.973949999999999871e-01
-1.637399999999999967e-01 -1.986199999999999910e-01
-1.622010000000000118e-01 -1.994370000000000032e-01
-1.605979999999999908e-01 -1.999710000000000099e-01
-1.590900000000000092e-01 -2.001600000000000046e-01
-1.578019999999999978e-01 -2.001280000000000003e-01
-1.567340000000000122e-01 -2.000339999999999896e-01
-1.559490000000000043e-01 -1.998769999999999991e-01
-1.551949999999999996e-01 -1.995939999999999936e-01
-1.547550000000000037e-01 -1.989970000000000072e-01
-1.546609999999999929e-01 -1.977720000000000034e-01
-1.547240000000000004e-01 -1.960760000000000003e-01
-1.551319999999999921e-01 -1.939710000000000045e-01
-1.560120000000000118e-01 -1.915199999999999958e-01
-1.570479999999999932e-01 -1.889760000000000051e-01
-1.585880000000000067e-01 -1.864000000000000101e-01
-1.602210000000000023e-01 -1.837290000000000034e-01
-1.623259999999999981e-01 -1.809330000000000105e-01
-1.648080000000000100e-01 -1.781369999999999898e-01
-1.690810000000000091e-01 -1.754670000000000119e-01
-1.744209999999999927e-01 -1.731109999999999871e-01
-1.823700000000000043e-01 -1.712259999999999893e-01
-1.926740000000000119e-01 -1.696550000000000002e-01
-2.056800000000000017e-01 -1.688689999999999913e-01
-2.206970000000000043e-01 -1.687440000000000051e-01
-2.374729999999999897e-01 -1.689640000000000031e-01
-2.559139999999999748e-01 -1.697799999999999865e-01
-2.749519999999999742e-01 -1.712879999999999958e-01
-2.940530000000000088e-01 -1.738959999999999950e-01
-3.117400000000000171e-01 -1.777289999999999981e-01
-3.260029999999999872e-01 -1.825350000000000028e-01
-3.377530000000000254e-01 -1.879699999999999982e-01
-3.455440000000000178e-01 -1.937820000000000098e-01
-3.503510000000000235e-01 -1.994370000000000032e-01
-3.524550000000000183e-01 -2.052180000000000115e-01
-3.526130000000000098e-01 -2.108730000000000049e-01
-3.519840000000000191e-01 -2.161820000000000130e-01
-3.498789999999999956e-01 -2.212079999999999880e-01
-3.480260000000000020e-01 -2.262029999999999874e-01
-3.460779999999999967e-01 -2.314809999999999923e-01
-3.445389999999999842e-01 -2.368220000000000047e-01
-3.434389999999999943e-01 -2.419739999999999946e-01
-3.431250000000000133e-01 -2.469379999999999908e-01
-3.433760000000000145e-01 -2.515560000000000018e-01
-5.391599999999999726e-01 -4.056509999999999838e-01
-5.392230000000000079e-01 -4.096099999999999741e-01
-5.393489999999999673e-01 -4.124369999999999981e-01
-5.394740000000000091e-01 -4.141340000000000021e-01
-5.396309999999999718e-01 -4.149189999999999823e-01
-5.397889999999999633e-01 -4.150130000000000208e-01
-5.399140000000000050e-01 -4.147299999999999875e-01
-5.399770000000000403e-01 -4.140389999999999904e-01
-5.400080000000000435e-01 -4.131279999999999952e-01
-5.400080000000000435e-01 -4.113689999999999847e-01
-5.399770000000000403e-01 -4.087299999999999822e-01
-5.399460000000000370e-01 -4.049599999999999866e-01
-5.398830000000000018e-01 -4.001850000000000129e-01
-5.398509999999999698e-01 -3.949070000000000080e-01
-5.397889999999999633e-01 -3.891260000000000274e-01
-5.396940000000000071e-01 -3.833770000000000233e-01
-5.395060000000000411e-01 -3.775649999999999840e-01
-5.392230000000000079e-01 -3.717219999999999969e-01
-5.386579999999999702e-01 -3.659729999999999928e-01
-5.382489999999999775e-01 -3.599410000000000109e-01
-5.377469999999999750e-01 -3.537839999999999874e-01
-5.369930000000000536e-01 -3.473430000000000129e-01
-5.360810000000000297e-01 -3.406199999999999783e-01
-5.351700000000000346e-01 -3.333949999999999969e-01
-5.342909999999999604e-01 -3.253210000000000268e-01
-5.333799999999999653e-01 -3.167130000000000223e-01
-5.324060000000000459e-01 -3.075709999999999833e-01
-5.313379999999999770e-01 -2.984289999999999998e-01
-5.301129999999999454e-01 -2.897259999999999835e-01
-5.287300000000000333e-01 -2.822490000000000276e-01
-5.271280000000000410e-01 -2.766890000000000183e-01
-5.255570000000000519e-01 -2.730130000000000057e-01
-5.240179999999999838e-01 -2.710650000000000004e-01
-5.226669999999999927e-01 -2.707510000000000194e-01
-5.217559999999999976e-01 -2.712539999999999951e-01
-5.213790000000000369e-01 -2.728559999999999874e-01
-5.214419999999999611e-01 -2.757149999999999879e-01
-5.219439999999999635e-01 -2.800819999999999976e-01
-5.224469999999999947e-01 -2.857680000000000220e-01
-5.228239999999999554e-01 -2.925539999999999807e-01
-5.229179999999999939e-01 -3.003449999999999731e-01
-5.228239999999999554e-01 -3.085129999999999817e-01
-5.221639999999999615e-01 -3.168699999999999850e-01
-5.214419999999999611e-01 -3.247869999999999924e-01
-5.204050000000000065e-01 -3.325150000000000050e-01
-5.193370000000000486e-01 -3.396460000000000035e-01
-5.182999999999999829e-01 -3.460550000000000015e-01
-5.173259999999999525e-01 -3.521810000000000218e-01
-5.166349999999999554e-01 -3.575530000000000097e-01
-5.160379999999999967e-01 -3.623919999999999919e-01
-5.157869999999999955e-01 -3.661610000000000142e-01
-5.157549999999999635e-01 -3.687059999999999782e-01
-5.158179999999999987e-01 -3.701510000000000078e-01
-5.161010000000000320e-01 -3.706849999999999867e-01
-5.166039999999999521e-01 -3.706539999999999835e-01
-5.170749999999999513e-01 -3.703400000000000025e-01
-5.178920000000000190e-01 -3.698679999999999746e-01
-5.184260000000000534e-01 -3.687690000000000135e-01
-5.191480000000000539e-01 -3.669470000000000232e-01
-5.195880000000000498e-01 -3.642139999999999822e-01
-5.200909999999999700e-01 -3.605070000000000219e-01
-5.205929999999999724e-01 -3.558569999999999789e-01
-5.209700000000000442e-01 -3.505789999999999740e-01
-5.213470000000000049e-01 -3.449559999999999849e-01
-5.215049999999999963e-01 -3.392689999999999872e-01
-5.215049999999999963e-01 -3.335520000000000151e-01
-5.214100000000000401e-01 -3.277399999999999758e-01
-5.210960000000000036e-01 -3.220219999999999749e-01
-5.207509999999999639e-01 -3.161160000000000081e-01
-5.202790000000000470e-01 -3.102099999999999858e-01
-5.193999999999999728e-01 -3.041780000000000039e-01
-5.178920000000000190e-01 -2.979260000000000241e-01
-5.157869999999999955e-01 -2.915800000000000058e-01
-5.126140000000000141e-01 -2.847629999999999884e-01
-5.074619999999999687e-01 -2.776000000000000134e-01
-5.005500000000000504e-01 -2.699969999999999870e-01
-4.927279999999999993e-01 -2.620489999999999764e-01
-4.840570000000000150e-01 -2.543210000000000193e-01
-4.752290000000000125e-01 -2.467489999999999961e-01
-4.663379999999999748e-01 -2.398379999999999956e-01
-4.578869999999999885e-01 -2.338999999999999968e-01
-4.503469999999999973e-01 -2.294080000000000008e-01
-4.451640000000000041e-01 -2.267379999999999951e-01
-4.417710000000000248e-01 -2.256690000000000085e-01
-4.401689999999999769e-01 -2.257949999999999957e-01
-4.400430000000000175e-01 -2.266430000000000111e-01
-4.408909999999999774e-01 -2.283399999999999874e-01
-4.424620000000000219e-01 -2.316070000000000073e-01
-4.438440000000000163e-01 -2.360680000000000001e-01
-4.451950000000000074e-01 -2.419109999999999872e-01
-4.456660000000000066e-01 -2.486029999999999907e-01
-4.456350000000000033e-01 -2.557030000000000136e-01
-4.441269999999999940e-01 -2.625520000000000076e-01
-4.422740000000000005e-01 -2.689610000000000056e-01
-4.389430000000000276e-01 -2.747100000000000097e-01
-4.358330000000000259e-01 -2.797990000000000199e-01
-4.326920000000000210e-01 -2.845429999999999904e-01
-4.298330000000000206e-01 -2.890039999999999831e-01
-4.274450000000000194e-01 -2.931190000000000184e-01
-4.255289999999999906e-01 -2.965119999999999978e-01
-4.244919999999999805e-01 -2.990880000000000205e-01
-4.239899999999999780e-01 -3.006590000000000096e-01
-4.239899999999999780e-01 -3.012880000000000003e-01
-4.241779999999999995e-01 -3.013819999999999832e-01
-4.251199999999999979e-01 -3.012250000000000205e-01
-4.261889999999999845e-01 -3.009729999999999905e-01
-4.275709999999999789e-01 -3.004390000000000116e-01
-4.290470000000000117e-01 -2.994029999999999747e-01
-4.305869999999999975e-01 -2.974859999999999727e-01
-4.319689999999999919e-01 -2.950360000000000205e-01
-4.332570000000000032e-01 -2.916110000000000091e-01
-4.343879999999999963e-01 -2.874019999999999908e-01
-4.353929999999999745e-01 -2.829409999999999981e-01
-4.363670000000000049e-01 -2.781029999999999891e-01
-4.369330000000000158e-01 -2.732330000000000036e-01
-4.374040000000000150e-01 -2.682689999999999797e-01
-4.375299999999999745e-01 -2.632430000000000048e-01
-4.374979999999999980e-01 -2.581849999999999978e-01
-4.371530000000000138e-01 -2.530959999999999877e-01
-4.361160000000000037e-01 -2.481319999999999915e-01
-4.336030000000000162e-01 -2.430420000000000080e-01
-4.297699999999999854e-01 -2.376070000000000126e-01
-4.239899999999999780e-01 -2.316380000000000106e-01
-4.161980000000000124e-01 -2.252609999999999890e-01
-4.065849999999999742e-01 -2.185070000000000068e-01
-3.957149999999999834e-01 -2.116889999999999883e-01
-3.837769999999999793e-01 -2.046209999999999973e-01
-3.712110000000000132e-01 -1.975840000000000096e-01
-3.584559999999999969e-01 -1.907659999999999911e-01
-3.461090000000000000e-01 -1.848920000000000008e-01
-3.349249999999999727e-01 -1.803049999999999931e-01
-3.256260000000000265e-01 -1.776339999999999864e-01
-3.188719999999999888e-01 -1.764090000000000102e-01
-3.149129999999999985e-01 -1.760950000000000015e-01
-3.126510000000000122e-01 -1.761580000000000090e-01
-3.126200000000000090e-01 -1.762519999999999920e-01
-3.140649999999999831e-01 -1.764409999999999867e-01
-3.162010000000000098e-01 -1.770059999999999967e-01
-3.183690000000000131e-01 -1.783879999999999910e-01
-3.200339999999999852e-01 -1.813099999999999989e-01
-3.206309999999999993e-01 -1.852689999999999892e-01
-3.199089999999999989e-01 -1.900749999999999940e-01
-3.168300000000000005e-01 -1.952270000000000116e-01
-3.132800000000000029e-01 -2.002230000000000121e-01
-3.081590000000000162e-01 -2.046840000000000048e-01
-3.033210000000000073e-01 -2.085480000000000111e-01
-2.985140000000000016e-01 -2.118150000000000033e-01
-2.943359999999999865e-01 -2.147679999999999867e-01
-2.910369999999999902e-01 -2.172499999999999987e-01
-2.886810000000000209e-01 -2.192610000000000114e-01
-2.875820000000000043e-01 -2.206740000000000090e-01
-2.873620000000000063e-01 -2.215229999999999977e-01
-2.875820000000000043e-01 -2.217109999999999914e-01
-2.887129999999999974e-01 -2.217109999999999914e-01
-2.900320000000000120e-01 -2.215850000000000042e-01
-2.918229999999999991e-01 -2.214599999999999902e-01
-2.937080000000000246e-01 -2.210199999999999942e-01
-2.955929999999999946e-01 -2.205489999999999950e-01
-2.973520000000000052e-01 -2.197629999999999861e-01
-2.988910000000000178e-01 -2.185690000000000133e-01
-3.001789999999999736e-01 -2.166530000000000122e-01
-3.013419999999999987e-01 -2.139199999999999990e-01
-3.023159999999999736e-01 -2.106210000000000027e-01
-3.032580000000000275e-01 -2.071030000000000093e-01
-3.038239999999999830e-01 -2.033959999999999935e-01
-3.041380000000000194e-01 -1.996259999999999979e-01
-3.042320000000000024e-01 -1.958870000000000056e-01
-3.040120000000000045e-01 -1.922429999999999972e-01
-3.032580000000000275e-01 -1.887870000000000104e-01
-3.018129999999999979e-01 -1.853630000000000000e-01
-2.984510000000000218e-01 -1.818760000000000099e-01
-2.933620000000000116e-01 -1.781689999999999940e-01
-2.862620000000000164e-01 -1.739900000000000058e-01
-2.769320000000000115e-01 -1.694980000000000098e-01
-2.652760000000000118e-01 -1.649420000000000053e-01
-2.516419999999999768e-01 -1.602300000000000113e-01
-2.365619999999999945e-01 -1.555179999999999896e-01
-2.206339999999999968e-01 -1.508049999999999946e-01
-2.047690000000000066e-01 -1.462189999999999879e-01
-1.895950000000000135e-01 -1.421969999999999901e-01
-1.764010000000000022e-01 -1.388040000000000107e-01
-1.664420000000000066e-01 -1.362599999999999922e-01
-1.601269999999999916e-01 -1.345949999999999924e-01
-1.565459999999999907e-01 -1.336519999999999930e-01
-1.558859999999999968e-01 -1.335270000000000068e-01
-1.561369999999999980e-01 -1.338409999999999878e-01
-1.582739999999999980e-01 -1.350339999999999874e-01
-1.600330000000000086e-01 -1.367309999999999914e-01
-1.615090000000000137e-01 -1.396209999999999951e-01
-1.625780000000000003e-01 -1.436739999999999962e-01
-1.622949999999999948e-01 -1.480410000000000059e-01
-1.594669999999999976e-01 -1.526899999999999924e-01
-1.555719999999999881e-01 -1.571510000000000129e-01
-1.502940000000000109e-01 -1.608269999999999977e-01
-1.444509999999999961e-01 -1.639369999999999994e-01
-1.392980000000000051e-01 -1.663560000000000039e-01
-1.343350000000000100e-01 -1.683669999999999889e-01
-1.305330000000000101e-01 -1.699380000000000057e-01
-1.275489999999999957e-01 -1.711940000000000128e-01
-1.256639999999999979e-01 -1.721370000000000122e-01
-1.248159999999999964e-01 -1.727339999999999987e-01
-1.246899999999999953e-01 -1.730160000000000031e-01
-1.250040000000000040e-01 -1.730790000000000106e-01
-1.262610000000000121e-01 -1.731109999999999871e-01
-1.275799999999999990e-01 -1.730790000000000106e-01
-1.294970000000000010e-01 -1.730480000000000074e-01
-1.312869999999999870e-01 -1.729219999999999924e-01
-1.331410000000000093e-01 -1.727650000000000019e-01
-1.348689999999999889e-01 -1.724509999999999932e-01
-1.363449999999999940e-01 -1.716650000000000120e-01
-1.378530000000000033e-01 -1.704090000000000049e-01
-1.390160000000000007e-01 -1.687440000000000051e-01
-1.400210000000000066e-01 -1.664819999999999911e-01
-1.408059999999999867e-01 -1.640629999999999866e-01
-1.411830000000000029e-01 -1.616440000000000099e-01
-1.412779999999999869e-01 -1.591299999999999937e-01
-1.412150000000000072e-01 -1.565860000000000030e-01
-1.407750000000000112e-01 -1.539780000000000038e-01
-1.400520000000000098e-01 -1.513390000000000013e-01
-1.380099999999999938e-01 -1.486999999999999988e-01
-1.342720000000000025e-01 -1.460299999999999931e-01
-1.283030000000000004e-01 -1.433280000000000109e-01
-1.201659999999999950e-01 -1.405949999999999978e-01
-1.103959999999999941e-01 -1.377049999999999941e-01
-9.877199999999999869e-02 -1.348459999999999936e-01
-8.595400000000000262e-02 -1.321130000000000082e-01
-7.216300000000000492e-02 -1.293479999999999908e-01
-5.796300000000000063e-02 -1.265840000000000021e-01
-4.420199999999999824e-02 -1.238189999999999985e-01
-3.166800000000000170e-02 -1.213690000000000047e-01
-2.148900000000000116e-02 -1.197040000000000048e-01
-1.495400000000000028e-02 -1.186669999999999947e-01
-1.112100000000000068e-02 -1.179759999999999975e-01
-9.865000000000000505e-03 -1.179130000000000039e-01
-9.990999999999999881e-03 -1.182269999999999988e-01
-1.281799999999999953e-02 -1.191689999999999972e-01
-1.514300000000000021e-02 -1.207089999999999969e-01
-1.800200000000000064e-02 -1.230340000000000045e-01
-1.960399999999999990e-02 -1.262070000000000136e-01
-2.032600000000000032e-02 -1.301019999999999954e-01
-1.988699999999999843e-02 -1.342180000000000040e-01
-1.668199999999999891e-02 -1.385530000000000095e-01
-1.322599999999999991e-02 -1.426060000000000105e-01
-7.917000000000000426e-03 -1.461560000000000081e-01
-3.079000000000000140e-03 -1.490150000000000086e-01
1.789999999999999925e-03 -1.514340000000000130e-01
6.126000000000000369e-03 -1.535380000000000078e-01
9.613000000000000017e-03 -1.552350000000000119e-01
1.228300000000000052e-02 -1.567429999999999934e-01
1.369700000000000084e-02 -1.578739999999999866e-01
1.448200000000000008e-02 -1.586589999999999945e-01
1.460799999999999946e-02 -1.590360000000000107e-01
1.448200000000000008e-02 -1.591619999999999979e-01
1.394800000000000033e-02 -1.592560000000000087e-01
1.332000000000000024e-02 -1.592560000000000087e-01
1.218900000000000018e-02 -1.591930000000000012e-01
1.090099999999999923e-02 -1.591619999999999979e-01
9.424999999999999351e-03 -1.590360000000000107e-01
8.198999999999999691e-03 -1.588789999999999925e-01
7.004999999999999942e-03 -1.583769999999999900e-01
5.936999999999999569e-03 -1.574029999999999874e-01
4.963000000000000397e-03 -1.559889999999999888e-01
4.114999999999999734e-03 -1.541669999999999985e-01
3.423999999999999960e-03 -1.523130000000000039e-01
3.141000000000000129e-03 -1.503029999999999922e-01
3.079000000000000140e-03 -1.483230000000000104e-01
3.173000000000000039e-03 -1.462189999999999879e-01
3.674999999999999881e-03 -1.439249999999999974e-01
4.303999999999999666e-03 -1.416949999999999876e-01
5.434999999999999727e-03 -1.393379999999999896e-01
7.634000000000000161e-03 -1.370450000000000002e-01
1.102700000000000034e-02 -1.349720000000000086e-01
1.583299999999999985e-02 -1.329609999999999959e-01
2.164500000000000104e-02 -1.311070000000000013e-01
2.827400000000000052e-02 -1.290340000000000098e-01
3.527999999999999886e-02 -1.269609999999999905e-01
4.241099999999999731e-02 -1.248240000000000044e-01
4.944799999999999890e-02 -1.227509999999999990e-01
5.576300000000000007e-02 -1.211170000000000024e-01
6.126100000000000295e-02 -1.198919999999999986e-01
6.528200000000000669e-02 -1.192639999999999950e-01
6.679000000000000214e-02 -1.190750000000000003e-01
6.735499999999999821e-02 -1.192320000000000046e-01
6.663299999999999779e-02 -1.197659999999999975e-01
6.380500000000000060e-02 -1.205520000000000064e-01
6.154400000000000148e-02 -1.219650000000000040e-01
5.871599999999999736e-02 -1.239449999999999996e-01
5.680000000000000326e-02 -1.267089999999999883e-01
5.548000000000000154e-02 -1.301650000000000029e-01
5.510299999999999920e-02 -1.341229999999999922e-01
5.579400000000000331e-02 -1.385530000000000095e-01
5.777399999999999897e-02 -1.427630000000000010e-01
6.006700000000000234e-02 -1.467209999999999903e-01
6.374299999999999411e-02 -1.502400000000000124e-01
6.710399999999999698e-02 -1.532870000000000066e-01
7.046600000000000086e-02 -1.561150000000000038e-01
7.357600000000000251e-02 -1.587850000000000095e-01
7.615199999999999747e-02 -1.611730000000000107e-01
7.810000000000000275e-02 -1.631199999999999872e-01
7.954500000000000459e-02 -1.646279999999999966e-01
8.048700000000000299e-02 -1.655079999999999885e-01
8.111599999999999366e-02 -1.661680000000000101e-01
8.136699999999999489e-02 -1.663880000000000081e-01
8.146100000000000563e-02 -1.664190000000000114e-01
8.146100000000000563e-02 -1.664190000000000114e-01
8.121000000000000441e-02 -1.663880000000000081e-01
8.080099999999999782e-02 -1.663560000000000039e-01
8.026700000000000501e-02 -1.662619999999999931e-01
7.992200000000000693e-02 -1.660109999999999919e-01
7.945099999999999385e-02 -1.654140000000000055e-01
7.894800000000000428e-02 -1.643139999999999878e-01
7.853999999999999870e-02 -1.627429999999999988e-01
7.791099999999999415e-02 -1.607329999999999870e-01
7.743999999999999495e-02 -1.586589999999999945e-01
7.690600000000000214e-02 -1.564290000000000125e-01
7.649799999999999656e-02 -1.541349999999999942e-01
7.634000000000000508e-02 -1.519050000000000122e-01
7.624599999999999433e-02 -1.496109999999999940e-01
7.612099999999999422e-02 -1.472549999999999970e-01
7.602599999999999636e-02 -1.448359999999999925e-01
7.593199999999999950e-02 -1.422599999999999976e-01
7.527200000000000557e-02 -1.394960000000000089e-01
7.432999999999999330e-02 -1.366370000000000084e-01
7.282199999999999784e-02 -1.338090000000000113e-01
7.090499999999999581e-02 -1.311070000000000013e-01
6.911499999999999588e-02 -1.286879999999999968e-01
6.779499999999999416e-02 -1.265840000000000021e-01
6.716700000000000448e-02 -1.251700000000000035e-01
6.650699999999999668e-02 -1.245099999999999957e-01
6.521899999999999920e-02 -1.243839999999999946e-01
6.223499999999999865e-02 -1.246040000000000064e-01
5.648600000000000149e-02 -1.249500000000000055e-01
5.073600000000000332e-02 -1.257350000000000134e-01
4.517600000000000088e-02 -1.275260000000000005e-01
4.087199999999999861e-02 -1.300389999999999879e-01
3.741599999999999787e-02 -1.332440000000000013e-01
3.512300000000000144e-02 -1.370770000000000044e-01
3.421199999999999936e-02 -1.413179999999999992e-01
3.414899999999999880e-02 -1.455269999999999897e-01
3.471400000000000180e-02 -1.494540000000000035e-01
3.628499999999999781e-02 -1.531929999999999958e-01
3.732200000000000101e-02 -1.567109999999999892e-01
3.864100000000000174e-02 -1.602300000000000113e-01
3.970900000000000124e-02 -1.637490000000000057e-01
4.071500000000000119e-02 -1.670790000000000053e-01
4.175199999999999745e-02 -1.702829999999999899e-01
4.278799999999999965e-02 -1.729219999999999924e-01
4.385599999999999915e-02 -1.752150000000000096e-01
4.486199999999999910e-02 -1.768800000000000094e-01
4.571000000000000063e-02 -1.781369999999999898e-01
4.640099999999999780e-02 -1.791109999999999924e-01
4.712399999999999922e-02 -1.798019999999999896e-01
4.759499999999999842e-02 -1.801790000000000058e-01
4.819199999999999873e-02 -1.802110000000000101e-01
4.847499999999999726e-02 -1.802110000000000101e-01
4.859999999999999737e-02 -1.801790000000000058e-01
4.859999999999999737e-02 -1.800849999999999951e-01
4.859999999999999737e-02 -1.797390000000000099e-01
4.859999999999999737e-02 -1.790480000000000127e-01
4.856900000000000106e-02 -1.779489999999999961e-01
4.847499999999999726e-02 -1.764409999999999867e-01
4.825499999999999928e-02 -1.745240000000000125e-01
4.794000000000000344e-02 -1.724509999999999932e-01
4.750100000000000156e-02 -1.700319999999999887e-01
4.706099999999999867e-02 -1.675500000000000045e-01
4.637000000000000149e-02 -1.650050000000000128e-01
4.567800000000000332e-02 -1.624919999999999976e-01
4.470500000000000168e-02 -1.599470000000000058e-01
4.222299999999999665e-02 -1.572770000000000001e-01
3.923800000000000204e-02 -1.544500000000000040e-01
3.487099999999999922e-02 -1.515589999999999993e-01
2.861999999999999961e-02 -1.485750000000000126e-01
2.098600000000000118e-02 -1.454020000000000035e-01
1.156100000000000010e-02 -1.424169999999999880e-01
7.540000000000000044e-04 -1.397470000000000101e-01
-1.096399999999999979e-02 -1.375480000000000036e-01
-2.337399999999999894e-02 -1.362279999999999880e-01
-3.619100000000000095e-02 -1.357569999999999888e-01
-4.778400000000000009e-02 -1.357879999999999920e-01
-5.774300000000000266e-02 -1.364480000000000137e-01
-6.606800000000000173e-02 -1.377359999999999973e-01
-7.203700000000000381e-02 -1.400299999999999878e-01
-7.609000000000000485e-02 -1.430770000000000097e-01
-7.822600000000000386e-02 -1.466270000000000073e-01
-7.929400000000000337e-02 -1.506170000000000009e-01
-7.938800000000000023e-02 -1.546069999999999944e-01
-7.916800000000000226e-02 -1.586279999999999912e-01
-7.819399999999999962e-02 -1.624609999999999943e-01
-7.712600000000000011e-02 -1.662299999999999889e-01
-7.609000000000000485e-02 -1.699380000000000057e-01
-7.539800000000000668e-02 -1.736129999999999896e-01
-7.505299999999999472e-02 -1.774769999999999959e-01
-7.505299999999999472e-02 -1.813420000000000032e-01
-7.508399999999999797e-02 -1.852060000000000095e-01
-7.502100000000000435e-02 -1.888499999999999901e-01
-7.432999999999999330e-02 -1.920860000000000067e-01
-7.367100000000000037e-02 -1.949760000000000104e-01
-7.291699999999999571e-02 -1.974579999999999946e-01
-7.209999999999999742e-02 -1.996570000000000011e-01
-7.118900000000000228e-02 -2.014789999999999914e-01
-7.015200000000000602e-02 -2.027670000000000028e-01
-6.892700000000000216e-02 -2.034269999999999967e-01
-6.766999999999999404e-02 -2.035839999999999872e-01
-6.657100000000000517e-02 -2.035839999999999872e-01
-6.562800000000000578e-02 -2.034900000000000042e-01
-6.478000000000000425e-02 -2.033959999999999935e-01
-6.449699999999999878e-02 -2.031129999999999880e-01
-6.415200000000000069e-02 -2.027359999999999995e-01
-6.396300000000000596e-02 -2.017619999999999969e-01
-6.393200000000000272e-02 -2.003169999999999951e-01
-6.399399999999999533e-02 -1.982119999999999993e-01
-6.437099999999999766e-02 -1.956990000000000118e-01
-6.493699999999999473e-02 -1.929029999999999911e-01
-6.581700000000000050e-02 -1.899500000000000077e-01
-6.694799999999999363e-02 -1.869339999999999891e-01
-6.826699999999999435e-02 -1.840430000000000121e-01
-6.968100000000000682e-02 -1.810900000000000010e-01
-7.140900000000000025e-02 -1.781369999999999898e-01
-7.558700000000000141e-02 -1.752150000000000096e-01
-8.014200000000000490e-02 -1.721679999999999877e-01
-8.730499999999999372e-02 -1.688689999999999913e-01
-9.694999999999999452e-02 -1.652250000000000107e-01
-1.081649999999999973e-01 -1.616440000000000099e-01
-1.216430000000000011e-01 -1.584389999999999965e-01
-1.365969999999999962e-01 -1.560829999999999995e-01
-1.530590000000000006e-01 -1.545439999999999869e-01
-1.700859999999999872e-01 -1.539149999999999963e-01
-1.873960000000000070e-01 -1.539780000000000038e-01
-2.028530000000000055e-01 -1.547640000000000127e-01
-2.153249999999999886e-01 -1.563029999999999975e-01
-2.254720000000000057e-01 -1.590679999999999872e-01
-2.315669999999999951e-01 -1.629950000000000010e-01
-2.352110000000000034e-01 -1.677379999999999982e-01
-2.361850000000000060e-01 -1.728909999999999891e-01
-2.360909999999999953e-01 -1.781689999999999940e-01
-2.345830000000000137e-01 -1.829119999999999913e-01
-2.331060000000000076e-01 -1.875300000000000022e-01
-2.315039999999999876e-01 -1.916769999999999863e-01
-2.297450000000000048e-01 -1.958239999999999981e-01
-2.288969999999999894e-01 -2.000649999999999928e-01
-2.286140000000000116e-01 -2.042120000000000046e-01
-2.290220000000000034e-01 -2.088929999999999954e-01
-2.307190000000000074e-01 -2.134800000000000031e-01
-2.316930000000000101e-01 -2.180350000000000066e-01
-2.324779999999999902e-01 -2.223080000000000056e-01
-2.327609999999999957e-01 -2.261090000000000044e-01
-2.327289999999999914e-01 -2.295649999999999913e-01
-2.324779999999999902e-01 -2.328010000000000079e-01
-2.321950000000000125e-01 -2.355649999999999966e-01
-2.318500000000000005e-01 -2.378270000000000106e-01
-2.313159999999999938e-01 -2.392730000000000135e-01
-2.304049999999999987e-01 -2.398689999999999989e-01
-2.292109999999999981e-01 -2.399010000000000031e-01
-2.280480000000000007e-01 -2.398069999999999924e-01
-2.272000000000000131e-01 -2.396810000000000052e-01
-2.266350000000000031e-01 -2.395239999999999869e-01
-2.262579999999999869e-01 -2.392100000000000060e-01
-2.258179999999999910e-01 -2.384560000000000013e-01
-2.256289999999999962e-01 -2.370109999999999995e-01
-2.255350000000000132e-01 -2.349690000000000112e-01
-2.255669999999999897e-01 -2.323300000000000087e-01
-2.258489999999999942e-01 -2.294080000000000008e-01
-2.264780000000000126e-01 -2.263920000000000099e-01
-2.271690000000000098e-01 -2.231559999999999933e-01
-2.281110000000000082e-01 -2.200769999999999949e-01
-2.293050000000000088e-01 -2.169040000000000135e-01
-2.306249999999999967e-01 -2.137940000000000118e-01
-2.322899999999999965e-01 -2.105579999999999952e-01
-2.360279999999999878e-01 -2.072910000000000030e-01
-2.407090000000000063e-01 -2.039300000000000002e-01
-2.480600000000000027e-01 -2.003169999999999951e-01
-2.573280000000000012e-01 -1.963580000000000048e-01
-2.691089999999999871e-01 -1.923060000000000047e-01
-2.820840000000000014e-01 -1.885360000000000091e-01
-2.970690000000000275e-01 -1.855829999999999980e-01
-3.128400000000000070e-01 -1.839490000000000014e-01
-3.291450000000000209e-01 -1.834780000000000022e-01
-3.446960000000000024e-01 -1.838859999999999939e-01
-3.598700000000000232e-01 -1.852999999999999925e-01
-3.707400000000000140e-01 -1.876879999999999937e-01
-3.800390000000000157e-01 -1.914260000000000128e-01
-3.854420000000000068e-01 -1.963270000000000015e-01
-3.882700000000000040e-01 -2.018250000000000044e-01
-3.894009999999999971e-01 -2.073540000000000105e-01
-3.892749999999999821e-01 -2.128520000000000134e-01
-3.884580000000000255e-01 -2.180979999999999863e-01
-3.875160000000000271e-01 -2.231559999999999933e-01
-3.864469999999999850e-01 -2.282140000000000002e-01
-3.854739999999999833e-01 -2.333349999999999869e-01
-3.848139999999999894e-01 -2.387700000000000100e-01
-3.846249999999999947e-01 -2.442989999999999884e-01
-3.852539999999999853e-01 -2.499220000000000053e-01
-3.866049999999999764e-01 -2.554199999999999804e-01
-3.873590000000000089e-01 -2.606040000000000023e-01
-3.877979999999999761e-01 -2.654420000000000113e-01
-3.878610000000000113e-01 -2.694949999999999846e-01
-3.875469999999999748e-01 -2.731390000000000207e-01
-3.868869999999999809e-01 -2.763430000000000053e-01
-3.863530000000000020e-01 -2.792339999999999822e-01
-3.856930000000000081e-01 -2.814010000000000122e-01
-3.849079999999999724e-01 -2.827520000000000033e-01
-3.839339999999999975e-01 -2.832230000000000025e-01
-3.830230000000000024e-01 -2.832230000000000025e-01
-3.820810000000000040e-01 -2.830980000000000163e-01
-3.812320000000000153e-01 -2.829409999999999981e-01
-3.807610000000000161e-01 -2.827520000000000033e-01
-3.801640000000000019e-01 -2.822180000000000244e-01
-3.800069999999999837e-01 -2.811810000000000143e-01
-3.799130000000000007e-01 -2.793910000000000005e-01
-3.799130000000000007e-01 -2.769400000000000195e-01
-3.799440000000000039e-01 -2.739869999999999806e-01
-3.801010000000000222e-01 -2.707200000000000162e-01
-3.804779999999999829e-01 -2.672010000000000218e-01
-3.810439999999999938e-01 -2.636830000000000007e-01
-3.817039999999999877e-01 -2.602579999999999893e-01
-3.825520000000000032e-01 -2.568030000000000035e-01
-3.845000000000000084e-01 -2.533150000000000124e-01
-3.871069999999999789e-01 -2.496400000000000008e-01
-3.908460000000000267e-01 -2.458380000000000010e-01
-3.961859999999999826e-01 -2.415970000000000062e-01
-4.030670000000000086e-01 -2.369159999999999877e-01
-4.115170000000000217e-01 -2.319529999999999925e-01
-4.212879999999999958e-01 -2.270199999999999996e-01
-4.325030000000000263e-01 -2.225910000000000111e-01
-4.441590000000000260e-01 -2.189149999999999985e-01
-4.560649999999999982e-01 -2.166530000000000122e-01
-4.679090000000000193e-01 -2.157419999999999893e-01
-4.788100000000000134e-01 -2.159619999999999873e-01
-4.880470000000000086e-01 -2.170930000000000082e-01
-4.951780000000000070e-01 -2.191980000000000040e-01
-5.000160000000000160e-01 -2.227790000000000048e-01
-5.029059999999999642e-01 -2.273969999999999880e-01
-5.040689999999999893e-01 -2.327690000000000037e-01
-5.042259999999999520e-01 -2.384560000000000013e-01
-5.037859999999999561e-01 -2.444560000000000066e-01
-5.021520000000000428e-01 -2.507389999999999897e-01
-5.011160000000000059e-01 -2.571800000000000197e-01
-5.000790000000000513e-01 -2.637459999999999805e-01
-4.993879999999999986e-01 -2.704059999999999797e-01
-4.993560000000000221e-01 -2.770659999999999790e-01
-4.995129999999999848e-01 -2.836629999999999985e-01
-5.004560000000000120e-01 -2.901659999999999795e-01
-5.008010000000000517e-01 -2.961349999999999816e-01
-5.014610000000000456e-01 -3.016960000000000197e-01
-5.018070000000000030e-01 -3.066909999999999914e-01
-5.019949999999999690e-01 -3.111519999999999841e-01
-5.020580000000000043e-01 -3.151729999999999809e-01
-5.020580000000000043e-01 -3.185660000000000158e-01
-5.020580000000000043e-01 -3.211109999999999798e-01
-5.019639999999999658e-01 -3.228389999999999871e-01
-5.018700000000000383e-01 -3.238130000000000175e-01
-5.017129999999999646e-01 -3.242530000000000134e-01
-5.014610000000000456e-01 -3.242840000000000167e-01
-5.012100000000000444e-01 -3.241899999999999782e-01
-5.010210000000000496e-01 -3.240330000000000155e-01
-5.008639999999999759e-01 -3.236870000000000025e-01
-5.006129999999999747e-01 -3.231220000000000203e-01
-5.003300000000000525e-01 -3.218650000000000122e-01
-4.999529999999999808e-01 -3.198860000000000037e-01
-4.996079999999999965e-01 -3.173719999999999875e-01
-4.994509999999999783e-01 -3.144819999999999838e-01
-4.994190000000000018e-01 -3.111840000000000162e-01
-4.993879999999999986e-01 -3.078219999999999845e-01
-4.993879999999999986e-01 -3.043029999999999902e-01
-4.992929999999999868e-01 -3.006590000000000096e-01
-4.992309999999999803e-01 -2.967639999999999723e-01
-4.992929999999999868e-01 -2.926799999999999957e-01
-4.997329999999999828e-01 -2.885010000000000074e-01
-5.007390000000000452e-01 -2.842600000000000127e-01
-5.024659999999999682e-01 -2.795790000000000219e-01
-5.050109999999999877e-01 -2.746149999999999980e-01
-5.084670000000000023e-01 -2.693999999999999728e-01
-5.127389999999999448e-01 -2.640279999999999849e-01
-5.176089999999999858e-01 -2.589699999999999780e-01
-5.232320000000000304e-01 -2.545720000000000205e-01
-5.292010000000000325e-01 -2.515249999999999986e-01
-5.353590000000000293e-01 -2.497969999999999913e-01
-5.411390000000000366e-01 -2.495140000000000136e-01
-5.462919999999999998e-01 -2.500479999999999925e-01
-5.501239999999999464e-01 -2.517130000000000201e-01
-5.526379999999999626e-01 -2.545089999999999852e-01
-5.542709999999999582e-01 -2.586559999999999970e-01
-5.548049999999999926e-01 -2.642169999999999797e-01
-5.550570000000000226e-01 -2.703740000000000032e-01
-5.548999999999999488e-01 -2.772859999999999769e-01
-5.540829999999999922e-01 -2.845110000000000139e-01
-5.535170000000000368e-01 -2.916739999999999888e-01
-5.529830000000000023e-01 -2.988689999999999958e-01
-5.526689999999999658e-01 -3.060309999999999975e-01
-5.526689999999999658e-01 -3.133199999999999874e-01
-5.527950000000000363e-01 -3.206080000000000041e-01
-5.532660000000000355e-01 -3.277709999999999790e-01
-5.535799999999999610e-01 -3.345259999999999900e-01
-5.539570000000000327e-01 -3.407149999999999901e-01
-5.541139999999999954e-01 -3.461179999999999812e-01
-5.542089999999999517e-01 -3.508620000000000072e-01
-5.543029999999999902e-01 -3.547890000000000210e-01
-5.544280000000000319e-01 -3.578359999999999874e-01
-5.545539999999999914e-01 -3.601610000000000089e-01
-5.546480000000000299e-01 -3.618259999999999810e-01
-5.546799999999999509e-01 -3.628000000000000114e-01
-5.546799999999999509e-01 -3.631770000000000276e-01
-5.546170000000000266e-01 -3.631449999999999956e-01
-5.545860000000000234e-01 -3.629260000000000264e-01
-5.545539999999999914e-01 -3.625800000000000134e-01
-5.545229999999999881e-01 -3.619519999999999960e-01
-5.543339999999999934e-01 -3.606320000000000081e-01
-5.540829999999999922e-01 -3.584959999999999813e-01
-5.537370000000000347e-01 -3.556059999999999777e-01
-5.532970000000000388e-01 -3.522759999999999780e-01
-5.526689999999999658e-01 -3.486000000000000210e-01
-5.520089999999999719e-01 -3.447669999999999901e-01
-5.512869999999999715e-01 -3.408089999999999731e-01
-5.505640000000000533e-01 -3.366930000000000200e-01
-5.495590000000000197e-01 -3.324210000000000220e-01
-5.485219999999999541e-01 -3.280219999999999803e-01
-5.475799999999999557e-01 -3.234670000000000045e-01
-5.467319999999999958e-01 -3.187229999999999785e-01
-5.458830000000000071e-01 -3.140109999999999846e-01
-5.450979999999999714e-01 -3.089219999999999744e-01
-5.443440000000000500e-01 -3.033919999999999950e-01
-5.433700000000000196e-01 -2.972980000000000067e-01
-5.423959999999999892e-01 -2.910460000000000269e-01
-5.413590000000000346e-01 -2.851079999999999726e-01
-5.401970000000000383e-01 -2.798300000000000232e-01
-5.387830000000000119e-01 -2.759349999999999858e-01
-5.372749999999999471e-01 -2.734219999999999984e-01
-5.357990000000000252e-01 -2.724480000000000235e-01
-5.344160000000000021e-01 -2.726680000000000215e-01
-5.330660000000000398e-01 -2.743010000000000170e-01
-5.318720000000000114e-01 -2.770340000000000025e-01
-5.311810000000000143e-01 -2.810239999999999960e-01
-5.308349999999999458e-01 -2.865530000000000022e-01
-5.306779999999999831e-01 -2.932139999999999747e-01
-5.303949999999999498e-01 -3.007219999999999893e-01
-5.298929999999999474e-01 -3.086699999999999999e-01
-5.292959999999999887e-01 -3.165870000000000073e-01
-5.283529999999999616e-01 -3.243469999999999964e-01
-5.273790000000000422e-01 -3.317300000000000249e-01
-5.261540000000000106e-01 -3.387040000000000051e-01
-5.246459999999999457e-01 -3.454269999999999841e-01
-5.233889999999999931e-01 -3.515840000000000076e-01
-5.220390000000000308e-01 -3.574910000000000032e-01
-5.208129999999999704e-01 -3.630200000000000093e-01
-5.198709999999999720e-01 -3.679209999999999980e-01
-5.193370000000000486e-01 -3.721619999999999928e-01
-5.192109999999999781e-01 -3.753029999999999977e-01
-5.191799999999999748e-01 -3.776599999999999957e-01
-5.192430000000000101e-01 -3.791990000000000083e-01
-5.193680000000000518e-01 -3.800790000000000002e-01
-5.194619999999999793e-01 -3.802670000000000217e-01
-5.196199999999999708e-01 -3.802039999999999864e-01
-5.200590000000000490e-01 -3.799529999999999852e-01
-5.205309999999999659e-01 -3.795450000000000212e-01
-5.207819999999999672e-01 -3.786649999999999738e-01
-5.209390000000000409e-01 -3.769680000000000253e-01
-5.210650000000000004e-01 -3.742980000000000196e-01
-5.210960000000000036e-01 -3.709049999999999847e-01
-5.210650000000000004e-01 -3.668839999999999879e-01
-5.210650000000000004e-01 -3.625490000000000101e-01
-5.209700000000000442e-01 -3.580559999999999854e-01
-5.208129999999999704e-01 -3.534379999999999744e-01
-5.205309999999999659e-01 -3.486310000000000242e-01
-5.198080000000000478e-01 -3.436989999999999768e-01
-5.189599999999999769e-01 -3.386719999999999731e-01
-5.173579999999999846e-01 -3.334570000000000034e-01
-5.152529999999999610e-01 -3.280850000000000155e-01
-5.120799999999999796e-01 -3.223050000000000082e-01
-5.077439999999999731e-01 -3.158960000000000101e-01
-5.020900000000000363e-01 -3.089529999999999776e-01
-4.955240000000000200e-01 -3.015700000000000047e-01
-4.880780000000000118e-01 -2.938419999999999921e-01
-4.800039999999999862e-01 -2.859249999999999847e-01
-4.716469999999999829e-01 -2.783849999999999936e-01
-5.230129999999999502e-01 -2.660069999999999935e-01
-5.236720000000000264e-01 -2.635879999999999890e-01
-5.243320000000000203e-01 -2.603210000000000246e-01
-5.246459999999999457e-01 -2.565509999999999735e-01
-5.247720000000000162e-01 -2.524040000000000172e-01
-5.247720000000000162e-01 -2.481629999999999947e-01
-5.246150000000000535e-01 -2.438909999999999967e-01
-5.241120000000000223e-01 -2.395239999999999869e-01
-5.232949999999999546e-01 -2.352829999999999921e-01
-5.220700000000000340e-01 -2.307589999999999919e-01
-5.204990000000000450e-01 -2.264859999999999929e-01
-5.184260000000000534e-01 -2.219939999999999969e-01
-5.151900000000000368e-01 -2.176269999999999871e-01
-5.108230000000000270e-01 -2.131339999999999901e-01
-5.042889999999999873e-01 -2.086419999999999941e-01
-4.959319999999999840e-01 -2.039300000000000002e-01
-4.858160000000000256e-01 -1.989029999999999965e-01
-4.747259999999999813e-01 -1.937820000000000098e-01
-4.627879999999999772e-01 -1.885670000000000124e-01
-4.502220000000000111e-01 -1.831319999999999892e-01
-4.378130000000000077e-01 -1.778859999999999886e-01
-4.258120000000000238e-01 -1.732990000000000086e-01
-4.151619999999999755e-01 -1.695919999999999928e-01
-4.068359999999999754e-01 -1.672990000000000033e-01
-4.013700000000000045e-01 -1.663250000000000006e-01
-3.982910000000000061e-01 -1.661050000000000026e-01
-3.976629999999999887e-01 -1.661680000000000101e-01
-3.987629999999999786e-01 -1.665760000000000018e-01
-4.011819999999999831e-01 -1.675500000000000045e-01
-4.033809999999999896e-01 -1.695609999999999895e-01
-4.053280000000000216e-01 -1.730480000000000074e-01
-4.066790000000000127e-01 -1.776659999999999906e-01
-4.071509999999999851e-01 -1.831639999999999935e-01
-4.064590000000000147e-01 -1.888499999999999901e-01
-4.039460000000000273e-01 -1.943159999999999887e-01
-4.003959999999999742e-01 -1.991860000000000019e-01
-3.961239999999999761e-01 -2.031439999999999912e-01
-3.921339999999999826e-01 -2.065369999999999984e-01
-3.879870000000000263e-01 -2.094900000000000095e-01
-3.847510000000000097e-01 -2.122229999999999950e-01
-3.821749999999999869e-01 -2.145170000000000132e-01
-3.806039999999999979e-01 -2.164329999999999865e-01
-3.798500000000000210e-01 -2.175960000000000116e-01
-3.797869999999999857e-01 -2.180670000000000108e-01
-3.799440000000000039e-01 -2.181609999999999938e-01
-3.807610000000000161e-01 -2.181299999999999906e-01
-3.818289999999999740e-01 -2.180670000000000108e-01
-3.833369999999999833e-01 -2.180350000000000066e-01
-3.850339999999999874e-01 -2.178470000000000129e-01
-3.865419999999999967e-01 -2.174379999999999924e-01
-3.879549999999999943e-01 -2.167469999999999952e-01
-3.891490000000000227e-01 -2.154909999999999881e-01
-3.901859999999999773e-01 -2.133230000000000126e-01
-3.912539999999999907e-01 -2.105899999999999994e-01
-3.920399999999999996e-01 -2.075420000000000043e-01
-3.925420000000000020e-01 -2.042750000000000121e-01
-3.926049999999999818e-01 -2.009759999999999880e-01
-3.926049999999999818e-01 -1.976150000000000129e-01
-3.920399999999999996e-01 -1.941589999999999983e-01
-3.911600000000000077e-01 -1.907030000000000114e-01
-3.894320000000000004e-01 -1.873110000000000053e-01
-3.862900000000000222e-01 -1.839490000000000014e-01
-3.814520000000000133e-01 -1.803680000000000005e-01
-3.748859999999999970e-01 -1.765660000000000007e-01
-3.663100000000000245e-01 -1.724819999999999964e-01
-3.560050000000000159e-01 -1.680530000000000079e-01
-3.440360000000000085e-01 -1.636539999999999939e-01
-3.310299999999999909e-01 -1.591299999999999937e-01
-3.172699999999999965e-01 -1.547320000000000084e-01
-3.035089999999999733e-01 -1.503970000000000029e-01
-2.905980000000000230e-01 -1.466580000000000106e-01
-2.790679999999999827e-01 -1.438619999999999899e-01
-2.706169999999999964e-01 -1.420089999999999963e-01
-2.646169999999999911e-01 -1.409719999999999862e-01
-2.615689999999999960e-01 -1.404380000000000073e-01
-2.608469999999999955e-01 -1.402809999999999890e-01
-2.613489999999999980e-01 -1.404690000000000105e-01
-2.641450000000000187e-01 -1.410980000000000012e-01
-2.664389999999999814e-01 -1.420720000000000038e-01
-2.691089999999999871e-01 -1.439249999999999974e-01
-2.707109999999999794e-01 -1.468780000000000086e-01
-2.712450000000000139e-01 -1.508369999999999989e-01
-2.704599999999999782e-01 -1.552040000000000086e-01
-2.669730000000000159e-01 -1.597270000000000079e-01
-2.634540000000000215e-01 -1.639690000000000036e-01
-2.583960000000000146e-01 -1.676439999999999875e-01
-2.540919999999999845e-01 -1.707859999999999934e-01
-2.495680000000000121e-01 -1.733619999999999883e-01
-2.459550000000000070e-01 -1.755299999999999916e-01
-2.430650000000000033e-01 -1.774149999999999894e-01
-2.410229999999999873e-01 -1.788279999999999870e-01
-2.401119999999999921e-01 -1.798960000000000004e-01
-2.398919999999999941e-01 -1.803990000000000038e-01
-2.401119999999999921e-01 -1.806500000000000050e-01
-2.410859999999999947e-01 -1.806500000000000050e-01
-2.420910000000000006e-01 -1.806190000000000018e-01
-2.434739999999999960e-01 -1.805879999999999985e-01
-2.450130000000000086e-01 -1.805249999999999910e-01
-2.464580000000000104e-01 -1.803990000000000038e-01
-2.479349999999999887e-01 -1.802420000000000133e-01
-2.491599999999999926e-01 -1.798649999999999971e-01
-2.504170000000000007e-01 -1.788909999999999945e-01
-2.514850000000000141e-01 -1.773200000000000054e-01
-2.522389999999999910e-01 -1.752150000000000096e-01
-2.528670000000000084e-01 -1.727960000000000051e-01
-2.529930000000000234e-01 -1.702829999999999899e-01
-2.530240000000000267e-01 -1.676439999999999875e-01
-2.528039999999999732e-01 -1.650679999999999925e-01
-2.520189999999999930e-01 -1.624919999999999976e-01
-2.513900000000000023e-01 -1.599470000000000058e-01
-2.493799999999999906e-01 -1.572770000000000001e-01
-2.464899999999999869e-01 -1.545749999999999902e-01
-2.417459999999999887e-01 -1.518420000000000047e-01
-2.355569999999999886e-01 -1.490150000000000086e-01
-2.278600000000000070e-01 -1.461870000000000114e-01
-2.188120000000000065e-01 -1.431080000000000130e-01
-2.086649999999999894e-01 -1.400609999999999911e-01
-1.976380000000000081e-01 -1.369509999999999894e-01
-1.863589999999999969e-01 -1.340919999999999890e-01
-1.752700000000000091e-01 -1.316100000000000048e-01
-1.650590000000000113e-01 -1.295370000000000132e-01
-1.563890000000000002e-01 -1.278090000000000059e-01
-1.507969999999999866e-01 -1.268350000000000033e-01
-1.473089999999999955e-01 -1.263319999999999999e-01
-1.458329999999999904e-01 -1.263319999999999999e-01
-1.460839999999999916e-01 -1.264579999999999871e-01
-1.480319999999999969e-01 -1.269919999999999938e-01
-1.504510000000000014e-01 -1.279339999999999922e-01
-1.530900000000000039e-01 -1.296309999999999962e-01
-1.554780000000000051e-01 -1.320500000000000007e-01
-1.566710000000000047e-01 -1.353800000000000003e-01
-1.568289999999999962e-01 -1.395270000000000121e-01
-1.552580000000000071e-01 -1.437370000000000037e-01
-1.522419999999999884e-01 -1.480090000000000017e-01
-1.486919999999999908e-01 -1.519359999999999877e-01
-1.441989999999999938e-01 -1.553609999999999991e-01
-1.402410000000000045e-01 -1.583450000000000135e-01
-1.362829999999999875e-01 -1.608580000000000010e-01
-1.330149999999999944e-01 -1.630260000000000042e-01
-1.303449999999999886e-01 -1.648799999999999988e-01
-1.285229999999999984e-01 -1.662619999999999931e-01
-1.274859999999999882e-01 -1.671420000000000128e-01
-1.272030000000000105e-01 -1.676130000000000120e-01
-1.272030000000000105e-01 -1.677069999999999950e-01
-1.274550000000000127e-01 -1.677069999999999950e-01
-1.280199999999999949e-01 -1.677069999999999950e-01
-1.285860000000000058e-01 -1.677069999999999950e-01
-1.294649999999999967e-01 -1.676439999999999875e-01
-1.304710000000000036e-01 -1.675810000000000077e-01
-1.315389999999999893e-01 -1.674239999999999895e-01
-1.324809999999999877e-01 -1.670159999999999978e-01
-1.333610000000000073e-01 -1.662299999999999889e-01
-1.341459999999999875e-01 -1.648799999999999988e-01
-1.348999999999999921e-01 -1.629950000000000010e-01
-1.354660000000000031e-01 -1.610779999999999990e-01
-1.359680000000000055e-01 -1.589730000000000032e-01
-1.360939999999999928e-01 -1.568370000000000042e-01
-1.361570000000000003e-01 -1.547010000000000052e-01
-1.360000000000000098e-01 -1.524699999999999944e-01
-1.356229999999999936e-01 -1.502080000000000082e-01
-1.350260000000000071e-01 -1.478210000000000079e-01
-1.338010000000000033e-01 -1.454020000000000035e-01
-1.317270000000000107e-01 -1.431080000000000130e-01
-1.288370000000000071e-01 -1.408459999999999990e-01
-1.252870000000000095e-01 -1.387100000000000000e-01
-1.212659999999999988e-01 -1.364799999999999902e-01
-1.172129999999999977e-01 -1.344059999999999977e-01
-1.131289999999999935e-01 -1.323010000000000019e-01
-1.093900000000000011e-01 -1.301650000000000029e-01
-1.060600000000000015e-01 -1.285940000000000139e-01
-1.035790000000000044e-01 -1.275260000000000005e-01
-1.020390000000000047e-01 -1.272749999999999992e-01
-1.018509999999999971e-01 -1.273060000000000025e-01
-1.020080000000000015e-01 -1.276829999999999909e-01
-1.036409999999999970e-01 -1.285940000000000139e-01
-1.057460000000000067e-01 -1.299140000000000017e-01
-1.082599999999999951e-01 -1.321130000000000082e-01
-1.106789999999999996e-01 -1.348459999999999936e-01
-1.123439999999999994e-01 -1.381759999999999933e-01
-1.132230000000000042e-01 -1.423230000000000051e-01
-1.132859999999999978e-01 -1.465639999999999998e-01
-1.127520000000000050e-01 -1.507419999999999871e-01
-1.112130000000000063e-01 -1.545439999999999869e-01
-1.098299999999999971e-01 -1.580940000000000123e-01
-1.074740000000000001e-01 -1.612979999999999969e-01
-1.052440000000000042e-01 -1.642830000000000124e-01
-1.027620000000000061e-01 -1.671420000000000128e-01
-1.005309999999999954e-01 -1.699380000000000057e-01
-9.877199999999999869e-02 -1.724509999999999932e-01
-9.754699999999999482e-02 -1.746189999999999964e-01
-9.691800000000000415e-02 -1.763149999999999995e-01
-9.632100000000000384e-02 -1.773520000000000096e-01
-9.594400000000000150e-02 -1.779799999999999993e-01
-9.559900000000000342e-02 -1.782940000000000080e-01
-9.537900000000000544e-02 -1.783569999999999878e-01
-9.534800000000000220e-02 -1.783569999999999878e-01
-9.553599999999999592e-02 -1.783569999999999878e-01
-9.585000000000000464e-02 -1.782940000000000080e-01
-9.607000000000000262e-02 -1.781689999999999940e-01
-9.619600000000000373e-02 -1.778859999999999886e-01
-9.625899999999999734e-02 -1.774149999999999894e-01
-9.641600000000000170e-02 -1.763460000000000027e-01
-9.663599999999999968e-02 -1.747759999999999869e-01
-9.694999999999999452e-02 -1.727650000000000019e-01
-9.726400000000000323e-02 -1.705029999999999879e-01
-9.764100000000000557e-02 -1.681149999999999867e-01
-9.795500000000000040e-02 -1.656650000000000067e-01
-9.808100000000000152e-02 -1.631829999999999947e-01
-9.817499999999999838e-02 -1.607010000000000105e-01
-9.820600000000000163e-02 -1.582510000000000028e-01
-9.826899999999999524e-02 -1.557060000000000111e-01
-9.880300000000000193e-02 -1.531299999999999883e-01
-9.962000000000000022e-02 -1.505229999999999901e-01
-1.008450000000000041e-01 -1.478210000000000079e-01
-1.027620000000000061e-01 -1.450879999999999947e-01
-1.054630000000000012e-01 -1.422920000000000018e-01
-1.081020000000000036e-01 -1.395270000000000121e-01
-1.094849999999999990e-01 -1.370770000000000044e-01
-1.099249999999999949e-01 -1.351289999999999991e-01
-1.106789999999999996e-01 -1.339039999999999953e-01
-1.136319999999999969e-01 -1.334319999999999951e-01
-1.207629999999999953e-01 -1.334319999999999951e-01
-1.280519999999999992e-01 -1.337150000000000005e-01
-1.350260000000000071e-01 -1.345949999999999924e-01
-1.407750000000000112e-01 -1.362909999999999955e-01
-1.452670000000000072e-01 -1.388040000000000107e-01
-1.489749999999999963e-01 -1.422289999999999943e-01
-1.518329999999999957e-01 -1.459040000000000059e-01
-1.532469999999999943e-01 -1.499570000000000070e-01
-1.533410000000000051e-01 -1.540100000000000080e-01
-1.524619999999999864e-01 -1.578420000000000101e-01
-1.509540000000000048e-01 -1.616120000000000057e-01
-1.499800000000000022e-01 -1.653820000000000012e-01
-1.492259999999999975e-01 -1.693409999999999915e-01
-1.488170000000000048e-01 -1.732990000000000086e-01
-1.484090000000000131e-01 -1.770380000000000009e-01
-1.474669999999999870e-01 -1.804620000000000113e-01
-1.464300000000000046e-01 -1.835090000000000054e-01
-1.453619999999999912e-01 -1.862109999999999876e-01
-1.446709999999999940e-01 -1.884730000000000016e-01
-1.440420000000000034e-01 -1.903579999999999994e-01
-1.436020000000000074e-01 -1.918660000000000088e-01
-1.430680000000000007e-01 -1.928400000000000114e-01
-1.423460000000000003e-01 -1.932480000000000031e-01
-1.414660000000000084e-01 -1.933110000000000106e-01
-1.409630000000000050e-01 -1.932800000000000074e-01
-1.406179999999999930e-01 -1.932480000000000031e-01
-1.405550000000000133e-01 -1.931229999999999891e-01
-1.406179999999999930e-01 -1.928709999999999869e-01
-1.406489999999999962e-01 -1.923999999999999877e-01
-1.406489999999999962e-01 -1.914889999999999926e-01
-1.406489999999999962e-01 -1.901069999999999982e-01
-1.406810000000000005e-01 -1.881899999999999962e-01
-1.409320000000000017e-01 -1.858970000000000067e-01
-1.412150000000000072e-01 -1.832580000000000042e-01
-1.416860000000000064e-01 -1.804620000000000113e-01
-1.422519999999999896e-01 -1.776969999999999938e-01
-1.426910000000000123e-01 -1.749960000000000127e-01
-1.436020000000000074e-01 -1.721999999999999920e-01
-1.454560000000000020e-01 -1.693089999999999873e-01
-1.479060000000000097e-01 -1.663560000000000039e-01
-1.515509999999999913e-01 -1.631519999999999915e-01
-1.566400000000000015e-01 -1.595070000000000099e-01
-1.629230000000000123e-01 -1.556120000000000003e-01
-1.703999999999999959e-01 -1.516220000000000068e-01
-1.790710000000000079e-01 -1.478839999999999877e-01
-1.889359999999999928e-01 -1.446790000000000020e-01
-1.995230000000000059e-01 -1.421030000000000071e-01
-2.107070000000000054e-01 -1.403749999999999998e-01
-2.216400000000000037e-01 -1.398409999999999931e-01
-2.315669999999999951e-01 -1.398099999999999898e-01
-2.392009999999999970e-01 -1.402180000000000093e-01
-2.460499999999999909e-01 -1.413800000000000057e-01
-2.504480000000000040e-01 -1.434539999999999982e-01
-2.538090000000000068e-01 -1.463129999999999986e-01
-2.556629999999999736e-01 -1.497999999999999887e-01
-2.565430000000000210e-01 -1.536639999999999950e-01
-2.566680000000000073e-01 -1.576849999999999918e-01
-2.564480000000000093e-01 -1.617069999999999896e-01
-2.554119999999999724e-01 -1.659480000000000122e-01
-2.548150000000000137e-01 -1.701259999999999994e-01
-2.545629999999999837e-01 -1.743669999999999942e-01
-2.545009999999999772e-01 -1.787970000000000115e-01
-2.546260000000000190e-01 -1.830380000000000063e-01
-2.549089999999999967e-01 -1.874359999999999915e-01
-2.548779999999999935e-01 -1.915520000000000000e-01
-2.545950000000000157e-01 -1.953840000000000021e-01
-2.542809999999999793e-01 -1.987150000000000027e-01
-2.539669999999999983e-01 -2.015730000000000022e-01
-2.534009999999999874e-01 -2.040240000000000109e-01
-2.528360000000000052e-01 -2.059719999999999884e-01
-2.519560000000000133e-01 -2.073850000000000138e-01
-2.510760000000000214e-01 -2.081079999999999874e-01
-2.501650000000000262e-01 -2.083280000000000132e-01
-2.492540000000000033e-01 -2.082960000000000089e-01
-2.484369999999999912e-01 -2.082019999999999982e-01
-2.478400000000000047e-01 -2.081079999999999874e-01
-2.474320000000000130e-01 -2.078879999999999895e-01
-2.470239999999999936e-01 -2.073540000000000105e-01
-2.468670000000000031e-01 -2.064110000000000111e-01
-2.468670000000000031e-01 -2.047460000000000113e-01
-2.468670000000000031e-01 -2.025790000000000091e-01
-2.469610000000000138e-01 -1.997510000000000119e-01
-2.473059999999999981e-01 -1.966410000000000102e-01
-2.476210000000000078e-01 -1.933110000000000106e-01
-2.480920000000000070e-01 -1.900749999999999940e-01
-2.487520000000000009e-01 -1.867769999999999986e-01
-2.494740000000000013e-01 -1.836980000000000002e-01
-2.506680000000000019e-01 -1.804620000000000113e-01
-2.535270000000000024e-01 -1.771320000000000117e-01
-2.567940000000000222e-01 -1.737070000000000003e-01
-2.619779999999999887e-01 -1.699690000000000090e-01
-2.689520000000000244e-01 -1.655079999999999885e-01
-2.771509999999999807e-01 -1.607329999999999870e-01
-2.875820000000000043e-01 -1.555179999999999896e-01
-2.987659999999999760e-01 -1.506170000000000009e-01
-3.115209999999999924e-01 -1.463440000000000019e-01
-3.248090000000000144e-01 -1.429829999999999990e-01
-3.381299999999999861e-01 -1.409719999999999862e-01
-3.511989999999999834e-01 -1.399980000000000113e-01
-3.617549999999999932e-01 -1.399350000000000038e-01
-3.706139999999999990e-01 -1.405949999999999978e-01
-3.774000000000000132e-01 -1.420089999999999963e-01
-3.814520000000000133e-01 -1.445220000000000116e-01
-3.843110000000000137e-01 -1.477890000000000037e-01
-3.852849999999999886e-01 -1.520930000000000060e-01
-3.860080000000000178e-01 -1.568060000000000009e-01
-3.858509999999999995e-01 -1.617069999999999896e-01
-3.854110000000000036e-01 -1.667019999999999891e-01
-3.850339999999999874e-01 -1.718230000000000035e-01
-3.848449999999999926e-01 -1.769120000000000137e-01
-3.848770000000000246e-01 -1.818760000000000099e-01
-3.855359999999999898e-01 -1.868710000000000093e-01
-3.871390000000000109e-01 -1.917089999999999905e-01
-3.883010000000000073e-01 -1.964839999999999920e-01
-3.892439999999999789e-01 -2.010079999999999922e-01
-3.897459999999999813e-01 -2.051860000000000073e-01
-3.898090000000000166e-01 -2.087360000000000049e-01
-3.898090000000000166e-01 -2.117840000000000000e-01
-3.897780000000000133e-01 -2.145799999999999930e-01
-3.897780000000000133e-01 -2.169040000000000135e-01
-3.897459999999999813e-01 -2.186009999999999898e-01
-3.894009999999999971e-01 -2.192610000000000114e-01
-3.888349999999999862e-01 -2.192919999999999869e-01
-3.882070000000000243e-01 -2.192290000000000072e-01
-3.876100000000000101e-01 -2.191349999999999965e-01
-3.872329999999999939e-01 -2.190410000000000135e-01
-3.870759999999999756e-01 -2.186639999999999973e-01
-3.868559999999999777e-01 -2.178779999999999883e-01
-3.867929999999999979e-01 -2.164020000000000110e-01
-3.866359999999999797e-01 -2.140459999999999863e-01
-3.865100000000000202e-01 -2.111870000000000136e-01
-3.865100000000000202e-01 -2.078879999999999895e-01
-3.866049999999999764e-01 -2.044950000000000101e-01
-3.869819999999999927e-01 -2.011020000000000030e-01
-3.873900000000000121e-01 -1.977720000000000034e-01
-3.877039999999999931e-01 -1.944420000000000037e-01
-3.882700000000000040e-01 -1.911430000000000073e-01
-3.888980000000000214e-01 -1.876879999999999937e-01
-3.916629999999999834e-01 -1.840120000000000089e-01
-3.948360000000000203e-01 -1.802420000000000133e-01
-4.000190000000000135e-01 -1.762839999999999963e-01
-4.070880000000000054e-01 -1.716030000000000055e-01
-4.162299999999999889e-01 -1.665760000000000018e-01
-4.266280000000000072e-01 -1.611730000000000107e-01
-4.387860000000000094e-01 -1.557060000000000111e-01
-4.519500000000000184e-01 -1.509620000000000128e-01
-4.658979999999999788e-01 -1.473500000000000087e-01
-4.796270000000000255e-01 -1.450249999999999873e-01
-4.932300000000000018e-01 -1.440510000000000124e-01
-5.046030000000000237e-01 -1.441769999999999996e-01
-5.130219999999999780e-01 -1.452450000000000130e-01
-5.194940000000000113e-01 -1.472239999999999938e-01
-5.229810000000000292e-01 -1.502400000000000124e-01
-5.246150000000000535e-01 -1.542920000000000125e-01
-5.250860000000000527e-01 -1.588789999999999925e-01
-5.247720000000000162e-01 -1.640310000000000101e-01
-5.235149999999999526e-01 -1.695290000000000130e-01
-5.222590000000000288e-01 -1.751530000000000031e-01
-5.214729999999999643e-01 -1.807130000000000125e-01
-5.210329999999999684e-01 -1.861480000000000079e-01
-5.211900000000000421e-01 -1.916460000000000108e-01
-5.222590000000000288e-01 -1.972689999999999999e-01
-5.239239999999999453e-01 -2.027359999999999995e-01
-5.256199999999999761e-01 -2.078250000000000097e-01
-5.272540000000000004e-01 -2.125690000000000079e-01
-5.283849999999999936e-01 -2.169040000000000135e-01
-5.291700000000000292e-01 -2.208940000000000070e-01
-5.294839999999999547e-01 -2.244130000000000014e-01
-5.297039999999999527e-01 -2.274289999999999923e-01
-5.298929999999999474e-01 -2.297220000000000095e-01
-5.299239999999999506e-01 -2.313240000000000018e-01
-5.298610000000000264e-01 -2.320780000000000065e-01
-5.296100000000000252e-01 -2.322670000000000012e-01
-5.293590000000000240e-01 -2.322039999999999937e-01
-5.290439999999999587e-01 -2.320470000000000033e-01
-5.288559999999999928e-01 -2.319839999999999958e-01
-5.287300000000000333e-01 -2.318580000000000085e-01
-5.285100000000000353e-01 -2.314190000000000136e-01
-5.284159999999999968e-01 -2.302559999999999885e-01
-5.282590000000000341e-01 -2.283080000000000109e-01
-5.280390000000000361e-01 -2.258259999999999990e-01
-5.278190000000000381e-01 -2.230930000000000135e-01
-5.276929999999999676e-01 -2.202030000000000098e-01
-5.276619999999999644e-01 -2.171559999999999879e-01
-5.276619999999999644e-01 -2.142340000000000078e-01
-5.276929999999999676e-01 -2.112809999999999966e-01
-5.276929999999999676e-01 -2.081709999999999949e-01
-5.277560000000000029e-01 -2.050919999999999965e-01
-5.287300000000000333e-01 -2.018250000000000044e-01
-5.309610000000000163e-01 -1.984630000000000005e-01
-5.345739999999999936e-01 -1.950070000000000137e-01
-5.401029999999999998e-01 -1.912689999999999946e-01
-5.473599999999999577e-01 -1.870590000000000031e-01
-5.560310000000000530e-01 -1.826299999999999868e-01
-5.661779999999999591e-01 -1.781059999999999865e-01
-5.772990000000000066e-01 -1.741790000000000005e-01
-5.892370000000000108e-01 -1.713830000000000076e-01
-6.009240000000000137e-01 -1.700949999999999962e-01
-6.123279999999999834e-01 -1.700949999999999962e-01
-6.219099999999999628e-01 -1.711630000000000096e-01
-6.292929999999999913e-01 -1.734880000000000033e-01
-6.337220000000000075e-01 -1.771629999999999872e-01
-6.362670000000000270e-01 -1.824099999999999888e-01
-6.369890000000000274e-01 -1.885989999999999889e-01
-6.368949999999999889e-01 -1.956040000000000001e-01
-6.359209999999999585e-01 -2.033639999999999892e-01
-6.349160000000000359e-01 -2.109669999999999879e-01
-6.340679999999999650e-01 -2.183180000000000121e-01
-6.337850000000000428e-01 -2.250409999999999910e-01
-6.339420000000000055e-01 -2.314190000000000136e-01
-6.353560000000000318e-01 -2.374499999999999944e-01
-6.373039999999999816e-01 -2.433569999999999900e-01
-6.398479999999999723e-01 -2.493879999999999986e-01
-6.424560000000000271e-01 -2.547289999999999832e-01
-6.447180000000000133e-01 -2.595669999999999922e-01
-6.463830000000000409e-01 -2.638400000000000190e-01
-6.476079999999999615e-01 -2.674839999999999995e-01
-6.483619999999999939e-01 -2.708139999999999992e-01
-6.488960000000000283e-01 -2.736729999999999996e-01
-6.490850000000000231e-01 -2.761230000000000073e-01
-6.491470000000000296e-01 -2.781029999999999891e-01
-6.490529999999999911e-01 -2.795159999999999867e-01
-6.485819999999999919e-01 -2.803959999999999786e-01
-6.479540000000000299e-01 -2.806159999999999766e-01
-6.474199999999999955e-01 -2.805840000000000001e-01
-6.467910000000000048e-01 -2.804900000000000171e-01
-6.463200000000000056e-01 -2.803649999999999753e-01
-6.455030000000000490e-01 -2.802390000000000159e-01
-6.446859999999999813e-01 -2.798619999999999997e-01
-6.435549999999999882e-01 -2.792020000000000057e-01
-6.424870000000000303e-01 -2.778829999999999911e-01
-6.415760000000000352e-01 -2.760290000000000243e-01
-6.410109999999999975e-01 -2.738300000000000178e-01
-6.402879999999999683e-01 -2.712539999999999951e-01
-6.397540000000000449e-01 -2.684579999999999744e-01
-6.389690000000000092e-01 -2.655359999999999943e-01
-6.383090000000000153e-01 -2.623949999999999894e-01
-6.375549999999999828e-01 -2.592220000000000080e-01
-6.368949999999999889e-01 -2.561109999999999776e-01
-6.363299999999999512e-01 -2.530330000000000079e-01
-6.360780000000000323e-01 -2.500169999999999892e-01
-6.360470000000000290e-01 -2.470009999999999983e-01
-6.367380000000000262e-01 -2.441730000000000012e-01
-6.385600000000000165e-01 -2.412199999999999900e-01
-6.404769999999999630e-01 -2.385190000000000088e-01
-6.430839999999999890e-01 -2.362249999999999905e-01
-6.458490000000000064e-01 -2.344660000000000077e-01
-6.490219999999999878e-01 -2.338060000000000138e-01
-6.533569999999999656e-01 -2.338060000000000138e-01
-6.582890000000000130e-01 -2.348109999999999919e-01
-6.624989999999999490e-01 -2.370109999999999995e-01
-6.658920000000000394e-01 -2.408430000000000015e-01
-6.682169999999999499e-01 -2.465610000000000024e-01
-6.697880000000000500e-01 -2.536300000000000221e-01
-6.705729999999999746e-01 -2.620179999999999731e-01
-6.711390000000000411e-01 -2.710339999999999971e-01
-6.713900000000000423e-01 -2.801449999999999774e-01
-6.716100000000000403e-01 -2.890039999999999831e-01
-6.723320000000000407e-01 -2.972980000000000067e-01
-6.734630000000000338e-01 -3.052150000000000141e-01
-6.746889999999999832e-01 -3.127860000000000085e-01
-6.765109999999999735e-01 -3.198860000000000037e-01
-6.783639999999999670e-01 -3.266089999999999827e-01
-6.802489999999999926e-01 -3.328289999999999860e-01
-6.818509999999999849e-01 -3.384530000000000038e-01
-6.832340000000000080e-01 -3.434479999999999755e-01
-6.842700000000000449e-01 -3.476569999999999938e-01
-6.852129999999999610e-01 -3.513020000000000032e-01
-6.856839999999999602e-01 -3.543799999999999728e-01
-6.859979999999999967e-01 -3.568939999999999890e-01
-6.860300000000000287e-01 -3.588419999999999943e-01
-6.859039999999999582e-01 -3.600979999999999737e-01
-6.854639999999999622e-01 -3.604749999999999899e-01
-6.851500000000000368e-01 -3.603810000000000069e-01
-6.847729999999999650e-01 -3.600670000000000259e-01
-6.841129999999999711e-01 -3.596579999999999777e-01
-6.832650000000000112e-01 -3.587790000000000146e-01
-6.825109999999999788e-01 -3.573649999999999882e-01
-6.815369999999999484e-01 -3.555110000000000214e-01
-6.805320000000000258e-01 -3.531869999999999732e-01
-6.795889999999999986e-01 -3.503279999999999728e-01
-6.785839999999999650e-01 -3.471549999999999914e-01
-6.773900000000000476e-01 -3.435110000000000108e-01
-6.761019999999999808e-01 -3.396779999999999800e-01
-6.744999999999999885e-01 -3.355620000000000269e-01
-6.727410000000000334e-01 -3.312899999999999734e-01
-6.705729999999999746e-01 -3.270489999999999786e-01
-6.678709999999999924e-01 -3.225560000000000094e-01
-6.644780000000000131e-01 -3.181889999999999996e-01
-6.602689999999999948e-01 -3.134140000000000259e-01
-6.554929999999999923e-01 -3.082619999999999805e-01
-6.505300000000000527e-01 -3.024499999999999966e-01
-6.456920000000000437e-01 -2.961670000000000136e-01
-6.412309999999999954e-01 -2.896639999999999771e-01
-6.372719999999999496e-01 -2.836949999999999750e-01
-6.335340000000000416e-01 -2.790759999999999907e-01
-6.304549999999999876e-01 -2.759659999999999891e-01
-6.281930000000000014e-01 -2.747410000000000130e-01
-6.269050000000000455e-01 -2.748039999999999927e-01
-6.260250000000000536e-01 -2.762800000000000256e-01
-6.256169999999999787e-01 -2.789510000000000045e-01
-6.256479999999999819e-01 -2.827839999999999798e-01
-6.261200000000000099e-01 -2.883129999999999860e-01
-6.268110000000000070e-01 -2.953500000000000014e-01
-6.275960000000000427e-01 -3.034870000000000068e-01
-6.284440000000000026e-01 -3.123150000000000093e-01
-6.290099999999999580e-01 -3.211740000000000150e-01
-6.294809999999999572e-01 -3.300020000000000175e-01
-6.296699999999999520e-01 -3.383579999999999921e-01
-6.297639999999999905e-01 -3.462749999999999995e-01
-6.297319999999999585e-01 -3.536579999999999724e-01
-6.297319999999999585e-01 -3.606010000000000049e-01
-6.297319999999999585e-01 -3.672610000000000041e-01
-6.297009999999999552e-01 -3.733870000000000244e-01
-6.297009999999999552e-01 -3.789159999999999751e-01
-6.297009999999999552e-01 -3.837860000000000160e-01
-6.298580000000000290e-01 -3.877439999999999776e-01
-6.301090000000000302e-01 -3.909489999999999910e-01
-6.304549999999999876e-01 -3.932419999999999805e-01
-6.308949999999999836e-01 -3.948130000000000250e-01
-6.312720000000000553e-01 -3.955350000000000255e-01
-6.315229999999999455e-01 -3.956299999999999817e-01
-6.318369999999999820e-01 -3.954719999999999902e-01
-6.320569999999999800e-01 -3.950949999999999740e-01
-6.322459999999999747e-01 -3.944670000000000121e-01
-6.322769999999999779e-01 -3.932729999999999837e-01
-6.322140000000000537e-01 -3.910739999999999772e-01
-6.319310000000000205e-01 -3.880270000000000108e-01
-6.313659999999999828e-01 -3.842570000000000152e-01
-6.305809999999999471e-01 -3.800470000000000237e-01
-6.296380000000000310e-01 -3.755859999999999754e-01
-6.283499999999999641e-01 -3.709990000000000232e-01
-6.268730000000000135e-01 -3.662560000000000260e-01
-6.251459999999999795e-01 -3.613859999999999850e-01
-6.232609999999999539e-01 -3.564220000000000166e-01
-6.210930000000000062e-01 -3.513020000000000032e-01
-6.181710000000000260e-01 -3.460550000000000015e-01
-6.144960000000000422e-01 -3.405889999999999751e-01
-6.097519999999999607e-01 -3.348079999999999945e-01
-6.037510000000000376e-01 -3.284940000000000082e-01
-5.969029999999999614e-01 -3.215819999999999790e-01
-5.888919999999999710e-01 -3.140740000000000198e-01
-5.802840000000000220e-01 -3.061260000000000092e-01
-5.709530000000000438e-01 -2.982400000000000051e-01
-5.613709999999999534e-01 -2.909519999999999884e-01
-5.516950000000000465e-01 -2.849829999999999863e-01
-5.427729999999999499e-01 -2.805840000000000001e-01
-5.346990000000000354e-01 -2.778829999999999911e-01
-5.291700000000000292e-01 -2.767830000000000013e-01
-5.248030000000000195e-01 -2.768769999999999842e-01
-5.225100000000000300e-01 -2.780079999999999774e-01
-5.220069999999999988e-01 -2.802390000000000159e-01
-5.220390000000000308e-01 -2.841659999999999742e-01
-5.230439999999999534e-01 -2.900409999999999933e-01
-5.241120000000000223e-01 -2.971409999999999885e-01
-5.250860000000000527e-01 -3.052150000000000141e-01
-5.257770000000000499e-01 -3.132260000000000044e-01
-5.258709999999999773e-01 -3.208599999999999786e-01


==> figures/kernel/sarcos1/data/selected_1.csv <==
-4.997329999999999828e-01 -2.885010000000000074e-01
-4.992929999999999868e-01 -2.926799999999999957e-01
-4.989480000000000026e-01 -2.874019999999999908e-01
-4.998900000000000010e-01 -2.937480000000000091e-01
-4.965600000000000014e-01 -2.907000000000000139e-01
-5.007390000000000452e-01 -2.842600000000000127e-01
-5.008010000000000517e-01 -2.961349999999999816e-01
-4.995129999999999848e-01 -2.836629999999999985e-01
-4.992309999999999803e-01 -2.967639999999999723e-01
-4.983819999999999917e-01 -2.971719999999999917e-01
-4.979109999999999925e-01 -2.823120000000000074e-01
-4.936070000000000180e-01 -2.840719999999999912e-01
-4.992929999999999868e-01 -3.006590000000000096e-01
-5.024659999999999682e-01 -2.795790000000000219e-01
-5.006129999999999747e-01 -3.010360000000000258e-01
-5.014610000000000456e-01 -3.016960000000000197e-01
-4.969689999999999941e-01 -2.784800000000000053e-01
-4.955240000000000200e-01 -3.015700000000000047e-01
-4.880780000000000118e-01 -2.938419999999999921e-01
-5.080580000000000096e-01 -2.795159999999999867e-01
-4.993560000000000221e-01 -2.770659999999999790e-01
-5.126140000000000141e-01 -2.847629999999999884e-01
-4.989480000000000026e-01 -3.034870000000000068e-01
-5.033149999999999569e-01 -2.765000000000000235e-01
-4.993879999999999986e-01 -3.043029999999999902e-01
-4.969689999999999941e-01 -2.764059999999999850e-01
-5.074619999999999687e-01 -2.776000000000000134e-01
-5.136819999999999720e-01 -2.844490000000000074e-01
-4.998900000000000010e-01 -2.752749999999999919e-01
-4.979430000000000245e-01 -2.753070000000000239e-01
-5.157869999999999955e-01 -2.915800000000000058e-01
-5.050109999999999877e-01 -2.746149999999999980e-01
-5.018070000000000030e-01 -3.066909999999999914e-01
-4.891460000000000252e-01 -2.770340000000000025e-01
-4.993879999999999986e-01 -3.078219999999999845e-01
-5.190540000000000154e-01 -2.911719999999999864e-01
-5.006760000000000099e-01 -3.089529999999999776e-01
-5.020900000000000363e-01 -3.089529999999999776e-01
-5.178920000000000190e-01 -2.979260000000000241e-01
-4.992929999999999868e-01 -3.097380000000000133e-01
-4.993879999999999986e-01 -2.704059999999999797e-01
-5.005500000000000504e-01 -2.699969999999999870e-01
-4.800039999999999862e-01 -2.859249999999999847e-01
-4.935760000000000147e-01 -3.099270000000000080e-01
-5.019949999999999690e-01 -3.111519999999999841e-01
-4.994190000000000018e-01 -3.111840000000000162e-01
-5.005819999999999714e-01 -3.118750000000000133e-01
-5.084670000000000023e-01 -2.693999999999999728e-01
-5.220390000000000308e-01 -2.841659999999999742e-01
-5.224469999999999947e-01 -2.857680000000000220e-01
-5.228239999999999554e-01 -2.925539999999999807e-01
-5.230439999999999534e-01 -2.900409999999999933e-01
-4.870099999999999985e-01 -3.088589999999999947e-01
-5.193999999999999728e-01 -3.041780000000000039e-01
-5.220069999999999988e-01 -2.802390000000000159e-01
-5.219439999999999635e-01 -2.800819999999999976e-01
-4.994509999999999783e-01 -3.144819999999999838e-01
-5.230749999999999567e-01 -2.994970000000000132e-01
-5.229179999999999939e-01 -3.003449999999999731e-01
-5.241120000000000223e-01 -2.971409999999999885e-01
-5.020580000000000043e-01 -3.151729999999999809e-01
-5.225100000000000300e-01 -2.780079999999999774e-01
-5.214419999999999611e-01 -2.757149999999999879e-01
-5.076190000000000424e-01 -3.148909999999999765e-01
-4.993879999999999986e-01 -3.160220000000000251e-01
-5.000790000000000513e-01 -2.637459999999999805e-01
-4.812290000000000179e-01 -3.084500000000000020e-01
-5.077439999999999731e-01 -3.158960000000000101e-01
-5.000790000000000513e-01 -3.170270000000000032e-01
-5.213790000000000369e-01 -2.728559999999999874e-01
-4.996079999999999965e-01 -3.173719999999999875e-01
-4.826119999999999854e-01 -2.694320000000000048e-01
-5.248030000000000195e-01 -2.768769999999999842e-01
-5.202790000000000470e-01 -3.102099999999999858e-01
-5.020580000000000043e-01 -3.185660000000000158e-01
-5.217559999999999976e-01 -2.712539999999999951e-01
-5.250860000000000527e-01 -3.052150000000000141e-01
-5.127389999999999448e-01 -2.640279999999999849e-01
-5.228239999999999554e-01 -3.085129999999999817e-01
-4.927279999999999993e-01 -2.620489999999999764e-01
-4.717419999999999947e-01 -2.962609999999999966e-01
-5.287300000000000333e-01 -2.822490000000000276e-01
-5.226669999999999927e-01 -2.707510000000000194e-01
-5.301129999999999454e-01 -2.897259999999999835e-01
-4.999529999999999808e-01 -3.198860000000000037e-01
-5.271280000000000410e-01 -2.766890000000000183e-01
-4.858469999999999733e-01 -3.162730000000000263e-01
-4.703280000000000238e-01 -2.897580000000000156e-01
-4.727160000000000251e-01 -3.022610000000000019e-01
-4.928850000000000176e-01 -3.194770000000000110e-01
-5.240179999999999838e-01 -2.710650000000000004e-01
-4.762029999999999874e-01 -3.083879999999999955e-01
-5.306779999999999831e-01 -2.932139999999999747e-01
-5.255570000000000519e-01 -2.730130000000000057e-01
-5.308349999999999458e-01 -2.865530000000000022e-01
-5.020580000000000043e-01 -3.211109999999999798e-01
-4.701400000000000023e-01 -2.833490000000000175e-01
-4.716469999999999829e-01 -2.783849999999999936e-01
-5.258709999999999773e-01 -3.087960000000000149e-01
-5.136190000000000477e-01 -3.188489999999999935e-01
-5.291700000000000292e-01 -2.767830000000000013e-01
-5.003300000000000525e-01 -3.218650000000000122e-01
-5.303949999999999498e-01 -3.007219999999999893e-01
-5.313379999999999770e-01 -2.984289999999999998e-01
-5.311810000000000143e-01 -2.810239999999999960e-01
-4.994190000000000018e-01 -3.222419999999999729e-01
-4.734700000000000020e-01 -3.079160000000000230e-01
-5.019639999999999658e-01 -3.228389999999999871e-01
-5.169810000000000239e-01 -3.184089999999999976e-01
-4.703280000000000238e-01 -2.770969999999999822e-01
-5.207509999999999639e-01 -3.161160000000000081e-01
-5.006129999999999747e-01 -3.231220000000000203e-01
-5.011160000000000059e-01 -2.571800000000000197e-01
-5.230129999999999502e-01 -2.660069999999999935e-01
-5.008639999999999759e-01 -3.236870000000000025e-01
-5.018700000000000383e-01 -3.238130000000000175e-01
-4.768000000000000016e-01 -3.141369999999999996e-01
-5.208129999999999704e-01 -3.170899999999999830e-01
-5.010210000000000496e-01 -3.240330000000000155e-01
-5.131160000000000165e-01 -3.217389999999999972e-01
-5.012100000000000444e-01 -3.241899999999999782e-01
-5.318720000000000114e-01 -2.770340000000000025e-01
-4.979430000000000245e-01 -3.241580000000000017e-01
-5.017129999999999646e-01 -3.242530000000000134e-01
-5.014610000000000456e-01 -3.242840000000000167e-01
-5.120799999999999796e-01 -3.223050000000000082e-01
-4.718359999999999776e-01 -3.088589999999999947e-01
-5.257770000000000499e-01 -3.132260000000000044e-01
-5.221639999999999615e-01 -3.168699999999999850e-01
-4.987280000000000046e-01 -3.248809999999999754e-01
-4.712080000000000157e-01 -2.713800000000000101e-01
-5.298929999999999474e-01 -3.086699999999999999e-01
-4.738149999999999862e-01 -3.128489999999999882e-01
-5.236720000000000264e-01 -2.635879999999999890e-01
-5.176089999999999858e-01 -2.589699999999999780e-01
-5.243630000000000235e-01 -3.171840000000000215e-01
-5.330660000000000398e-01 -2.743010000000000170e-01
-5.346990000000000354e-01 -2.778829999999999911e-01
-5.324060000000000459e-01 -3.075709999999999833e-01
-4.723069999999999768e-01 -2.663220000000000032e-01
-5.181740000000000235e-01 -3.235930000000000195e-01
-5.210960000000000036e-01 -3.220219999999999749e-01
-5.093469999999999942e-01 -3.271109999999999851e-01
-4.738149999999999862e-01 -3.173719999999999875e-01
-4.679090000000000193e-01 -3.101149999999999740e-01
-5.344160000000000021e-01 -2.726680000000000215e-01
-5.243320000000000203e-01 -2.603210000000000246e-01
-4.993560000000000221e-01 -3.285250000000000115e-01
-4.743490000000000206e-01 -2.612320000000000197e-01
-5.292959999999999887e-01 -3.165870000000000073e-01
-4.734380000000000255e-01 -2.618610000000000104e-01
-5.274739999999999984e-01 -3.185660000000000158e-01
-4.840570000000000150e-01 -2.543210000000000193e-01
-5.021520000000000428e-01 -2.507389999999999897e-01
-5.357990000000000252e-01 -2.724480000000000235e-01
-5.279449999999999976e-01 -3.186289999999999956e-01
-5.008010000000000517e-01 -3.298130000000000228e-01
-5.258709999999999773e-01 -3.208599999999999786e-01
-5.372749999999999471e-01 -2.734219999999999984e-01
-5.214419999999999611e-01 -3.247869999999999924e-01
-5.152529999999999610e-01 -3.280850000000000155e-01
-4.669039999999999857e-01 -3.133199999999999874e-01
-5.387830000000000119e-01 -2.759349999999999858e-01
-5.401970000000000383e-01 -2.798300000000000232e-01
-5.413590000000000346e-01 -2.851079999999999726e-01
-4.747890000000000166e-01 -2.579020000000000201e-01
-4.736270000000000202e-01 -3.216140000000000110e-01
-5.246459999999999457e-01 -2.565509999999999735e-01
-4.648930000000000007e-01 -3.119999999999999996e-01
-5.423959999999999892e-01 -2.910460000000000269e-01
-5.232320000000000304e-01 -2.545720000000000205e-01
-5.333799999999999653e-01 -3.167130000000000223e-01
-4.969689999999999941e-01 -3.325150000000000050e-01
-5.298929999999999474e-01 -3.211109999999999798e-01
-5.214100000000000401e-01 -3.277399999999999758e-01
-5.427729999999999499e-01 -2.805840000000000001e-01
-5.433700000000000196e-01 -2.972980000000000067e-01
-5.209080000000000377e-01 -3.289340000000000042e-01
-5.283529999999999616e-01 -3.243469999999999964e-01
-4.751029999999999975e-01 -2.538179999999999881e-01
-5.057970000000000521e-01 -3.342109999999999803e-01
-4.734070000000000222e-01 -3.253840000000000066e-01
-4.992309999999999803e-01 -3.346830000000000083e-01
-4.628200000000000092e-01 -3.142940000000000178e-01
-5.247720000000000162e-01 -2.524040000000000172e-01
-5.022780000000000022e-01 -3.358140000000000014e-01
-5.037859999999999561e-01 -2.444560000000000066e-01
-5.443440000000000500e-01 -3.033919999999999950e-01
-5.173579999999999846e-01 -3.334570000000000034e-01
-5.204050000000000065e-01 -3.325150000000000050e-01
-5.319350000000000467e-01 -3.249440000000000106e-01
-4.616890000000000160e-01 -3.166809999999999903e-01
-4.731549999999999923e-01 -3.287140000000000062e-01
-5.293590000000000240e-01 -3.286510000000000264e-01
-4.748829999999999996e-01 -2.493879999999999986e-01
-5.292010000000000325e-01 -2.515249999999999986e-01
-5.215049999999999963e-01 -3.335520000000000151e-01
-5.450979999999999714e-01 -3.089219999999999744e-01
-5.247720000000000162e-01 -2.481629999999999947e-01
-4.613430000000000031e-01 -3.192570000000000130e-01
-5.342909999999999604e-01 -3.253210000000000268e-01
-4.728100000000000080e-01 -3.311950000000000172e-01
-5.273790000000000422e-01 -3.317300000000000249e-01
-5.225100000000000300e-01 -3.345569999999999933e-01
-4.952719999999999900e-01 -3.395520000000000205e-01
-4.560020000000000184e-01 -3.134140000000000259e-01
-4.752290000000000125e-01 -2.467489999999999961e-01
-4.614059999999999828e-01 -3.219279999999999919e-01
-4.986970000000000014e-01 -3.408089999999999731e-01
-5.458830000000000071e-01 -3.140109999999999846e-01
-4.718990000000000129e-01 -3.329550000000000010e-01
-5.516950000000000465e-01 -2.849829999999999863e-01
-5.334109999999999685e-01 -3.300330000000000208e-01
-5.025920000000000387e-01 -3.419400000000000217e-01
-5.042259999999999520e-01 -2.384560000000000013e-01
-4.647669999999999857e-01 -2.525299999999999767e-01
-4.615000000000000213e-01 -3.244719999999999827e-01
-5.189599999999999769e-01 -3.386719999999999731e-01
-5.246150000000000535e-01 -2.438909999999999967e-01
-5.028120000000000367e-01 -3.425050000000000039e-01
-4.707990000000000230e-01 -3.339599999999999791e-01
-5.193370000000000486e-01 -3.396460000000000035e-01
-5.535170000000000368e-01 -2.916739999999999888e-01
-4.734700000000000020e-01 -2.443929999999999991e-01
-5.529830000000000023e-01 -2.988689999999999958e-01
-5.353590000000000293e-01 -2.497969999999999913e-01
-5.215049999999999963e-01 -3.392689999999999872e-01
-4.615319999999999978e-01 -3.269230000000000191e-01
-5.540829999999999922e-01 -2.845110000000000139e-01
-4.695429999999999882e-01 -3.343679999999999986e-01
-5.467319999999999958e-01 -3.187229999999999785e-01
-5.526689999999999658e-01 -3.060309999999999975e-01
-4.683490000000000153e-01 -3.344630000000000103e-01
-5.261540000000000106e-01 -3.387040000000000051e-01
-4.616569999999999840e-01 -3.291529999999999734e-01
-4.674690000000000234e-01 -3.344630000000000103e-01
-5.351700000000000346e-01 -3.333949999999999969e-01
-5.230129999999999502e-01 -3.408399999999999763e-01
-4.665900000000000047e-01 -3.344309999999999783e-01
-5.241120000000000223e-01 -2.395239999999999869e-01
-5.548999999999999488e-01 -2.772859999999999769e-01
-4.618140000000000023e-01 -3.310379999999999989e-01
-4.934189999999999965e-01 -3.459920000000000218e-01
-4.656779999999999808e-01 -3.343999999999999750e-01
-4.980049999999999755e-01 -3.467149999999999954e-01
-4.648300000000000209e-01 -3.341799999999999771e-01
-5.304900000000000171e-01 -3.383579999999999921e-01
-5.198080000000000478e-01 -3.436989999999999768e-01
-4.622859999999999747e-01 -3.324520000000000253e-01
-4.638559999999999905e-01 -3.338659999999999961e-01
-5.526689999999999658e-01 -3.133199999999999874e-01
-4.629770000000000274e-01 -3.334260000000000002e-01
-5.344480000000000341e-01 -3.363789999999999836e-01
-5.040689999999999893e-01 -2.327690000000000037e-01
-5.411390000000000366e-01 -2.495140000000000136e-01
-5.475799999999999557e-01 -3.234670000000000045e-01
-5.023090000000000055e-01 -3.479400000000000270e-01
-5.550570000000000226e-01 -2.703740000000000032e-01
-5.213470000000000049e-01 -3.449559999999999849e-01
-5.182999999999999829e-01 -3.460550000000000015e-01
-4.704849999999999866e-01 -2.389580000000000037e-01
-5.232949999999999546e-01 -2.352829999999999921e-01
-5.548049999999999926e-01 -2.642169999999999797e-01
-5.246459999999999457e-01 -3.454269999999999841e-01
-4.451950000000000074e-01 -3.147650000000000170e-01


==> figures/kernel/sarcos1/data/selected_2.csv <==
-4.997329999999999828e-01 -2.885010000000000074e-01
-4.992929999999999868e-01 -2.926799999999999957e-01
-5.157869999999999955e-01 -2.915800000000000058e-01
-4.998900000000000010e-01 -2.937480000000000091e-01
-4.880780000000000118e-01 -2.938419999999999921e-01
-5.126140000000000141e-01 -2.847629999999999884e-01
-4.936070000000000180e-01 -2.840719999999999912e-01
-4.965600000000000014e-01 -2.907000000000000139e-01
-5.007390000000000452e-01 -2.842600000000000127e-01
-4.989480000000000026e-01 -2.874019999999999908e-01
-4.983819999999999917e-01 -2.971719999999999917e-01
-5.008010000000000517e-01 -2.961349999999999816e-01
-4.995129999999999848e-01 -2.836629999999999985e-01
-5.220069999999999988e-01 -2.802390000000000159e-01
-4.992309999999999803e-01 -2.967639999999999723e-01
-4.979109999999999925e-01 -2.823120000000000074e-01
-4.955240000000000200e-01 -3.015700000000000047e-01
-5.014610000000000456e-01 -3.016960000000000197e-01
-5.080580000000000096e-01 -2.795159999999999867e-01
-5.084670000000000023e-01 -2.693999999999999728e-01
-5.230439999999999534e-01 -2.900409999999999933e-01
-5.178920000000000190e-01 -2.979260000000000241e-01
-5.136819999999999720e-01 -2.844490000000000074e-01
-5.241120000000000223e-01 -2.971409999999999885e-01
-4.979430000000000245e-01 -2.753070000000000239e-01
-5.190540000000000154e-01 -2.911719999999999864e-01
-5.024659999999999682e-01 -2.795790000000000219e-01
-5.074619999999999687e-01 -2.776000000000000134e-01
-4.928850000000000176e-01 -3.194770000000000110e-01
-4.800039999999999862e-01 -2.859249999999999847e-01
-5.213790000000000369e-01 -2.728559999999999874e-01
-5.033149999999999569e-01 -2.765000000000000235e-01
-5.324060000000000459e-01 -3.075709999999999833e-01
-5.220390000000000308e-01 -2.841659999999999742e-01
-4.989480000000000026e-01 -3.034870000000000068e-01
-4.993560000000000221e-01 -2.770659999999999790e-01
-4.891460000000000252e-01 -2.770340000000000025e-01
-5.050109999999999877e-01 -2.746149999999999980e-01
-4.870099999999999985e-01 -3.088589999999999947e-01
-5.204050000000000065e-01 -3.325150000000000050e-01
-5.021520000000000428e-01 -2.507389999999999897e-01
-4.969689999999999941e-01 -2.784800000000000053e-01
-5.214419999999999611e-01 -2.757149999999999879e-01
-5.228239999999999554e-01 -2.925539999999999807e-01
-5.230749999999999567e-01 -2.994970000000000132e-01
-5.193999999999999728e-01 -3.041780000000000039e-01
-5.006129999999999747e-01 -3.010360000000000258e-01
-4.992929999999999868e-01 -3.006590000000000096e-01
-5.250860000000000527e-01 -3.052150000000000141e-01
-5.516950000000000465e-01 -2.849829999999999863e-01
-5.224469999999999947e-01 -2.857680000000000220e-01
-4.935760000000000147e-01 -3.099270000000000080e-01
-5.018070000000000030e-01 -3.066909999999999914e-01
-4.993879999999999986e-01 -3.078219999999999845e-01
-5.127389999999999448e-01 -2.640279999999999849e-01
-5.020580000000000043e-01 -3.211109999999999798e-01
-4.993879999999999986e-01 -2.704059999999999797e-01
-5.243630000000000235e-01 -3.171840000000000215e-01
-4.993879999999999986e-01 -3.043029999999999902e-01
-4.998900000000000010e-01 -2.752749999999999919e-01
-4.751029999999999975e-01 -2.538179999999999881e-01
-5.229179999999999939e-01 -3.003449999999999731e-01
-5.306779999999999831e-01 -2.932139999999999747e-01
-4.952409999999999868e-01 -3.614800000000000235e-01
-5.248030000000000195e-01 -2.768769999999999842e-01
-5.219439999999999635e-01 -2.800819999999999976e-01
-5.462919999999999998e-01 -2.500479999999999925e-01
-4.994190000000000018e-01 -3.111840000000000162e-01
-5.526689999999999658e-01 -3.133199999999999874e-01
-5.228239999999999554e-01 -3.085129999999999817e-01
-5.020900000000000363e-01 -3.089529999999999776e-01
-5.006760000000000099e-01 -3.089529999999999776e-01
-5.120799999999999796e-01 -3.223050000000000082e-01
-4.927279999999999993e-01 -2.620489999999999764e-01
-5.076190000000000424e-01 -3.148909999999999765e-01
-5.020580000000000043e-01 -3.151729999999999809e-01
-5.230129999999999502e-01 -2.660069999999999935e-01
-4.858160000000000256e-01 -1.989029999999999965e-01
-5.313379999999999770e-01 -2.984289999999999998e-01
-5.225100000000000300e-01 -2.780079999999999774e-01
-4.826119999999999854e-01 -2.694320000000000048e-01
-4.703280000000000238e-01 -2.897580000000000156e-01
-4.344819999999999793e-01 -3.175299999999999789e-01
-5.423959999999999892e-01 -2.910460000000000269e-01
-5.541139999999999954e-01 -3.461179999999999812e-01
-5.255570000000000519e-01 -2.730130000000000057e-01
-5.217559999999999976e-01 -2.712539999999999951e-01
-4.969689999999999941e-01 -3.325150000000000050e-01
-5.077439999999999731e-01 -3.158960000000000101e-01
-5.005500000000000504e-01 -2.699969999999999870e-01
-5.333799999999999653e-01 -3.167130000000000223e-01
-4.812290000000000179e-01 -3.084500000000000020e-01
-5.387830000000000119e-01 -2.759349999999999858e-01
-5.202790000000000470e-01 -3.102099999999999858e-01
-5.208129999999999704e-01 -3.170899999999999830e-01
-6.260250000000000536e-01 -2.762800000000000256e-01
-5.240179999999999838e-01 -2.710650000000000004e-01
-5.257770000000000499e-01 -3.132260000000000044e-01
-4.717419999999999947e-01 -2.962609999999999966e-01
-4.375299999999999745e-01 -2.632430000000000048e-01
-4.994509999999999783e-01 -3.144819999999999838e-01
-5.232949999999999546e-01 -2.352829999999999921e-01
-5.093469999999999942e-01 -3.271109999999999851e-01
-5.443440000000000500e-01 -3.033919999999999950e-01
-5.181740000000000235e-01 -3.235930000000000195e-01
-5.020580000000000043e-01 -3.185660000000000158e-01
-4.683490000000000153e-01 -3.344630000000000103e-01
-5.000790000000000513e-01 -2.637459999999999805e-01
-4.992929999999999868e-01 -3.097380000000000133e-01
-5.301129999999999454e-01 -2.897259999999999835e-01
-5.287300000000000333e-01 -2.822490000000000276e-01
-5.303949999999999498e-01 -3.007219999999999893e-01
-5.258709999999999773e-01 -3.087960000000000149e-01
-5.334109999999999685e-01 -3.300330000000000208e-01
-5.005819999999999714e-01 -3.118750000000000133e-01
-5.169179999999999886e-01 -4.177460000000000062e-01
-4.969689999999999941e-01 -2.764059999999999850e-01
-5.550570000000000226e-01 -2.703740000000000032e-01
-5.413590000000000346e-01 -2.851079999999999726e-01
-5.709530000000000438e-01 -2.982400000000000051e-01
-5.042259999999999520e-01 -2.384560000000000013e-01
-5.182999999999999829e-01 -3.460550000000000015e-01
-5.136190000000000477e-01 -3.188489999999999935e-01
-5.017129999999999646e-01 -3.242530000000000134e-01
-5.311810000000000143e-01 -2.810239999999999960e-01
-5.176089999999999858e-01 -2.589699999999999780e-01
-3.670010000000000217e-01 -2.562999999999999723e-01
-5.560310000000000530e-01 -1.826299999999999868e-01
-4.840570000000000150e-01 -2.543210000000000193e-01
-4.858469999999999733e-01 -3.162730000000000263e-01
-4.712080000000000157e-01 -2.713800000000000101e-01
-4.701400000000000023e-01 -2.833490000000000175e-01
-4.646419999999999995e-01 -2.330520000000000092e-01
-5.308349999999999458e-01 -2.865530000000000022e-01
-5.433700000000000196e-01 -2.972980000000000067e-01
-4.952719999999999900e-01 -3.395520000000000205e-01
-4.560020000000000184e-01 -3.134140000000000259e-01
-4.239269999999999983e-01 -3.770000000000000018e-01
-5.210960000000000036e-01 -3.220219999999999749e-01
-5.467319999999999958e-01 -3.187229999999999785e-01
-5.357990000000000252e-01 -2.724480000000000235e-01
-5.271280000000000410e-01 -2.766890000000000183e-01
-6.144960000000000422e-01 -3.405889999999999751e-01
-4.343879999999999963e-01 -2.874019999999999908e-01
-5.207509999999999639e-01 -3.161160000000000081e-01
-5.019949999999999690e-01 -3.111519999999999841e-01
-4.996079999999999965e-01 -3.173719999999999875e-01
-5.292010000000000325e-01 -2.515249999999999986e-01
-5.298929999999999474e-01 -3.086699999999999999e-01
-5.283529999999999616e-01 -3.243469999999999964e-01
-5.057970000000000521e-01 -3.342109999999999803e-01
-5.346990000000000354e-01 -2.778829999999999911e-01
-4.979430000000000245e-01 -3.241580000000000017e-01
-5.333480000000000443e-01 -3.628629999999999911e-01
-4.731549999999999923e-01 -3.287140000000000062e-01
-4.768000000000000016e-01 -3.141369999999999996e-01
-5.542709999999999582e-01 -2.586559999999999970e-01
-5.450979999999999714e-01 -3.089219999999999744e-01
-5.131160000000000165e-01 -3.217389999999999972e-01
-5.000160000000000160e-01 -2.227790000000000048e-01
-5.226669999999999927e-01 -2.707510000000000194e-01
-5.169810000000000239e-01 -3.184089999999999976e-01
-5.011160000000000059e-01 -2.571800000000000197e-01
-4.647669999999999857e-01 -2.525299999999999767e-01
-4.266280000000000072e-01 -1.611730000000000107e-01
-4.546830000000000038e-01 -3.641190000000000260e-01
-5.495590000000000197e-01 -3.324210000000000220e-01
-6.340679999999999650e-01 -2.183180000000000121e-01
-5.292959999999999887e-01 -3.165870000000000073e-01
-5.401970000000000383e-01 -2.798300000000000232e-01
-5.613709999999999534e-01 -2.909519999999999884e-01
-5.221639999999999615e-01 -3.168699999999999850e-01
-5.152529999999999610e-01 -3.280850000000000155e-01
-5.291700000000000292e-01 -2.208940000000000070e-01
-5.888919999999999710e-01 -3.140740000000000198e-01
-4.703280000000000238e-01 -2.770969999999999822e-01
-4.934189999999999965e-01 -3.459920000000000218e-01
-5.304900000000000171e-01 -3.383579999999999921e-01
-6.312720000000000553e-01 -3.955350000000000255e-01
-4.736270000000000202e-01 -3.216140000000000110e-01
-4.993879999999999986e-01 -3.160220000000000251e-01
-4.422740000000000005e-01 -2.689610000000000056e-01
-5.037859999999999561e-01 -2.444560000000000066e-01
-3.176149999999999807e-01 -3.320750000000000091e-01
-5.353590000000000293e-01 -2.497969999999999913e-01
-4.993560000000000221e-01 -3.285250000000000115e-01
-4.743490000000000206e-01 -2.612320000000000197e-01
-4.734700000000000020e-01 -2.443929999999999991e-01
-4.312779999999999947e-01 -2.270830000000000071e-01
-5.342909999999999604e-01 -3.253210000000000268e-01
-5.019639999999999658e-01 -3.228389999999999871e-01
-5.258709999999999773e-01 -3.208599999999999786e-01
-5.330660000000000398e-01 -2.743010000000000170e-01
-4.920680000000000054e-01 -3.830950000000000188e-01
-5.548999999999999488e-01 -2.772859999999999769e-01
-5.529830000000000023e-01 -2.988689999999999958e-01
-5.214100000000000401e-01 -3.277399999999999758e-01
-5.189599999999999769e-01 -3.386719999999999731e-01
-5.546799999999999509e-01 -3.631770000000000276e-01
-5.166349999999999554e-01 -3.575530000000000097e-01
-4.727160000000000251e-01 -3.022610000000000019e-01
-4.648930000000000007e-01 -3.119999999999999996e-01
-4.777109999999999967e-01 -4.812690000000000023e-01
-4.400740000000000207e-01 -3.425679999999999836e-01
-5.246150000000000535e-01 -2.438909999999999967e-01
-4.305869999999999975e-01 -2.974859999999999727e-01
-4.788100000000000134e-01 -2.159619999999999873e-01
-5.130219999999999780e-01 -1.452450000000000130e-01
-5.236720000000000264e-01 -2.635879999999999890e-01
-5.458830000000000071e-01 -3.140109999999999846e-01
-5.532660000000000355e-01 -3.277709999999999790e-01
-4.456350000000000033e-01 -2.557030000000000136e-01
-4.451950000000000074e-01 -3.147650000000000170e-01
-5.028120000000000367e-01 -3.425050000000000039e-01
-5.548049999999999926e-01 -2.642169999999999797e-01
-4.904660000000000131e-01 -3.572710000000000052e-01
-5.802840000000000220e-01 -3.061260000000000092e-01
-4.718990000000000129e-01 -3.329550000000000010e-01
-3.968780000000000086e-01 -3.225250000000000061e-01
-6.009240000000000137e-01 -1.700949999999999962e-01
-5.287300000000000333e-01 -2.018250000000000044e-01
-4.723069999999999768e-01 -2.663220000000000032e-01
-5.526379999999999626e-01 -2.545089999999999852e-01
-5.360810000000000297e-01 -3.406199999999999783e-01
-5.040689999999999893e-01 -2.327690000000000037e-01
-5.397889999999999633e-01 -3.891260000000000274e-01
-4.389430000000000276e-01 -2.747100000000000097e-01
-5.318720000000000114e-01 -2.770340000000000025e-01
-5.427729999999999499e-01 -2.805840000000000001e-01
-5.273790000000000422e-01 -3.317300000000000249e-01
-5.173579999999999846e-01 -3.334570000000000034e-01
-3.084419999999999940e-01 -1.415379999999999971e-01
-4.716469999999999829e-01 -2.783849999999999936e-01
-5.411390000000000366e-01 -2.495140000000000136e-01
-5.008010000000000517e-01 -3.298130000000000228e-01
-5.299239999999999506e-01 -2.313240000000000018e-01
-5.298929999999999474e-01 -3.211109999999999798e-01
-5.475799999999999557e-01 -3.234670000000000045e-01
-4.040719999999999867e-01 -4.299359999999999848e-01
-4.762029999999999874e-01 -3.083879999999999955e-01
-6.859979999999999967e-01 -3.568939999999999890e-01
-5.535170000000000368e-01 -2.916739999999999888e-01
-4.629770000000000274e-01 -3.334260000000000002e-01
-5.372749999999999471e-01 -2.734219999999999984e-01
-5.526689999999999658e-01 -3.060309999999999975e-01
-4.734070000000000222e-01 -3.253840000000000066e-01
-4.628200000000000092e-01 -3.834400000000000031e-01
-6.360470000000000290e-01 -2.470009999999999983e-01
-3.996109999999999940e-01 -2.488859999999999961e-01
-5.214419999999999611e-01 -3.247869999999999924e-01
-4.752290000000000125e-01 -2.467489999999999961e-01
-5.314630000000000187e-01 -3.473120000000000096e-01
-4.560649999999999982e-01 -2.166530000000000122e-01
-4.880470000000000086e-01 -2.170930000000000082e-01
-5.247720000000000162e-01 -2.524040000000000172e-01
-5.969029999999999614e-01 -3.215819999999999790e-01
-4.704849999999999866e-01 -2.389580000000000037e-01
-5.158179999999999987e-01 -3.701510000000000078e-01
-4.918480000000000074e-01 -3.518990000000000173e-01
-5.274739999999999984e-01 -3.185660000000000158e-01
-5.357039999999999580e-01 -4.379469999999999752e-01
-5.344160000000000021e-01 -2.726680000000000215e-01
-4.540859999999999896e-01 -2.436709999999999987e-01
-5.351700000000000346e-01 -3.333949999999999969e-01
-5.539570000000000327e-01 -3.407149999999999901e-01


==> figures/kernel/sarcos1/data/selected_3.csv <==
-4.997329999999999828e-01 -2.885010000000000074e-01
-4.979109999999999925e-01 -2.823120000000000074e-01
-4.989480000000000026e-01 -2.874019999999999908e-01
-4.998900000000000010e-01 -2.937480000000000091e-01
-4.983819999999999917e-01 -2.971719999999999917e-01
-5.157869999999999955e-01 -2.915800000000000058e-01
-4.992929999999999868e-01 -2.926799999999999957e-01
-4.965600000000000014e-01 -2.907000000000000139e-01
-5.008010000000000517e-01 -2.961349999999999816e-01
-4.992309999999999803e-01 -2.967639999999999723e-01
-4.936070000000000180e-01 -2.840719999999999912e-01
-5.190540000000000154e-01 -2.911719999999999864e-01
-4.969689999999999941e-01 -2.784800000000000053e-01
-5.126140000000000141e-01 -2.847629999999999884e-01
-5.136819999999999720e-01 -2.844490000000000074e-01
-4.955240000000000200e-01 -3.015700000000000047e-01
-5.224469999999999947e-01 -2.857680000000000220e-01
-5.080580000000000096e-01 -2.795159999999999867e-01
-5.193999999999999728e-01 -3.041780000000000039e-01
-4.992929999999999868e-01 -3.006590000000000096e-01
-5.014610000000000456e-01 -3.016960000000000197e-01
-4.979430000000000245e-01 -2.753070000000000239e-01
-4.989480000000000026e-01 -3.034870000000000068e-01
-4.891460000000000252e-01 -2.770340000000000025e-01
-5.024659999999999682e-01 -2.795790000000000219e-01
-4.995129999999999848e-01 -2.836629999999999985e-01
-4.880780000000000118e-01 -2.938419999999999921e-01
-5.230439999999999534e-01 -2.900409999999999933e-01
-4.826119999999999854e-01 -2.694320000000000048e-01
-4.935760000000000147e-01 -3.099270000000000080e-01
-5.006129999999999747e-01 -3.010360000000000258e-01
-5.219439999999999635e-01 -2.800819999999999976e-01
-5.258709999999999773e-01 -3.087960000000000149e-01
-5.033149999999999569e-01 -2.765000000000000235e-01
-4.969689999999999941e-01 -2.764059999999999850e-01
-5.287300000000000333e-01 -2.822490000000000276e-01
-5.178920000000000190e-01 -2.979260000000000241e-01
-5.074619999999999687e-01 -2.776000000000000134e-01
-5.127389999999999448e-01 -2.640279999999999849e-01
-4.993879999999999986e-01 -3.043029999999999902e-01
-5.018070000000000030e-01 -3.066909999999999914e-01
-4.993879999999999986e-01 -3.078219999999999845e-01
-4.743490000000000206e-01 -2.612320000000000197e-01
-5.220390000000000308e-01 -2.841659999999999742e-01
-5.311810000000000143e-01 -2.810239999999999960e-01
-5.228239999999999554e-01 -2.925539999999999807e-01
-4.870099999999999985e-01 -3.088589999999999947e-01
-5.241120000000000223e-01 -2.971409999999999885e-01
-5.250860000000000527e-01 -3.052150000000000141e-01
-5.220069999999999988e-01 -2.802390000000000159e-01
-5.293590000000000240e-01 -3.286510000000000264e-01
-5.301129999999999454e-01 -2.897259999999999835e-01
-5.313379999999999770e-01 -2.984289999999999998e-01
-5.225100000000000300e-01 -2.780079999999999774e-01
-5.214419999999999611e-01 -2.757149999999999879e-01
-4.993560000000000221e-01 -2.770659999999999790e-01
-4.927279999999999993e-01 -2.620489999999999764e-01
-4.647669999999999857e-01 -2.525299999999999767e-01
-5.084670000000000023e-01 -2.693999999999999728e-01
-5.076190000000000424e-01 -3.148909999999999765e-01
-5.077439999999999731e-01 -3.158960000000000101e-01
-5.011160000000000059e-01 -2.571800000000000197e-01
-4.800039999999999862e-01 -2.859249999999999847e-01
-4.717419999999999947e-01 -2.962609999999999966e-01
-4.998900000000000010e-01 -2.752749999999999919e-01
-4.858469999999999733e-01 -3.162730000000000263e-01
-5.020580000000000043e-01 -3.151729999999999809e-01
-4.994509999999999783e-01 -3.144819999999999838e-01
-5.308349999999999458e-01 -2.865530000000000022e-01
-5.230749999999999567e-01 -2.994970000000000132e-01
-5.229179999999999939e-01 -3.003449999999999731e-01
-4.993879999999999986e-01 -2.704059999999999797e-01
-5.005500000000000504e-01 -2.699969999999999870e-01
-4.840570000000000150e-01 -2.543210000000000193e-01
-4.747890000000000166e-01 -2.579020000000000201e-01
-5.037859999999999561e-01 -2.444560000000000066e-01
-5.306779999999999831e-01 -2.932139999999999747e-01
-4.734380000000000255e-01 -2.618610000000000104e-01
-4.723069999999999768e-01 -2.663220000000000032e-01
-4.992929999999999868e-01 -3.097380000000000133e-01
-5.006760000000000099e-01 -3.089529999999999776e-01
-5.423959999999999892e-01 -2.910460000000000269e-01
-4.701400000000000023e-01 -2.833490000000000175e-01
-5.230129999999999502e-01 -2.660069999999999935e-01
-5.210960000000000036e-01 -3.220219999999999749e-01
-5.202790000000000470e-01 -3.102099999999999858e-01
-5.228239999999999554e-01 -3.085129999999999817e-01
-5.207509999999999639e-01 -3.161160000000000081e-01
-4.952719999999999900e-01 -3.395520000000000205e-01
-4.679090000000000193e-01 -3.101149999999999740e-01
-4.812290000000000179e-01 -3.084500000000000020e-01
-4.736270000000000202e-01 -3.216140000000000110e-01
-5.005819999999999714e-01 -3.118750000000000133e-01
-5.020900000000000363e-01 -3.089529999999999776e-01
-5.303949999999999498e-01 -3.007219999999999893e-01
-5.324060000000000459e-01 -3.075709999999999833e-01
-5.257770000000000499e-01 -3.132260000000000044e-01
-5.346990000000000354e-01 -2.778829999999999911e-01
-5.291700000000000292e-01 -2.767830000000000013e-01
-4.752290000000000125e-01 -2.467489999999999961e-01
-5.007390000000000452e-01 -2.842600000000000127e-01
-5.413590000000000346e-01 -2.851079999999999726e-01
-4.734700000000000020e-01 -2.443929999999999991e-01
-5.535799999999999610e-01 -3.345259999999999900e-01
-4.669039999999999857e-01 -3.133199999999999874e-01
-5.433700000000000196e-01 -2.972980000000000067e-01
-5.501239999999999464e-01 -2.517130000000000201e-01
-5.516950000000000465e-01 -2.849829999999999863e-01
-5.540829999999999922e-01 -2.845110000000000139e-01
-4.712080000000000157e-01 -2.713800000000000101e-01
-4.648930000000000007e-01 -3.119999999999999996e-01
-4.768000000000000016e-01 -3.141369999999999996e-01
-5.019949999999999690e-01 -3.111519999999999841e-01
-5.255570000000000519e-01 -2.730130000000000057e-01
-5.000790000000000513e-01 -2.637459999999999805e-01
-5.021520000000000428e-01 -2.507389999999999897e-01
-5.243630000000000235e-01 -3.171840000000000215e-01
-5.136190000000000477e-01 -3.188489999999999935e-01
-5.131160000000000165e-01 -3.217389999999999972e-01
-5.120799999999999796e-01 -3.223050000000000082e-01
-5.458830000000000071e-01 -3.140109999999999846e-01
-4.703280000000000238e-01 -2.897580000000000156e-01
-4.748829999999999996e-01 -2.493879999999999986e-01
-5.318720000000000114e-01 -2.770340000000000025e-01
-5.248030000000000195e-01 -2.768769999999999842e-01
-5.213790000000000369e-01 -2.728559999999999874e-01
-5.217559999999999976e-01 -2.712539999999999951e-01
-5.240179999999999838e-01 -2.710650000000000004e-01
-5.000790000000000513e-01 -3.170270000000000032e-01
-4.979430000000000245e-01 -3.241580000000000017e-01
-4.762029999999999874e-01 -3.083879999999999955e-01
-5.330660000000000398e-01 -2.743010000000000170e-01
-5.019639999999999658e-01 -3.228389999999999871e-01
-4.928850000000000176e-01 -3.194770000000000110e-01
-4.951780000000000070e-01 -2.191980000000000040e-01
-4.703280000000000238e-01 -2.770969999999999822e-01
-4.253719999999999724e-01 -3.692719999999999891e-01
-4.718359999999999776e-01 -3.088589999999999947e-01
-5.427729999999999499e-01 -2.805840000000000001e-01
-5.387830000000000119e-01 -2.759349999999999858e-01
-5.298929999999999474e-01 -3.086699999999999999e-01
-4.560020000000000184e-01 -3.134140000000000259e-01
-4.441269999999999940e-01 -2.625520000000000076e-01
-4.353929999999999745e-01 -2.829409999999999981e-01
-4.326920000000000210e-01 -2.845429999999999904e-01
-4.540859999999999896e-01 -2.436709999999999987e-01
-4.343879999999999963e-01 -2.874019999999999908e-01
-4.375299999999999745e-01 -2.632430000000000048e-01
-4.344819999999999793e-01 -3.175299999999999789e-01
-5.396940000000000071e-01 -3.833770000000000233e-01
-5.333799999999999653e-01 -3.167130000000000223e-01
-5.292959999999999887e-01 -3.165870000000000073e-01
-6.256479999999999819e-01 -2.827839999999999798e-01
-4.704849999999999866e-01 -2.389580000000000037e-01
-4.663379999999999748e-01 -2.398379999999999956e-01
-4.727160000000000251e-01 -3.022610000000000019e-01
-5.208129999999999704e-01 -3.170899999999999830e-01
-5.221639999999999615e-01 -3.168699999999999850e-01
-4.987280000000000046e-01 -3.248809999999999754e-01
-4.738149999999999862e-01 -3.173719999999999875e-01
-5.535170000000000368e-01 -2.916739999999999888e-01
-5.526689999999999658e-01 -3.060309999999999975e-01
-4.969689999999999941e-01 -3.325150000000000050e-01
-4.992309999999999803e-01 -3.346830000000000083e-01
-5.050109999999999877e-01 -2.746149999999999980e-01
-5.169810000000000239e-01 -3.184089999999999976e-01
-4.628200000000000092e-01 -3.142940000000000178e-01
-5.182999999999999829e-01 -3.460550000000000015e-01
-5.214419999999999611e-01 -3.247869999999999924e-01
-4.734070000000000222e-01 -3.253840000000000066e-01
-4.615319999999999978e-01 -3.269230000000000191e-01
-5.271280000000000410e-01 -2.766890000000000183e-01
-4.578869999999999885e-01 -2.338999999999999968e-01
-5.613709999999999534e-01 -2.909519999999999884e-01
-5.246150000000000535e-01 -2.438909999999999967e-01
-5.236720000000000264e-01 -2.635879999999999890e-01
-5.226669999999999927e-01 -2.707510000000000194e-01
-5.548999999999999488e-01 -2.772859999999999769e-01
-5.176089999999999858e-01 -2.589699999999999780e-01
-5.020580000000000043e-01 -3.211109999999999798e-01
-4.996079999999999965e-01 -3.173719999999999875e-01
-4.616890000000000160e-01 -3.166809999999999903e-01
-4.451950000000000074e-01 -3.147650000000000170e-01
-5.042259999999999520e-01 -2.384560000000000013e-01
-5.661779999999999591e-01 -1.781059999999999865e-01
-4.298330000000000206e-01 -2.890039999999999831e-01
-5.401970000000000383e-01 -2.798300000000000232e-01
-5.353590000000000293e-01 -2.497969999999999913e-01
-4.374979999999999980e-01 -2.581849999999999978e-01
-5.342909999999999604e-01 -3.253210000000000268e-01
-5.152529999999999610e-01 -3.280850000000000155e-01
-5.057970000000000521e-01 -3.342109999999999803e-01
-4.615000000000000213e-01 -3.244719999999999827e-01
-5.344160000000000021e-01 -2.726680000000000215e-01
-5.357990000000000252e-01 -2.724480000000000235e-01
-4.332570000000000032e-01 -2.916110000000000091e-01
-4.716469999999999829e-01 -2.783849999999999936e-01
-5.173579999999999846e-01 -3.334570000000000034e-01
-4.297699999999999854e-01 -2.376070000000000126e-01
-5.042889999999999873e-01 -2.086419999999999941e-01
-5.443440000000000500e-01 -3.033919999999999950e-01
-5.450979999999999714e-01 -3.089219999999999744e-01
-5.529830000000000023e-01 -2.988689999999999958e-01
-5.181740000000000235e-01 -3.235930000000000195e-01
-5.969029999999999614e-01 -3.215819999999999790e-01
-4.628200000000000092e-01 -3.834400000000000031e-01
-4.665900000000000047e-01 -3.344309999999999783e-01
-4.728100000000000080e-01 -3.311950000000000172e-01
-4.629770000000000274e-01 -3.334260000000000002e-01
-4.999529999999999808e-01 -3.198860000000000037e-01
-4.994190000000000018e-01 -3.222419999999999729e-01
-5.003300000000000525e-01 -3.218650000000000122e-01
-4.738149999999999862e-01 -3.128489999999999882e-01
-4.400740000000000207e-01 -3.425679999999999836e-01
-5.222590000000000288e-01 -1.972689999999999999e-01
-4.556250000000000022e-01 -2.266430000000000111e-01
-5.372749999999999471e-01 -2.734219999999999984e-01
-5.008010000000000517e-01 -3.298130000000000228e-01
-5.360810000000000297e-01 -3.406199999999999783e-01
-4.993879999999999986e-01 -3.160220000000000251e-01
-4.358330000000000259e-01 -2.797990000000000199e-01
-4.389430000000000276e-01 -2.747100000000000097e-01
-4.369330000000000158e-01 -2.732330000000000036e-01
-4.422740000000000005e-01 -2.689610000000000056e-01
-4.374040000000000150e-01 -2.682689999999999797e-01
-4.027839999999999754e-01 -2.918000000000000038e-01
-3.748859999999999970e-01 -1.765660000000000007e-01
-4.275709999999999789e-01 -3.004390000000000116e-01
-5.550570000000000226e-01 -2.703740000000000032e-01
-3.759230000000000071e-01 -2.943450000000000233e-01
-4.268170000000000019e-01 -3.477520000000000056e-01
-4.977230000000000265e-01 -3.693969999999999754e-01
-4.986970000000000014e-01 -3.408089999999999731e-01
-5.022780000000000022e-01 -3.358140000000000014e-01
-6.312720000000000553e-01 -3.955350000000000255e-01
-4.751029999999999975e-01 -2.538179999999999881e-01
-5.247720000000000162e-01 -2.481629999999999947e-01
-6.339420000000000055e-01 -2.314190000000000136e-01
-5.214100000000000401e-01 -3.277399999999999758e-01
-5.014610000000000456e-01 -3.242840000000000167e-01
-4.993560000000000221e-01 -3.285250000000000115e-01
-5.526689999999999658e-01 -3.133199999999999874e-01
-4.683490000000000153e-01 -3.344630000000000103e-01
-4.638559999999999905e-01 -3.338659999999999961e-01
-4.656779999999999808e-01 -3.343999999999999750e-01
-4.648300000000000209e-01 -3.341799999999999771e-01
-4.994190000000000018e-01 -3.111840000000000162e-01
-5.025920000000000387e-01 -3.419400000000000217e-01
-4.777109999999999967e-01 -4.812690000000000023e-01
-4.319689999999999919e-01 -2.950360000000000205e-01
-4.274450000000000194e-01 -2.931190000000000184e-01
-4.456660000000000066e-01 -2.486029999999999907e-01
-4.456350000000000033e-01 -2.557030000000000136e-01
-4.451950000000000074e-01 -2.419109999999999872e-01
-4.616569999999999840e-01 -3.291529999999999734e-01
-5.802840000000000220e-01 -3.061260000000000092e-01
-5.205929999999999724e-01 -3.558569999999999789e-01
-5.204990000000000450e-01 -2.264859999999999929e-01
-5.280390000000000361e-01 -2.258259999999999990e-01
-5.040689999999999893e-01 -2.327690000000000037e-01
-4.658979999999999788e-01 -1.473500000000000087e-01
-4.679090000000000193e-01 -2.157419999999999893e-01
-4.880470000000000086e-01 -2.170930000000000082e-01
-4.959319999999999840e-01 -2.039300000000000002e-01
-4.614059999999999828e-01 -3.219279999999999919e-01


==> figures/kernel/sarcos1/data/selected_4.csv <==
-4.997329999999999828e-01 -2.885010000000000074e-01
-5.136190000000000477e-01 -3.188489999999999935e-01
-5.204050000000000065e-01 -3.325150000000000050e-01
-4.840570000000000150e-01 -2.543210000000000193e-01
-4.560649999999999982e-01 -2.166530000000000122e-01
-5.324370000000000491e-01 -3.554490000000000149e-01
-4.071509999999999851e-01 -1.831639999999999935e-01
-4.979109999999999925e-01 -2.823120000000000074e-01
-4.989480000000000026e-01 -2.874019999999999908e-01
-4.998900000000000010e-01 -2.937480000000000091e-01
-5.006760000000000099e-01 -3.089529999999999776e-01
-4.891460000000000252e-01 -2.770340000000000025e-01
-4.992309999999999803e-01 -2.967639999999999723e-01
-5.178920000000000190e-01 -2.979260000000000241e-01
-5.008010000000000517e-01 -2.961349999999999816e-01
-4.936070000000000180e-01 -2.840719999999999912e-01
-4.983819999999999917e-01 -2.971719999999999917e-01
-5.024659999999999682e-01 -2.795790000000000219e-01
-4.965600000000000014e-01 -2.907000000000000139e-01
-4.992929999999999868e-01 -2.926799999999999957e-01
-5.157869999999999955e-01 -2.915800000000000058e-01
-4.992929999999999868e-01 -3.006590000000000096e-01
-5.014610000000000456e-01 -3.016960000000000197e-01
-5.190540000000000154e-01 -2.911719999999999864e-01
-4.955240000000000200e-01 -3.015700000000000047e-01
-5.228239999999999554e-01 -2.925539999999999807e-01
-5.074619999999999687e-01 -2.776000000000000134e-01
-4.826119999999999854e-01 -2.694320000000000048e-01
-4.993879999999999986e-01 -2.704059999999999797e-01
-4.969689999999999941e-01 -2.784800000000000053e-01
-4.969689999999999941e-01 -2.764059999999999850e-01
-5.007390000000000452e-01 -2.842600000000000127e-01
-4.995129999999999848e-01 -2.836629999999999985e-01
-5.126140000000000141e-01 -2.847629999999999884e-01
-5.136819999999999720e-01 -2.844490000000000074e-01
-5.220390000000000308e-01 -2.841659999999999742e-01
-5.308349999999999458e-01 -2.865530000000000022e-01
-4.989480000000000026e-01 -3.034870000000000068e-01
-4.993879999999999986e-01 -3.043029999999999902e-01
-4.723069999999999768e-01 -2.663220000000000032e-01
-5.080580000000000096e-01 -2.795159999999999867e-01
-4.979430000000000245e-01 -2.753070000000000239e-01
-4.880780000000000118e-01 -2.938419999999999921e-01
-4.800039999999999862e-01 -2.859249999999999847e-01
-4.716469999999999829e-01 -2.783849999999999936e-01
-4.993560000000000221e-01 -2.770659999999999790e-01
-5.193999999999999728e-01 -3.041780000000000039e-01
-5.413590000000000346e-01 -2.851079999999999726e-01
-5.006129999999999747e-01 -3.010360000000000258e-01
-4.748829999999999996e-01 -2.493879999999999986e-01
-4.935760000000000147e-01 -3.099270000000000080e-01
-5.020900000000000363e-01 -3.089529999999999776e-01
-5.224469999999999947e-01 -2.857680000000000220e-01
-5.287300000000000333e-01 -2.822490000000000276e-01
-5.311810000000000143e-01 -2.810239999999999960e-01
-5.301129999999999454e-01 -2.897259999999999835e-01
-5.219439999999999635e-01 -2.800819999999999976e-01
-5.220069999999999988e-01 -2.802390000000000159e-01
-5.225100000000000300e-01 -2.780079999999999774e-01
-5.248030000000000195e-01 -2.768769999999999842e-01
-4.703280000000000238e-01 -2.770969999999999822e-01
-4.858469999999999733e-01 -3.162730000000000263e-01
-5.033149999999999569e-01 -2.765000000000000235e-01
-4.647669999999999857e-01 -2.525299999999999767e-01
-4.743490000000000206e-01 -2.612320000000000197e-01
-4.734380000000000255e-01 -2.618610000000000104e-01
-4.747890000000000166e-01 -2.579020000000000201e-01
-5.271280000000000410e-01 -2.766890000000000183e-01
-5.230439999999999534e-01 -2.900409999999999933e-01
-5.230749999999999567e-01 -2.994970000000000132e-01
-5.250860000000000527e-01 -3.052150000000000141e-01
-5.241120000000000223e-01 -2.971409999999999885e-01
-4.701400000000000023e-01 -2.833490000000000175e-01
-5.229179999999999939e-01 -3.003449999999999731e-01
-4.812290000000000179e-01 -3.084500000000000020e-01
-4.712080000000000157e-01 -2.713800000000000101e-01
-5.306779999999999831e-01 -2.932139999999999747e-01
-4.768000000000000016e-01 -3.141369999999999996e-01
-4.993879999999999986e-01 -3.078219999999999845e-01
-4.738149999999999862e-01 -3.128489999999999882e-01
-5.050109999999999877e-01 -2.746149999999999980e-01
-4.927279999999999993e-01 -2.620489999999999764e-01
-5.084670000000000023e-01 -2.693999999999999728e-01
-5.255570000000000519e-01 -2.730130000000000057e-01
-5.214419999999999611e-01 -2.757149999999999879e-01
-4.998900000000000010e-01 -2.752749999999999919e-01
-4.703280000000000238e-01 -2.897580000000000156e-01
-4.717419999999999947e-01 -2.962609999999999966e-01
-4.992929999999999868e-01 -3.097380000000000133e-01
-4.994190000000000018e-01 -3.111840000000000162e-01
-5.005819999999999714e-01 -3.118750000000000133e-01
-5.018070000000000030e-01 -3.066909999999999914e-01
-4.751029999999999975e-01 -2.538179999999999881e-01
-4.456350000000000033e-01 -2.557030000000000136e-01
-4.560020000000000184e-01 -3.134140000000000259e-01
-5.228239999999999554e-01 -3.085129999999999817e-01
-4.870099999999999985e-01 -3.088589999999999947e-01
-4.762029999999999874e-01 -3.083879999999999955e-01
-4.987280000000000046e-01 -3.248809999999999754e-01
-5.423959999999999892e-01 -2.910460000000000269e-01
-4.727160000000000251e-01 -3.022610000000000019e-01
-5.303949999999999498e-01 -3.007219999999999893e-01
-5.240179999999999838e-01 -2.710650000000000004e-01
-5.217559999999999976e-01 -2.712539999999999951e-01
-5.019949999999999690e-01 -3.111519999999999841e-01
-4.374979999999999980e-01 -2.581849999999999978e-01
-5.535170000000000368e-01 -2.916739999999999888e-01
-5.291700000000000292e-01 -2.767830000000000013e-01
-5.076190000000000424e-01 -3.148909999999999765e-01
-5.324060000000000459e-01 -3.075709999999999833e-01
-5.127389999999999448e-01 -2.640279999999999849e-01
-5.021520000000000428e-01 -2.507389999999999897e-01
-5.346990000000000354e-01 -2.778829999999999911e-01
-5.330660000000000398e-01 -2.743010000000000170e-01
-5.257770000000000499e-01 -3.132260000000000044e-01
-4.718359999999999776e-01 -3.088589999999999947e-01
-4.613430000000000031e-01 -3.192570000000000130e-01
-5.613709999999999534e-01 -2.909519999999999884e-01
-5.000790000000000513e-01 -2.637459999999999805e-01
-5.037859999999999561e-01 -2.444560000000000066e-01
-5.313379999999999770e-01 -2.984289999999999998e-01
-5.226669999999999927e-01 -2.707510000000000194e-01
-5.213790000000000369e-01 -2.728559999999999874e-01
-5.318720000000000114e-01 -2.770340000000000025e-01
-4.441269999999999940e-01 -2.625520000000000076e-01
-3.971600000000000130e-01 -2.773169999999999802e-01
-4.540859999999999896e-01 -2.436709999999999987e-01
-4.389430000000000276e-01 -2.747100000000000097e-01
-5.202790000000000470e-01 -3.102099999999999858e-01
-5.131160000000000165e-01 -3.217389999999999972e-01
-4.928850000000000176e-01 -3.194770000000000110e-01
-5.008010000000000517e-01 -3.298130000000000228e-01
-5.010210000000000496e-01 -3.240330000000000155e-01
-5.018700000000000383e-01 -3.238130000000000175e-01
-5.008639999999999759e-01 -3.236870000000000025e-01
-5.012100000000000444e-01 -3.241899999999999782e-01
-5.006129999999999747e-01 -3.231220000000000203e-01
-5.014610000000000456e-01 -3.242840000000000167e-01
-4.994509999999999783e-01 -3.144819999999999838e-01
-4.994190000000000018e-01 -3.222419999999999729e-01
-5.025920000000000387e-01 -3.419400000000000217e-01
-3.387899999999999801e-01 -2.764380000000000170e-01
8.095900000000000318e-02 -2.465299999999999991e-01
-2.462070000000000092e-01 -2.735159999999999814e-01


==> figures/kernel/sarcos1/data/target.csv <==
-5.004560000000000120e-01 -2.901659999999999795e-01


==> figures/kernel/sarcos2/data/points.csv <==
1.947799999999999879e-02 -1.342180000000000040e-01
1.727899999999999922e-02 -1.370770000000000044e-01
1.633599999999999983e-02 -1.408780000000000032e-01
1.627299999999999927e-02 -1.453069999999999917e-01
1.727899999999999922e-02 -1.500509999999999899e-01
1.881800000000000139e-02 -1.545439999999999869e-01
2.001199999999999854e-02 -1.586909999999999987e-01
2.111100000000000129e-02 -1.624919999999999976e-01
2.167699999999999835e-02 -1.657589999999999897e-01
2.214800000000000102e-02 -1.687440000000000051e-01
2.277600000000000111e-02 -1.713510000000000033e-01
2.381300000000000083e-02 -1.738329999999999875e-01
2.510099999999999831e-02 -1.762519999999999920e-01
2.638899999999999926e-02 -1.782940000000000080e-01
2.742599999999999899e-02 -1.798960000000000004e-01
2.840000000000000163e-02 -1.809649999999999870e-01
2.909099999999999880e-02 -1.815930000000000044e-01
2.993900000000000033e-02 -1.819070000000000131e-01
3.088199999999999973e-02 -1.820009999999999961e-01
3.179300000000000181e-02 -1.819699999999999929e-01
3.239000000000000212e-02 -1.819379999999999886e-01
3.270399999999999696e-02 -1.818760000000000099e-01
3.273500000000000021e-02 -1.816869999999999874e-01
3.270399999999999696e-02 -1.813099999999999989e-01
3.267199999999999965e-02 -1.802110000000000101e-01
3.260899999999999910e-02 -1.786709999999999965e-01
3.251500000000000223e-02 -1.765029999999999932e-01
3.229499999999999732e-02 -1.740220000000000100e-01
3.185500000000000137e-02 -1.714769999999999905e-01
3.107000000000000040e-02 -1.689009999999999956e-01
3.022199999999999886e-02 -1.662619999999999931e-01
2.927899999999999947e-02 -1.634970000000000034e-01
2.824300000000000074e-02 -1.606380000000000030e-01
2.610600000000000073e-02 -1.577479999999999993e-01
2.318500000000000075e-02 -1.549210000000000031e-01
1.869200000000000028e-02 -1.520299999999999985e-01
1.265999999999999938e-02 -1.489520000000000011e-01
4.806000000000000376e-03 -1.457160000000000122e-01
-4.713000000000000175e-03 -1.423230000000000051e-01
-1.574000000000000052e-02 -1.388359999999999872e-01
-2.808599999999999985e-02 -1.354430000000000078e-01
-4.165800000000000058e-02 -1.324269999999999892e-01
-5.557499999999999940e-02 -1.300709999999999922e-01
-6.911499999999999588e-02 -1.287200000000000011e-01
-8.102199999999999680e-02 -1.284689999999999999e-01
-9.107500000000000318e-02 -1.287200000000000011e-01
-9.852099999999999747e-02 -1.299140000000000017e-01
-1.035790000000000044e-01 -1.317989999999999995e-01
-1.063749999999999973e-01 -1.347829999999999862e-01
-1.073169999999999957e-01 -1.384589999999999987e-01
-1.073479999999999990e-01 -1.427309999999999968e-01
-1.061549999999999994e-01 -1.475380000000000025e-01
-1.044270000000000059e-01 -1.522820000000000007e-01
-1.023219999999999963e-01 -1.567739999999999967e-01
-1.002170000000000005e-01 -1.610469999999999957e-01
-9.873999999999999444e-02 -1.648799999999999988e-01
-9.792399999999999716e-02 -1.682730000000000059e-01
-9.751500000000000445e-02 -1.714769999999999905e-01
-9.732699999999999685e-02 -1.744300000000000017e-01
-9.672999999999999654e-02 -1.772890000000000021e-01
-9.575599999999999390e-02 -1.799590000000000078e-01
-9.449899999999999967e-02 -1.823150000000000048e-01
-9.321100000000000219e-02 -1.843569999999999931e-01
-9.195499999999999508e-02 -1.863049999999999984e-01
-9.063499999999999335e-02 -1.877820000000000045e-01
-8.915900000000000214e-02 -1.890380000000000116e-01
-8.752500000000000557e-02 -1.897610000000000130e-01
-8.598600000000000687e-02 -1.901690000000000047e-01
-8.463500000000000190e-02 -1.902949999999999919e-01
-8.350399999999999490e-02 -1.902949999999999919e-01
-8.265599999999999337e-02 -1.902639999999999887e-01
-8.218399999999999317e-02 -1.902010000000000089e-01
-8.205900000000000694e-02 -1.900749999999999940e-01
-8.180700000000000471e-02 -1.897300000000000098e-01
-8.177600000000000147e-02 -1.890380000000000116e-01
-8.186999999999999833e-02 -1.879699999999999982e-01
-8.234099999999999753e-02 -1.865880000000000039e-01
-8.337799999999999379e-02 -1.849540000000000073e-01
-8.466600000000000514e-02 -1.829749999999999988e-01
-8.642500000000000182e-02 -1.809649999999999870e-01
-8.821600000000000275e-02 -1.787970000000000115e-01
-9.003800000000000692e-02 -1.764409999999999867e-01
-9.207999999999999519e-02 -1.740839999999999888e-01
-9.512800000000000422e-02 -1.717279999999999918e-01
-9.990300000000000569e-02 -1.694660000000000055e-01
-1.062489999999999962e-01 -1.673929999999999862e-01
-1.151080000000000020e-01 -1.655079999999999885e-01
-1.260409999999999864e-01 -1.640629999999999866e-01
-1.384819999999999940e-01 -1.632770000000000055e-01
-1.531530000000000113e-01 -1.631519999999999915e-01
-1.689859999999999973e-01 -1.635919999999999874e-01
-1.859200000000000019e-01 -1.649740000000000095e-01
-2.033870000000000122e-01 -1.674869999999999970e-01
-2.198489999999999889e-01 -1.713200000000000001e-01
-2.342059999999999975e-01 -1.764409999999999867e-01
-2.458299999999999930e-01 -1.823470000000000091e-01
-2.540290000000000048e-01 -1.888809999999999933e-01
-2.594639999999999724e-01 -1.955099999999999894e-01
-2.618519999999999737e-01 -2.019499999999999906e-01
-2.625750000000000028e-01 -2.080760000000000109e-01
-2.623550000000000049e-01 -2.133859999999999923e-01
-2.605640000000000178e-01 -2.178779999999999883e-01
-2.587729999999999753e-01 -2.218050000000000022e-01
-2.564170000000000060e-01 -2.255439999999999945e-01
-2.542179999999999995e-01 -2.295020000000000115e-01
-2.529299999999999882e-01 -2.334610000000000019e-01
-2.521129999999999760e-01 -2.375450000000000061e-01
-2.520819999999999728e-01 -2.417229999999999934e-01
-2.525839999999999752e-01 -2.459959999999999924e-01
-2.527730000000000254e-01 -2.503619999999999735e-01
-2.527099999999999902e-01 -2.544779999999999820e-01
-2.523639999999999772e-01 -2.583110000000000128e-01
-2.519250000000000100e-01 -2.619549999999999934e-01
-2.514850000000000141e-01 -2.654110000000000080e-01
-2.507309999999999817e-01 -2.683320000000000149e-01
-2.498819999999999930e-01 -2.707200000000000162e-01
-2.487199999999999966e-01 -2.722589999999999733e-01
-2.474949999999999928e-01 -2.732020000000000004e-01
-2.462070000000000092e-01 -2.735159999999999814e-01
-2.451069999999999915e-01 -2.735469999999999846e-01
-2.441020000000000134e-01 -2.735159999999999814e-01
-2.432219999999999938e-01 -2.734840000000000049e-01
-2.425940000000000041e-01 -2.734219999999999984e-01
-2.418710000000000027e-01 -2.733269999999999866e-01
-2.415889999999999982e-01 -2.729820000000000024e-01
-2.414320000000000077e-01 -2.722589999999999733e-01
-2.414320000000000077e-01 -2.711600000000000121e-01
-2.416830000000000089e-01 -2.696520000000000028e-01
-2.422169999999999879e-01 -2.678920000000000190e-01
-2.429399999999999893e-01 -2.657559999999999922e-01
-2.440390000000000059e-01 -2.634940000000000060e-01
-2.453899999999999970e-01 -2.612010000000000165e-01
-2.468980000000000063e-01 -2.588130000000000153e-01
-2.501019999999999910e-01 -2.563940000000000108e-01
-2.542809999999999793e-01 -2.537869999999999848e-01
-2.603130000000000166e-01 -2.513360000000000039e-01
-2.682289999999999952e-01 -2.490110000000000101e-01
-2.791620000000000212e-01 -2.471260000000000123e-01
-2.916969999999999841e-01 -2.460269999999999957e-01
-3.058660000000000267e-01 -2.457439999999999902e-01
-3.207249999999999823e-01 -2.464040000000000119e-01
-3.366219999999999768e-01 -2.481949999999999990e-01
-3.521099999999999786e-01 -2.513360000000000039e-01
-3.670010000000000217e-01 -2.562999999999999723e-01
-3.803210000000000202e-01 -2.624889999999999723e-01
-3.900290000000000146e-01 -2.695890000000000231e-01
-3.971600000000000130e-01 -2.773169999999999802e-01
-4.011500000000000066e-01 -2.847000000000000086e-01
-4.027839999999999754e-01 -2.918000000000000038e-01
-4.029719999999999969e-01 -2.978000000000000091e-01
-4.025949999999999807e-01 -3.029529999999999723e-01
-4.012129999999999863e-01 -3.074450000000000238e-01
-3.999880000000000102e-01 -3.120319999999999760e-01
-3.982910000000000061e-01 -3.170899999999999830e-01
-3.968780000000000086e-01 -3.225250000000000061e-01
-3.960919999999999996e-01 -3.285569999999999879e-01
-3.957470000000000154e-01 -3.348079999999999945e-01
-3.963749999999999774e-01 -3.413740000000000108e-01
-3.975690000000000057e-01 -3.479720000000000035e-01
-3.984480000000000244e-01 -3.543180000000000218e-01
-3.990770000000000151e-01 -3.603810000000000069e-01
-3.992649999999999810e-01 -3.659729999999999928e-01
-3.992649999999999810e-01 -3.710939999999999794e-01
-3.990449999999999831e-01 -3.754290000000000127e-01
-3.988249999999999851e-01 -3.790419999999999900e-01
-3.985429999999999806e-01 -3.818380000000000107e-01
-3.980400000000000049e-01 -3.834089999999999998e-01
-3.973800000000000110e-01 -3.840999999999999970e-01
-3.963119999999999976e-01 -3.842880000000000185e-01
-3.951810000000000045e-01 -3.841629999999999767e-01
-3.940819999999999879e-01 -3.840370000000000172e-01
-3.932649999999999757e-01 -3.838799999999999990e-01
-3.922910000000000008e-01 -3.835339999999999860e-01
-3.913479999999999737e-01 -3.823719999999999897e-01
-3.906569999999999765e-01 -3.803610000000000047e-01
-3.899659999999999793e-01 -3.777539999999999787e-01
-3.895890000000000186e-01 -3.745180000000000176e-01
-3.894009999999999971e-01 -3.709370000000000167e-01
-3.894009999999999971e-01 -3.671349999999999891e-01
-3.894630000000000036e-01 -3.633649999999999936e-01
-3.896519999999999984e-01 -3.595949999999999980e-01
-3.898719999999999963e-01 -3.558569999999999789e-01
-3.913170000000000259e-01 -3.519300000000000206e-01
-3.934849999999999737e-01 -3.475949999999999873e-01
-3.970350000000000268e-01 -3.429760000000000031e-01
-4.019980000000000220e-01 -3.376669999999999949e-01
-4.083129999999999815e-01 -3.321689999999999920e-01
-4.158839999999999759e-01 -3.266399999999999859e-01
-4.246809999999999752e-01 -3.216140000000000110e-01
-4.344819999999999793e-01 -3.175299999999999789e-01
-4.451950000000000074e-01 -3.147650000000000170e-01
-4.560020000000000184e-01 -3.134140000000000259e-01
-4.669039999999999857e-01 -3.133199999999999874e-01
-4.768000000000000016e-01 -3.141369999999999996e-01
-4.858469999999999733e-01 -3.162730000000000263e-01
-4.928850000000000176e-01 -3.194770000000000110e-01
-4.979430000000000245e-01 -3.241580000000000017e-01
-5.008010000000000517e-01 -3.298130000000000228e-01
-5.022780000000000022e-01 -3.358140000000000014e-01
-5.025920000000000387e-01 -3.419400000000000217e-01
-5.023090000000000055e-01 -3.479400000000000270e-01
-5.006129999999999747e-01 -3.540659999999999918e-01
-4.994509999999999783e-01 -3.604439999999999866e-01
-4.981940000000000257e-01 -3.672920000000000074e-01
-4.973139999999999783e-01 -3.748319999999999985e-01
-4.970629999999999771e-01 -3.827490000000000059e-01
-4.971260000000000123e-01 -3.914199999999999902e-01
-4.980049999999999755e-01 -3.999960000000000182e-01
-4.989790000000000059e-01 -4.081960000000000033e-01
-4.999850000000000128e-01 -4.157040000000000179e-01
-5.009900000000000464e-01 -4.224899999999999767e-01
-5.018380000000000063e-01 -4.285849999999999937e-01
-5.021839999999999637e-01 -4.337679999999999869e-01
-5.024349999999999650e-01 -4.378839999999999955e-01
-5.024349999999999650e-01 -4.410569999999999768e-01
-5.024349999999999650e-01 -4.431620000000000004e-01
-5.024039999999999617e-01 -4.443559999999999732e-01
-5.022780000000000022e-01 -4.448269999999999724e-01
-5.020580000000000043e-01 -4.447329999999999894e-01
-5.017749999999999710e-01 -4.442610000000000170e-01
-5.013670000000000071e-01 -4.435069999999999846e-01
-5.007390000000000452e-01 -4.421249999999999902e-01
-5.001419999999999755e-01 -4.398949999999999805e-01
-4.994190000000000018e-01 -4.367530000000000023e-01
-4.987909999999999844e-01 -4.329830000000000068e-01
-4.981309999999999905e-01 -4.285530000000000173e-01
-4.976280000000000148e-01 -4.237779999999999880e-01
-4.969999999999999973e-01 -4.187520000000000131e-01
-4.965919999999999779e-01 -4.135369999999999879e-01
-4.959950000000000192e-01 -4.082899999999999863e-01
-4.956180000000000030e-01 -4.028240000000000154e-01
-4.954609999999999848e-01 -3.973260000000000125e-01
-4.954290000000000083e-01 -3.913880000000000137e-01
-4.955240000000000200e-01 -3.851049999999999751e-01
-4.958060000000000245e-01 -3.779420000000000002e-01
-4.966550000000000131e-01 -3.699000000000000066e-01
-4.980370000000000075e-01 -3.610410000000000008e-01
-5.001729999999999787e-01 -3.516469999999999874e-01
-5.028120000000000367e-01 -3.425050000000000039e-01
-5.057970000000000521e-01 -3.342109999999999803e-01
-5.093469999999999942e-01 -3.271109999999999851e-01
-5.131160000000000165e-01 -3.217389999999999972e-01
-5.169810000000000239e-01 -3.184089999999999976e-01
-5.208129999999999704e-01 -3.170899999999999830e-01
-5.243630000000000235e-01 -3.171840000000000215e-01
-5.274739999999999984e-01 -3.185660000000000158e-01
-5.298929999999999474e-01 -3.211109999999999798e-01
-5.319350000000000467e-01 -3.249440000000000106e-01
-5.334109999999999685e-01 -3.300330000000000208e-01
-5.344480000000000341e-01 -3.363789999999999836e-01
-5.348880000000000301e-01 -3.437620000000000120e-01
-5.350449999999999928e-01 -3.520869999999999833e-01
-5.349819999999999576e-01 -3.606949999999999878e-01
-5.347309999999999564e-01 -3.697739999999999916e-01
-5.345739999999999936e-01 -3.788219999999999921e-01
-5.345419999999999616e-01 -3.878699999999999926e-01
-5.345419999999999616e-01 -3.966979999999999951e-01
-5.345419999999999616e-01 -4.049289999999999834e-01
-5.345739999999999936e-01 -4.125309999999999810e-01
-5.345739999999999936e-01 -4.193490000000000273e-01
-5.346049999999999969e-01 -4.253799999999999804e-01
-5.346360000000000001e-01 -4.304379999999999873e-01
-5.346990000000000354e-01 -4.342079999999999829e-01
-5.348559999999999981e-01 -4.367219999999999991e-01
-5.350129999999999608e-01 -4.380100000000000104e-01
-5.352649999999999908e-01 -4.384489999999999776e-01
-5.355159999999999920e-01 -4.383870000000000267e-01
-5.357039999999999580e-01 -4.379469999999999752e-01
-5.358929999999999527e-01 -4.370990000000000153e-01
-5.359869999999999912e-01 -4.357480000000000242e-01
-5.360500000000000265e-01 -4.333910000000000262e-01
-5.360500000000000265e-01 -4.299990000000000201e-01
-5.360190000000000232e-01 -4.254430000000000156e-01
-5.360190000000000232e-01 -4.201030000000000042e-01
-5.359869999999999912e-01 -4.142589999999999884e-01
-5.359869999999999912e-01 -4.081960000000000033e-01
-5.359559999999999880e-01 -4.021009999999999862e-01
-5.357990000000000252e-01 -3.959119999999999862e-01
-5.355790000000000273e-01 -3.896609999999999796e-01
-5.352329999999999588e-01 -3.832519999999999816e-01
-5.347619999999999596e-01 -3.766539999999999888e-01
-5.343539999999999957e-01 -3.699629999999999863e-01
-5.333480000000000443e-01 -3.628629999999999911e-01
-5.324370000000000491e-01 -3.554490000000000149e-01
-5.314630000000000187e-01 -3.473120000000000096e-01
-5.304900000000000171e-01 -3.383579999999999921e-01
-5.293590000000000240e-01 -3.286510000000000264e-01
-5.279449999999999976e-01 -3.186289999999999956e-01
-5.258709999999999773e-01 -3.087960000000000149e-01
-5.230749999999999567e-01 -2.994970000000000132e-01
-5.190540000000000154e-01 -2.911719999999999864e-01
-5.136819999999999720e-01 -2.844490000000000074e-01
-5.080580000000000096e-01 -2.795159999999999867e-01
-5.033149999999999569e-01 -2.765000000000000235e-01
-4.998900000000000010e-01 -2.752749999999999919e-01
-4.979430000000000245e-01 -2.753070000000000239e-01
-4.969689999999999941e-01 -2.764059999999999850e-01
-4.969689999999999941e-01 -2.784800000000000053e-01
-4.979109999999999925e-01 -2.823120000000000074e-01
-4.989480000000000026e-01 -2.874019999999999908e-01
-4.998900000000000010e-01 -2.937480000000000091e-01
-5.006129999999999747e-01 -3.010360000000000258e-01
-5.006760000000000099e-01 -3.089529999999999776e-01
-5.000790000000000513e-01 -3.170270000000000032e-01
-4.987280000000000046e-01 -3.248809999999999754e-01
-4.969689999999999941e-01 -3.325150000000000050e-01
-4.952719999999999900e-01 -3.395520000000000205e-01
-4.934189999999999965e-01 -3.459920000000000218e-01
-4.918480000000000074e-01 -3.518990000000000173e-01
-4.904660000000000131e-01 -3.572710000000000052e-01
-4.894290000000000029e-01 -3.618569999999999842e-01
-4.889580000000000037e-01 -3.655640000000000001e-01
-4.887690000000000090e-01 -3.681409999999999960e-01
-4.888319999999999887e-01 -3.695539999999999936e-01
-4.892090000000000050e-01 -3.699629999999999863e-01
-4.899629999999999819e-01 -3.698679999999999746e-01
-4.908429999999999738e-01 -3.694290000000000074e-01
-4.920050000000000257e-01 -3.686429999999999985e-01
-4.931360000000000188e-01 -3.671670000000000211e-01
-4.942039999999999766e-01 -3.648109999999999964e-01
-4.952409999999999868e-01 -3.614800000000000235e-01
-4.961519999999999819e-01 -3.573339999999999850e-01
-4.970629999999999771e-01 -3.523069999999999813e-01
-4.980049999999999755e-01 -3.467149999999999954e-01
-4.986970000000000014e-01 -3.408089999999999731e-01
-4.992309999999999803e-01 -3.346830000000000083e-01
-4.993560000000000221e-01 -3.285250000000000115e-01
-4.994190000000000018e-01 -3.222419999999999729e-01
-4.993879999999999986e-01 -3.160220000000000251e-01
-4.992929999999999868e-01 -3.097380000000000133e-01
-4.989480000000000026e-01 -3.034870000000000068e-01
-4.983819999999999917e-01 -2.971719999999999917e-01
-4.965600000000000014e-01 -2.907000000000000139e-01
-4.936070000000000180e-01 -2.840719999999999912e-01
-4.891460000000000252e-01 -2.770340000000000025e-01
-4.826119999999999854e-01 -2.694320000000000048e-01
-4.743490000000000206e-01 -2.612320000000000197e-01
-4.647669999999999857e-01 -2.525299999999999767e-01
-4.540859999999999896e-01 -2.436709999999999987e-01
-4.427449999999999997e-01 -2.349999999999999867e-01
-4.312779999999999947e-01 -2.270830000000000071e-01
-4.200940000000000230e-01 -2.206110000000000015e-01
-4.101350000000000273e-01 -2.158680000000000043e-01
-4.029719999999999969e-01 -2.129769999999999996e-01
-3.980710000000000082e-01 -2.116580000000000128e-01
-3.959349999999999814e-01 -2.115009999999999946e-01
-3.956210000000000004e-01 -2.116889999999999883e-01
-3.966890000000000138e-01 -2.127259999999999984e-01
-3.988570000000000171e-01 -2.147370000000000112e-01
-4.008990000000000054e-01 -2.183180000000000121e-01
-4.026899999999999924e-01 -2.235020000000000062e-01
-4.035380000000000078e-01 -2.294710000000000083e-01
-4.036319999999999908e-01 -2.362569999999999948e-01
-4.017470000000000208e-01 -2.428220000000000101e-01
-3.996109999999999940e-01 -2.488859999999999961e-01
-3.957470000000000154e-01 -2.543520000000000225e-01
-3.921020000000000061e-01 -2.591269999999999962e-01
-3.884270000000000223e-01 -2.633690000000000198e-01
-3.849079999999999724e-01 -2.675150000000000028e-01
-3.822380000000000222e-01 -2.713479999999999781e-01
-3.801329999999999987e-01 -2.745839999999999947e-01
-3.791280000000000205e-01 -2.769719999999999960e-01
-3.787820000000000076e-01 -2.782600000000000073e-01
-3.788130000000000108e-01 -2.784800000000000053e-01
-3.793469999999999898e-01 -2.784170000000000256e-01
-3.802900000000000169e-01 -2.781029999999999891e-01
-3.814839999999999898e-01 -2.775369999999999782e-01
-3.832740000000000036e-01 -2.764690000000000203e-01
-3.850649999999999906e-01 -2.746469999999999745e-01
-3.868869999999999809e-01 -2.722589999999999733e-01
-3.885520000000000085e-01 -2.692430000000000101e-01
-3.899969999999999826e-01 -2.654110000000000080e-01
-3.912860000000000227e-01 -2.609179999999999833e-01
-3.923849999999999838e-01 -2.560799999999999743e-01
-3.931390000000000162e-01 -2.511479999999999824e-01
-3.937990000000000101e-01 -2.460269999999999957e-01
-3.941439999999999944e-01 -2.408750000000000058e-01
-3.943010000000000126e-01 -2.356600000000000084e-01
-3.942390000000000061e-01 -2.305389999999999939e-01
-3.937359999999999749e-01 -2.254180000000000073e-01
-3.921649999999999858e-01 -2.204230000000000078e-01
-3.890859999999999874e-01 -2.153960000000000041e-01
-3.842800000000000105e-01 -2.102130000000000110e-01
-3.775569999999999760e-01 -2.045579999999999898e-01
-3.685399999999999787e-01 -1.986199999999999910e-01
-3.573250000000000037e-01 -1.923999999999999877e-01
-3.446330000000000227e-01 -1.861480000000000079e-01
-3.308409999999999962e-01 -1.797080000000000066e-01
-3.160129999999999884e-01 -1.733619999999999883e-01
-3.012480000000000158e-01 -1.674239999999999895e-01
-2.872359999999999913e-01 -1.623350000000000071e-01
-2.747640000000000082e-01 -1.586589999999999945e-01
-2.651510000000000256e-01 -1.562089999999999868e-01
-2.586789999999999923e-01 -1.548269999999999924e-01
-2.547519999999999785e-01 -1.538210000000000133e-01
-2.534009999999999874e-01 -1.532870000000000066e-01
-2.539980000000000016e-01 -1.531609999999999916e-01
-2.558520000000000238e-01 -1.532560000000000033e-01
-2.580189999999999984e-01 -1.538529999999999898e-01
-2.604699999999999793e-01 -1.549840000000000106e-01
-2.618829999999999769e-01 -1.573400000000000076e-01
-2.626060000000000061e-01 -1.610779999999999990e-01
-2.612860000000000182e-01 -1.654450000000000087e-01
-2.577679999999999971e-01 -1.702829999999999899e-01
-2.534950000000000259e-01 -1.750579999999999914e-01
-2.480289999999999995e-01 -1.793939999999999979e-01
-2.429080000000000128e-01 -1.833519999999999872e-01
-2.381959999999999911e-01 -1.866819999999999868e-01
-2.343000000000000083e-01 -1.896039999999999948e-01
-2.314410000000000078e-01 -1.918340000000000045e-01
-2.291789999999999938e-01 -1.935310000000000086e-01
-2.280480000000000007e-01 -1.946299999999999975e-01
-2.278910000000000102e-01 -1.951019999999999976e-01
-2.281430000000000125e-01 -1.951650000000000051e-01
-2.295560000000000100e-01 -1.951019999999999976e-01
-2.310639999999999916e-01 -1.949450000000000072e-01
-2.329179999999999862e-01 -1.947250000000000092e-01
-2.346459999999999935e-01 -1.941910000000000025e-01
-2.363109999999999933e-01 -1.935000000000000053e-01
-2.380069999999999963e-01 -1.926200000000000134e-01
-2.393899999999999917e-01 -1.912999999999999978e-01
-2.408349999999999935e-01 -1.891960000000000031e-01
-2.420910000000000006e-01 -1.865880000000000039e-01
-2.430970000000000075e-01 -1.835720000000000129e-01
-2.437560000000000004e-01 -1.802729999999999888e-01
-2.440080000000000027e-01 -1.768800000000000094e-01
-2.440390000000000059e-01 -1.735190000000000066e-01
-2.436619999999999897e-01 -1.701259999999999994e-01
-2.430340000000000000e-01 -1.669529999999999903e-01
-2.421860000000000124e-01 -1.640310000000000101e-01
-2.400809999999999889e-01 -1.611410000000000065e-01
-2.362480000000000135e-01 -1.581569999999999920e-01
-2.303729999999999944e-01 -1.552350000000000119e-01
-2.223940000000000083e-01 -1.521250000000000102e-01
-2.123720000000000052e-01 -1.489199999999999968e-01
-2.004340000000000011e-01 -1.457160000000000122e-01
-1.869879999999999876e-01 -1.426060000000000105e-01
-1.723480000000000012e-01 -1.396209999999999951e-01
-1.571110000000000007e-01 -1.366680000000000117e-01
-1.418119999999999936e-01 -1.340290000000000092e-01
-1.276430000000000065e-01 -1.317359999999999920e-01
-1.154850000000000043e-01 -1.299770000000000092e-01
-1.068459999999999965e-01 -1.288140000000000118e-01
-1.014739999999999948e-01 -1.280600000000000072e-01
-9.870900000000000507e-02 -1.278090000000000059e-01
-9.848899999999999322e-02 -1.279029999999999889e-01
-9.971399999999999708e-02 -1.284369999999999956e-01
-1.023850000000000038e-01 -1.294109999999999983e-01
-1.048349999999999976e-01 -1.311070000000000013e-01
-1.071909999999999946e-01 -1.337460000000000038e-01
-1.084790000000000060e-01 -1.374539999999999929e-01
-1.083849999999999952e-01 -1.416949999999999876e-01
-1.060600000000000015e-01 -1.461870000000000114e-01
-1.024790000000000006e-01 -1.506170000000000009e-01
-9.776700000000000668e-02 -1.546069999999999944e-01
-9.245699999999999752e-02 -1.579369999999999941e-01
-8.793299999999999728e-02 -1.608580000000000010e-01
-8.331500000000000017e-02 -1.632770000000000055e-01
-7.973399999999999932e-02 -1.653509999999999980e-01
-7.696899999999999575e-02 -1.671420000000000128e-01
-7.514700000000000546e-02 -1.684609999999999996e-01
-7.451900000000000190e-02 -1.692780000000000118e-01
-7.442500000000000504e-02 -1.697180000000000077e-01
-7.467600000000000626e-02 -1.698119999999999907e-01
-7.571300000000000252e-02 -1.698119999999999907e-01
-7.668700000000000516e-02 -1.697799999999999865e-01
-7.806899999999999951e-02 -1.697180000000000077e-01
-7.960799999999999821e-02 -1.696229999999999960e-01
-8.111599999999999366e-02 -1.694350000000000023e-01
-8.262400000000000300e-02 -1.690270000000000106e-01
-8.391200000000000048e-02 -1.683669999999999889e-01
-8.516899999999999471e-02 -1.670790000000000053e-01
-8.614299999999999735e-02 -1.653189999999999937e-01
-8.702200000000000213e-02 -1.631829999999999947e-01
-8.743099999999999483e-02 -1.608900000000000052e-01
-8.761900000000000244e-02 -1.585959999999999870e-01
-8.758799999999999919e-02 -1.563029999999999975e-01
-8.721099999999999686e-02 -1.539780000000000038e-01
-8.651999999999999968e-02 -1.516849999999999865e-01
-8.567099999999999715e-02 -1.494230000000000003e-01
-8.340999999999999803e-02 -1.470349999999999990e-01
-8.029899999999999538e-02 -1.448049999999999893e-01
-7.524100000000000232e-02 -1.426060000000000105e-01
-6.836100000000000509e-02 -1.405009999999999870e-01
-5.997299999999999853e-02 -1.383330000000000115e-01
-4.991999999999999910e-02 -1.361340000000000050e-01
-3.923900000000000304e-02 -1.338409999999999878e-01
-2.767800000000000121e-02 -1.314529999999999865e-01
-1.608499999999999860e-02 -1.292850000000000110e-01
-5.027000000000000218e-03 -1.273690000000000100e-01
4.931999999999999752e-03 -1.257669999999999899e-01
1.338300000000000080e-02 -1.247299999999999937e-01
1.831500000000000142e-02 -1.241960000000000008e-01
2.142499999999999960e-02 -1.241649999999999976e-01
2.214800000000000102e-02 -1.243530000000000052e-01
2.108000000000000151e-02 -1.248559999999999948e-01
1.862899999999999973e-02 -1.258299999999999974e-01
1.605300000000000130e-02 -1.274000000000000132e-01
1.350900000000000017e-02 -1.295999999999999930e-01
1.159199999999999987e-02 -1.325530000000000042e-01
1.096399999999999979e-02 -1.362909999999999955e-01
1.118399999999999950e-02 -1.404070000000000040e-01
1.379099999999999944e-02 -1.448359999999999925e-01
1.655600000000000127e-02 -1.489830000000000043e-01
2.111100000000000129e-02 -1.526589999999999892e-01
2.550900000000000042e-02 -1.559570000000000123e-01
2.971899999999999889e-02 -1.587220000000000020e-01
3.389799999999999758e-02 -1.612669999999999937e-01
3.713299999999999934e-02 -1.634339999999999959e-01
3.977200000000000180e-02 -1.651940000000000075e-01
4.140599999999999836e-02 -1.665449999999999986e-01
4.228599999999999720e-02 -1.673929999999999862e-01
4.272499999999999909e-02 -1.678330000000000100e-01
4.278799999999999965e-02 -1.679579999999999962e-01
4.266299999999999953e-02 -1.679900000000000004e-01
4.228599999999999720e-02 -1.679900000000000004e-01
4.165699999999999958e-02 -1.679579999999999962e-01
4.080899999999999805e-02 -1.679269999999999929e-01
3.964700000000000168e-02 -1.678330000000000100e-01
3.854699999999999793e-02 -1.675810000000000077e-01
3.772999999999999965e-02 -1.670790000000000053e-01
3.694499999999999867e-02 -1.660109999999999919e-01
3.612800000000000039e-02 -1.645649999999999891e-01
3.549999999999999684e-02 -1.627429999999999988e-01
3.480899999999999966e-02 -1.607329999999999870e-01
3.443199999999999733e-02 -1.587530000000000052e-01
3.418000000000000205e-02 -1.565860000000000030e-01
3.421199999999999936e-02 -1.544810000000000072e-01
3.449399999999999689e-02 -1.522820000000000007e-01
3.484000000000000291e-02 -1.499880000000000102e-01
3.556299999999999739e-02 -1.475690000000000057e-01
3.691300000000000137e-02 -1.451820000000000055e-01
3.905000000000000138e-02 -1.429509999999999947e-01
4.209700000000000247e-02 -1.407210000000000127e-01
4.571000000000000063e-02 -1.383330000000000115e-01
4.976300000000000168e-02 -1.356940000000000091e-01
5.390899999999999859e-02 -1.328040000000000054e-01
5.808800000000000074e-02 -1.299770000000000092e-01
6.188899999999999957e-02 -1.272119999999999918e-01
6.503100000000000547e-02 -1.247930000000000011e-01
6.741800000000000570e-02 -1.229709999999999970e-01
6.870600000000000318e-02 -1.224049999999999999e-01
6.886299999999999366e-02 -1.224049999999999999e-01
6.861200000000000632e-02 -1.227509999999999990e-01
6.657000000000000417e-02 -1.235679999999999973e-01
6.430800000000000405e-02 -1.248240000000000044e-01
6.163799999999999835e-02 -1.269919999999999938e-01
5.943899999999999878e-02 -1.298819999999999975e-01
5.830799999999999872e-02 -1.333689999999999876e-01
5.783599999999999852e-02 -1.375480000000000036e-01
5.808800000000000074e-02 -1.419459999999999888e-01
5.937599999999999822e-02 -1.463129999999999986e-01
6.069499999999999895e-02 -1.502709999999999879e-01
6.270599999999999785e-02 -1.539149999999999963e-01
6.528200000000000669e-02 -1.569000000000000117e-01
6.792099999999999527e-02 -1.594760000000000066e-01
7.062300000000000522e-02 -1.617689999999999961e-01
7.269599999999999673e-02 -1.640000000000000069e-01
7.426699999999999968e-02 -1.659480000000000122e-01
7.524100000000000232e-02 -1.675190000000000012e-01
7.596300000000000274e-02 -1.685240000000000071e-01
7.640299999999999869e-02 -1.690889999999999893e-01
7.690600000000000214e-02 -1.694350000000000023e-01
7.728300000000000447e-02 -1.695290000000000130e-01
7.740900000000000558e-02 -1.695609999999999895e-01
7.740900000000000558e-02 -1.695609999999999895e-01
7.721999999999999698e-02 -1.695290000000000130e-01
7.681200000000000527e-02 -1.694350000000000023e-01
7.665500000000000091e-02 -1.692150000000000043e-01
7.662299999999999667e-02 -1.688689999999999913e-01
7.652899999999999980e-02 -1.679269999999999929e-01
7.634000000000000508e-02 -1.665760000000000018e-01
7.612099999999999422e-02 -1.647540000000000115e-01
7.577499999999999514e-02 -1.626180000000000125e-01
7.536700000000000343e-02 -1.603870000000000018e-01
7.502100000000000435e-02 -1.581569999999999920e-01
7.483199999999999574e-02 -1.557999999999999940e-01
7.464400000000000202e-02 -1.534129999999999938e-01
7.432999999999999330e-02 -1.509310000000000096e-01
7.360700000000000576e-02 -1.484800000000000009e-01
7.266499999999999349e-02 -1.459040000000000059e-01
7.106300000000000117e-02 -1.431080000000000130e-01
6.873799999999999355e-02 -1.400609999999999911e-01
6.606700000000000073e-02 -1.368250000000000022e-01
6.446499999999999453e-02 -1.335890000000000133e-01
6.364799999999999625e-02 -1.302280000000000104e-01
6.314599999999999380e-02 -1.271809999999999885e-01
6.122899999999999870e-02 -1.244790000000000063e-01
5.450599999999999890e-02 -1.223420000000000063e-01
4.533299999999999830e-02 -1.210539999999999949e-01
3.728999999999999676e-02 -1.207400000000000001e-01
2.949900000000000092e-02 -1.208970000000000045e-01
2.349899999999999906e-02 -1.217769999999999964e-01
1.819000000000000131e-02 -1.232219999999999982e-01
1.382300000000000022e-02 -1.253579999999999972e-01
1.068099999999999952e-02 -1.281539999999999901e-01
9.015999999999999709e-03 -1.313900000000000068e-01
8.670999999999999888e-03 -1.351920000000000066e-01
8.984999999999999931e-03 -1.391189999999999927e-01
1.030400000000000066e-02 -1.430770000000000097e-01
1.080700000000000063e-02 -1.469409999999999883e-01
1.137200000000000016e-02 -1.506480000000000041e-01
1.200099999999999952e-02 -1.542610000000000092e-01
1.269200000000000016e-02 -1.576849999999999918e-01
1.379099999999999944e-02 -1.610149999999999915e-01
1.514199999999999921e-02 -1.641569999999999974e-01
1.636699999999999960e-02 -1.672039999999999915e-01
1.753000000000000044e-02 -1.700319999999999887e-01
1.837799999999999850e-02 -1.722940000000000027e-01
1.922600000000000003e-02 -1.740839999999999888e-01
2.004299999999999832e-02 -1.754350000000000076e-01
2.111100000000000129e-02 -1.764409999999999867e-01
2.230499999999999844e-02 -1.771000000000000074e-01
2.337300000000000141e-02 -1.774149999999999894e-01
2.418999999999999970e-02 -1.775090000000000001e-01
2.459799999999999834e-02 -1.775090000000000001e-01
2.469299999999999967e-02 -1.774459999999999926e-01
2.472399999999999945e-02 -1.773520000000000096e-01
2.472399999999999945e-02 -1.770690000000000042e-01
2.481799999999999978e-02 -1.765029999999999932e-01
2.485000000000000056e-02 -1.754670000000000119e-01
2.469299999999999967e-02 -1.739900000000000058e-01
2.422099999999999947e-02 -1.721050000000000080e-01
2.359299999999999939e-02 -1.700629999999999920e-01
2.287099999999999897e-02 -1.677069999999999950e-01
2.208500000000000046e-02 -1.652569999999999872e-01
2.117399999999999838e-02 -1.627429999999999988e-01
2.013699999999999865e-02 -1.601670000000000038e-01
1.888099999999999848e-02 -1.576230000000000131e-01
1.561300000000000014e-02 -1.549840000000000106e-01
1.143500000000000072e-02 -1.521560000000000135e-01
5.591999999999999749e-03 -1.491719999999999990e-01
-2.638999999999999853e-03 -1.461560000000000081e-01
-1.247200000000000045e-02 -1.430140000000000022e-01
-2.422200000000000047e-02 -1.401870000000000061e-01
-3.757400000000000323e-02 -1.379249999999999921e-01
-5.189900000000000069e-02 -1.363540000000000030e-01
-6.701000000000000012e-02 -1.356940000000000091e-01
-8.139899999999999913e-02 -1.356940000000000091e-01
-9.515899999999999359e-02 -1.362909999999999955e-01
-1.063749999999999973e-01 -1.374539999999999929e-01
-1.151080000000000020e-01 -1.395899999999999919e-01
-1.212659999999999988e-01 -1.427309999999999968e-01
-1.246590000000000059e-01 -1.466899999999999871e-01
-1.262290000000000079e-01 -1.511190000000000033e-01
-1.263859999999999983e-01 -1.557379999999999876e-01
-1.261039999999999939e-01 -1.601990000000000081e-01
-1.248159999999999964e-01 -1.643769999999999953e-01
-1.234650000000000053e-01 -1.683669999999999889e-01
-1.218940000000000023e-01 -1.721370000000000122e-01
-1.204800000000000038e-01 -1.757499999999999896e-01
-1.197259999999999991e-01 -1.792680000000000107e-01
-1.195380000000000054e-01 -1.828500000000000125e-01
-1.196009999999999990e-01 -1.865880000000000039e-01
-1.196949999999999958e-01 -1.902320000000000122e-01
-1.195380000000000054e-01 -1.938139999999999863e-01
-1.184700000000000059e-01 -1.968920000000000115e-01
-1.176839999999999969e-01 -1.997510000000000119e-01
-1.166480000000000017e-01 -2.022650000000000003e-01
-1.156419999999999948e-01 -2.044640000000000069e-01
-1.145110000000000017e-01 -2.063800000000000079e-01
-1.132549999999999946e-01 -2.076679999999999915e-01
-1.118100000000000066e-01 -2.082960000000000089e-01
-1.103640000000000038e-01 -2.084850000000000037e-01
-1.090760000000000063e-01 -2.084529999999999994e-01
-1.079770000000000035e-01 -2.083909999999999929e-01
-1.071909999999999946e-01 -2.083589999999999887e-01
-1.067830000000000029e-01 -2.081709999999999949e-01
-1.062489999999999962e-01 -2.079189999999999927e-01
-1.061860000000000026e-01 -2.072279999999999955e-01
-1.061860000000000026e-01 -2.059090000000000087e-01
-1.063749999999999973e-01 -2.041489999999999971e-01
-1.070659999999999945e-01 -2.020129999999999981e-01
-1.078830000000000067e-01 -1.996570000000000011e-01
1.975999999999999979e-02 -2.285280000000000089e-01
1.975999999999999979e-02 -2.249150000000000038e-01
1.972900000000000001e-02 -2.213029999999999997e-01
1.969800000000000023e-02 -2.177840000000000054e-01
1.963499999999999968e-02 -2.141710000000000003e-01
1.825200000000000086e-02 -2.104640000000000122e-01
1.548800000000000003e-02 -2.066000000000000059e-01
1.108999999999999916e-02 -2.025160000000000016e-01
4.712000000000000043e-03 -1.978979999999999906e-01
-3.863999999999999813e-03 -1.922740000000000005e-01
-1.445199999999999957e-02 -1.857399999999999884e-01
-2.695499999999999979e-02 -1.788279999999999870e-01
-4.121799999999999770e-02 -1.720109999999999972e-01
-5.620300000000000296e-02 -1.663880000000000081e-01
-7.169100000000000472e-02 -1.620840000000000058e-01
-8.589099999999999513e-02 -1.593499999999999917e-01
-9.817499999999999838e-02 -1.578110000000000068e-01
-1.075369999999999937e-01 -1.575910000000000089e-01
-1.141660000000000036e-01 -1.580000000000000016e-01
-1.180930000000000035e-01 -1.593189999999999884e-01
-1.199459999999999971e-01 -1.615499999999999992e-01
-1.202919999999999962e-01 -1.648799999999999988e-01
-1.202919999999999962e-01 -1.689950000000000063e-01
-1.192549999999999999e-01 -1.739269999999999983e-01
-1.178730000000000055e-01 -1.791109999999999924e-01
-1.169619999999999965e-01 -1.841059999999999919e-01
-1.162709999999999994e-01 -1.889760000000000051e-01
-1.161449999999999982e-01 -1.935310000000000086e-01
-1.166480000000000017e-01 -1.979609999999999981e-01
-1.174960000000000032e-01 -2.021699999999999886e-01
-1.177470000000000044e-01 -2.060970000000000024e-01
-1.178099999999999981e-01 -2.098039999999999905e-01
-1.177160000000000012e-01 -2.130090000000000039e-01
-1.171500000000000041e-01 -2.158049999999999968e-01
-1.162389999999999951e-01 -2.181299999999999906e-01
-1.153909999999999936e-01 -2.199200000000000044e-01
-1.141029999999999961e-01 -2.209879999999999900e-01
-1.128149999999999986e-01 -2.214909999999999934e-01
-1.114330000000000043e-01 -2.215540000000000009e-01
-1.100819999999999993e-01 -2.215229999999999977e-01
-1.088250000000000051e-01 -2.214280000000000137e-01
-1.076629999999999948e-01 -2.212399999999999922e-01
-1.067830000000000029e-01 -2.207060000000000133e-01
-1.059350000000000014e-01 -2.197000000000000064e-01
-1.054009999999999947e-01 -2.180350000000000066e-01
-1.051809999999999967e-01 -2.156480000000000063e-01
-1.051490000000000063e-01 -2.126629999999999909e-01
-1.052749999999999936e-01 -2.090190000000000103e-01
-1.056829999999999992e-01 -2.052180000000000115e-01
-1.061229999999999951e-01 -2.014160000000000117e-01
-1.069399999999999934e-01 -1.976779999999999926e-01
-1.081020000000000036e-01 -1.940340000000000120e-01
-1.096420000000000033e-01 -1.904520000000000102e-01
-1.123439999999999994e-01 -1.867449999999999943e-01
-1.170250000000000040e-01 -1.828500000000000125e-01
-1.228680000000000050e-01 -1.788279999999999870e-01
-1.320729999999999960e-01 -1.743989999999999985e-01
-1.431310000000000082e-01 -1.695919999999999928e-01
-1.575199999999999934e-01 -1.644079999999999986e-01
-1.736050000000000093e-01 -1.589109999999999967e-01
-1.919829999999999870e-01 -1.536639999999999950e-01
-2.121210000000000040e-01 -1.486059999999999881e-01
-2.328550000000000064e-01 -1.443959999999999966e-01
-2.531180000000000097e-01 -1.414430000000000132e-01
-2.720620000000000260e-01 -1.397780000000000133e-01
-2.878330000000000055e-01 -1.393699999999999939e-01
-3.004310000000000036e-01 -1.399040000000000006e-01
-3.084419999999999940e-01 -1.415379999999999971e-01
-3.135000000000000009e-01 -1.445849999999999913e-01
-3.153850000000000264e-01 -1.488569999999999893e-01
-3.152590000000000114e-01 -1.543549999999999922e-01
-3.132800000000000029e-01 -1.602929999999999910e-01
-3.111439999999999761e-01 -1.666070000000000051e-01
-3.090390000000000081e-01 -1.727019999999999944e-01
-3.072170000000000178e-01 -1.783260000000000123e-01
-3.059600000000000097e-01 -1.833519999999999872e-01
-3.057090000000000085e-01 -1.877500000000000002e-01
-3.058660000000000267e-01 -1.918030000000000013e-01
-3.071220000000000061e-01 -1.955419999999999936e-01
-3.077820000000000000e-01 -1.990599999999999870e-01
-3.084100000000000175e-01 -2.022650000000000003e-01
-3.088819999999999899e-01 -2.053119999999999945e-01
-3.089759999999999729e-01 -2.081389999999999907e-01
-3.090069999999999761e-01 -2.107779999999999931e-01
-3.088819999999999899e-01 -2.130720000000000114e-01
-3.082849999999999757e-01 -2.148940000000000017e-01
-3.071849999999999858e-01 -2.162449999999999928e-01
-3.059279999999999777e-01 -2.172189999999999954e-01
-3.046090000000000186e-01 -2.178779999999999883e-01
-3.033839999999999870e-01 -2.182240000000000013e-01
-3.023469999999999769e-01 -2.183180000000000121e-01
-3.016869999999999830e-01 -2.182870000000000088e-01
-3.010900000000000243e-01 -2.181919999999999971e-01
-3.006510000000000016e-01 -2.180979999999999863e-01
-3.001480000000000259e-01 -2.178470000000000129e-01
-2.999589999999999756e-01 -2.172810000000000019e-01
-2.999910000000000077e-01 -2.165269999999999972e-01
-3.004939999999999833e-01 -2.154590000000000116e-01
-3.012480000000000158e-01 -2.141710000000000003e-01
-3.022529999999999939e-01 -2.124749999999999972e-01
-3.034780000000000255e-01 -2.104959999999999887e-01
-3.048919999999999964e-01 -2.083280000000000132e-01
-3.065880000000000272e-01 -2.059090000000000087e-01
-3.088500000000000134e-01 -2.030500000000000083e-01
-3.123369999999999758e-01 -2.009140000000000092e-01
-3.176149999999999807e-01 -1.991229999999999944e-01
-3.255009999999999848e-01 -1.982119999999999993e-01
-3.360250000000000181e-01 -1.980230000000000046e-01
-3.486230000000000162e-01 -1.983689999999999898e-01
-3.633569999999999856e-01 -1.993109999999999882e-01
-3.788759999999999906e-01 -2.012589999999999935e-01
-3.958090000000000219e-01 -2.044009999999999994e-01
-4.126480000000000148e-01 -2.088929999999999954e-01
-4.290470000000000117e-01 -2.142650000000000110e-01
-4.440009999999999790e-01 -2.204230000000000078e-01
-4.556250000000000022e-01 -2.266430000000000111e-01
-4.646419999999999995e-01 -2.330520000000000092e-01
-4.704849999999999866e-01 -2.389580000000000037e-01
-4.734700000000000020e-01 -2.443929999999999991e-01
-4.748829999999999996e-01 -2.493879999999999986e-01
-4.751029999999999975e-01 -2.538179999999999881e-01
-4.747890000000000166e-01 -2.579020000000000201e-01
-4.734380000000000255e-01 -2.618610000000000104e-01
-4.723069999999999768e-01 -2.663220000000000032e-01
-4.712080000000000157e-01 -2.713800000000000101e-01
-4.703280000000000238e-01 -2.770969999999999822e-01
-4.701400000000000023e-01 -2.833490000000000175e-01
-4.703280000000000238e-01 -2.897580000000000156e-01
-4.717419999999999947e-01 -2.962609999999999966e-01
-4.727160000000000251e-01 -3.022610000000000019e-01
-4.734700000000000020e-01 -3.079160000000000230e-01
-4.738149999999999862e-01 -3.128489999999999882e-01
-4.738149999999999862e-01 -3.173719999999999875e-01
-4.736270000000000202e-01 -3.216140000000000110e-01
-4.734070000000000222e-01 -3.253840000000000066e-01
-4.731549999999999923e-01 -3.287140000000000062e-01
-4.728100000000000080e-01 -3.311950000000000172e-01
-4.718990000000000129e-01 -3.329550000000000010e-01
-4.707990000000000230e-01 -3.339599999999999791e-01
-4.695429999999999882e-01 -3.343679999999999986e-01
-4.683490000000000153e-01 -3.344630000000000103e-01
-4.674690000000000234e-01 -3.344630000000000103e-01
-4.665900000000000047e-01 -3.344309999999999783e-01
-4.656779999999999808e-01 -3.343999999999999750e-01
-4.648300000000000209e-01 -3.341799999999999771e-01
-4.638559999999999905e-01 -3.338659999999999961e-01
-4.629770000000000274e-01 -3.334260000000000002e-01
-4.622859999999999747e-01 -3.324520000000000253e-01
-4.618140000000000023e-01 -3.310379999999999989e-01
-4.616569999999999840e-01 -3.291529999999999734e-01
-4.615319999999999978e-01 -3.269230000000000191e-01
-4.615000000000000213e-01 -3.244719999999999827e-01
-4.614059999999999828e-01 -3.219279999999999919e-01
-4.613430000000000031e-01 -3.192570000000000130e-01
-4.616890000000000160e-01 -3.166809999999999903e-01
-4.628200000000000092e-01 -3.142940000000000178e-01
-4.648930000000000007e-01 -3.119999999999999996e-01
-4.679090000000000193e-01 -3.101149999999999740e-01
-4.718359999999999776e-01 -3.088589999999999947e-01
-4.762029999999999874e-01 -3.083879999999999955e-01
-4.812290000000000179e-01 -3.084500000000000020e-01
-4.870099999999999985e-01 -3.088589999999999947e-01
-4.935760000000000147e-01 -3.099270000000000080e-01
-5.005819999999999714e-01 -3.118750000000000133e-01
-5.076190000000000424e-01 -3.148909999999999765e-01
-5.136190000000000477e-01 -3.188489999999999935e-01
-5.181740000000000235e-01 -3.235930000000000195e-01
-5.209080000000000377e-01 -3.289340000000000042e-01
-5.225100000000000300e-01 -3.345569999999999933e-01
-5.230129999999999502e-01 -3.408399999999999763e-01
-5.230129999999999502e-01 -3.472180000000000266e-01
-5.221010000000000373e-01 -3.539720000000000089e-01
-5.208760000000000057e-01 -3.612609999999999988e-01
-5.196509999999999740e-01 -3.687380000000000102e-01
-5.183630000000000182e-01 -3.767800000000000038e-01
-5.173259999999999525e-01 -3.851990000000000136e-01
-5.167289999999999939e-01 -3.939019999999999744e-01
-5.165720000000000312e-01 -4.024469999999999992e-01
-5.166659999999999586e-01 -4.103319999999999745e-01
-5.169179999999999886e-01 -4.177460000000000062e-01
-5.169810000000000239e-01 -4.242810000000000192e-01
-5.169489999999999919e-01 -4.303440000000000043e-01
-5.168859999999999566e-01 -4.356849999999999890e-01
-5.168549999999999534e-01 -4.403659999999999797e-01
-5.168549999999999534e-01 -4.442300000000000137e-01
-5.168239999999999501e-01 -4.473719999999999919e-01
-5.167920000000000291e-01 -4.496959999999999846e-01
-5.166039999999999521e-01 -4.512039999999999940e-01
-5.161320000000000352e-01 -4.518639999999999879e-01
-5.156300000000000328e-01 -4.519270000000000231e-01
-5.150010000000000421e-01 -4.518010000000000081e-01
-5.143729999999999691e-01 -4.514870000000000272e-01
-5.135880000000000445e-01 -4.508269999999999778e-01
-5.128019999999999801e-01 -4.495390000000000219e-01
-5.118599999999999817e-01 -4.475290000000000101e-01
-5.108230000000000270e-01 -4.447639999999999927e-01
-5.099120000000000319e-01 -4.414029999999999898e-01
-5.090949999999999642e-01 -4.375700000000000145e-01
-5.081839999999999691e-01 -4.334859999999999824e-01
-5.072729999999999739e-01 -4.292130000000000112e-01
-5.063619999999999788e-01 -4.248779999999999779e-01
-5.054819999999999869e-01 -4.202600000000000224e-01
-5.045079999999999565e-01 -4.154840000000000200e-01
-5.037230000000000318e-01 -4.105519999999999725e-01
-5.029379999999999962e-01 -4.053999999999999826e-01
-5.019949999999999690e-01 -4.001219999999999777e-01
-5.011780000000000124e-01 -3.943729999999999736e-01
-5.002670000000000172e-01 -3.883099999999999885e-01
-4.993250000000000188e-01 -3.819319999999999937e-01
-4.984450000000000269e-01 -3.754919999999999924e-01
-4.977230000000000265e-01 -3.693969999999999754e-01
-4.969060000000000143e-01 -3.641820000000000057e-01
-4.961829999999999852e-01 -3.603180000000000271e-01
-4.955550000000000233e-01 -3.582759999999999834e-01
-4.950519999999999921e-01 -3.578049999999999842e-01
-4.948319999999999941e-01 -3.585900000000000198e-01
-4.943299999999999916e-01 -3.607259999999999911e-01
-4.939209999999999989e-01 -3.642759999999999887e-01
-4.934189999999999965e-01 -3.691139999999999977e-01
-4.928850000000000176e-01 -3.755859999999999754e-01
-4.920680000000000054e-01 -3.830950000000000188e-01
-4.911880000000000135e-01 -3.916080000000000116e-01
-4.901510000000000034e-01 -4.005929999999999769e-01
-4.889580000000000037e-01 -4.097040000000000126e-01
-4.876699999999999924e-01 -4.187520000000000131e-01
-4.863500000000000045e-01 -4.274540000000000006e-01
-4.849359999999999782e-01 -4.359680000000000222e-01
-4.834910000000000041e-01 -4.440100000000000158e-01
-4.821400000000000130e-01 -4.514560000000000239e-01
-4.808520000000000016e-01 -4.580529999999999879e-01
-4.796590000000000020e-01 -4.639280000000000070e-01
-4.787790000000000101e-01 -4.689539999999999820e-01
-4.780559999999999810e-01 -4.730070000000000108e-01
-4.777739999999999765e-01 -4.762109999999999954e-01
-4.776480000000000170e-01 -4.786299999999999999e-01
-4.776480000000000170e-01 -4.802330000000000210e-01
-4.777109999999999967e-01 -4.810490000000000044e-01
-4.777109999999999967e-01 -4.812690000000000023e-01
-4.777420000000000000e-01 -4.811440000000000161e-01
-4.778049999999999797e-01 -4.807350000000000234e-01
-4.778990000000000182e-01 -4.800130000000000230e-01
-4.779309999999999947e-01 -4.785360000000000169e-01
-4.779309999999999947e-01 -4.761170000000000124e-01
-4.779309999999999947e-01 -4.727870000000000128e-01
-4.779309999999999947e-01 -4.685460000000000180e-01
-4.778990000000000182e-01 -4.638340000000000241e-01
-4.778680000000000150e-01 -4.588380000000000236e-01
-4.778359999999999830e-01 -4.536229999999999984e-01
-4.776790000000000203e-01 -4.482510000000000105e-01
-4.773970000000000158e-01 -4.427530000000000077e-01
-4.769570000000000198e-01 -4.370040000000000036e-01
-4.764229999999999854e-01 -4.311610000000000165e-01
-4.753229999999999955e-01 -4.248149999999999982e-01
-4.737839999999999829e-01 -4.180289999999999839e-01
-4.717100000000000182e-01 -4.105210000000000248e-01
-4.691969999999999752e-01 -4.021640000000000215e-01
-4.662749999999999950e-01 -3.930850000000000177e-01
-4.628200000000000092e-01 -3.834400000000000031e-01
-4.589869999999999783e-01 -3.737010000000000054e-01
-4.546830000000000038e-01 -3.641190000000000260e-01
-4.499389999999999779e-01 -3.555110000000000214e-01
-4.449440000000000062e-01 -3.481600000000000250e-01
-4.400740000000000207e-01 -3.425679999999999836e-01
-4.359589999999999854e-01 -3.389869999999999828e-01
-4.325970000000000093e-01 -3.370699999999999807e-01
-4.301780000000000048e-01 -3.366620000000000168e-01
-4.283250000000000113e-01 -3.372899999999999787e-01
-4.275390000000000024e-01 -3.391440000000000010e-01
-4.270369999999999999e-01 -3.426310000000000189e-01
-4.268170000000000019e-01 -3.477520000000000056e-01
-4.266280000000000072e-01 -3.542230000000000101e-01
-4.263770000000000060e-01 -3.613859999999999850e-01
-4.253719999999999724e-01 -3.692719999999999891e-01
-4.239269999999999983e-01 -3.770000000000000018e-01
-4.216650000000000120e-01 -3.844139999999999779e-01
-4.190570000000000128e-01 -3.914830000000000254e-01
-4.162609999999999921e-01 -3.980170000000000097e-01
-4.135280000000000067e-01 -4.042060000000000097e-01
-4.109829999999999872e-01 -4.100179999999999936e-01
-4.086589999999999945e-01 -4.151699999999999835e-01
-4.066170000000000062e-01 -4.196940000000000115e-01
-4.052029999999999799e-01 -4.234330000000000038e-01
-4.043860000000000232e-01 -4.264169999999999905e-01
-4.040719999999999867e-01 -4.284910000000000108e-01
-4.040719999999999867e-01 -4.299359999999999848e-01
-4.045429999999999859e-01 -4.307210000000000205e-01
-4.051089999999999969e-01 -4.309100000000000152e-01
-4.058939999999999770e-01 -4.308150000000000035e-01
-4.068990000000000107e-01 -4.304069999999999840e-01
-4.080929999999999835e-01 -4.298100000000000254e-01
-4.093809999999999949e-01 -4.286789999999999767e-01
-4.107319999999999860e-01 -4.265430000000000055e-01
-4.120199999999999974e-01 -4.234640000000000071e-01
-4.131819999999999937e-01 -4.193490000000000273e-01
-4.142819999999999836e-01 -4.147930000000000228e-01
-4.152870000000000172e-01 -4.098919999999999786e-01
-4.162609999999999921e-01 -4.048340000000000272e-01
-4.168270000000000031e-01 -3.996509999999999785e-01
-4.173290000000000055e-01 -3.941839999999999788e-01
-4.175180000000000002e-01 -3.886240000000000250e-01
-4.175809999999999800e-01 -3.826860000000000261e-01
-4.175809999999999800e-01 -3.766229999999999856e-01
-4.170150000000000245e-01 -3.700570000000000248e-01
-4.152560000000000140e-01 -3.629879999999999773e-01
-4.126799999999999913e-01 -3.549769999999999870e-01
-4.089729999999999754e-01 -3.458979999999999833e-01
-4.047939999999999872e-01 -3.359389999999999876e-01
-3.995790000000000175e-01 -3.254779999999999895e-01
-3.928880000000000150e-01 -3.147650000000000170e-01
-3.849079999999999724e-01 -3.042719999999999869e-01
-3.759230000000000071e-01 -2.943450000000000233e-01
-3.666240000000000054e-01 -2.853600000000000025e-01
-3.575450000000000017e-01 -2.780710000000000126e-01
-3.500360000000000138e-01 -2.730130000000000057e-01
-3.446009999999999907e-01 -2.699340000000000073e-01
-3.405489999999999906e-01 -2.687089999999999756e-01
-3.386009999999999853e-01 -2.687410000000000077e-01
-3.382240000000000246e-01 -2.696830000000000060e-01
-3.382549999999999724e-01 -2.722589999999999733e-01
-3.387899999999999801e-01 -2.764380000000000170e-01
-3.393860000000000210e-01 -2.819349999999999912e-01
-3.393550000000000177e-01 -2.879669999999999730e-01
-3.386950000000000238e-01 -2.944069999999999743e-01
-3.368419999999999748e-01 -3.006280000000000063e-01
-3.339829999999999743e-01 -3.060309999999999975e-01
-3.302129999999999788e-01 -3.108690000000000064e-01
-3.260350000000000192e-01 -3.148909999999999765e-01
-3.223590000000000066e-01 -3.184719999999999773e-01
-3.188090000000000090e-01 -3.218960000000000155e-01
-3.160439999999999916e-01 -3.250379999999999936e-01
-3.137199999999999989e-01 -3.280219999999999803e-01
-3.121800000000000130e-01 -3.303470000000000018e-01
-3.114890000000000159e-01 -3.319179999999999908e-01
-3.113630000000000009e-01 -3.327030000000000265e-01
-3.116780000000000106e-01 -3.329860000000000042e-01
-3.127770000000000272e-01 -3.329860000000000042e-01
-3.140649999999999831e-01 -3.328610000000000180e-01
-3.157619999999999871e-01 -3.325460000000000083e-01
-3.176149999999999807e-01 -3.320750000000000091e-01
-3.195629999999999860e-01 -3.310069999999999957e-01
-3.214790000000000147e-01 -3.291850000000000054e-01
-3.232070000000000221e-01 -3.264830000000000232e-01
-3.246209999999999929e-01 -3.229960000000000053e-01
-3.258150000000000213e-01 -3.187229999999999785e-01
-3.267889999999999961e-01 -3.141990000000000061e-01
-3.275429999999999731e-01 -3.094870000000000121e-01
-3.282970000000000055e-01 -3.045550000000000201e-01
-3.288940000000000197e-01 -2.994970000000000132e-01
-3.295529999999999848e-01 -2.942500000000000115e-01
-3.301189999999999958e-01 -2.888149999999999884e-01
-3.307160000000000100e-01 -2.834119999999999973e-01
-3.310299999999999909e-01 -2.780079999999999774e-01
-3.304639999999999800e-01 -2.721649999999999903e-01
-3.276680000000000148e-01 -2.659759999999999902e-01
-3.239299999999999957e-01 -2.592220000000000080e-01
-3.183690000000000131e-01 -2.514620000000000188e-01
-3.112380000000000146e-01 -2.431049999999999878e-01
-3.016869999999999830e-01 -2.341519999999999990e-01
-2.887129999999999974e-01 -2.252300000000000135e-01
-2.743550000000000155e-01 -2.157110000000000138e-01
-2.593070000000000097e-01 -2.062539999999999929e-01
-2.446359999999999923e-01 -1.970810000000000062e-01
-2.314100000000000046e-01 -1.890070000000000083e-01
-2.205090000000000106e-01 -1.827870000000000050e-01
-2.133140000000000036e-01 -1.785460000000000103e-01
-2.087900000000000034e-01 -1.760319999999999940e-01
-2.076909999999999867e-01 -1.748379999999999934e-01
-2.079739999999999922e-01 -1.747130000000000072e-01
-2.102670000000000095e-01 -1.757499999999999896e-01
-2.123720000000000052e-01 -1.777920000000000056e-01
-2.141309999999999880e-01 -1.812469999999999914e-01
-2.151990000000000014e-01 -1.857709999999999917e-01
-2.151359999999999939e-01 -1.911430000000000073e-01
-2.125920000000000032e-01 -1.967349999999999932e-01
-2.090100000000000013e-01 -2.019819999999999949e-01
-2.039839999999999987e-01 -2.065690000000000026e-01
-1.978260000000000018e-01 -2.102439999999999864e-01
-1.924230000000000107e-01 -2.130090000000000039e-01
-1.867050000000000098e-01 -2.153960000000000041e-01
-1.821500000000000064e-01 -2.177209999999999979e-01
-1.784429999999999905e-01 -2.197949999999999904e-01
-1.758669999999999956e-01 -2.217109999999999914e-01
-1.743899999999999895e-01 -2.229679999999999995e-01
-1.738870000000000138e-01 -2.235650000000000137e-01
-1.739189999999999903e-01 -2.235959999999999892e-01
-1.746409999999999907e-01 -2.235330000000000095e-01
-1.759610000000000063e-01 -2.233449999999999880e-01
-1.775940000000000019e-01 -2.229049999999999920e-01
-1.798879999999999924e-01 -2.221509999999999874e-01
-1.821500000000000064e-01 -2.209879999999999900e-01
-1.842550000000000021e-01 -2.193229999999999902e-01
-1.860449999999999882e-01 -2.169040000000000135e-01
-1.874280000000000113e-01 -2.139830000000000065e-01
-1.884329999999999894e-01 -2.104959999999999887e-01
-1.891239999999999866e-01 -2.067879999999999996e-01
-1.898469999999999880e-01 -2.029559999999999975e-01
-1.902860000000000107e-01 -1.990290000000000115e-01
-1.907260000000000066e-01 -1.949760000000000104e-01
-1.910719999999999918e-01 -1.908289999999999986e-01
-1.912600000000000133e-01 -1.867449999999999943e-01
-1.913229999999999931e-01 -1.827550000000000008e-01
-1.910090000000000121e-01 -1.789850000000000052e-01
-1.889039999999999886e-01 -1.752779999999999894e-01
-1.854169999999999985e-01 -1.716969999999999885e-01
-1.790710000000000079e-01 -1.682410000000000017e-01
-1.706830000000000014e-01 -1.650679999999999925e-01
-1.583680000000000088e-01 -1.620840000000000058e-01
-1.423460000000000003e-01 -1.592880000000000129e-01
-1.245020000000000016e-01 -1.566490000000000105e-01
-1.052749999999999936e-01 -1.544810000000000072e-01
-8.623699999999999422e-02 -1.526589999999999892e-01
-6.823600000000000498e-02 -1.514020000000000088e-01
-5.255900000000000155e-02 -1.509310000000000096e-01
-4.033799999999999886e-02 -1.509310000000000096e-01
-3.327000000000000096e-02 -1.511820000000000108e-01
-3.025399999999999964e-02 -1.514340000000000130e-01
-3.047400000000000109e-02 -1.518730000000000080e-01
-3.424399999999999666e-02 -1.526899999999999924e-01
-3.785600000000000076e-02 -1.538210000000000133e-01
-4.014999999999999819e-02 -1.556750000000000078e-01
-4.137500000000000205e-02 -1.583450000000000135e-01
-4.194099999999999911e-02 -1.619579999999999909e-01
-4.244300000000000156e-02 -1.665760000000000018e-01
-4.209799999999999653e-02 -1.716650000000000120e-01
-3.967899999999999899e-02 -1.767229999999999912e-01
-3.653700000000000003e-02 -1.815299999999999969e-01
-3.245300000000000268e-02 -1.858029999999999959e-01
-2.830600000000000130e-02 -1.896039999999999948e-01
-2.412800000000000014e-02 -1.929339999999999944e-01
-2.051499999999999851e-02 -1.959500000000000131e-01
-1.778199999999999920e-02 -1.985570000000000113e-01
-1.624199999999999949e-02 -2.006000000000000005e-01
-1.548800000000000003e-02 -2.020450000000000024e-01
-1.536299999999999992e-02 -2.027039999999999953e-01
-1.548800000000000003e-02 -2.027990000000000070e-01
-1.617899999999999894e-02 -2.027359999999999995e-01
-1.727899999999999922e-02 -2.027039999999999953e-01
-1.884999999999999870e-02 -2.025160000000000016e-01
-2.067199999999999940e-02 -2.021699999999999886e-01
-2.252499999999999988e-02 -2.016679999999999862e-01
-2.425300000000000025e-02 -2.006620000000000070e-01
-2.519599999999999965e-02 -1.993109999999999882e-01
-2.616999999999999882e-02 -1.974579999999999946e-01
-2.695499999999999979e-02 -1.951650000000000051e-01
-2.770900000000000099e-02 -1.926509999999999889e-01
-2.811800000000000063e-02 -1.902010000000000089e-01
-2.818000000000000019e-02 -1.878450000000000120e-01
-2.802299999999999930e-02 -1.855199999999999905e-01
-2.695499999999999979e-02 -1.835090000000000054e-01
-2.613800000000000151e-02 -1.815930000000000044e-01
-2.428500000000000103e-02 -1.797709999999999864e-01
-2.117499999999999938e-02 -1.781689999999999940e-01
-1.661899999999999836e-02 -1.767229999999999912e-01
-1.058699999999999919e-02 -1.758750000000000036e-01
-2.858999999999999996e-03 -1.753099999999999936e-01
6.910999999999999609e-03 -1.752150000000000096e-01
1.793799999999999908e-02 -1.752779999999999894e-01
2.990800000000000056e-02 -1.754040000000000044e-01
4.231700000000000045e-02 -1.757809999999999928e-01
5.431799999999999823e-02 -1.765029999999999932e-01
6.512500000000000233e-02 -1.777920000000000056e-01
7.398399999999999421e-02 -1.795190000000000119e-01
7.992200000000000693e-02 -1.816240000000000077e-01
8.325200000000000655e-02 -1.840430000000000121e-01
8.381700000000000261e-02 -1.862739999999999951e-01
8.334600000000000342e-02 -1.882840000000000069e-01
8.004799999999999416e-02 -1.901380000000000015e-01
7.706300000000000650e-02 -1.918340000000000045e-01
7.360700000000000576e-02 -1.940020000000000078e-01
7.115699999999999803e-02 -1.966100000000000070e-01
6.964900000000000257e-02 -1.998139999999999916e-01
6.861200000000000632e-02 -2.039300000000000002e-01
6.842399999999999871e-02 -2.084850000000000037e-01
6.880100000000000104e-02 -2.134169999999999956e-01
7.065399999999999459e-02 -2.184750000000000025e-01
7.253900000000000625e-02 -2.236269999999999925e-01
7.486399999999999999e-02 -2.284339999999999982e-01
7.715700000000000336e-02 -2.329890000000000017e-01
7.910499999999999476e-02 -2.370109999999999995e-01
8.092699999999999894e-02 -2.406860000000000110e-01
8.208999999999999631e-02 -2.437960000000000127e-01
8.281199999999999672e-02 -2.461839999999999862e-01
8.309500000000000219e-02 -2.479119999999999935e-01
8.312600000000000544e-02 -2.487920000000000131e-01
8.309500000000000219e-02 -2.491369999999999973e-01
8.287500000000000422e-02 -2.491059999999999941e-01
8.259199999999999875e-02 -2.490429999999999866e-01
8.234099999999999753e-02 -2.490110000000000101e-01
8.180700000000000471e-02 -2.487920000000000131e-01
8.133600000000000552e-02 -2.482570000000000054e-01
8.114699999999999691e-02 -2.476289999999999880e-01
8.095900000000000318e-02 -2.465299999999999991e-01
8.089599999999999569e-02 -2.448649999999999993e-01
8.086400000000000532e-02 -2.427910000000000068e-01
8.089599999999999569e-02 -2.403409999999999991e-01
8.102099999999999580e-02 -2.377650000000000041e-01
8.121000000000000441e-02 -2.351570000000000049e-01
8.171299999999999397e-02 -2.326749999999999929e-01
8.243499999999999439e-02 -2.303189999999999960e-01
8.344000000000000028e-02 -2.280260000000000065e-01
8.482299999999999562e-02 -2.257010000000000127e-01
8.651899999999999868e-02 -2.234069999999999945e-01
8.900099999999999678e-02 -2.211770000000000125e-01
9.185999999999999721e-02 -2.187580000000000080e-01
9.509599999999999997e-02 -2.162129999999999885e-01
9.851999999999999647e-02 -2.136369999999999936e-01
1.016299999999999981e-01 -2.111550000000000094e-01
1.044260000000000049e-01 -2.089880000000000071e-01
1.064370000000000038e-01 -2.068830000000000113e-01
1.076310000000000044e-01 -2.053750000000000020e-01
1.079760000000000025e-01 -2.043069999999999886e-01
1.079760000000000025e-01 -2.038349999999999884e-01
1.066249999999999976e-01 -2.037730000000000097e-01
1.047720000000000040e-01 -2.040549999999999864e-01
1.019130000000000036e-01 -2.047460000000000113e-01
9.861399999999999333e-02 -2.058460000000000012e-01
9.578699999999999715e-02 -2.077620000000000022e-01
9.374499999999999500e-02 -2.103700000000000014e-01
9.207999999999999519e-02 -2.136059999999999903e-01
9.035200000000000176e-02 -2.175330000000000041e-01
8.871800000000000519e-02 -2.221509999999999874e-01
8.727300000000000335e-02 -2.272720000000000018e-01
8.611099999999999310e-02 -2.324549999999999950e-01
8.538800000000000556e-02 -2.373879999999999879e-01
8.516799999999999371e-02 -2.420059999999999989e-01
8.510500000000000009e-02 -2.463410000000000044e-01
8.516799999999999371e-02 -2.503940000000000055e-01
8.535700000000000232e-02 -2.541640000000000010e-01
8.551400000000000667e-02 -2.575879999999999836e-01
8.557700000000000029e-02 -2.605410000000000226e-01
8.563999999999999391e-02 -2.629290000000000238e-01
8.573400000000000465e-02 -2.645620000000000194e-01
8.579699999999999827e-02 -2.656299999999999772e-01
8.604799999999999949e-02 -2.660699999999999732e-01
8.623599999999999322e-02 -2.661649999999999849e-01
8.648799999999999544e-02 -2.661649999999999849e-01
8.670799999999999341e-02 -2.661330000000000084e-01
8.692800000000000527e-02 -2.660069999999999935e-01
8.708499999999999575e-02 -2.657249999999999890e-01
8.746199999999999808e-02 -2.649079999999999768e-01
8.787000000000000366e-02 -2.634310000000000263e-01
8.849799999999999334e-02 -2.613889999999999825e-01
8.896999999999999353e-02 -2.588130000000000153e-01
8.956699999999999384e-02 -2.558289999999999731e-01
9.006899999999999629e-02 -2.528130000000000099e-01
9.057199999999999973e-02 -2.495769999999999933e-01
9.113699999999999579e-02 -2.464979999999999949e-01
9.163999999999999924e-02 -2.433250000000000135e-01
9.223699999999999954e-02 -2.403089999999999948e-01
9.261400000000000188e-02 -2.370420000000000027e-01
9.261400000000000188e-02 -2.336489999999999956e-01
9.220499999999999530e-02 -2.300679999999999947e-01
9.044599999999999862e-02 -2.260459999999999969e-01
8.777600000000000680e-02 -2.211770000000000125e-01
8.413199999999999845e-02 -2.154909999999999881e-01
7.976500000000000257e-02 -2.090190000000000103e-01
7.442400000000000404e-02 -2.020760000000000056e-01
6.792099999999999527e-02 -1.952589999999999881e-01
5.950099999999999834e-02 -1.889440000000000008e-01
4.957400000000000001e-02 -1.835090000000000054e-01
3.933199999999999891e-02 -1.792680000000000107e-01
2.946800000000000114e-02 -1.763780000000000070e-01
2.092300000000000063e-02 -1.747440000000000104e-01
1.372899999999999988e-02 -1.743669999999999942e-01
8.512999999999999734e-03 -1.746189999999999964e-01
4.555000000000000021e-03 -1.758440000000000003e-01
2.010000000000000068e-03 -1.777600000000000013e-01
4.079999999999999968e-04 -1.807449999999999890e-01
-3.139999999999999888e-04 -1.847969999999999891e-01
-3.460000000000000076e-04 -1.893839999999999968e-01
-3.139999999999999888e-04 -1.944420000000000037e-01
-2.200000000000000078e-04 -1.993429999999999924e-01
-2.519999999999999996e-04 -2.041489999999999971e-01
-5.339999999999999695e-04 -2.088299999999999879e-01
-1.319999999999999993e-03 -2.129769999999999996e-01
-1.884999999999999957e-03 -2.169040000000000135e-01
-2.481999999999999831e-03 -2.205489999999999950e-01
-2.827999999999999785e-03 -2.240669999999999884e-01
-2.922000000000000118e-03 -2.271769999999999901e-01
-2.922000000000000118e-03 -2.298790000000000000e-01
-2.795999999999999874e-03 -2.318900000000000128e-01
-2.481999999999999831e-03 -2.332720000000000071e-01
-1.917000000000000084e-03 -2.341830000000000023e-01
-1.288000000000000082e-03 -2.344340000000000035e-01
-3.460000000000000076e-04 -2.344660000000000077e-01
7.219999999999999855e-04 -2.344340000000000035e-01
1.665000000000000030e-03 -2.343719999999999970e-01
2.481999999999999831e-03 -2.342460000000000098e-01
3.298000000000000150e-03 -2.336489999999999956e-01
4.146999999999999645e-03 -2.323919999999999875e-01
4.869000000000000064e-03 -2.303499999999999992e-01
5.686000000000000082e-03 -2.274919999999999998e-01
6.032000000000000035e-03 -2.241299999999999959e-01
6.314000000000000168e-03 -2.203920000000000046e-01
6.346000000000000078e-03 -2.166839999999999877e-01
6.314000000000000168e-03 -2.130090000000000039e-01
6.189000000000000057e-03 -2.093329999999999913e-01
6.000000000000000125e-03 -2.057519999999999905e-01
5.748999999999999770e-03 -2.021070000000000089e-01
5.152000000000000329e-03 -1.983999999999999930e-01
2.858999999999999996e-03 -1.944110000000000005e-01
-1.350999999999999987e-03 -1.903890000000000027e-01
-7.132000000000000318e-03 -1.861800000000000122e-01
-1.633700000000000083e-02 -1.813099999999999989e-01
-2.764600000000000043e-02 -1.755609999999999948e-01
-4.178300000000000070e-02 -1.690889999999999893e-01
-5.811999999999999805e-02 -1.622089999999999921e-01
-7.637199999999999545e-02 -1.552350000000000119e-01
-9.607000000000000262e-02 -1.489830000000000043e-01
-1.158310000000000034e-01 -1.438939999999999941e-01
-1.346489999999999909e-01 -1.401870000000000061e-01
-1.502310000000000034e-01 -1.379879999999999995e-01
-1.624829999999999885e-01 -1.374539999999999929e-01
-1.705569999999999864e-01 -1.377680000000000016e-01
-1.747360000000000024e-01 -1.395899999999999919e-01
-1.761490000000000000e-01 -1.424799999999999955e-01
-1.759290000000000020e-01 -1.469729999999999925e-01
-1.736360000000000126e-01 -1.525960000000000094e-01
-1.712799999999999878e-01 -1.583450000000000135e-01
-1.687039999999999929e-01 -1.638429999999999886e-01
-1.665669999999999928e-01 -1.688070000000000126e-01
-1.653110000000000135e-01 -1.733300000000000118e-01
-1.649970000000000048e-01 -1.774149999999999894e-01
-1.652480000000000060e-01 -1.809330000000000105e-01
-1.664420000000000066e-01 -1.841059999999999919e-01
-1.668820000000000026e-01 -1.868710000000000093e-01
-1.670389999999999930e-01 -1.893529999999999935e-01
-1.670069999999999888e-01 -1.916460000000000108e-01
-1.665359999999999896e-01 -1.938139999999999863e-01
-1.659079999999999999e-01 -1.956990000000000118e-01
-1.649970000000000048e-01 -1.973949999999999871e-01
-1.637399999999999967e-01 -1.986199999999999910e-01
-1.622010000000000118e-01 -1.994370000000000032e-01
-1.605979999999999908e-01 -1.999710000000000099e-01
-1.590900000000000092e-01 -2.001600000000000046e-01
-1.578019999999999978e-01 -2.001280000000000003e-01
-1.567340000000000122e-01 -2.000339999999999896e-01
-1.559490000000000043e-01 -1.998769999999999991e-01
-1.551949999999999996e-01 -1.995939999999999936e-01
-1.547550000000000037e-01 -1.989970000000000072e-01
-1.546609999999999929e-01 -1.977720000000000034e-01
-1.547240000000000004e-01 -1.960760000000000003e-01
-1.551319999999999921e-01 -1.939710000000000045e-01
-1.560120000000000118e-01 -1.915199999999999958e-01
-1.570479999999999932e-01 -1.889760000000000051e-01
-1.585880000000000067e-01 -1.864000000000000101e-01
-1.602210000000000023e-01 -1.837290000000000034e-01
-1.623259999999999981e-01 -1.809330000000000105e-01
-1.648080000000000100e-01 -1.781369999999999898e-01
-1.690810000000000091e-01 -1.754670000000000119e-01
-1.744209999999999927e-01 -1.731109999999999871e-01
-1.823700000000000043e-01 -1.712259999999999893e-01
-1.926740000000000119e-01 -1.696550000000000002e-01
-2.056800000000000017e-01 -1.688689999999999913e-01
-2.206970000000000043e-01 -1.687440000000000051e-01
-2.374729999999999897e-01 -1.689640000000000031e-01
-2.559139999999999748e-01 -1.697799999999999865e-01
-2.749519999999999742e-01 -1.712879999999999958e-01
-2.940530000000000088e-01 -1.738959999999999950e-01
-3.117400000000000171e-01 -1.777289999999999981e-01
-3.260029999999999872e-01 -1.825350000000000028e-01
-3.377530000000000254e-01 -1.879699999999999982e-01
-3.455440000000000178e-01 -1.937820000000000098e-01
-3.503510000000000235e-01 -1.994370000000000032e-01
-3.524550000000000183e-01 -2.052180000000000115e-01
-3.526130000000000098e-01 -2.108730000000000049e-01
-3.519840000000000191e-01 -2.161820000000000130e-01
-3.498789999999999956e-01 -2.212079999999999880e-01
-3.480260000000000020e-01 -2.262029999999999874e-01
-3.460779999999999967e-01 -2.314809999999999923e-01
-3.445389999999999842e-01 -2.368220000000000047e-01
-3.434389999999999943e-01 -2.419739999999999946e-01
-3.431250000000000133e-01 -2.469379999999999908e-01
-3.433760000000000145e-01 -2.515560000000000018e-01
-5.391599999999999726e-01 -4.056509999999999838e-01
-5.392230000000000079e-01 -4.096099999999999741e-01
-5.393489999999999673e-01 -4.124369999999999981e-01
-5.394740000000000091e-01 -4.141340000000000021e-01
-5.396309999999999718e-01 -4.149189999999999823e-01
-5.397889999999999633e-01 -4.150130000000000208e-01
-5.399140000000000050e-01 -4.147299999999999875e-01
-5.399770000000000403e-01 -4.140389999999999904e-01
-5.400080000000000435e-01 -4.131279999999999952e-01
-5.400080000000000435e-01 -4.113689999999999847e-01
-5.399770000000000403e-01 -4.087299999999999822e-01
-5.399460000000000370e-01 -4.049599999999999866e-01
-5.398830000000000018e-01 -4.001850000000000129e-01
-5.398509999999999698e-01 -3.949070000000000080e-01
-5.397889999999999633e-01 -3.891260000000000274e-01
-5.396940000000000071e-01 -3.833770000000000233e-01
-5.395060000000000411e-01 -3.775649999999999840e-01
-5.392230000000000079e-01 -3.717219999999999969e-01
-5.386579999999999702e-01 -3.659729999999999928e-01
-5.382489999999999775e-01 -3.599410000000000109e-01
-5.377469999999999750e-01 -3.537839999999999874e-01
-5.369930000000000536e-01 -3.473430000000000129e-01
-5.360810000000000297e-01 -3.406199999999999783e-01
-5.351700000000000346e-01 -3.333949999999999969e-01
-5.342909999999999604e-01 -3.253210000000000268e-01
-5.333799999999999653e-01 -3.167130000000000223e-01
-5.324060000000000459e-01 -3.075709999999999833e-01
-5.313379999999999770e-01 -2.984289999999999998e-01
-5.301129999999999454e-01 -2.897259999999999835e-01
-5.287300000000000333e-01 -2.822490000000000276e-01
-5.271280000000000410e-01 -2.766890000000000183e-01
-5.255570000000000519e-01 -2.730130000000000057e-01
-5.240179999999999838e-01 -2.710650000000000004e-01
-5.226669999999999927e-01 -2.707510000000000194e-01
-5.217559999999999976e-01 -2.712539999999999951e-01
-5.213790000000000369e-01 -2.728559999999999874e-01
-5.214419999999999611e-01 -2.757149999999999879e-01
-5.219439999999999635e-01 -2.800819999999999976e-01
-5.224469999999999947e-01 -2.857680000000000220e-01
-5.228239999999999554e-01 -2.925539999999999807e-01
-5.229179999999999939e-01 -3.003449999999999731e-01
-5.228239999999999554e-01 -3.085129999999999817e-01
-5.221639999999999615e-01 -3.168699999999999850e-01
-5.214419999999999611e-01 -3.247869999999999924e-01
-5.204050000000000065e-01 -3.325150000000000050e-01
-5.193370000000000486e-01 -3.396460000000000035e-01
-5.182999999999999829e-01 -3.460550000000000015e-01
-5.173259999999999525e-01 -3.521810000000000218e-01
-5.166349999999999554e-01 -3.575530000000000097e-01
-5.160379999999999967e-01 -3.623919999999999919e-01
-5.157869999999999955e-01 -3.661610000000000142e-01
-5.157549999999999635e-01 -3.687059999999999782e-01
-5.158179999999999987e-01 -3.701510000000000078e-01
-5.161010000000000320e-01 -3.706849999999999867e-01
-5.166039999999999521e-01 -3.706539999999999835e-01
-5.170749999999999513e-01 -3.703400000000000025e-01
-5.178920000000000190e-01 -3.698679999999999746e-01
-5.184260000000000534e-01 -3.687690000000000135e-01
-5.191480000000000539e-01 -3.669470000000000232e-01
-5.195880000000000498e-01 -3.642139999999999822e-01
-5.200909999999999700e-01 -3.605070000000000219e-01
-5.205929999999999724e-01 -3.558569999999999789e-01
-5.209700000000000442e-01 -3.505789999999999740e-01
-5.213470000000000049e-01 -3.449559999999999849e-01
-5.215049999999999963e-01 -3.392689999999999872e-01
-5.215049999999999963e-01 -3.335520000000000151e-01
-5.214100000000000401e-01 -3.277399999999999758e-01
-5.210960000000000036e-01 -3.220219999999999749e-01
-5.207509999999999639e-01 -3.161160000000000081e-01
-5.202790000000000470e-01 -3.102099999999999858e-01
-5.193999999999999728e-01 -3.041780000000000039e-01
-5.178920000000000190e-01 -2.979260000000000241e-01
-5.157869999999999955e-01 -2.915800000000000058e-01
-5.126140000000000141e-01 -2.847629999999999884e-01
-5.074619999999999687e-01 -2.776000000000000134e-01
-5.005500000000000504e-01 -2.699969999999999870e-01
-4.927279999999999993e-01 -2.620489999999999764e-01
-4.840570000000000150e-01 -2.543210000000000193e-01
-4.752290000000000125e-01 -2.467489999999999961e-01
-4.663379999999999748e-01 -2.398379999999999956e-01
-4.578869999999999885e-01 -2.338999999999999968e-01
-4.503469999999999973e-01 -2.294080000000000008e-01
-4.451640000000000041e-01 -2.267379999999999951e-01
-4.417710000000000248e-01 -2.256690000000000085e-01
-4.401689999999999769e-01 -2.257949999999999957e-01
-4.400430000000000175e-01 -2.266430000000000111e-01
-4.408909999999999774e-01 -2.283399999999999874e-01
-4.424620000000000219e-01 -2.316070000000000073e-01
-4.438440000000000163e-01 -2.360680000000000001e-01
-4.451950000000000074e-01 -2.419109999999999872e-01
-4.456660000000000066e-01 -2.486029999999999907e-01
-4.456350000000000033e-01 -2.557030000000000136e-01
-4.441269999999999940e-01 -2.625520000000000076e-01
-4.422740000000000005e-01 -2.689610000000000056e-01
-4.389430000000000276e-01 -2.747100000000000097e-01
-4.358330000000000259e-01 -2.797990000000000199e-01
-4.326920000000000210e-01 -2.845429999999999904e-01
-4.298330000000000206e-01 -2.890039999999999831e-01
-4.274450000000000194e-01 -2.931190000000000184e-01
-4.255289999999999906e-01 -2.965119999999999978e-01
-4.244919999999999805e-01 -2.990880000000000205e-01
-4.239899999999999780e-01 -3.006590000000000096e-01
-4.239899999999999780e-01 -3.012880000000000003e-01
-4.241779999999999995e-01 -3.013819999999999832e-01
-4.251199999999999979e-01 -3.012250000000000205e-01
-4.261889999999999845e-01 -3.009729999999999905e-01
-4.275709999999999789e-01 -3.004390000000000116e-01
-4.290470000000000117e-01 -2.994029999999999747e-01
-4.305869999999999975e-01 -2.974859999999999727e-01
-4.319689999999999919e-01 -2.950360000000000205e-01
-4.332570000000000032e-01 -2.916110000000000091e-01
-4.343879999999999963e-01 -2.874019999999999908e-01
-4.353929999999999745e-01 -2.829409999999999981e-01
-4.363670000000000049e-01 -2.781029999999999891e-01
-4.369330000000000158e-01 -2.732330000000000036e-01
-4.374040000000000150e-01 -2.682689999999999797e-01
-4.375299999999999745e-01 -2.632430000000000048e-01
-4.374979999999999980e-01 -2.581849999999999978e-01
-4.371530000000000138e-01 -2.530959999999999877e-01
-4.361160000000000037e-01 -2.481319999999999915e-01
-4.336030000000000162e-01 -2.430420000000000080e-01
-4.297699999999999854e-01 -2.376070000000000126e-01
-4.239899999999999780e-01 -2.316380000000000106e-01
-4.161980000000000124e-01 -2.252609999999999890e-01
-4.065849999999999742e-01 -2.185070000000000068e-01
-3.957149999999999834e-01 -2.116889999999999883e-01
-3.837769999999999793e-01 -2.046209999999999973e-01
-3.712110000000000132e-01 -1.975840000000000096e-01
-3.584559999999999969e-01 -1.907659999999999911e-01
-3.461090000000000000e-01 -1.848920000000000008e-01
-3.349249999999999727e-01 -1.803049999999999931e-01
-3.256260000000000265e-01 -1.776339999999999864e-01
-3.188719999999999888e-01 -1.764090000000000102e-01
-3.149129999999999985e-01 -1.760950000000000015e-01
-3.126510000000000122e-01 -1.761580000000000090e-01
-3.126200000000000090e-01 -1.762519999999999920e-01
-3.140649999999999831e-01 -1.764409999999999867e-01
-3.162010000000000098e-01 -1.770059999999999967e-01
-3.183690000000000131e-01 -1.783879999999999910e-01
-3.200339999999999852e-01 -1.813099999999999989e-01
-3.206309999999999993e-01 -1.852689999999999892e-01
-3.199089999999999989e-01 -1.900749999999999940e-01
-3.168300000000000005e-01 -1.952270000000000116e-01
-3.132800000000000029e-01 -2.002230000000000121e-01
-3.081590000000000162e-01 -2.046840000000000048e-01
-3.033210000000000073e-01 -2.085480000000000111e-01
-2.985140000000000016e-01 -2.118150000000000033e-01
-2.943359999999999865e-01 -2.147679999999999867e-01
-2.910369999999999902e-01 -2.172499999999999987e-01
-2.886810000000000209e-01 -2.192610000000000114e-01
-2.875820000000000043e-01 -2.206740000000000090e-01
-2.873620000000000063e-01 -2.215229999999999977e-01
-2.875820000000000043e-01 -2.217109999999999914e-01
-2.887129999999999974e-01 -2.217109999999999914e-01
-2.900320000000000120e-01 -2.215850000000000042e-01
-2.918229999999999991e-01 -2.214599999999999902e-01
-2.937080000000000246e-01 -2.210199999999999942e-01
-2.955929999999999946e-01 -2.205489999999999950e-01
-2.973520000000000052e-01 -2.197629999999999861e-01
-2.988910000000000178e-01 -2.185690000000000133e-01
-3.001789999999999736e-01 -2.166530000000000122e-01
-3.013419999999999987e-01 -2.139199999999999990e-01
-3.023159999999999736e-01 -2.106210000000000027e-01
-3.032580000000000275e-01 -2.071030000000000093e-01
-3.038239999999999830e-01 -2.033959999999999935e-01
-3.041380000000000194e-01 -1.996259999999999979e-01
-3.042320000000000024e-01 -1.958870000000000056e-01
-3.040120000000000045e-01 -1.922429999999999972e-01
-3.032580000000000275e-01 -1.887870000000000104e-01
-3.018129999999999979e-01 -1.853630000000000000e-01
-2.984510000000000218e-01 -1.818760000000000099e-01
-2.933620000000000116e-01 -1.781689999999999940e-01
-2.862620000000000164e-01 -1.739900000000000058e-01
-2.769320000000000115e-01 -1.694980000000000098e-01
-2.652760000000000118e-01 -1.649420000000000053e-01
-2.516419999999999768e-01 -1.602300000000000113e-01
-2.365619999999999945e-01 -1.555179999999999896e-01
-2.206339999999999968e-01 -1.508049999999999946e-01
-2.047690000000000066e-01 -1.462189999999999879e-01
-1.895950000000000135e-01 -1.421969999999999901e-01
-1.764010000000000022e-01 -1.388040000000000107e-01
-1.664420000000000066e-01 -1.362599999999999922e-01
-1.601269999999999916e-01 -1.345949999999999924e-01
-1.565459999999999907e-01 -1.336519999999999930e-01
-1.558859999999999968e-01 -1.335270000000000068e-01
-1.561369999999999980e-01 -1.338409999999999878e-01
-1.582739999999999980e-01 -1.350339999999999874e-01
-1.600330000000000086e-01 -1.367309999999999914e-01
-1.615090000000000137e-01 -1.396209999999999951e-01
-1.625780000000000003e-01 -1.436739999999999962e-01
-1.622949999999999948e-01 -1.480410000000000059e-01
-1.594669999999999976e-01 -1.526899999999999924e-01
-1.555719999999999881e-01 -1.571510000000000129e-01
-1.502940000000000109e-01 -1.608269999999999977e-01
-1.444509999999999961e-01 -1.639369999999999994e-01
-1.392980000000000051e-01 -1.663560000000000039e-01
-1.343350000000000100e-01 -1.683669999999999889e-01
-1.305330000000000101e-01 -1.699380000000000057e-01
-1.275489999999999957e-01 -1.711940000000000128e-01
-1.256639999999999979e-01 -1.721370000000000122e-01
-1.248159999999999964e-01 -1.727339999999999987e-01
-1.246899999999999953e-01 -1.730160000000000031e-01
-1.250040000000000040e-01 -1.730790000000000106e-01
-1.262610000000000121e-01 -1.731109999999999871e-01
-1.275799999999999990e-01 -1.730790000000000106e-01
-1.294970000000000010e-01 -1.730480000000000074e-01
-1.312869999999999870e-01 -1.729219999999999924e-01
-1.331410000000000093e-01 -1.727650000000000019e-01
-1.348689999999999889e-01 -1.724509999999999932e-01
-1.363449999999999940e-01 -1.716650000000000120e-01
-1.378530000000000033e-01 -1.704090000000000049e-01
-1.390160000000000007e-01 -1.687440000000000051e-01
-1.400210000000000066e-01 -1.664819999999999911e-01
-1.408059999999999867e-01 -1.640629999999999866e-01
-1.411830000000000029e-01 -1.616440000000000099e-01
-1.412779999999999869e-01 -1.591299999999999937e-01
-1.412150000000000072e-01 -1.565860000000000030e-01
-1.407750000000000112e-01 -1.539780000000000038e-01
-1.400520000000000098e-01 -1.513390000000000013e-01
-1.380099999999999938e-01 -1.486999999999999988e-01
-1.342720000000000025e-01 -1.460299999999999931e-01
-1.283030000000000004e-01 -1.433280000000000109e-01
-1.201659999999999950e-01 -1.405949999999999978e-01
-1.103959999999999941e-01 -1.377049999999999941e-01
-9.877199999999999869e-02 -1.348459999999999936e-01
-8.595400000000000262e-02 -1.321130000000000082e-01
-7.216300000000000492e-02 -1.293479999999999908e-01
-5.796300000000000063e-02 -1.265840000000000021e-01
-4.420199999999999824e-02 -1.238189999999999985e-01
-3.166800000000000170e-02 -1.213690000000000047e-01
-2.148900000000000116e-02 -1.197040000000000048e-01
-1.495400000000000028e-02 -1.186669999999999947e-01
-1.112100000000000068e-02 -1.179759999999999975e-01
-9.865000000000000505e-03 -1.179130000000000039e-01
-9.990999999999999881e-03 -1.182269999999999988e-01
-1.281799999999999953e-02 -1.191689999999999972e-01
-1.514300000000000021e-02 -1.207089999999999969e-01
-1.800200000000000064e-02 -1.230340000000000045e-01
-1.960399999999999990e-02 -1.262070000000000136e-01
-2.032600000000000032e-02 -1.301019999999999954e-01
-1.988699999999999843e-02 -1.342180000000000040e-01
-1.668199999999999891e-02 -1.385530000000000095e-01
-1.322599999999999991e-02 -1.426060000000000105e-01
-7.917000000000000426e-03 -1.461560000000000081e-01
-3.079000000000000140e-03 -1.490150000000000086e-01
1.789999999999999925e-03 -1.514340000000000130e-01
6.126000000000000369e-03 -1.535380000000000078e-01
9.613000000000000017e-03 -1.552350000000000119e-01
1.228300000000000052e-02 -1.567429999999999934e-01
1.369700000000000084e-02 -1.578739999999999866e-01
1.448200000000000008e-02 -1.586589999999999945e-01
1.460799999999999946e-02 -1.590360000000000107e-01
1.448200000000000008e-02 -1.591619999999999979e-01
1.394800000000000033e-02 -1.592560000000000087e-01
1.332000000000000024e-02 -1.592560000000000087e-01
1.218900000000000018e-02 -1.591930000000000012e-01
1.090099999999999923e-02 -1.591619999999999979e-01
9.424999999999999351e-03 -1.590360000000000107e-01
8.198999999999999691e-03 -1.588789999999999925e-01
7.004999999999999942e-03 -1.583769999999999900e-01
5.936999999999999569e-03 -1.574029999999999874e-01
4.963000000000000397e-03 -1.559889999999999888e-01
4.114999999999999734e-03 -1.541669999999999985e-01
3.423999999999999960e-03 -1.523130000000000039e-01
3.141000000000000129e-03 -1.503029999999999922e-01
3.079000000000000140e-03 -1.483230000000000104e-01
3.173000000000000039e-03 -1.462189999999999879e-01
3.674999999999999881e-03 -1.439249999999999974e-01
4.303999999999999666e-03 -1.416949999999999876e-01
5.434999999999999727e-03 -1.393379999999999896e-01
7.634000000000000161e-03 -1.370450000000000002e-01
1.102700000000000034e-02 -1.349720000000000086e-01
1.583299999999999985e-02 -1.329609999999999959e-01
2.164500000000000104e-02 -1.311070000000000013e-01
2.827400000000000052e-02 -1.290340000000000098e-01
3.527999999999999886e-02 -1.269609999999999905e-01
4.241099999999999731e-02 -1.248240000000000044e-01
4.944799999999999890e-02 -1.227509999999999990e-01
5.576300000000000007e-02 -1.211170000000000024e-01
6.126100000000000295e-02 -1.198919999999999986e-01
6.528200000000000669e-02 -1.192639999999999950e-01
6.679000000000000214e-02 -1.190750000000000003e-01
6.735499999999999821e-02 -1.192320000000000046e-01
6.663299999999999779e-02 -1.197659999999999975e-01
6.380500000000000060e-02 -1.205520000000000064e-01
6.154400000000000148e-02 -1.219650000000000040e-01
5.871599999999999736e-02 -1.239449999999999996e-01
5.680000000000000326e-02 -1.267089999999999883e-01
5.548000000000000154e-02 -1.301650000000000029e-01
5.510299999999999920e-02 -1.341229999999999922e-01
5.579400000000000331e-02 -1.385530000000000095e-01
5.777399999999999897e-02 -1.427630000000000010e-01
6.006700000000000234e-02 -1.467209999999999903e-01
6.374299999999999411e-02 -1.502400000000000124e-01
6.710399999999999698e-02 -1.532870000000000066e-01
7.046600000000000086e-02 -1.561150000000000038e-01
7.357600000000000251e-02 -1.587850000000000095e-01
7.615199999999999747e-02 -1.611730000000000107e-01
7.810000000000000275e-02 -1.631199999999999872e-01
7.954500000000000459e-02 -1.646279999999999966e-01
8.048700000000000299e-02 -1.655079999999999885e-01
8.111599999999999366e-02 -1.661680000000000101e-01
8.136699999999999489e-02 -1.663880000000000081e-01
8.146100000000000563e-02 -1.664190000000000114e-01
8.146100000000000563e-02 -1.664190000000000114e-01
8.121000000000000441e-02 -1.663880000000000081e-01
8.080099999999999782e-02 -1.663560000000000039e-01
8.026700000000000501e-02 -1.662619999999999931e-01
7.992200000000000693e-02 -1.660109999999999919e-01
7.945099999999999385e-02 -1.654140000000000055e-01
7.894800000000000428e-02 -1.643139999999999878e-01
7.853999999999999870e-02 -1.627429999999999988e-01
7.791099999999999415e-02 -1.607329999999999870e-01
7.743999999999999495e-02 -1.586589999999999945e-01
7.690600000000000214e-02 -1.564290000000000125e-01
7.649799999999999656e-02 -1.541349999999999942e-01
7.634000000000000508e-02 -1.519050000000000122e-01
7.624599999999999433e-02 -1.496109999999999940e-01
7.612099999999999422e-02 -1.472549999999999970e-01
7.602599999999999636e-02 -1.448359999999999925e-01
7.593199999999999950e-02 -1.422599999999999976e-01
7.527200000000000557e-02 -1.394960000000000089e-01
7.432999999999999330e-02 -1.366370000000000084e-01
7.282199999999999784e-02 -1.338090000000000113e-01
7.090499999999999581e-02 -1.311070000000000013e-01
6.911499999999999588e-02 -1.286879999999999968e-01
6.779499999999999416e-02 -1.265840000000000021e-01
6.716700000000000448e-02 -1.251700000000000035e-01
6.650699999999999668e-02 -1.245099999999999957e-01
6.521899999999999920e-02 -1.243839999999999946e-01
6.223499999999999865e-02 -1.246040000000000064e-01
5.648600000000000149e-02 -1.249500000000000055e-01
5.073600000000000332e-02 -1.257350000000000134e-01
4.517600000000000088e-02 -1.275260000000000005e-01
4.087199999999999861e-02 -1.300389999999999879e-01
3.741599999999999787e-02 -1.332440000000000013e-01
3.512300000000000144e-02 -1.370770000000000044e-01
3.421199999999999936e-02 -1.413179999999999992e-01
3.414899999999999880e-02 -1.455269999999999897e-01
3.471400000000000180e-02 -1.494540000000000035e-01
3.628499999999999781e-02 -1.531929999999999958e-01
3.732200000000000101e-02 -1.567109999999999892e-01
3.864100000000000174e-02 -1.602300000000000113e-01
3.970900000000000124e-02 -1.637490000000000057e-01
4.071500000000000119e-02 -1.670790000000000053e-01
4.175199999999999745e-02 -1.702829999999999899e-01
4.278799999999999965e-02 -1.729219999999999924e-01
4.385599999999999915e-02 -1.752150000000000096e-01
4.486199999999999910e-02 -1.768800000000000094e-01
4.571000000000000063e-02 -1.781369999999999898e-01
4.640099999999999780e-02 -1.791109999999999924e-01
4.712399999999999922e-02 -1.798019999999999896e-01
4.759499999999999842e-02 -1.801790000000000058e-01
4.819199999999999873e-02 -1.802110000000000101e-01
4.847499999999999726e-02 -1.802110000000000101e-01
4.859999999999999737e-02 -1.801790000000000058e-01
4.859999999999999737e-02 -1.800849999999999951e-01
4.859999999999999737e-02 -1.797390000000000099e-01
4.859999999999999737e-02 -1.790480000000000127e-01
4.856900000000000106e-02 -1.779489999999999961e-01
4.847499999999999726e-02 -1.764409999999999867e-01
4.825499999999999928e-02 -1.745240000000000125e-01
4.794000000000000344e-02 -1.724509999999999932e-01
4.750100000000000156e-02 -1.700319999999999887e-01
4.706099999999999867e-02 -1.675500000000000045e-01
4.637000000000000149e-02 -1.650050000000000128e-01
4.567800000000000332e-02 -1.624919999999999976e-01
4.470500000000000168e-02 -1.599470000000000058e-01
4.222299999999999665e-02 -1.572770000000000001e-01
3.923800000000000204e-02 -1.544500000000000040e-01
3.487099999999999922e-02 -1.515589999999999993e-01
2.861999999999999961e-02 -1.485750000000000126e-01
2.098600000000000118e-02 -1.454020000000000035e-01
1.156100000000000010e-02 -1.424169999999999880e-01
7.540000000000000044e-04 -1.397470000000000101e-01
-1.096399999999999979e-02 -1.375480000000000036e-01
-2.337399999999999894e-02 -1.362279999999999880e-01
-3.619100000000000095e-02 -1.357569999999999888e-01
-4.778400000000000009e-02 -1.357879999999999920e-01
-5.774300000000000266e-02 -1.364480000000000137e-01
-6.606800000000000173e-02 -1.377359999999999973e-01
-7.203700000000000381e-02 -1.400299999999999878e-01
-7.609000000000000485e-02 -1.430770000000000097e-01
-7.822600000000000386e-02 -1.466270000000000073e-01
-7.929400000000000337e-02 -1.506170000000000009e-01
-7.938800000000000023e-02 -1.546069999999999944e-01
-7.916800000000000226e-02 -1.586279999999999912e-01
-7.819399999999999962e-02 -1.624609999999999943e-01
-7.712600000000000011e-02 -1.662299999999999889e-01
-7.609000000000000485e-02 -1.699380000000000057e-01
-7.539800000000000668e-02 -1.736129999999999896e-01
-7.505299999999999472e-02 -1.774769999999999959e-01
-7.505299999999999472e-02 -1.813420000000000032e-01
-7.508399999999999797e-02 -1.852060000000000095e-01
-7.502100000000000435e-02 -1.888499999999999901e-01
-7.432999999999999330e-02 -1.920860000000000067e-01
-7.367100000000000037e-02 -1.949760000000000104e-01
-7.291699999999999571e-02 -1.974579999999999946e-01
-7.209999999999999742e-02 -1.996570000000000011e-01
-7.118900000000000228e-02 -2.014789999999999914e-01
-7.015200000000000602e-02 -2.027670000000000028e-01
-6.892700000000000216e-02 -2.034269999999999967e-01
-6.766999999999999404e-02 -2.035839999999999872e-01
-6.657100000000000517e-02 -2.035839999999999872e-01
-6.562800000000000578e-02 -2.034900000000000042e-01
-6.478000000000000425e-02 -2.033959999999999935e-01
-6.449699999999999878e-02 -2.031129999999999880e-01
-6.415200000000000069e-02 -2.027359999999999995e-01
-6.396300000000000596e-02 -2.017619999999999969e-01
-6.393200000000000272e-02 -2.003169999999999951e-01
-6.399399999999999533e-02 -1.982119999999999993e-01
-6.437099999999999766e-02 -1.956990000000000118e-01
-6.493699999999999473e-02 -1.929029999999999911e-01
-6.581700000000000050e-02 -1.899500000000000077e-01
-6.694799999999999363e-02 -1.869339999999999891e-01
-6.826699999999999435e-02 -1.840430000000000121e-01
-6.968100000000000682e-02 -1.810900000000000010e-01
-7.140900000000000025e-02 -1.781369999999999898e-01
-7.558700000000000141e-02 -1.752150000000000096e-01
-8.014200000000000490e-02 -1.721679999999999877e-01
-8.730499999999999372e-02 -1.688689999999999913e-01
-9.694999999999999452e-02 -1.652250000000000107e-01
-1.081649999999999973e-01 -1.616440000000000099e-01
-1.216430000000000011e-01 -1.584389999999999965e-01
-1.365969999999999962e-01 -1.560829999999999995e-01
-1.530590000000000006e-01 -1.545439999999999869e-01
-1.700859999999999872e-01 -1.539149999999999963e-01
-1.873960000000000070e-01 -1.539780000000000038e-01
-2.028530000000000055e-01 -1.547640000000000127e-01
-2.153249999999999886e-01 -1.563029999999999975e-01
-2.254720000000000057e-01 -1.590679999999999872e-01
-2.315669999999999951e-01 -1.629950000000000010e-01
-2.352110000000000034e-01 -1.677379999999999982e-01
-2.361850000000000060e-01 -1.728909999999999891e-01
-2.360909999999999953e-01 -1.781689999999999940e-01
-2.345830000000000137e-01 -1.829119999999999913e-01
-2.331060000000000076e-01 -1.875300000000000022e-01
-2.315039999999999876e-01 -1.916769999999999863e-01
-2.297450000000000048e-01 -1.958239999999999981e-01
-2.288969999999999894e-01 -2.000649999999999928e-01
-2.286140000000000116e-01 -2.042120000000000046e-01
-2.290220000000000034e-01 -2.088929999999999954e-01
-2.307190000000000074e-01 -2.134800000000000031e-01
-2.316930000000000101e-01 -2.180350000000000066e-01
-2.324779999999999902e-01 -2.223080000000000056e-01
-2.327609999999999957e-01 -2.261090000000000044e-01
-2.327289999999999914e-01 -2.295649999999999913e-01
-2.324779999999999902e-01 -2.328010000000000079e-01
-2.321950000000000125e-01 -2.355649999999999966e-01
-2.318500000000000005e-01 -2.378270000000000106e-01
-2.313159999999999938e-01 -2.392730000000000135e-01
-2.304049999999999987e-01 -2.398689999999999989e-01
-2.292109999999999981e-01 -2.399010000000000031e-01
-2.280480000000000007e-01 -2.398069999999999924e-01
-2.272000000000000131e-01 -2.396810000000000052e-01
-2.266350000000000031e-01 -2.395239999999999869e-01
-2.262579999999999869e-01 -2.392100000000000060e-01
-2.258179999999999910e-01 -2.384560000000000013e-01
-2.256289999999999962e-01 -2.370109999999999995e-01
-2.255350000000000132e-01 -2.349690000000000112e-01
-2.255669999999999897e-01 -2.323300000000000087e-01
-2.258489999999999942e-01 -2.294080000000000008e-01
-2.264780000000000126e-01 -2.263920000000000099e-01
-2.271690000000000098e-01 -2.231559999999999933e-01
-2.281110000000000082e-01 -2.200769999999999949e-01
-2.293050000000000088e-01 -2.169040000000000135e-01
-2.306249999999999967e-01 -2.137940000000000118e-01
-2.322899999999999965e-01 -2.105579999999999952e-01
-2.360279999999999878e-01 -2.072910000000000030e-01
-2.407090000000000063e-01 -2.039300000000000002e-01
-2.480600000000000027e-01 -2.003169999999999951e-01
-2.573280000000000012e-01 -1.963580000000000048e-01
-2.691089999999999871e-01 -1.923060000000000047e-01
-2.820840000000000014e-01 -1.885360000000000091e-01
-2.970690000000000275e-01 -1.855829999999999980e-01
-3.128400000000000070e-01 -1.839490000000000014e-01
-3.291450000000000209e-01 -1.834780000000000022e-01
-3.446960000000000024e-01 -1.838859999999999939e-01
-3.598700000000000232e-01 -1.852999999999999925e-01
-3.707400000000000140e-01 -1.876879999999999937e-01
-3.800390000000000157e-01 -1.914260000000000128e-01
-3.854420000000000068e-01 -1.963270000000000015e-01
-3.882700000000000040e-01 -2.018250000000000044e-01
-3.894009999999999971e-01 -2.073540000000000105e-01
-3.892749999999999821e-01 -2.128520000000000134e-01
-3.884580000000000255e-01 -2.180979999999999863e-01
-3.875160000000000271e-01 -2.231559999999999933e-01
-3.864469999999999850e-01 -2.282140000000000002e-01
-3.854739999999999833e-01 -2.333349999999999869e-01
-3.848139999999999894e-01 -2.387700000000000100e-01
-3.846249999999999947e-01 -2.442989999999999884e-01
-3.852539999999999853e-01 -2.499220000000000053e-01
-3.866049999999999764e-01 -2.554199999999999804e-01
-3.873590000000000089e-01 -2.606040000000000023e-01
-3.877979999999999761e-01 -2.654420000000000113e-01
-3.878610000000000113e-01 -2.694949999999999846e-01
-3.875469999999999748e-01 -2.731390000000000207e-01
-3.868869999999999809e-01 -2.763430000000000053e-01
-3.863530000000000020e-01 -2.792339999999999822e-01
-3.856930000000000081e-01 -2.814010000000000122e-01
-3.849079999999999724e-01 -2.827520000000000033e-01
-3.839339999999999975e-01 -2.832230000000000025e-01
-3.830230000000000024e-01 -2.832230000000000025e-01
-3.820810000000000040e-01 -2.830980000000000163e-01
-3.812320000000000153e-01 -2.829409999999999981e-01
-3.807610000000000161e-01 -2.827520000000000033e-01
-3.801640000000000019e-01 -2.822180000000000244e-01
-3.800069999999999837e-01 -2.811810000000000143e-01
-3.799130000000000007e-01 -2.793910000000000005e-01
-3.799130000000000007e-01 -2.769400000000000195e-01
-3.799440000000000039e-01 -2.739869999999999806e-01
-3.801010000000000222e-01 -2.707200000000000162e-01
-3.804779999999999829e-01 -2.672010000000000218e-01
-3.810439999999999938e-01 -2.636830000000000007e-01
-3.817039999999999877e-01 -2.602579999999999893e-01
-3.825520000000000032e-01 -2.568030000000000035e-01
-3.845000000000000084e-01 -2.533150000000000124e-01
-3.871069999999999789e-01 -2.496400000000000008e-01
-3.908460000000000267e-01 -2.458380000000000010e-01
-3.961859999999999826e-01 -2.415970000000000062e-01
-4.030670000000000086e-01 -2.369159999999999877e-01
-4.115170000000000217e-01 -2.319529999999999925e-01
-4.212879999999999958e-01 -2.270199999999999996e-01
-4.325030000000000263e-01 -2.225910000000000111e-01
-4.441590000000000260e-01 -2.189149999999999985e-01
-4.560649999999999982e-01 -2.166530000000000122e-01
-4.679090000000000193e-01 -2.157419999999999893e-01
-4.788100000000000134e-01 -2.159619999999999873e-01
-4.880470000000000086e-01 -2.170930000000000082e-01
-4.951780000000000070e-01 -2.191980000000000040e-01
-5.000160000000000160e-01 -2.227790000000000048e-01
-5.029059999999999642e-01 -2.273969999999999880e-01
-5.040689999999999893e-01 -2.327690000000000037e-01
-5.042259999999999520e-01 -2.384560000000000013e-01
-5.037859999999999561e-01 -2.444560000000000066e-01
-5.021520000000000428e-01 -2.507389999999999897e-01
-5.011160000000000059e-01 -2.571800000000000197e-01
-5.000790000000000513e-01 -2.637459999999999805e-01
-4.993879999999999986e-01 -2.704059999999999797e-01
-4.993560000000000221e-01 -2.770659999999999790e-01
-4.995129999999999848e-01 -2.836629999999999985e-01
-5.004560000000000120e-01 -2.901659999999999795e-01
-5.008010000000000517e-01 -2.961349999999999816e-01
-5.014610000000000456e-01 -3.016960000000000197e-01
-5.018070000000000030e-01 -3.066909999999999914e-01
-5.019949999999999690e-01 -3.111519999999999841e-01
-5.020580000000000043e-01 -3.151729999999999809e-01
-5.020580000000000043e-01 -3.185660000000000158e-01
-5.020580000000000043e-01 -3.211109999999999798e-01
-5.019639999999999658e-01 -3.228389999999999871e-01
-5.018700000000000383e-01 -3.238130000000000175e-01
-5.017129999999999646e-01 -3.242530000000000134e-01
-5.014610000000000456e-01 -3.242840000000000167e-01
-5.012100000000000444e-01 -3.241899999999999782e-01
-5.010210000000000496e-01 -3.240330000000000155e-01
-5.008639999999999759e-01 -3.236870000000000025e-01
-5.006129999999999747e-01 -3.231220000000000203e-01
-5.003300000000000525e-01 -3.218650000000000122e-01
-4.999529999999999808e-01 -3.198860000000000037e-01
-4.996079999999999965e-01 -3.173719999999999875e-01
-4.994509999999999783e-01 -3.144819999999999838e-01
-4.994190000000000018e-01 -3.111840000000000162e-01
-4.993879999999999986e-01 -3.078219999999999845e-01
-4.993879999999999986e-01 -3.043029999999999902e-01
-4.992929999999999868e-01 -3.006590000000000096e-01
-4.992309999999999803e-01 -2.967639999999999723e-01
-4.992929999999999868e-01 -2.926799999999999957e-01
-4.997329999999999828e-01 -2.885010000000000074e-01
-5.007390000000000452e-01 -2.842600000000000127e-01
-5.024659999999999682e-01 -2.795790000000000219e-01
-5.050109999999999877e-01 -2.746149999999999980e-01
-5.084670000000000023e-01 -2.693999999999999728e-01
-5.127389999999999448e-01 -2.640279999999999849e-01
-5.176089999999999858e-01 -2.589699999999999780e-01
-5.232320000000000304e-01 -2.545720000000000205e-01
-5.292010000000000325e-01 -2.515249999999999986e-01
-5.353590000000000293e-01 -2.497969999999999913e-01
-5.411390000000000366e-01 -2.495140000000000136e-01
-5.462919999999999998e-01 -2.500479999999999925e-01
-5.501239999999999464e-01 -2.517130000000000201e-01
-5.526379999999999626e-01 -2.545089999999999852e-01
-5.542709999999999582e-01 -2.586559999999999970e-01
-5.548049999999999926e-01 -2.642169999999999797e-01
-5.550570000000000226e-01 -2.703740000000000032e-01
-5.548999999999999488e-01 -2.772859999999999769e-01
-5.540829999999999922e-01 -2.845110000000000139e-01
-5.535170000000000368e-01 -2.916739999999999888e-01
-5.529830000000000023e-01 -2.988689999999999958e-01
-5.526689999999999658e-01 -3.060309999999999975e-01
-5.526689999999999658e-01 -3.133199999999999874e-01
-5.527950000000000363e-01 -3.206080000000000041e-01
-5.532660000000000355e-01 -3.277709999999999790e-01
-5.535799999999999610e-01 -3.345259999999999900e-01
-5.539570000000000327e-01 -3.407149999999999901e-01
-5.541139999999999954e-01 -3.461179999999999812e-01
-5.542089999999999517e-01 -3.508620000000000072e-01
-5.543029999999999902e-01 -3.547890000000000210e-01
-5.544280000000000319e-01 -3.578359999999999874e-01
-5.545539999999999914e-01 -3.601610000000000089e-01
-5.546480000000000299e-01 -3.618259999999999810e-01
-5.546799999999999509e-01 -3.628000000000000114e-01
-5.546799999999999509e-01 -3.631770000000000276e-01
-5.546170000000000266e-01 -3.631449999999999956e-01
-5.545860000000000234e-01 -3.629260000000000264e-01
-5.545539999999999914e-01 -3.625800000000000134e-01
-5.545229999999999881e-01 -3.619519999999999960e-01
-5.543339999999999934e-01 -3.606320000000000081e-01
-5.540829999999999922e-01 -3.584959999999999813e-01
-5.537370000000000347e-01 -3.556059999999999777e-01
-5.532970000000000388e-01 -3.522759999999999780e-01
-5.526689999999999658e-01 -3.486000000000000210e-01
-5.520089999999999719e-01 -3.447669999999999901e-01
-5.512869999999999715e-01 -3.408089999999999731e-01
-5.505640000000000533e-01 -3.366930000000000200e-01
-5.495590000000000197e-01 -3.324210000000000220e-01
-5.485219999999999541e-01 -3.280219999999999803e-01
-5.475799999999999557e-01 -3.234670000000000045e-01
-5.467319999999999958e-01 -3.187229999999999785e-01
-5.458830000000000071e-01 -3.140109999999999846e-01
-5.450979999999999714e-01 -3.089219999999999744e-01
-5.443440000000000500e-01 -3.033919999999999950e-01
-5.433700000000000196e-01 -2.972980000000000067e-01
-5.423959999999999892e-01 -2.910460000000000269e-01
-5.413590000000000346e-01 -2.851079999999999726e-01
-5.401970000000000383e-01 -2.798300000000000232e-01
-5.387830000000000119e-01 -2.759349999999999858e-01
-5.372749999999999471e-01 -2.734219999999999984e-01
-5.357990000000000252e-01 -2.724480000000000235e-01
-5.344160000000000021e-01 -2.726680000000000215e-01
-5.330660000000000398e-01 -2.743010000000000170e-01
-5.318720000000000114e-01 -2.770340000000000025e-01
-5.311810000000000143e-01 -2.810239999999999960e-01
-5.308349999999999458e-01 -2.865530000000000022e-01
-5.306779999999999831e-01 -2.932139999999999747e-01
-5.303949999999999498e-01 -3.007219999999999893e-01
-5.298929999999999474e-01 -3.086699999999999999e-01
-5.292959999999999887e-01 -3.165870000000000073e-01
-5.283529999999999616e-01 -3.243469999999999964e-01
-5.273790000000000422e-01 -3.317300000000000249e-01
-5.261540000000000106e-01 -3.387040000000000051e-01
-5.246459999999999457e-01 -3.454269999999999841e-01
-5.233889999999999931e-01 -3.515840000000000076e-01
-5.220390000000000308e-01 -3.574910000000000032e-01
-5.208129999999999704e-01 -3.630200000000000093e-01
-5.198709999999999720e-01 -3.679209999999999980e-01
-5.193370000000000486e-01 -3.721619999999999928e-01
-5.192109999999999781e-01 -3.753029999999999977e-01
-5.191799999999999748e-01 -3.776599999999999957e-01
-5.192430000000000101e-01 -3.791990000000000083e-01
-5.193680000000000518e-01 -3.800790000000000002e-01
-5.194619999999999793e-01 -3.802670000000000217e-01
-5.196199999999999708e-01 -3.802039999999999864e-01
-5.200590000000000490e-01 -3.799529999999999852e-01
-5.205309999999999659e-01 -3.795450000000000212e-01
-5.207819999999999672e-01 -3.786649999999999738e-01
-5.209390000000000409e-01 -3.769680000000000253e-01
-5.210650000000000004e-01 -3.742980000000000196e-01
-5.210960000000000036e-01 -3.709049999999999847e-01
-5.210650000000000004e-01 -3.668839999999999879e-01
-5.210650000000000004e-01 -3.625490000000000101e-01
-5.209700000000000442e-01 -3.580559999999999854e-01
-5.208129999999999704e-01 -3.534379999999999744e-01
-5.205309999999999659e-01 -3.486310000000000242e-01
-5.198080000000000478e-01 -3.436989999999999768e-01
-5.189599999999999769e-01 -3.386719999999999731e-01
-5.173579999999999846e-01 -3.334570000000000034e-01
-5.152529999999999610e-01 -3.280850000000000155e-01
-5.120799999999999796e-01 -3.223050000000000082e-01
-5.077439999999999731e-01 -3.158960000000000101e-01
-5.020900000000000363e-01 -3.089529999999999776e-01
-4.955240000000000200e-01 -3.015700000000000047e-01
-4.880780000000000118e-01 -2.938419999999999921e-01
-4.800039999999999862e-01 -2.859249999999999847e-01
-4.716469999999999829e-01 -2.783849999999999936e-01
-5.230129999999999502e-01 -2.660069999999999935e-01
-5.236720000000000264e-01 -2.635879999999999890e-01
-5.243320000000000203e-01 -2.603210000000000246e-01
-5.246459999999999457e-01 -2.565509999999999735e-01
-5.247720000000000162e-01 -2.524040000000000172e-01
-5.247720000000000162e-01 -2.481629999999999947e-01
-5.246150000000000535e-01 -2.438909999999999967e-01
-5.241120000000000223e-01 -2.395239999999999869e-01
-5.232949999999999546e-01 -2.352829999999999921e-01
-5.220700000000000340e-01 -2.307589999999999919e-01
-5.204990000000000450e-01 -2.264859999999999929e-01
-5.184260000000000534e-01 -2.219939999999999969e-01
-5.151900000000000368e-01 -2.176269999999999871e-01
-5.108230000000000270e-01 -2.131339999999999901e-01
-5.042889999999999873e-01 -2.086419999999999941e-01
-4.959319999999999840e-01 -2.039300000000000002e-01
-4.858160000000000256e-01 -1.989029999999999965e-01
-4.747259999999999813e-01 -1.937820000000000098e-01
-4.627879999999999772e-01 -1.885670000000000124e-01
-4.502220000000000111e-01 -1.831319999999999892e-01
-4.378130000000000077e-01 -1.778859999999999886e-01
-4.258120000000000238e-01 -1.732990000000000086e-01
-4.151619999999999755e-01 -1.695919999999999928e-01
-4.068359999999999754e-01 -1.672990000000000033e-01
-4.013700000000000045e-01 -1.663250000000000006e-01
-3.982910000000000061e-01 -1.661050000000000026e-01
-3.976629999999999887e-01 -1.661680000000000101e-01
-3.987629999999999786e-01 -1.665760000000000018e-01
-4.011819999999999831e-01 -1.675500000000000045e-01
-4.033809999999999896e-01 -1.695609999999999895e-01
-4.053280000000000216e-01 -1.730480000000000074e-01
-4.066790000000000127e-01 -1.776659999999999906e-01
-4.071509999999999851e-01 -1.831639999999999935e-01
-4.064590000000000147e-01 -1.888499999999999901e-01
-4.039460000000000273e-01 -1.943159999999999887e-01
-4.003959999999999742e-01 -1.991860000000000019e-01
-3.961239999999999761e-01 -2.031439999999999912e-01
-3.921339999999999826e-01 -2.065369999999999984e-01
-3.879870000000000263e-01 -2.094900000000000095e-01
-3.847510000000000097e-01 -2.122229999999999950e-01
-3.821749999999999869e-01 -2.145170000000000132e-01
-3.806039999999999979e-01 -2.164329999999999865e-01
-3.798500000000000210e-01 -2.175960000000000116e-01
-3.797869999999999857e-01 -2.180670000000000108e-01
-3.799440000000000039e-01 -2.181609999999999938e-01
-3.807610000000000161e-01 -2.181299999999999906e-01
-3.818289999999999740e-01 -2.180670000000000108e-01
-3.833369999999999833e-01 -2.180350000000000066e-01
-3.850339999999999874e-01 -2.178470000000000129e-01
-3.865419999999999967e-01 -2.174379999999999924e-01
-3.879549999999999943e-01 -2.167469999999999952e-01
-3.891490000000000227e-01 -2.154909999999999881e-01
-3.901859999999999773e-01 -2.133230000000000126e-01
-3.912539999999999907e-01 -2.105899999999999994e-01
-3.920399999999999996e-01 -2.075420000000000043e-01
-3.925420000000000020e-01 -2.042750000000000121e-01
-3.926049999999999818e-01 -2.009759999999999880e-01
-3.926049999999999818e-01 -1.976150000000000129e-01
-3.920399999999999996e-01 -1.941589999999999983e-01
-3.911600000000000077e-01 -1.907030000000000114e-01
-3.894320000000000004e-01 -1.873110000000000053e-01
-3.862900000000000222e-01 -1.839490000000000014e-01
-3.814520000000000133e-01 -1.803680000000000005e-01
-3.748859999999999970e-01 -1.765660000000000007e-01
-3.663100000000000245e-01 -1.724819999999999964e-01
-3.560050000000000159e-01 -1.680530000000000079e-01
-3.440360000000000085e-01 -1.636539999999999939e-01
-3.310299999999999909e-01 -1.591299999999999937e-01
-3.172699999999999965e-01 -1.547320000000000084e-01
-3.035089999999999733e-01 -1.503970000000000029e-01
-2.905980000000000230e-01 -1.466580000000000106e-01
-2.790679999999999827e-01 -1.438619999999999899e-01
-2.706169999999999964e-01 -1.420089999999999963e-01
-2.646169999999999911e-01 -1.409719999999999862e-01
-2.615689999999999960e-01 -1.404380000000000073e-01
-2.608469999999999955e-01 -1.402809999999999890e-01
-2.613489999999999980e-01 -1.404690000000000105e-01
-2.641450000000000187e-01 -1.410980000000000012e-01
-2.664389999999999814e-01 -1.420720000000000038e-01
-2.691089999999999871e-01 -1.439249999999999974e-01
-2.707109999999999794e-01 -1.468780000000000086e-01
-2.712450000000000139e-01 -1.508369999999999989e-01
-2.704599999999999782e-01 -1.552040000000000086e-01
-2.669730000000000159e-01 -1.597270000000000079e-01
-2.634540000000000215e-01 -1.639690000000000036e-01
-2.583960000000000146e-01 -1.676439999999999875e-01
-2.540919999999999845e-01 -1.707859999999999934e-01
-2.495680000000000121e-01 -1.733619999999999883e-01
-2.459550000000000070e-01 -1.755299999999999916e-01
-2.430650000000000033e-01 -1.774149999999999894e-01
-2.410229999999999873e-01 -1.788279999999999870e-01
-2.401119999999999921e-01 -1.798960000000000004e-01
-2.398919999999999941e-01 -1.803990000000000038e-01
-2.401119999999999921e-01 -1.806500000000000050e-01
-2.410859999999999947e-01 -1.806500000000000050e-01
-2.420910000000000006e-01 -1.806190000000000018e-01
-2.434739999999999960e-01 -1.805879999999999985e-01
-2.450130000000000086e-01 -1.805249999999999910e-01
-2.464580000000000104e-01 -1.803990000000000038e-01
-2.479349999999999887e-01 -1.802420000000000133e-01
-2.491599999999999926e-01 -1.798649999999999971e-01
-2.504170000000000007e-01 -1.788909999999999945e-01
-2.514850000000000141e-01 -1.773200000000000054e-01
-2.522389999999999910e-01 -1.752150000000000096e-01
-2.528670000000000084e-01 -1.727960000000000051e-01
-2.529930000000000234e-01 -1.702829999999999899e-01
-2.530240000000000267e-01 -1.676439999999999875e-01
-2.528039999999999732e-01 -1.650679999999999925e-01
-2.520189999999999930e-01 -1.624919999999999976e-01
-2.513900000000000023e-01 -1.599470000000000058e-01
-2.493799999999999906e-01 -1.572770000000000001e-01
-2.464899999999999869e-01 -1.545749999999999902e-01
-2.417459999999999887e-01 -1.518420000000000047e-01
-2.355569999999999886e-01 -1.490150000000000086e-01
-2.278600000000000070e-01 -1.461870000000000114e-01
-2.188120000000000065e-01 -1.431080000000000130e-01
-2.086649999999999894e-01 -1.400609999999999911e-01
-1.976380000000000081e-01 -1.369509999999999894e-01
-1.863589999999999969e-01 -1.340919999999999890e-01
-1.752700000000000091e-01 -1.316100000000000048e-01
-1.650590000000000113e-01 -1.295370000000000132e-01
-1.563890000000000002e-01 -1.278090000000000059e-01
-1.507969999999999866e-01 -1.268350000000000033e-01
-1.473089999999999955e-01 -1.263319999999999999e-01
-1.458329999999999904e-01 -1.263319999999999999e-01
-1.460839999999999916e-01 -1.264579999999999871e-01
-1.480319999999999969e-01 -1.269919999999999938e-01
-1.504510000000000014e-01 -1.279339999999999922e-01
-1.530900000000000039e-01 -1.296309999999999962e-01
-1.554780000000000051e-01 -1.320500000000000007e-01
-1.566710000000000047e-01 -1.353800000000000003e-01
-1.568289999999999962e-01 -1.395270000000000121e-01
-1.552580000000000071e-01 -1.437370000000000037e-01
-1.522419999999999884e-01 -1.480090000000000017e-01
-1.486919999999999908e-01 -1.519359999999999877e-01
-1.441989999999999938e-01 -1.553609999999999991e-01
-1.402410000000000045e-01 -1.583450000000000135e-01
-1.362829999999999875e-01 -1.608580000000000010e-01
-1.330149999999999944e-01 -1.630260000000000042e-01
-1.303449999999999886e-01 -1.648799999999999988e-01
-1.285229999999999984e-01 -1.662619999999999931e-01
-1.274859999999999882e-01 -1.671420000000000128e-01
-1.272030000000000105e-01 -1.676130000000000120e-01
-1.272030000000000105e-01 -1.677069999999999950e-01
-1.274550000000000127e-01 -1.677069999999999950e-01
-1.280199999999999949e-01 -1.677069999999999950e-01
-1.285860000000000058e-01 -1.677069999999999950e-01
-1.294649999999999967e-01 -1.676439999999999875e-01
-1.304710000000000036e-01 -1.675810000000000077e-01
-1.315389999999999893e-01 -1.674239999999999895e-01
-1.324809999999999877e-01 -1.670159999999999978e-01
-1.333610000000000073e-01 -1.662299999999999889e-01
-1.341459999999999875e-01 -1.648799999999999988e-01
-1.348999999999999921e-01 -1.629950000000000010e-01
-1.354660000000000031e-01 -1.610779999999999990e-01
-1.359680000000000055e-01 -1.589730000000000032e-01
-1.360939999999999928e-01 -1.568370000000000042e-01
-1.361570000000000003e-01 -1.547010000000000052e-01
-1.360000000000000098e-01 -1.524699999999999944e-01
-1.356229999999999936e-01 -1.502080000000000082e-01
-1.350260000000000071e-01 -1.478210000000000079e-01
-1.338010000000000033e-01 -1.454020000000000035e-01
-1.317270000000000107e-01 -1.431080000000000130e-01
-1.288370000000000071e-01 -1.408459999999999990e-01
-1.252870000000000095e-01 -1.387100000000000000e-01
-1.212659999999999988e-01 -1.364799999999999902e-01
-1.172129999999999977e-01 -1.344059999999999977e-01
-1.131289999999999935e-01 -1.323010000000000019e-01
-1.093900000000000011e-01 -1.301650000000000029e-01
-1.060600000000000015e-01 -1.285940000000000139e-01
-1.035790000000000044e-01 -1.275260000000000005e-01
-1.020390000000000047e-01 -1.272749999999999992e-01
-1.018509999999999971e-01 -1.273060000000000025e-01
-1.020080000000000015e-01 -1.276829999999999909e-01
-1.036409999999999970e-01 -1.285940000000000139e-01
-1.057460000000000067e-01 -1.299140000000000017e-01
-1.082599999999999951e-01 -1.321130000000000082e-01
-1.106789999999999996e-01 -1.348459999999999936e-01
-1.123439999999999994e-01 -1.381759999999999933e-01
-1.132230000000000042e-01 -1.423230000000000051e-01
-1.132859999999999978e-01 -1.465639999999999998e-01
-1.127520000000000050e-01 -1.507419999999999871e-01
-1.112130000000000063e-01 -1.545439999999999869e-01
-1.098299999999999971e-01 -1.580940000000000123e-01
-1.074740000000000001e-01 -1.612979999999999969e-01
-1.052440000000000042e-01 -1.642830000000000124e-01
-1.027620000000000061e-01 -1.671420000000000128e-01
-1.005309999999999954e-01 -1.699380000000000057e-01
-9.877199999999999869e-02 -1.724509999999999932e-01
-9.754699999999999482e-02 -1.746189999999999964e-01
-9.691800000000000415e-02 -1.763149999999999995e-01
-9.632100000000000384e-02 -1.773520000000000096e-01
-9.594400000000000150e-02 -1.779799999999999993e-01
-9.559900000000000342e-02 -1.782940000000000080e-01
-9.537900000000000544e-02 -1.783569999999999878e-01
-9.534800000000000220e-02 -1.783569999999999878e-01
-9.553599999999999592e-02 -1.783569999999999878e-01
-9.585000000000000464e-02 -1.782940000000000080e-01
-9.607000000000000262e-02 -1.781689999999999940e-01
-9.619600000000000373e-02 -1.778859999999999886e-01
-9.625899999999999734e-02 -1.774149999999999894e-01
-9.641600000000000170e-02 -1.763460000000000027e-01
-9.663599999999999968e-02 -1.747759999999999869e-01
-9.694999999999999452e-02 -1.727650000000000019e-01
-9.726400000000000323e-02 -1.705029999999999879e-01
-9.764100000000000557e-02 -1.681149999999999867e-01
-9.795500000000000040e-02 -1.656650000000000067e-01
-9.808100000000000152e-02 -1.631829999999999947e-01
-9.817499999999999838e-02 -1.607010000000000105e-01
-9.820600000000000163e-02 -1.582510000000000028e-01
-9.826899999999999524e-02 -1.557060000000000111e-01
-9.880300000000000193e-02 -1.531299999999999883e-01
-9.962000000000000022e-02 -1.505229999999999901e-01
-1.008450000000000041e-01 -1.478210000000000079e-01
-1.027620000000000061e-01 -1.450879999999999947e-01
-1.054630000000000012e-01 -1.422920000000000018e-01
-1.081020000000000036e-01 -1.395270000000000121e-01
-1.094849999999999990e-01 -1.370770000000000044e-01
-1.099249999999999949e-01 -1.351289999999999991e-01
-1.106789999999999996e-01 -1.339039999999999953e-01
-1.136319999999999969e-01 -1.334319999999999951e-01
-1.207629999999999953e-01 -1.334319999999999951e-01
-1.280519999999999992e-01 -1.337150000000000005e-01
-1.350260000000000071e-01 -1.345949999999999924e-01
-1.407750000000000112e-01 -1.362909999999999955e-01
-1.452670000000000072e-01 -1.388040000000000107e-01
-1.489749999999999963e-01 -1.422289999999999943e-01
-1.518329999999999957e-01 -1.459040000000000059e-01
-1.532469999999999943e-01 -1.499570000000000070e-01
-1.533410000000000051e-01 -1.540100000000000080e-01
-1.524619999999999864e-01 -1.578420000000000101e-01
-1.509540000000000048e-01 -1.616120000000000057e-01
-1.499800000000000022e-01 -1.653820000000000012e-01
-1.492259999999999975e-01 -1.693409999999999915e-01
-1.488170000000000048e-01 -1.732990000000000086e-01
-1.484090000000000131e-01 -1.770380000000000009e-01
-1.474669999999999870e-01 -1.804620000000000113e-01
-1.464300000000000046e-01 -1.835090000000000054e-01
-1.453619999999999912e-01 -1.862109999999999876e-01
-1.446709999999999940e-01 -1.884730000000000016e-01
-1.440420000000000034e-01 -1.903579999999999994e-01
-1.436020000000000074e-01 -1.918660000000000088e-01
-1.430680000000000007e-01 -1.928400000000000114e-01
-1.423460000000000003e-01 -1.932480000000000031e-01
-1.414660000000000084e-01 -1.933110000000000106e-01
-1.409630000000000050e-01 -1.932800000000000074e-01
-1.406179999999999930e-01 -1.932480000000000031e-01
-1.405550000000000133e-01 -1.931229999999999891e-01
-1.406179999999999930e-01 -1.928709999999999869e-01
-1.406489999999999962e-01 -1.923999999999999877e-01
-1.406489999999999962e-01 -1.914889999999999926e-01
-1.406489999999999962e-01 -1.901069999999999982e-01
-1.406810000000000005e-01 -1.881899999999999962e-01
-1.409320000000000017e-01 -1.858970000000000067e-01
-1.412150000000000072e-01 -1.832580000000000042e-01
-1.416860000000000064e-01 -1.804620000000000113e-01
-1.422519999999999896e-01 -1.776969999999999938e-01
-1.426910000000000123e-01 -1.749960000000000127e-01
-1.436020000000000074e-01 -1.721999999999999920e-01
-1.454560000000000020e-01 -1.693089999999999873e-01
-1.479060000000000097e-01 -1.663560000000000039e-01
-1.515509999999999913e-01 -1.631519999999999915e-01
-1.566400000000000015e-01 -1.595070000000000099e-01
-1.629230000000000123e-01 -1.556120000000000003e-01
-1.703999999999999959e-01 -1.516220000000000068e-01
-1.790710000000000079e-01 -1.478839999999999877e-01
-1.889359999999999928e-01 -1.446790000000000020e-01
-1.995230000000000059e-01 -1.421030000000000071e-01
-2.107070000000000054e-01 -1.403749999999999998e-01
-2.216400000000000037e-01 -1.398409999999999931e-01
-2.315669999999999951e-01 -1.398099999999999898e-01
-2.392009999999999970e-01 -1.402180000000000093e-01
-2.460499999999999909e-01 -1.413800000000000057e-01
-2.504480000000000040e-01 -1.434539999999999982e-01
-2.538090000000000068e-01 -1.463129999999999986e-01
-2.556629999999999736e-01 -1.497999999999999887e-01
-2.565430000000000210e-01 -1.536639999999999950e-01
-2.566680000000000073e-01 -1.576849999999999918e-01
-2.564480000000000093e-01 -1.617069999999999896e-01
-2.554119999999999724e-01 -1.659480000000000122e-01
-2.548150000000000137e-01 -1.701259999999999994e-01
-2.545629999999999837e-01 -1.743669999999999942e-01
-2.545009999999999772e-01 -1.787970000000000115e-01
-2.546260000000000190e-01 -1.830380000000000063e-01
-2.549089999999999967e-01 -1.874359999999999915e-01
-2.548779999999999935e-01 -1.915520000000000000e-01
-2.545950000000000157e-01 -1.953840000000000021e-01
-2.542809999999999793e-01 -1.987150000000000027e-01
-2.539669999999999983e-01 -2.015730000000000022e-01
-2.534009999999999874e-01 -2.040240000000000109e-01
-2.528360000000000052e-01 -2.059719999999999884e-01
-2.519560000000000133e-01 -2.073850000000000138e-01
-2.510760000000000214e-01 -2.081079999999999874e-01
-2.501650000000000262e-01 -2.083280000000000132e-01
-2.492540000000000033e-01 -2.082960000000000089e-01
-2.484369999999999912e-01 -2.082019999999999982e-01
-2.478400000000000047e-01 -2.081079999999999874e-01
-2.474320000000000130e-01 -2.078879999999999895e-01
-2.470239999999999936e-01 -2.073540000000000105e-01
-2.468670000000000031e-01 -2.064110000000000111e-01
-2.468670000000000031e-01 -2.047460000000000113e-01
-2.468670000000000031e-01 -2.025790000000000091e-01
-2.469610000000000138e-01 -1.997510000000000119e-01
-2.473059999999999981e-01 -1.966410000000000102e-01
-2.476210000000000078e-01 -1.933110000000000106e-01
-2.480920000000000070e-01 -1.900749999999999940e-01
-2.487520000000000009e-01 -1.867769999999999986e-01
-2.494740000000000013e-01 -1.836980000000000002e-01
-2.506680000000000019e-01 -1.804620000000000113e-01
-2.535270000000000024e-01 -1.771320000000000117e-01
-2.567940000000000222e-01 -1.737070000000000003e-01
-2.619779999999999887e-01 -1.699690000000000090e-01
-2.689520000000000244e-01 -1.655079999999999885e-01
-2.771509999999999807e-01 -1.607329999999999870e-01
-2.875820000000000043e-01 -1.555179999999999896e-01
-2.987659999999999760e-01 -1.506170000000000009e-01
-3.115209999999999924e-01 -1.463440000000000019e-01
-3.248090000000000144e-01 -1.429829999999999990e-01
-3.381299999999999861e-01 -1.409719999999999862e-01
-3.511989999999999834e-01 -1.399980000000000113e-01
-3.617549999999999932e-01 -1.399350000000000038e-01
-3.706139999999999990e-01 -1.405949999999999978e-01
-3.774000000000000132e-01 -1.420089999999999963e-01
-3.814520000000000133e-01 -1.445220000000000116e-01
-3.843110000000000137e-01 -1.477890000000000037e-01
-3.852849999999999886e-01 -1.520930000000000060e-01
-3.860080000000000178e-01 -1.568060000000000009e-01
-3.858509999999999995e-01 -1.617069999999999896e-01
-3.854110000000000036e-01 -1.667019999999999891e-01
-3.850339999999999874e-01 -1.718230000000000035e-01
-3.848449999999999926e-01 -1.769120000000000137e-01
-3.848770000000000246e-01 -1.818760000000000099e-01
-3.855359999999999898e-01 -1.868710000000000093e-01
-3.871390000000000109e-01 -1.917089999999999905e-01
-3.883010000000000073e-01 -1.964839999999999920e-01
-3.892439999999999789e-01 -2.010079999999999922e-01
-3.897459999999999813e-01 -2.051860000000000073e-01
-3.898090000000000166e-01 -2.087360000000000049e-01
-3.898090000000000166e-01 -2.117840000000000000e-01
-3.897780000000000133e-01 -2.145799999999999930e-01
-3.897780000000000133e-01 -2.169040000000000135e-01
-3.897459999999999813e-01 -2.186009999999999898e-01
-3.894009999999999971e-01 -2.192610000000000114e-01
-3.888349999999999862e-01 -2.192919999999999869e-01
-3.882070000000000243e-01 -2.192290000000000072e-01
-3.876100000000000101e-01 -2.191349999999999965e-01
-3.872329999999999939e-01 -2.190410000000000135e-01
-3.870759999999999756e-01 -2.186639999999999973e-01
-3.868559999999999777e-01 -2.178779999999999883e-01
-3.867929999999999979e-01 -2.164020000000000110e-01
-3.866359999999999797e-01 -2.140459999999999863e-01
-3.865100000000000202e-01 -2.111870000000000136e-01
-3.865100000000000202e-01 -2.078879999999999895e-01
-3.866049999999999764e-01 -2.044950000000000101e-01
-3.869819999999999927e-01 -2.011020000000000030e-01
-3.873900000000000121e-01 -1.977720000000000034e-01
-3.877039999999999931e-01 -1.944420000000000037e-01
-3.882700000000000040e-01 -1.911430000000000073e-01
-3.888980000000000214e-01 -1.876879999999999937e-01
-3.916629999999999834e-01 -1.840120000000000089e-01
-3.948360000000000203e-01 -1.802420000000000133e-01
-4.000190000000000135e-01 -1.762839999999999963e-01
-4.070880000000000054e-01 -1.716030000000000055e-01
-4.162299999999999889e-01 -1.665760000000000018e-01
-4.266280000000000072e-01 -1.611730000000000107e-01
-4.387860000000000094e-01 -1.557060000000000111e-01
-4.519500000000000184e-01 -1.509620000000000128e-01
-4.658979999999999788e-01 -1.473500000000000087e-01
-4.796270000000000255e-01 -1.450249999999999873e-01
-4.932300000000000018e-01 -1.440510000000000124e-01
-5.046030000000000237e-01 -1.441769999999999996e-01
-5.130219999999999780e-01 -1.452450000000000130e-01
-5.194940000000000113e-01 -1.472239999999999938e-01
-5.229810000000000292e-01 -1.502400000000000124e-01
-5.246150000000000535e-01 -1.542920000000000125e-01
-5.250860000000000527e-01 -1.588789999999999925e-01
-5.247720000000000162e-01 -1.640310000000000101e-01
-5.235149999999999526e-01 -1.695290000000000130e-01
-5.222590000000000288e-01 -1.751530000000000031e-01
-5.214729999999999643e-01 -1.807130000000000125e-01
-5.210329999999999684e-01 -1.861480000000000079e-01
-5.211900000000000421e-01 -1.916460000000000108e-01
-5.222590000000000288e-01 -1.972689999999999999e-01
-5.239239999999999453e-01 -2.027359999999999995e-01
-5.256199999999999761e-01 -2.078250000000000097e-01
-5.272540000000000004e-01 -2.125690000000000079e-01
-5.283849999999999936e-01 -2.169040000000000135e-01
-5.291700000000000292e-01 -2.208940000000000070e-01
-5.294839999999999547e-01 -2.244130000000000014e-01
-5.297039999999999527e-01 -2.274289999999999923e-01
-5.298929999999999474e-01 -2.297220000000000095e-01
-5.299239999999999506e-01 -2.313240000000000018e-01
-5.298610000000000264e-01 -2.320780000000000065e-01
-5.296100000000000252e-01 -2.322670000000000012e-01
-5.293590000000000240e-01 -2.322039999999999937e-01
-5.290439999999999587e-01 -2.320470000000000033e-01
-5.288559999999999928e-01 -2.319839999999999958e-01
-5.287300000000000333e-01 -2.318580000000000085e-01
-5.285100000000000353e-01 -2.314190000000000136e-01
-5.284159999999999968e-01 -2.302559999999999885e-01
-5.282590000000000341e-01 -2.283080000000000109e-01
-5.280390000000000361e-01 -2.258259999999999990e-01
-5.278190000000000381e-01 -2.230930000000000135e-01
-5.276929999999999676e-01 -2.202030000000000098e-01
-5.276619999999999644e-01 -2.171559999999999879e-01
-5.276619999999999644e-01 -2.142340000000000078e-01
-5.276929999999999676e-01 -2.112809999999999966e-01
-5.276929999999999676e-01 -2.081709999999999949e-01
-5.277560000000000029e-01 -2.050919999999999965e-01
-5.287300000000000333e-01 -2.018250000000000044e-01
-5.309610000000000163e-01 -1.984630000000000005e-01
-5.345739999999999936e-01 -1.950070000000000137e-01
-5.401029999999999998e-01 -1.912689999999999946e-01
-5.473599999999999577e-01 -1.870590000000000031e-01
-5.560310000000000530e-01 -1.826299999999999868e-01
-5.661779999999999591e-01 -1.781059999999999865e-01
-5.772990000000000066e-01 -1.741790000000000005e-01
-5.892370000000000108e-01 -1.713830000000000076e-01
-6.009240000000000137e-01 -1.700949999999999962e-01
-6.123279999999999834e-01 -1.700949999999999962e-01
-6.219099999999999628e-01 -1.711630000000000096e-01
-6.292929999999999913e-01 -1.734880000000000033e-01
-6.337220000000000075e-01 -1.771629999999999872e-01
-6.362670000000000270e-01 -1.824099999999999888e-01
-6.369890000000000274e-01 -1.885989999999999889e-01
-6.368949999999999889e-01 -1.956040000000000001e-01
-6.359209999999999585e-01 -2.033639999999999892e-01
-6.349160000000000359e-01 -2.109669999999999879e-01
-6.340679999999999650e-01 -2.183180000000000121e-01
-6.337850000000000428e-01 -2.250409999999999910e-01
-6.339420000000000055e-01 -2.314190000000000136e-01
-6.353560000000000318e-01 -2.374499999999999944e-01
-6.373039999999999816e-01 -2.433569999999999900e-01
-6.398479999999999723e-01 -2.493879999999999986e-01
-6.424560000000000271e-01 -2.547289999999999832e-01
-6.447180000000000133e-01 -2.595669999999999922e-01
-6.463830000000000409e-01 -2.638400000000000190e-01
-6.476079999999999615e-01 -2.674839999999999995e-01
-6.483619999999999939e-01 -2.708139999999999992e-01
-6.488960000000000283e-01 -2.736729999999999996e-01
-6.490850000000000231e-01 -2.761230000000000073e-01
-6.491470000000000296e-01 -2.781029999999999891e-01
-6.490529999999999911e-01 -2.795159999999999867e-01
-6.485819999999999919e-01 -2.803959999999999786e-01
-6.479540000000000299e-01 -2.806159999999999766e-01
-6.474199999999999955e-01 -2.805840000000000001e-01
-6.467910000000000048e-01 -2.804900000000000171e-01
-6.463200000000000056e-01 -2.803649999999999753e-01
-6.455030000000000490e-01 -2.802390000000000159e-01
-6.446859999999999813e-01 -2.798619999999999997e-01
-6.435549999999999882e-01 -2.792020000000000057e-01
-6.424870000000000303e-01 -2.778829999999999911e-01
-6.415760000000000352e-01 -2.760290000000000243e-01
-6.410109999999999975e-01 -2.738300000000000178e-01
-6.402879999999999683e-01 -2.712539999999999951e-01
-6.397540000000000449e-01 -2.684579999999999744e-01
-6.389690000000000092e-01 -2.655359999999999943e-01
-6.383090000000000153e-01 -2.623949999999999894e-01
-6.375549999999999828e-01 -2.592220000000000080e-01
-6.368949999999999889e-01 -2.561109999999999776e-01
-6.363299999999999512e-01 -2.530330000000000079e-01
-6.360780000000000323e-01 -2.500169999999999892e-01
-6.360470000000000290e-01 -2.470009999999999983e-01
-6.367380000000000262e-01 -2.441730000000000012e-01
-6.385600000000000165e-01 -2.412199999999999900e-01
-6.404769999999999630e-01 -2.385190000000000088e-01
-6.430839999999999890e-01 -2.362249999999999905e-01
-6.458490000000000064e-01 -2.344660000000000077e-01
-6.490219999999999878e-01 -2.338060000000000138e-01
-6.533569999999999656e-01 -2.338060000000000138e-01
-6.582890000000000130e-01 -2.348109999999999919e-01
-6.624989999999999490e-01 -2.370109999999999995e-01
-6.658920000000000394e-01 -2.408430000000000015e-01
-6.682169999999999499e-01 -2.465610000000000024e-01
-6.697880000000000500e-01 -2.536300000000000221e-01
-6.705729999999999746e-01 -2.620179999999999731e-01
-6.711390000000000411e-01 -2.710339999999999971e-01
-6.713900000000000423e-01 -2.801449999999999774e-01
-6.716100000000000403e-01 -2.890039999999999831e-01
-6.723320000000000407e-01 -2.972980000000000067e-01
-6.734630000000000338e-01 -3.052150000000000141e-01
-6.746889999999999832e-01 -3.127860000000000085e-01
-6.765109999999999735e-01 -3.198860000000000037e-01
-6.783639999999999670e-01 -3.266089999999999827e-01
-6.802489999999999926e-01 -3.328289999999999860e-01
-6.818509999999999849e-01 -3.384530000000000038e-01
-6.832340000000000080e-01 -3.434479999999999755e-01
-6.842700000000000449e-01 -3.476569999999999938e-01
-6.852129999999999610e-01 -3.513020000000000032e-01
-6.856839999999999602e-01 -3.543799999999999728e-01
-6.859979999999999967e-01 -3.568939999999999890e-01
-6.860300000000000287e-01 -3.588419999999999943e-01
-6.859039999999999582e-01 -3.600979999999999737e-01
-6.854639999999999622e-01 -3.604749999999999899e-01
-6.851500000000000368e-01 -3.603810000000000069e-01
-6.847729999999999650e-01 -3.600670000000000259e-01
-6.841129999999999711e-01 -3.596579999999999777e-01
-6.832650000000000112e-01 -3.587790000000000146e-01
-6.825109999999999788e-01 -3.573649999999999882e-01
-6.815369999999999484e-01 -3.555110000000000214e-01
-6.805320000000000258e-01 -3.531869999999999732e-01
-6.795889999999999986e-01 -3.503279999999999728e-01
-6.785839999999999650e-01 -3.471549999999999914e-01
-6.773900000000000476e-01 -3.435110000000000108e-01
-6.761019999999999808e-01 -3.396779999999999800e-01
-6.744999999999999885e-01 -3.355620000000000269e-01
-6.727410000000000334e-01 -3.312899999999999734e-01
-6.705729999999999746e-01 -3.270489999999999786e-01
-6.678709999999999924e-01 -3.225560000000000094e-01
-6.644780000000000131e-01 -3.181889999999999996e-01
-6.602689999999999948e-01 -3.134140000000000259e-01
-6.554929999999999923e-01 -3.082619999999999805e-01
-6.505300000000000527e-01 -3.024499999999999966e-01
-6.456920000000000437e-01 -2.961670000000000136e-01
-6.412309999999999954e-01 -2.896639999999999771e-01
-6.372719999999999496e-01 -2.836949999999999750e-01
-6.335340000000000416e-01 -2.790759999999999907e-01
-6.304549999999999876e-01 -2.759659999999999891e-01
-6.281930000000000014e-01 -2.747410000000000130e-01
-6.269050000000000455e-01 -2.748039999999999927e-01
-6.260250000000000536e-01 -2.762800000000000256e-01
-6.256169999999999787e-01 -2.789510000000000045e-01
-6.256479999999999819e-01 -2.827839999999999798e-01
-6.261200000000000099e-01 -2.883129999999999860e-01
-6.268110000000000070e-01 -2.953500000000000014e-01
-6.275960000000000427e-01 -3.034870000000000068e-01
-6.284440000000000026e-01 -3.123150000000000093e-01
-6.290099999999999580e-01 -3.211740000000000150e-01
-6.294809999999999572e-01 -3.300020000000000175e-01
-6.296699999999999520e-01 -3.383579999999999921e-01
-6.297639999999999905e-01 -3.462749999999999995e-01
-6.297319999999999585e-01 -3.536579999999999724e-01
-6.297319999999999585e-01 -3.606010000000000049e-01
-6.297319999999999585e-01 -3.672610000000000041e-01
-6.297009999999999552e-01 -3.733870000000000244e-01
-6.297009999999999552e-01 -3.789159999999999751e-01
-6.297009999999999552e-01 -3.837860000000000160e-01
-6.298580000000000290e-01 -3.877439999999999776e-01
-6.301090000000000302e-01 -3.909489999999999910e-01
-6.304549999999999876e-01 -3.932419999999999805e-01
-6.308949999999999836e-01 -3.948130000000000250e-01
-6.312720000000000553e-01 -3.955350000000000255e-01
-6.315229999999999455e-01 -3.956299999999999817e-01
-6.318369999999999820e-01 -3.954719999999999902e-01
-6.320569999999999800e-01 -3.950949999999999740e-01
-6.322459999999999747e-01 -3.944670000000000121e-01
-6.322769999999999779e-01 -3.932729999999999837e-01
-6.322140000000000537e-01 -3.910739999999999772e-01
-6.319310000000000205e-01 -3.880270000000000108e-01
-6.313659999999999828e-01 -3.842570000000000152e-01
-6.305809999999999471e-01 -3.800470000000000237e-01
-6.296380000000000310e-01 -3.755859999999999754e-01
-6.283499999999999641e-01 -3.709990000000000232e-01
-6.268730000000000135e-01 -3.662560000000000260e-01
-6.251459999999999795e-01 -3.613859999999999850e-01
-6.232609999999999539e-01 -3.564220000000000166e-01
-6.210930000000000062e-01 -3.513020000000000032e-01
-6.181710000000000260e-01 -3.460550000000000015e-01
-6.144960000000000422e-01 -3.405889999999999751e-01
-6.097519999999999607e-01 -3.348079999999999945e-01
-6.037510000000000376e-01 -3.284940000000000082e-01
-5.969029999999999614e-01 -3.215819999999999790e-01
-5.888919999999999710e-01 -3.140740000000000198e-01
-5.802840000000000220e-01 -3.061260000000000092e-01
-5.709530000000000438e-01 -2.982400000000000051e-01
-5.613709999999999534e-01 -2.909519999999999884e-01
-5.516950000000000465e-01 -2.849829999999999863e-01
-5.427729999999999499e-01 -2.805840000000000001e-01
-5.346990000000000354e-01 -2.778829999999999911e-01
-5.291700000000000292e-01 -2.767830000000000013e-01
-5.248030000000000195e-01 -2.768769999999999842e-01
-5.225100000000000300e-01 -2.780079999999999774e-01
-5.220069999999999988e-01 -2.802390000000000159e-01
-5.220390000000000308e-01 -2.841659999999999742e-01
-5.230439999999999534e-01 -2.900409999999999933e-01
-5.241120000000000223e-01 -2.971409999999999885e-01
-5.250860000000000527e-01 -3.052150000000000141e-01
-5.257770000000000499e-01 -3.132260000000000044e-01
-5.258709999999999773e-01 -3.208599999999999786e-01


==> figures/kernel/sarcos2/data/selected_1.csv <==
-6.463830000000000409e-01 -2.638400000000000190e-01
-6.424560000000000271e-01 -2.547289999999999832e-01
-6.383090000000000153e-01 -2.623949999999999894e-01
-6.375549999999999828e-01 -2.592220000000000080e-01
-6.389690000000000092e-01 -2.655359999999999943e-01
-6.476079999999999615e-01 -2.674839999999999995e-01
-6.368949999999999889e-01 -2.561109999999999776e-01
-6.397540000000000449e-01 -2.684579999999999744e-01
-6.363299999999999512e-01 -2.530330000000000079e-01
-6.398479999999999723e-01 -2.493879999999999986e-01
-6.483619999999999939e-01 -2.708139999999999992e-01
-6.402879999999999683e-01 -2.712539999999999951e-01
-6.360780000000000323e-01 -2.500169999999999892e-01
-6.488960000000000283e-01 -2.736729999999999996e-01
-6.410109999999999975e-01 -2.738300000000000178e-01
-6.360470000000000290e-01 -2.470009999999999983e-01
-6.415760000000000352e-01 -2.760290000000000243e-01
-6.490850000000000231e-01 -2.761230000000000073e-01
-6.367380000000000262e-01 -2.441730000000000012e-01
-6.373039999999999816e-01 -2.433569999999999900e-01
-6.424870000000000303e-01 -2.778829999999999911e-01
-6.491470000000000296e-01 -2.781029999999999891e-01
-6.385600000000000165e-01 -2.412199999999999900e-01
-6.435549999999999882e-01 -2.792020000000000057e-01
-6.446859999999999813e-01 -2.798619999999999997e-01
-6.490529999999999911e-01 -2.795159999999999867e-01
-6.455030000000000490e-01 -2.802390000000000159e-01
-6.463200000000000056e-01 -2.803649999999999753e-01
-6.467910000000000048e-01 -2.804900000000000171e-01
-6.485819999999999919e-01 -2.803959999999999786e-01
-6.474199999999999955e-01 -2.805840000000000001e-01
-6.479540000000000299e-01 -2.806159999999999766e-01
-6.404769999999999630e-01 -2.385190000000000088e-01
-6.304549999999999876e-01 -2.759659999999999891e-01
-6.281930000000000014e-01 -2.747410000000000130e-01
-6.335340000000000416e-01 -2.790759999999999907e-01
-6.430839999999999890e-01 -2.362249999999999905e-01
-6.269050000000000455e-01 -2.748039999999999927e-01
-6.353560000000000318e-01 -2.374499999999999944e-01
-6.260250000000000536e-01 -2.762800000000000256e-01
-6.458490000000000064e-01 -2.344660000000000077e-01
-6.372719999999999496e-01 -2.836949999999999750e-01
-6.697880000000000500e-01 -2.536300000000000221e-01
-6.705729999999999746e-01 -2.620179999999999731e-01
-6.490219999999999878e-01 -2.338060000000000138e-01
-6.682169999999999499e-01 -2.465610000000000024e-01
-6.533569999999999656e-01 -2.338060000000000138e-01
-6.256169999999999787e-01 -2.789510000000000045e-01
-6.582890000000000130e-01 -2.348109999999999919e-01
-6.658920000000000394e-01 -2.408430000000000015e-01
-6.624989999999999490e-01 -2.370109999999999995e-01
-6.711390000000000411e-01 -2.710339999999999971e-01
-6.256479999999999819e-01 -2.827839999999999798e-01
-6.339420000000000055e-01 -2.314190000000000136e-01
-6.412309999999999954e-01 -2.896639999999999771e-01
-6.713900000000000423e-01 -2.801449999999999774e-01
-6.261200000000000099e-01 -2.883129999999999860e-01
-6.337850000000000428e-01 -2.250409999999999910e-01
-6.456920000000000437e-01 -2.961670000000000136e-01
-6.716100000000000403e-01 -2.890039999999999831e-01
-6.268110000000000070e-01 -2.953500000000000014e-01
-6.340679999999999650e-01 -2.183180000000000121e-01
-6.505300000000000527e-01 -3.024499999999999966e-01
-6.723320000000000407e-01 -2.972980000000000067e-01
-6.275960000000000427e-01 -3.034870000000000068e-01
-6.349160000000000359e-01 -2.109669999999999879e-01
-6.554929999999999923e-01 -3.082619999999999805e-01
-6.734630000000000338e-01 -3.052150000000000141e-01
-6.284440000000000026e-01 -3.123150000000000093e-01
-6.602689999999999948e-01 -3.134140000000000259e-01
-6.359209999999999585e-01 -2.033639999999999892e-01
-6.746889999999999832e-01 -3.127860000000000085e-01
-6.644780000000000131e-01 -3.181889999999999996e-01
-6.290099999999999580e-01 -3.211740000000000150e-01
-6.368949999999999889e-01 -1.956040000000000001e-01
-6.678709999999999924e-01 -3.225560000000000094e-01
-6.765109999999999735e-01 -3.198860000000000037e-01
-6.369890000000000274e-01 -1.885989999999999889e-01
-6.294809999999999572e-01 -3.300020000000000175e-01
-6.705729999999999746e-01 -3.270489999999999786e-01
-6.783639999999999670e-01 -3.266089999999999827e-01
-6.727410000000000334e-01 -3.312899999999999734e-01
-6.362670000000000270e-01 -1.824099999999999888e-01
-5.888919999999999710e-01 -3.140740000000000198e-01
-5.969029999999999614e-01 -3.215819999999999790e-01
-5.802840000000000220e-01 -3.061260000000000092e-01
-6.037510000000000376e-01 -3.284940000000000082e-01
-6.296699999999999520e-01 -3.383579999999999921e-01
-6.802489999999999926e-01 -3.328289999999999860e-01
-6.744999999999999885e-01 -3.355620000000000269e-01
-6.097519999999999607e-01 -3.348079999999999945e-01
-6.337220000000000075e-01 -1.771629999999999872e-01
-5.709530000000000438e-01 -2.982400000000000051e-01
-6.761019999999999808e-01 -3.396779999999999800e-01
-6.144960000000000422e-01 -3.405889999999999751e-01
-6.818509999999999849e-01 -3.384530000000000038e-01
-6.292929999999999913e-01 -1.734880000000000033e-01
-6.297639999999999905e-01 -3.462749999999999995e-01
-5.613709999999999534e-01 -2.909519999999999884e-01
-5.548049999999999926e-01 -2.642169999999999797e-01
-6.773900000000000476e-01 -3.435110000000000108e-01
-5.550570000000000226e-01 -2.703740000000000032e-01
-5.542709999999999582e-01 -2.586559999999999970e-01
-6.181710000000000260e-01 -3.460550000000000015e-01
-6.219099999999999628e-01 -1.711630000000000096e-01
-5.548999999999999488e-01 -2.772859999999999769e-01
-5.526379999999999626e-01 -2.545089999999999852e-01
-6.832340000000000080e-01 -3.434479999999999755e-01
-6.785839999999999650e-01 -3.471549999999999914e-01
-5.540829999999999922e-01 -2.845110000000000139e-01
-6.210930000000000062e-01 -3.513020000000000032e-01
-5.501239999999999464e-01 -2.517130000000000201e-01
-6.123279999999999834e-01 -1.700949999999999962e-01
-6.297319999999999585e-01 -3.536579999999999724e-01
-5.516950000000000465e-01 -2.849829999999999863e-01
-6.842700000000000449e-01 -3.476569999999999938e-01
-5.535170000000000368e-01 -2.916739999999999888e-01
-6.795889999999999986e-01 -3.503279999999999728e-01
-5.462919999999999998e-01 -2.500479999999999925e-01
-6.232609999999999539e-01 -3.564220000000000166e-01
-6.009240000000000137e-01 -1.700949999999999962e-01
-5.529830000000000023e-01 -2.988689999999999958e-01
-6.805320000000000258e-01 -3.531869999999999732e-01
-6.852129999999999610e-01 -3.513020000000000032e-01
-6.297319999999999585e-01 -3.606010000000000049e-01
-6.815369999999999484e-01 -3.555110000000000214e-01
-5.526689999999999658e-01 -3.060309999999999975e-01
-6.856839999999999602e-01 -3.543799999999999728e-01
-6.251459999999999795e-01 -3.613859999999999850e-01
-5.411390000000000366e-01 -2.495140000000000136e-01
-5.427729999999999499e-01 -2.805840000000000001e-01
-5.892370000000000108e-01 -1.713830000000000076e-01
-6.825109999999999788e-01 -3.573649999999999882e-01
-6.859979999999999967e-01 -3.568939999999999890e-01
-6.832650000000000112e-01 -3.587790000000000146e-01
-5.401970000000000383e-01 -2.798300000000000232e-01
-5.413590000000000346e-01 -2.851079999999999726e-01
-5.526689999999999658e-01 -3.133199999999999874e-01
-5.423959999999999892e-01 -2.910460000000000269e-01
-5.387830000000000119e-01 -2.759349999999999858e-01
-6.860300000000000287e-01 -3.588419999999999943e-01
-6.841129999999999711e-01 -3.596579999999999777e-01
-5.433700000000000196e-01 -2.972980000000000067e-01
-6.268730000000000135e-01 -3.662560000000000260e-01
-6.847729999999999650e-01 -3.600670000000000259e-01
-5.372749999999999471e-01 -2.734219999999999984e-01
-6.851500000000000368e-01 -3.603810000000000069e-01
-6.859039999999999582e-01 -3.600979999999999737e-01
-6.297319999999999585e-01 -3.672610000000000041e-01
-5.772990000000000066e-01 -1.741790000000000005e-01
-6.854639999999999622e-01 -3.604749999999999899e-01
-5.443440000000000500e-01 -3.033919999999999950e-01
-5.357990000000000252e-01 -2.724480000000000235e-01
-5.353590000000000293e-01 -2.497969999999999913e-01
-5.527950000000000363e-01 -3.206080000000000041e-01
-5.344160000000000021e-01 -2.726680000000000215e-01
-5.450979999999999714e-01 -3.089219999999999744e-01
-5.346990000000000354e-01 -2.778829999999999911e-01
-5.330660000000000398e-01 -2.743010000000000170e-01
-6.283499999999999641e-01 -3.709990000000000232e-01
-5.458830000000000071e-01 -3.140109999999999846e-01
-5.661779999999999591e-01 -1.781059999999999865e-01
-5.532660000000000355e-01 -3.277709999999999790e-01
-5.318720000000000114e-01 -2.770340000000000025e-01
-5.467319999999999958e-01 -3.187229999999999785e-01
-6.297009999999999552e-01 -3.733870000000000244e-01
-5.311810000000000143e-01 -2.810239999999999960e-01
-5.292010000000000325e-01 -2.515249999999999986e-01
-5.475799999999999557e-01 -3.234670000000000045e-01
-5.291700000000000292e-01 -2.767830000000000013e-01
-6.296380000000000310e-01 -3.755859999999999754e-01
-5.308349999999999458e-01 -2.865530000000000022e-01
-5.560310000000000530e-01 -1.826299999999999868e-01
-5.535799999999999610e-01 -3.345259999999999900e-01
-5.485219999999999541e-01 -3.280219999999999803e-01
-5.298610000000000264e-01 -2.320780000000000065e-01
-5.287300000000000333e-01 -2.822490000000000276e-01
-5.299239999999999506e-01 -2.313240000000000018e-01
-5.296100000000000252e-01 -2.322670000000000012e-01
-5.301129999999999454e-01 -2.897259999999999835e-01
-5.293590000000000240e-01 -2.322039999999999937e-01
-5.298929999999999474e-01 -2.297220000000000095e-01
-5.271280000000000410e-01 -2.766890000000000183e-01
-5.306779999999999831e-01 -2.932139999999999747e-01
-5.290439999999999587e-01 -2.320470000000000033e-01
-5.288559999999999928e-01 -2.319839999999999958e-01
-5.287300000000000333e-01 -2.318580000000000085e-01
-5.297039999999999527e-01 -2.274289999999999923e-01
-5.285100000000000353e-01 -2.314190000000000136e-01
-5.495590000000000197e-01 -3.324210000000000220e-01
-5.313379999999999770e-01 -2.984289999999999998e-01
-5.255570000000000519e-01 -2.730130000000000057e-01
-5.284159999999999968e-01 -2.302559999999999885e-01
-5.246459999999999457e-01 -2.565509999999999735e-01
-5.247720000000000162e-01 -2.524040000000000172e-01
-6.297009999999999552e-01 -3.789159999999999751e-01
-5.243320000000000203e-01 -2.603210000000000246e-01
-5.294839999999999547e-01 -2.244130000000000014e-01
-5.247720000000000162e-01 -2.481629999999999947e-01
-5.282590000000000341e-01 -2.283080000000000109e-01
-5.236720000000000264e-01 -2.635879999999999890e-01
-5.246150000000000535e-01 -2.438909999999999967e-01
-5.248030000000000195e-01 -2.768769999999999842e-01
-5.240179999999999838e-01 -2.710650000000000004e-01
-6.305809999999999471e-01 -3.800470000000000237e-01
-5.473599999999999577e-01 -1.870590000000000031e-01
-5.280390000000000361e-01 -2.258259999999999990e-01
-5.303949999999999498e-01 -3.007219999999999893e-01
-5.232320000000000304e-01 -2.545720000000000205e-01
-5.505640000000000533e-01 -3.366930000000000200e-01
-5.539570000000000327e-01 -3.407149999999999901e-01
-5.291700000000000292e-01 -2.208940000000000070e-01
-5.230129999999999502e-01 -2.660069999999999935e-01
-5.324060000000000459e-01 -3.075709999999999833e-01
-5.241120000000000223e-01 -2.395239999999999869e-01
-5.278190000000000381e-01 -2.230930000000000135e-01
-5.226669999999999927e-01 -2.707510000000000194e-01
-5.276929999999999676e-01 -2.202030000000000098e-01
-5.217559999999999976e-01 -2.712539999999999951e-01
-5.225100000000000300e-01 -2.780079999999999774e-01
-5.512869999999999715e-01 -3.408089999999999731e-01
-5.232949999999999546e-01 -2.352829999999999921e-01
-5.283849999999999936e-01 -2.169040000000000135e-01
-5.213790000000000369e-01 -2.728559999999999874e-01
-5.214419999999999611e-01 -2.757149999999999879e-01
-5.220069999999999988e-01 -2.802390000000000159e-01
-5.219439999999999635e-01 -2.800819999999999976e-01
-5.276619999999999644e-01 -2.171559999999999879e-01
-5.298929999999999474e-01 -3.086699999999999999e-01
-5.401029999999999998e-01 -1.912689999999999946e-01
-5.224469999999999947e-01 -2.857680000000000220e-01
-5.220390000000000308e-01 -2.841659999999999742e-01
-6.297009999999999552e-01 -3.837860000000000160e-01
-5.333799999999999653e-01 -3.167130000000000223e-01
-5.541139999999999954e-01 -3.461179999999999812e-01
-6.313659999999999828e-01 -3.842570000000000152e-01
-5.230439999999999534e-01 -2.900409999999999933e-01
-5.276619999999999644e-01 -2.142340000000000078e-01
-5.520089999999999719e-01 -3.447669999999999901e-01
-5.220700000000000340e-01 -2.307589999999999919e-01
-5.228239999999999554e-01 -2.925539999999999807e-01
-5.241120000000000223e-01 -2.971409999999999885e-01
-5.272540000000000004e-01 -2.125690000000000079e-01
-5.276929999999999676e-01 -2.112809999999999966e-01
-5.176089999999999858e-01 -2.589699999999999780e-01
-5.345739999999999936e-01 -1.950070000000000137e-01
-5.276929999999999676e-01 -2.081709999999999949e-01
-5.230749999999999567e-01 -2.994970000000000132e-01
-5.250860000000000527e-01 -3.052150000000000141e-01
-5.526689999999999658e-01 -3.486000000000000210e-01
-5.229179999999999939e-01 -3.003449999999999731e-01
-5.342909999999999604e-01 -3.253210000000000268e-01
-5.204990000000000450e-01 -2.264859999999999929e-01
-5.542089999999999517e-01 -3.508620000000000072e-01
-5.258709999999999773e-01 -3.087960000000000149e-01
-5.292959999999999887e-01 -3.165870000000000073e-01
-5.277560000000000029e-01 -2.050919999999999965e-01
-6.298580000000000290e-01 -3.877439999999999776e-01
-6.319310000000000205e-01 -3.880270000000000108e-01
-5.309610000000000163e-01 -1.984630000000000005e-01
-5.287300000000000333e-01 -2.018250000000000044e-01
-5.190540000000000154e-01 -2.911719999999999864e-01
-5.256199999999999761e-01 -2.078250000000000097e-01
-5.532970000000000388e-01 -3.522759999999999780e-01
-5.298929999999999474e-01 -3.211109999999999798e-01


==> figures/kernel/sarcos2/data/selected_2.csv <==
-6.463830000000000409e-01 -2.638400000000000190e-01
-6.424560000000000271e-01 -2.547289999999999832e-01
-6.383090000000000153e-01 -2.623949999999999894e-01
-6.281930000000000014e-01 -2.747410000000000130e-01
-6.697880000000000500e-01 -2.536300000000000221e-01
-6.375549999999999828e-01 -2.592220000000000080e-01
-6.363299999999999512e-01 -2.530330000000000079e-01
-6.410109999999999975e-01 -2.738300000000000178e-01
-6.360780000000000323e-01 -2.500169999999999892e-01
-6.682169999999999499e-01 -2.465610000000000024e-01
-6.476079999999999615e-01 -2.674839999999999995e-01
-6.389690000000000092e-01 -2.655359999999999943e-01
-6.402879999999999683e-01 -2.712539999999999951e-01
-5.542709999999999582e-01 -2.586559999999999970e-01
-6.705729999999999746e-01 -2.620179999999999731e-01
-6.716100000000000403e-01 -2.890039999999999831e-01
-6.582890000000000130e-01 -2.348109999999999919e-01
-6.340679999999999650e-01 -2.183180000000000121e-01
-6.397540000000000449e-01 -2.684579999999999744e-01
-6.490219999999999878e-01 -2.338060000000000138e-01
-6.353560000000000318e-01 -2.374499999999999944e-01
-6.455030000000000490e-01 -2.802390000000000159e-01
-6.404769999999999630e-01 -2.385190000000000088e-01
-6.360470000000000290e-01 -2.470009999999999983e-01
-6.269050000000000455e-01 -2.748039999999999927e-01
-6.369890000000000274e-01 -1.885989999999999889e-01
-6.483619999999999939e-01 -2.708139999999999992e-01
-6.339420000000000055e-01 -2.314190000000000136e-01
-6.783639999999999670e-01 -3.266089999999999827e-01
-6.304549999999999876e-01 -2.759659999999999891e-01
-6.658920000000000394e-01 -2.408430000000000015e-01
-6.430839999999999890e-01 -2.362249999999999905e-01
-6.368949999999999889e-01 -2.561109999999999776e-01
-6.533569999999999656e-01 -2.338060000000000138e-01
-6.415760000000000352e-01 -2.760290000000000243e-01
-6.385600000000000165e-01 -2.412199999999999900e-01
-6.359209999999999585e-01 -2.033639999999999892e-01
-6.337850000000000428e-01 -2.250409999999999910e-01
-6.367380000000000262e-01 -2.441730000000000012e-01
-6.723320000000000407e-01 -2.972980000000000067e-01
-6.713900000000000423e-01 -2.801449999999999774e-01
-6.711390000000000411e-01 -2.710339999999999971e-01
-6.488960000000000283e-01 -2.736729999999999996e-01
-5.709530000000000438e-01 -2.982400000000000051e-01
-6.337220000000000075e-01 -1.771629999999999872e-01
-5.202790000000000470e-01 -3.102099999999999858e-01
-6.856839999999999602e-01 -3.543799999999999728e-01
-6.624989999999999490e-01 -2.370109999999999995e-01
-6.398479999999999723e-01 -2.493879999999999986e-01
-6.424870000000000303e-01 -2.778829999999999911e-01
-6.349160000000000359e-01 -2.109669999999999879e-01
-6.734630000000000338e-01 -3.052150000000000141e-01
-6.297319999999999585e-01 -3.536579999999999724e-01
-6.458490000000000064e-01 -2.344660000000000077e-01
-6.474199999999999955e-01 -2.805840000000000001e-01
-6.256169999999999787e-01 -2.789510000000000045e-01
-6.705729999999999746e-01 -3.270489999999999786e-01
-5.550570000000000226e-01 -2.703740000000000032e-01
-5.372749999999999471e-01 -2.734219999999999984e-01
-5.526379999999999626e-01 -2.545089999999999852e-01
-6.373039999999999816e-01 -2.433569999999999900e-01
-6.368949999999999889e-01 -1.956040000000000001e-01
-5.802840000000000220e-01 -3.061260000000000092e-01
-5.532660000000000355e-01 -3.277709999999999790e-01
-6.490850000000000231e-01 -2.761230000000000073e-01
-6.765109999999999735e-01 -3.198860000000000037e-01
-5.661779999999999591e-01 -1.781059999999999865e-01
-4.540859999999999896e-01 -2.436709999999999987e-01
-6.362670000000000270e-01 -1.824099999999999888e-01
-6.644780000000000131e-01 -3.181889999999999996e-01
-6.372719999999999496e-01 -2.836949999999999750e-01
-6.818509999999999849e-01 -3.384530000000000038e-01
-6.761019999999999808e-01 -3.396779999999999800e-01
-6.435549999999999882e-01 -2.792020000000000057e-01
-6.260250000000000536e-01 -2.762800000000000256e-01
-6.746889999999999832e-01 -3.127860000000000085e-01
-6.456920000000000437e-01 -2.961670000000000136e-01
-6.859039999999999582e-01 -3.600979999999999737e-01
-6.815369999999999484e-01 -3.555110000000000214e-01
-5.613709999999999534e-01 -2.909519999999999884e-01
-5.529830000000000023e-01 -2.988689999999999958e-01
-4.168270000000000031e-01 -3.996509999999999785e-01
-5.243320000000000203e-01 -2.603210000000000246e-01
-6.842700000000000449e-01 -3.476569999999999938e-01
-6.785839999999999650e-01 -3.471549999999999914e-01
-5.548049999999999926e-01 -2.642169999999999797e-01
-6.602689999999999948e-01 -3.134140000000000259e-01
-6.802489999999999926e-01 -3.328289999999999860e-01
-6.463200000000000056e-01 -2.803649999999999753e-01
-5.501239999999999464e-01 -2.517130000000000201e-01
-6.335340000000000416e-01 -2.790759999999999907e-01
-6.446859999999999813e-01 -2.798619999999999997e-01
-6.256479999999999819e-01 -2.827839999999999798e-01
-6.268110000000000070e-01 -2.953500000000000014e-01
-5.546799999999999509e-01 -3.631770000000000276e-01
-6.744999999999999885e-01 -3.355620000000000269e-01
-5.548999999999999488e-01 -2.772859999999999769e-01
-5.427729999999999499e-01 -2.805840000000000001e-01
-5.888919999999999710e-01 -3.140740000000000198e-01
-6.832340000000000080e-01 -3.434479999999999755e-01
-5.526689999999999658e-01 -3.133199999999999874e-01
-6.144960000000000422e-01 -3.405889999999999751e-01
-5.560310000000000530e-01 -1.826299999999999868e-01
-4.858160000000000256e-01 -1.989029999999999965e-01
-5.291700000000000292e-01 -2.208940000000000070e-01
-5.353590000000000293e-01 -2.497969999999999913e-01
-6.678709999999999924e-01 -3.225560000000000094e-01
-5.151900000000000368e-01 -2.176269999999999871e-01
-3.114890000000000159e-01 -3.319179999999999908e-01
-6.727410000000000334e-01 -3.312899999999999734e-01
-6.292929999999999913e-01 -1.734880000000000033e-01
-5.535170000000000368e-01 -2.916739999999999888e-01
-6.795889999999999986e-01 -3.503279999999999728e-01
-6.852129999999999610e-01 -3.513020000000000032e-01
-6.297319999999999585e-01 -3.672610000000000041e-01
-5.222590000000000288e-01 -1.751530000000000031e-01
-5.401029999999999998e-01 -1.912689999999999946e-01
-6.773900000000000476e-01 -3.435110000000000108e-01
-5.772990000000000066e-01 -1.741790000000000005e-01
-6.123279999999999834e-01 -1.700949999999999962e-01
-6.832650000000000112e-01 -3.587790000000000146e-01
-6.859979999999999967e-01 -3.568939999999999890e-01
-6.412309999999999954e-01 -2.896639999999999771e-01
-6.554929999999999923e-01 -3.082619999999999805e-01
-5.298929999999999474e-01 -2.297220000000000095e-01
-5.220700000000000340e-01 -2.307589999999999919e-01
-5.526689999999999658e-01 -3.060309999999999975e-01
-5.046030000000000237e-01 -1.441769999999999996e-01
-6.467910000000000048e-01 -2.804900000000000171e-01
-4.891460000000000252e-01 -2.770340000000000025e-01
-6.275960000000000427e-01 -3.034870000000000068e-01
-6.296699999999999520e-01 -3.383579999999999921e-01
-6.479540000000000299e-01 -2.806159999999999766e-01
-6.490529999999999911e-01 -2.795159999999999867e-01
-5.539570000000000327e-01 -3.407149999999999901e-01
-6.805320000000000258e-01 -3.531869999999999732e-01
-5.292010000000000325e-01 -2.515249999999999986e-01
-5.357990000000000252e-01 -2.724480000000000235e-01
-5.411390000000000366e-01 -2.495140000000000136e-01
-5.011780000000000124e-01 -3.943729999999999736e-01
8.623599999999999322e-02 -2.661649999999999849e-01
-6.219099999999999628e-01 -1.711630000000000096e-01
-5.516950000000000465e-01 -2.849829999999999863e-01
-5.540829999999999922e-01 -2.845110000000000139e-01
-5.210329999999999684e-01 -1.861480000000000079e-01
-5.247720000000000162e-01 -1.640310000000000101e-01
-5.892370000000000108e-01 -1.713830000000000076e-01
-6.097519999999999607e-01 -3.348079999999999945e-01
-5.042259999999999520e-01 -2.384560000000000013e-01
-3.908460000000000267e-01 -2.458380000000000010e-01
-6.860300000000000287e-01 -3.588419999999999943e-01
-5.473599999999999577e-01 -1.870590000000000031e-01
-6.825109999999999788e-01 -3.573649999999999882e-01
-5.387830000000000119e-01 -2.759349999999999858e-01
-5.276929999999999676e-01 -2.112809999999999966e-01
-5.527950000000000363e-01 -3.206080000000000041e-01
-6.491470000000000296e-01 -2.781029999999999891e-01
-5.298610000000000264e-01 -2.320780000000000065e-01
-6.854639999999999622e-01 -3.604749999999999899e-01
-6.847729999999999650e-01 -3.600670000000000259e-01
-5.284159999999999968e-01 -2.302559999999999885e-01
-5.294839999999999547e-01 -2.244130000000000014e-01
-5.278190000000000381e-01 -2.230930000000000135e-01
-4.736270000000000202e-01 -3.216140000000000110e-01
-5.194940000000000113e-01 -1.472239999999999938e-01
-6.505300000000000527e-01 -3.024499999999999966e-01
-6.294809999999999572e-01 -3.300020000000000175e-01
-5.398830000000000018e-01 -4.001850000000000129e-01
-5.222590000000000288e-01 -1.972689999999999999e-01
-5.309610000000000163e-01 -1.984630000000000005e-01
-3.617549999999999932e-01 -1.399350000000000038e-01
-3.707400000000000140e-01 -1.876879999999999937e-01
-2.418710000000000027e-01 -2.733269999999999866e-01
-4.627879999999999772e-01 -1.885670000000000124e-01
-5.475799999999999557e-01 -3.234670000000000045e-01
-9.865000000000000505e-03 -1.179130000000000039e-01
-6.296380000000000310e-01 -3.755859999999999754e-01
-6.318369999999999820e-01 -3.954719999999999902e-01
-6.298580000000000290e-01 -3.877439999999999776e-01
-5.184260000000000534e-01 -2.219939999999999969e-01
-5.042889999999999873e-01 -2.086419999999999941e-01
-5.230129999999999502e-01 -2.660069999999999935e-01
-5.346990000000000354e-01 -2.778829999999999911e-01
-5.423959999999999892e-01 -2.910460000000000269e-01
-4.045429999999999859e-01 -4.307210000000000205e-01
-6.297639999999999905e-01 -3.462749999999999995e-01
-5.542089999999999517e-01 -3.508620000000000072e-01
-5.535799999999999610e-01 -3.345259999999999900e-01
-5.283849999999999936e-01 -2.169040000000000135e-01
-5.276929999999999676e-01 -2.202030000000000098e-01
-6.297319999999999585e-01 -3.606010000000000049e-01
-5.297039999999999527e-01 -2.274289999999999923e-01
-5.280390000000000361e-01 -2.258259999999999990e-01
-1.076629999999999948e-01 -2.212399999999999922e-01
-1.473089999999999955e-01 -1.263319999999999999e-01
-6.841129999999999711e-01 -3.596579999999999777e-01
-5.232949999999999546e-01 -2.352829999999999921e-01
-5.157869999999999955e-01 -2.915800000000000058e-01
-5.505640000000000533e-01 -3.366930000000000200e-01
-4.246809999999999752e-01 -3.216140000000000110e-01
-4.796270000000000255e-01 -1.450249999999999873e-01
-6.037510000000000376e-01 -3.284940000000000082e-01
-5.969029999999999614e-01 -3.215819999999999790e-01
-5.250860000000000527e-01 -1.588789999999999925e-01
-5.246459999999999457e-01 -2.565509999999999735e-01
-5.458830000000000071e-01 -3.140109999999999846e-01
-5.276619999999999644e-01 -2.171559999999999879e-01
-5.462919999999999998e-01 -2.500479999999999925e-01
-5.282590000000000341e-01 -2.283080000000000109e-01
-4.840570000000000150e-01 -2.543210000000000193e-01
-4.290470000000000117e-01 -2.142650000000000110e-01
-5.235149999999999526e-01 -1.695290000000000130e-01
-5.239239999999999453e-01 -2.027359999999999995e-01
-5.277560000000000029e-01 -2.050919999999999965e-01
-5.256199999999999761e-01 -2.078250000000000097e-01
-5.276929999999999676e-01 -2.081709999999999949e-01
-3.088819999999999899e-01 -2.130720000000000114e-01
-2.878330000000000055e-01 -1.393699999999999939e-01
-6.485819999999999919e-01 -2.803959999999999786e-01
-6.181710000000000260e-01 -3.460550000000000015e-01
-4.934189999999999965e-01 -3.459920000000000218e-01
-5.214729999999999643e-01 -1.807130000000000125e-01
-2.862620000000000164e-01 -1.739900000000000058e-01
-5.485219999999999541e-01 -3.280219999999999803e-01
-5.204990000000000450e-01 -2.264859999999999929e-01
-5.211900000000000421e-01 -1.916460000000000108e-01
-6.261200000000000099e-01 -2.883129999999999860e-01
-5.285100000000000353e-01 -2.314190000000000136e-01
-5.299239999999999506e-01 -2.313240000000000018e-01
-4.378130000000000077e-01 -1.778859999999999886e-01
-3.774000000000000132e-01 -1.420089999999999963e-01
-5.130219999999999780e-01 -1.452450000000000130e-01
-3.560050000000000159e-01 -1.680530000000000079e-01
-1.739189999999999903e-01 -2.235959999999999892e-01
-1.917000000000000084e-03 -2.341830000000000023e-01
-6.305809999999999471e-01 -3.800470000000000237e-01
-5.000160000000000160e-01 -2.227790000000000048e-01
-5.021520000000000428e-01 -2.507389999999999897e-01
-5.345739999999999936e-01 -1.950070000000000137e-01
-4.955240000000000200e-01 -3.015700000000000047e-01
-4.717100000000000182e-01 -4.105210000000000248e-01
-4.777109999999999967e-01 -4.812690000000000023e-01
-4.363670000000000049e-01 -2.781029999999999891e-01
-4.776790000000000203e-01 -4.482510000000000105e-01
-3.895890000000000186e-01 -3.745180000000000176e-01
-5.240179999999999838e-01 -2.710650000000000004e-01
-5.512869999999999715e-01 -3.408089999999999731e-01
-5.541139999999999954e-01 -3.461179999999999812e-01
-5.313379999999999770e-01 -2.984289999999999998e-01
-4.747259999999999813e-01 -1.937820000000000098e-01
6.679000000000000214e-02 -1.190750000000000003e-01
-6.304549999999999876e-01 -3.932419999999999805e-01
-5.236720000000000264e-01 -2.635879999999999890e-01
-5.397889999999999633e-01 -3.891260000000000274e-01
-5.520089999999999719e-01 -3.447669999999999901e-01
-3.948360000000000203e-01 -1.802420000000000133e-01
-6.290099999999999580e-01 -3.211740000000000150e-01
-6.284440000000000026e-01 -3.123150000000000093e-01
-4.519500000000000184e-01 -1.509620000000000128e-01
-3.381299999999999861e-01 -1.409719999999999862e-01
-5.287300000000000333e-01 -2.018250000000000044e-01
-5.450979999999999714e-01 -3.089219999999999744e-01
-6.232609999999999539e-01 -3.564220000000000166e-01
-5.108230000000000270e-01 -2.131339999999999901e-01
-2.315669999999999951e-01 -1.398099999999999898e-01


==> figures/kernel/sarcos2/data/selected_3.csv <==
-6.463830000000000409e-01 -2.638400000000000190e-01
-6.424560000000000271e-01 -2.547289999999999832e-01
-6.476079999999999615e-01 -2.674839999999999995e-01
-6.398479999999999723e-01 -2.493879999999999986e-01
-6.385600000000000165e-01 -2.412199999999999900e-01
-6.483619999999999939e-01 -2.708139999999999992e-01
-6.488960000000000283e-01 -2.736729999999999996e-01
-6.339420000000000055e-01 -2.314190000000000136e-01
-6.373039999999999816e-01 -2.433569999999999900e-01
-6.363299999999999512e-01 -2.530330000000000079e-01
-6.375549999999999828e-01 -2.592220000000000080e-01
-6.397540000000000449e-01 -2.684579999999999744e-01
-6.368949999999999889e-01 -2.561109999999999776e-01
-6.360780000000000323e-01 -2.500169999999999892e-01
-6.383090000000000153e-01 -2.623949999999999894e-01
-6.389690000000000092e-01 -2.655359999999999943e-01
-6.682169999999999499e-01 -2.465610000000000024e-01
-6.415760000000000352e-01 -2.760290000000000243e-01
-6.360470000000000290e-01 -2.470009999999999983e-01
-6.353560000000000318e-01 -2.374499999999999944e-01
-6.281930000000000014e-01 -2.747410000000000130e-01
-6.256169999999999787e-01 -2.789510000000000045e-01
-6.658920000000000394e-01 -2.408430000000000015e-01
-6.713900000000000423e-01 -2.801449999999999774e-01
-6.304549999999999876e-01 -2.759659999999999891e-01
-6.490850000000000231e-01 -2.761230000000000073e-01
-6.402879999999999683e-01 -2.712539999999999951e-01
-6.697880000000000500e-01 -2.536300000000000221e-01
-6.367380000000000262e-01 -2.441730000000000012e-01
-6.260250000000000536e-01 -2.762800000000000256e-01
-6.711390000000000411e-01 -2.710339999999999971e-01
-6.404769999999999630e-01 -2.385190000000000088e-01
-6.368949999999999889e-01 -1.956040000000000001e-01
-5.892370000000000108e-01 -1.713830000000000076e-01
-6.269050000000000455e-01 -2.748039999999999927e-01
-6.582890000000000130e-01 -2.348109999999999919e-01
-6.458490000000000064e-01 -2.344660000000000077e-01
-6.705729999999999746e-01 -2.620179999999999731e-01
-6.446859999999999813e-01 -2.798619999999999997e-01
-6.335340000000000416e-01 -2.790759999999999907e-01
-6.505300000000000527e-01 -3.024499999999999966e-01
-6.362670000000000270e-01 -1.824099999999999888e-01
-6.219099999999999628e-01 -1.711630000000000096e-01
-5.542709999999999582e-01 -2.586559999999999970e-01
-6.337850000000000428e-01 -2.250409999999999910e-01
-5.243320000000000203e-01 -2.603210000000000246e-01
-6.734630000000000338e-01 -3.052150000000000141e-01
-6.554929999999999923e-01 -3.082619999999999805e-01
-6.261200000000000099e-01 -2.883129999999999860e-01
-6.533569999999999656e-01 -2.338060000000000138e-01
-6.430839999999999890e-01 -2.362249999999999905e-01
-6.491470000000000296e-01 -2.781029999999999891e-01
-6.490529999999999911e-01 -2.795159999999999867e-01
-6.467910000000000048e-01 -2.804900000000000171e-01
-6.369890000000000274e-01 -1.885989999999999889e-01
-6.765109999999999735e-01 -3.198860000000000037e-01
-6.678709999999999924e-01 -3.225560000000000094e-01
-6.290099999999999580e-01 -3.211740000000000150e-01
-6.340679999999999650e-01 -2.183180000000000121e-01
-6.372719999999999496e-01 -2.836949999999999750e-01
-6.624989999999999490e-01 -2.370109999999999995e-01
-6.320569999999999800e-01 -3.950949999999999740e-01
-6.802489999999999926e-01 -3.328289999999999860e-01
-6.744999999999999885e-01 -3.355620000000000269e-01
-6.424870000000000303e-01 -2.778829999999999911e-01
-5.229810000000000292e-01 -1.502400000000000124e-01
-6.435549999999999882e-01 -2.792020000000000057e-01
-6.455030000000000490e-01 -2.802390000000000159e-01
-6.463200000000000056e-01 -2.803649999999999753e-01
-6.474199999999999955e-01 -2.805840000000000001e-01
-5.176089999999999858e-01 -2.589699999999999780e-01
-5.802840000000000220e-01 -3.061260000000000092e-01
-5.526689999999999658e-01 -3.133199999999999874e-01
-6.297639999999999905e-01 -3.462749999999999995e-01
-6.337220000000000075e-01 -1.771629999999999872e-01
-6.818509999999999849e-01 -3.384530000000000038e-01
-6.773900000000000476e-01 -3.435110000000000108e-01
-6.832340000000000080e-01 -3.434479999999999755e-01
-6.490219999999999878e-01 -2.338060000000000138e-01
-6.485819999999999919e-01 -2.803959999999999786e-01
-6.785839999999999650e-01 -3.471549999999999914e-01
-6.842700000000000449e-01 -3.476569999999999938e-01
-6.805320000000000258e-01 -3.531869999999999732e-01
-6.852129999999999610e-01 -3.513020000000000032e-01
-4.932300000000000018e-01 -1.440510000000000124e-01
-5.560310000000000530e-01 -1.826299999999999868e-01
-6.256479999999999819e-01 -2.827839999999999798e-01
-6.144960000000000422e-01 -3.405889999999999751e-01
-6.304549999999999876e-01 -3.932419999999999805e-01
-5.353590000000000293e-01 -2.497969999999999913e-01
-5.372749999999999471e-01 -2.734219999999999984e-01
-5.346990000000000354e-01 -2.778829999999999911e-01
-5.709530000000000438e-01 -2.982400000000000051e-01
-5.526379999999999626e-01 -2.545089999999999852e-01
-6.602689999999999948e-01 -3.134140000000000259e-01
-6.359209999999999585e-01 -2.033639999999999892e-01
-6.349160000000000359e-01 -2.109669999999999879e-01
-5.411390000000000366e-01 -2.495140000000000136e-01
-5.458830000000000071e-01 -3.140109999999999846e-01
-3.898719999999999963e-01 -3.558569999999999789e-01
-6.815369999999999484e-01 -3.555110000000000214e-01
-6.859979999999999967e-01 -3.568939999999999890e-01
-6.832650000000000112e-01 -3.587790000000000146e-01
-6.860300000000000287e-01 -3.588419999999999943e-01
-6.841129999999999711e-01 -3.596579999999999777e-01
-6.859039999999999582e-01 -3.600979999999999737e-01
-6.847729999999999650e-01 -3.600670000000000259e-01
-6.410109999999999975e-01 -2.738300000000000178e-01
-5.529830000000000023e-01 -2.988689999999999958e-01
-5.130219999999999780e-01 -1.452450000000000130e-01
-5.535799999999999610e-01 -3.345259999999999900e-01
-5.613709999999999534e-01 -2.909519999999999884e-01
-6.319310000000000205e-01 -3.880270000000000108e-01
-6.210930000000000062e-01 -3.513020000000000032e-01
-6.297319999999999585e-01 -3.606010000000000049e-01
-5.246150000000000535e-01 -1.542920000000000125e-01
-6.727410000000000334e-01 -3.312899999999999734e-01
-6.479540000000000299e-01 -2.806159999999999766e-01
-5.535170000000000368e-01 -2.916739999999999888e-01
-6.251459999999999795e-01 -3.613859999999999850e-01
-6.783639999999999670e-01 -3.266089999999999827e-01
-6.716100000000000403e-01 -2.890039999999999831e-01
-6.296699999999999520e-01 -3.383579999999999921e-01
-6.284440000000000026e-01 -3.123150000000000093e-01
-6.825109999999999788e-01 -3.573649999999999882e-01
-5.433700000000000196e-01 -2.972980000000000067e-01
-5.330660000000000398e-01 -2.743010000000000170e-01
-5.548999999999999488e-01 -2.772859999999999769e-01
-5.495590000000000197e-01 -3.324210000000000220e-01
-5.516950000000000465e-01 -2.849829999999999863e-01
-6.123279999999999834e-01 -1.700949999999999962e-01
-6.292929999999999913e-01 -1.734880000000000033e-01
-6.761019999999999808e-01 -3.396779999999999800e-01
-5.324060000000000459e-01 -3.075709999999999833e-01
-5.211900000000000421e-01 -1.916460000000000108e-01
-5.298929999999999474e-01 -2.297220000000000095e-01
-5.284159999999999968e-01 -2.302559999999999885e-01
-6.746889999999999832e-01 -3.127860000000000085e-01
-6.854639999999999622e-01 -3.604749999999999899e-01
-5.298610000000000264e-01 -2.320780000000000065e-01
-5.661779999999999591e-01 -1.781059999999999865e-01
-6.294809999999999572e-01 -3.300020000000000175e-01
-5.548049999999999926e-01 -2.642169999999999797e-01
-6.856839999999999602e-01 -3.543799999999999728e-01
-5.550570000000000226e-01 -2.703740000000000032e-01
-5.546799999999999509e-01 -3.631770000000000276e-01
-4.777109999999999967e-01 -4.812690000000000023e-01
-4.776480000000000170e-01 -4.802330000000000210e-01
-4.778990000000000182e-01 -4.800130000000000230e-01
-5.546170000000000266e-01 -3.631449999999999956e-01
-5.318720000000000114e-01 -2.770340000000000025e-01
-5.235149999999999526e-01 -1.695290000000000130e-01
-5.462919999999999998e-01 -2.500479999999999925e-01
-5.501239999999999464e-01 -2.517130000000000201e-01
-6.851500000000000368e-01 -3.603810000000000069e-01
-6.268110000000000070e-01 -2.953500000000000014e-01
-6.723320000000000407e-01 -2.972980000000000067e-01
-5.427729999999999499e-01 -2.805840000000000001e-01
-5.413590000000000346e-01 -2.851079999999999726e-01
-6.456920000000000437e-01 -2.961670000000000136e-01
-3.706139999999999990e-01 -1.405949999999999978e-01
-3.113630000000000009e-01 -3.327030000000000265e-01
-5.220700000000000340e-01 -2.307589999999999919e-01
-6.301090000000000302e-01 -3.909489999999999910e-01
-5.532660000000000355e-01 -3.277709999999999790e-01
-5.969029999999999614e-01 -3.215819999999999790e-01
-5.401970000000000383e-01 -2.798300000000000232e-01
-3.748859999999999970e-01 -1.765660000000000007e-01
-4.858160000000000256e-01 -1.989029999999999965e-01
-5.184260000000000534e-01 -2.219939999999999969e-01
-5.291700000000000292e-01 -2.208940000000000070e-01
-5.276929999999999676e-01 -2.202030000000000098e-01
-5.278190000000000381e-01 -2.230930000000000135e-01
-5.293590000000000240e-01 -2.322039999999999937e-01
-4.679090000000000193e-01 -2.157419999999999893e-01
-5.540829999999999922e-01 -2.845110000000000139e-01
-5.399460000000000370e-01 -4.049599999999999866e-01
-6.275960000000000427e-01 -3.034870000000000068e-01
-5.308349999999999458e-01 -2.865530000000000022e-01
-6.795889999999999986e-01 -3.503279999999999728e-01
-5.443440000000000500e-01 -3.033919999999999950e-01
-5.526689999999999658e-01 -3.060309999999999975e-01
-6.297319999999999585e-01 -3.672610000000000041e-01
-6.268730000000000135e-01 -3.662560000000000260e-01
-6.297319999999999585e-01 -3.536579999999999724e-01
-6.318369999999999820e-01 -3.954719999999999902e-01
-6.308949999999999836e-01 -3.948130000000000250e-01
-5.247720000000000162e-01 -2.481629999999999947e-01
-2.878330000000000055e-01 -1.393699999999999939e-01
-2.415889999999999982e-01 -2.729820000000000024e-01
-2.905980000000000230e-01 -1.466580000000000106e-01
-6.097519999999999607e-01 -3.348079999999999945e-01
-5.230439999999999534e-01 -2.900409999999999933e-01
-5.351700000000000346e-01 -3.333949999999999969e-01
8.623599999999999322e-02 -2.661649999999999849e-01
6.679000000000000214e-02 -1.190750000000000003e-01
-6.644780000000000131e-01 -3.181889999999999996e-01
-6.705729999999999746e-01 -3.270489999999999786e-01
-5.222590000000000288e-01 -1.972689999999999999e-01
-5.283849999999999936e-01 -2.169040000000000135e-01
-5.276619999999999644e-01 -2.171559999999999879e-01
-5.294839999999999547e-01 -2.244130000000000014e-01
-5.345739999999999936e-01 -1.950070000000000137e-01
-5.546799999999999509e-01 -3.628000000000000114e-01
-5.355159999999999920e-01 -4.383870000000000267e-01
-5.348559999999999981e-01 -4.367219999999999991e-01
-5.345419999999999616e-01 -4.049289999999999834e-01
-5.475799999999999557e-01 -3.234670000000000045e-01
-5.280390000000000361e-01 -2.258259999999999990e-01
-5.527950000000000363e-01 -3.206080000000000041e-01
-5.505640000000000533e-01 -3.366930000000000200e-01
-6.298580000000000290e-01 -3.877439999999999776e-01
-5.298929999999999474e-01 -3.086699999999999999e-01
-5.357990000000000252e-01 -2.724480000000000235e-01
-5.344160000000000021e-01 -2.726680000000000215e-01
-5.539570000000000327e-01 -3.407149999999999901e-01
-5.512869999999999715e-01 -3.408089999999999731e-01
-6.312720000000000553e-01 -3.955350000000000255e-01
-6.315229999999999455e-01 -3.956299999999999817e-01
-6.412309999999999954e-01 -2.896639999999999771e-01
-5.772990000000000066e-01 -1.741790000000000005e-01
-5.333799999999999653e-01 -3.167130000000000223e-01
-5.313379999999999770e-01 -2.984289999999999998e-01
-6.009240000000000137e-01 -1.700949999999999962e-01
-5.350129999999999608e-01 -4.380100000000000104e-01
-4.045429999999999859e-01 -4.307210000000000205e-01
-4.107319999999999860e-01 -4.265430000000000055e-01
-5.450979999999999714e-01 -3.089219999999999744e-01
-6.313659999999999828e-01 -3.842570000000000152e-01
-6.297009999999999552e-01 -3.837860000000000160e-01
-5.387830000000000119e-01 -2.759349999999999858e-01
-5.247720000000000162e-01 -1.640310000000000101e-01
-5.250860000000000527e-01 -1.588789999999999925e-01
-5.214729999999999643e-01 -1.807130000000000125e-01
-5.423959999999999892e-01 -2.910460000000000269e-01
-5.042889999999999873e-01 -2.086419999999999941e-01
-4.951780000000000070e-01 -2.191980000000000040e-01
-5.309610000000000163e-01 -1.984630000000000005e-01
-5.239239999999999453e-01 -2.027359999999999995e-01
-5.277560000000000029e-01 -2.050919999999999965e-01
-5.256199999999999761e-01 -2.078250000000000097e-01
-5.276929999999999676e-01 -2.081709999999999949e-01
-5.272540000000000004e-01 -2.125690000000000079e-01
-5.276929999999999676e-01 -2.112809999999999966e-01
-5.299239999999999506e-01 -2.313240000000000018e-01
-5.287300000000000333e-01 -2.318580000000000085e-01
-6.305809999999999471e-01 -3.800470000000000237e-01
-6.297009999999999552e-01 -3.789159999999999751e-01
6.741800000000000570e-02 -1.229709999999999970e-01
-5.292010000000000325e-01 -2.515249999999999986e-01
-5.358929999999999527e-01 -4.370990000000000153e-01
-4.658979999999999788e-01 -1.473500000000000087e-01
-6.283499999999999641e-01 -3.709990000000000232e-01
-6.297009999999999552e-01 -3.733870000000000244e-01
-5.108230000000000270e-01 -4.447639999999999927e-01
-6.181710000000000260e-01 -3.460550000000000015e-01
-5.292959999999999887e-01 -3.165870000000000073e-01
-5.467319999999999958e-01 -3.187229999999999785e-01
-5.303949999999999498e-01 -3.007219999999999893e-01
-5.485219999999999541e-01 -3.280219999999999803e-01
-4.769570000000000198e-01 -4.370040000000000036e-01
-5.161320000000000352e-01 -4.518639999999999879e-01
-5.128019999999999801e-01 -4.495390000000000219e-01
-5.167920000000000291e-01 -4.496959999999999846e-01
-4.126480000000000148e-01 -2.088929999999999954e-01


==> figures/kernel/sarcos2/data/selected_4.csv <==
-6.463830000000000409e-01 -2.638400000000000190e-01
-6.424560000000000271e-01 -2.547289999999999832e-01
-6.476079999999999615e-01 -2.674839999999999995e-01
-6.360470000000000290e-01 -2.470009999999999983e-01
-6.398479999999999723e-01 -2.493879999999999986e-01
-6.367380000000000262e-01 -2.441730000000000012e-01
-6.734630000000000338e-01 -3.052150000000000141e-01
-6.483619999999999939e-01 -2.708139999999999992e-01
-6.716100000000000403e-01 -2.890039999999999831e-01
-6.363299999999999512e-01 -2.530330000000000079e-01
-6.373039999999999816e-01 -2.433569999999999900e-01
-6.488960000000000283e-01 -2.736729999999999996e-01
-6.353560000000000318e-01 -2.374499999999999944e-01
-6.375549999999999828e-01 -2.592220000000000080e-01
-6.389690000000000092e-01 -2.655359999999999943e-01
-6.335340000000000416e-01 -2.790759999999999907e-01
-6.368949999999999889e-01 -2.561109999999999776e-01
-6.490850000000000231e-01 -2.761230000000000073e-01
-6.339420000000000055e-01 -2.314190000000000136e-01
-6.705729999999999746e-01 -2.620179999999999731e-01
-6.479540000000000299e-01 -2.806159999999999766e-01
-6.385600000000000165e-01 -2.412199999999999900e-01
-6.261200000000000099e-01 -2.883129999999999860e-01
-6.383090000000000153e-01 -2.623949999999999894e-01
-6.397540000000000449e-01 -2.684579999999999744e-01
-6.474199999999999955e-01 -2.805840000000000001e-01
-6.360780000000000323e-01 -2.500169999999999892e-01
-6.337850000000000428e-01 -2.250409999999999910e-01
-6.491470000000000296e-01 -2.781029999999999891e-01
-6.404769999999999630e-01 -2.385190000000000088e-01
-6.430839999999999890e-01 -2.362249999999999905e-01
-6.304549999999999876e-01 -2.759659999999999891e-01
-6.256479999999999819e-01 -2.827839999999999798e-01
-6.490529999999999911e-01 -2.795159999999999867e-01
-6.402879999999999683e-01 -2.712539999999999951e-01
-6.410109999999999975e-01 -2.738300000000000178e-01
-6.415760000000000352e-01 -2.760290000000000243e-01
-6.711390000000000411e-01 -2.710339999999999971e-01
-6.340679999999999650e-01 -2.183180000000000121e-01
-6.658920000000000394e-01 -2.408430000000000015e-01
-6.533569999999999656e-01 -2.338060000000000138e-01
-6.682169999999999499e-01 -2.465610000000000024e-01
-6.458490000000000064e-01 -2.344660000000000077e-01
-6.485819999999999919e-01 -2.803959999999999786e-01
-6.467910000000000048e-01 -2.804900000000000171e-01
-6.463200000000000056e-01 -2.803649999999999753e-01
-6.455030000000000490e-01 -2.802390000000000159e-01
-6.446859999999999813e-01 -2.798619999999999997e-01
-6.372719999999999496e-01 -2.836949999999999750e-01
-6.624989999999999490e-01 -2.370109999999999995e-01
-6.697880000000000500e-01 -2.536300000000000221e-01
-6.349160000000000359e-01 -2.109669999999999879e-01
-6.256169999999999787e-01 -2.789510000000000045e-01
-6.435549999999999882e-01 -2.792020000000000057e-01
-6.424870000000000303e-01 -2.778829999999999911e-01
-6.490219999999999878e-01 -2.338060000000000138e-01
-6.260250000000000536e-01 -2.762800000000000256e-01
-6.281930000000000014e-01 -2.747410000000000130e-01
-6.269050000000000455e-01 -2.748039999999999927e-01
-6.359209999999999585e-01 -2.033639999999999892e-01
-5.473599999999999577e-01 -1.870590000000000031e-01
-6.219099999999999628e-01 -1.711630000000000096e-01
-6.368949999999999889e-01 -1.956040000000000001e-01
-5.661779999999999591e-01 -1.781059999999999865e-01
-6.602689999999999948e-01 -3.134140000000000259e-01
-6.284440000000000026e-01 -3.123150000000000093e-01
-5.888919999999999710e-01 -3.140740000000000198e-01
-6.412309999999999954e-01 -2.896639999999999771e-01
-6.290099999999999580e-01 -3.211740000000000150e-01
-5.501239999999999464e-01 -2.517130000000000201e-01
-5.548049999999999926e-01 -2.642169999999999797e-01
-5.532660000000000355e-01 -3.277709999999999790e-01
-5.462919999999999998e-01 -2.500479999999999925e-01
-6.582890000000000130e-01 -2.348109999999999919e-01
-6.362670000000000270e-01 -1.824099999999999888e-01
-6.123279999999999834e-01 -1.700949999999999962e-01
-6.369890000000000274e-01 -1.885989999999999889e-01
-6.337220000000000075e-01 -1.771629999999999872e-01
-5.427729999999999499e-01 -2.805840000000000001e-01
-5.485219999999999541e-01 -3.280219999999999803e-01
-6.554929999999999923e-01 -3.082619999999999805e-01
-6.746889999999999832e-01 -3.127860000000000085e-01
-6.644780000000000131e-01 -3.181889999999999996e-01
-6.713900000000000423e-01 -2.801449999999999774e-01
-6.765109999999999735e-01 -3.198860000000000037e-01
-6.705729999999999746e-01 -3.270489999999999786e-01
-6.723320000000000407e-01 -2.972980000000000067e-01
-6.296699999999999520e-01 -3.383579999999999921e-01
-6.144960000000000422e-01 -3.405889999999999751e-01
-5.802840000000000220e-01 -3.061260000000000092e-01
-6.815369999999999484e-01 -3.555110000000000214e-01
-6.297319999999999585e-01 -3.536579999999999724e-01
-6.852129999999999610e-01 -3.513020000000000032e-01
-6.181710000000000260e-01 -3.460550000000000015e-01
-6.319310000000000205e-01 -3.880270000000000108e-01
-6.210930000000000062e-01 -3.513020000000000032e-01
-6.783639999999999670e-01 -3.266089999999999827e-01
-6.678709999999999924e-01 -3.225560000000000094e-01
-6.456920000000000437e-01 -2.961670000000000136e-01
-5.241120000000000223e-01 -2.395239999999999869e-01
-5.529830000000000023e-01 -2.988689999999999958e-01
-5.423959999999999892e-01 -2.910460000000000269e-01
-5.334109999999999685e-01 -3.300330000000000208e-01
-6.268110000000000070e-01 -2.953500000000000014e-01
-5.709530000000000438e-01 -2.982400000000000051e-01
-6.301090000000000302e-01 -3.909489999999999910e-01
-6.037510000000000376e-01 -3.284940000000000082e-01
-5.546799999999999509e-01 -3.631770000000000276e-01
-5.546170000000000266e-01 -3.631449999999999956e-01
-5.377469999999999750e-01 -3.537839999999999874e-01
-5.350449999999999928e-01 -3.520869999999999833e-01
-6.297009999999999552e-01 -3.837860000000000160e-01
-6.313659999999999828e-01 -3.842570000000000152e-01
-6.842700000000000449e-01 -3.476569999999999938e-01
-6.825109999999999788e-01 -3.573649999999999882e-01
-6.832340000000000080e-01 -3.434479999999999755e-01
-6.856839999999999602e-01 -3.543799999999999728e-01
-6.859979999999999967e-01 -3.568939999999999890e-01
-6.847729999999999650e-01 -3.600670000000000259e-01
-6.851500000000000368e-01 -3.603810000000000069e-01
-6.841129999999999711e-01 -3.596579999999999777e-01
-6.832650000000000112e-01 -3.587790000000000146e-01
-6.860300000000000287e-01 -3.588419999999999943e-01
-6.854639999999999622e-01 -3.604749999999999899e-01
-6.859039999999999582e-01 -3.600979999999999737e-01
-6.805320000000000258e-01 -3.531869999999999732e-01
-6.312720000000000553e-01 -3.955350000000000255e-01
-6.315229999999999455e-01 -3.956299999999999817e-01
-6.318369999999999820e-01 -3.954719999999999902e-01
-6.308949999999999836e-01 -3.948130000000000250e-01
-6.304549999999999876e-01 -3.932419999999999805e-01
-6.322140000000000537e-01 -3.910739999999999772e-01
-5.392230000000000079e-01 -3.717219999999999969e-01
-5.215049999999999963e-01 -3.392689999999999872e-01
-5.548999999999999488e-01 -2.772859999999999769e-01
-4.704849999999999866e-01 -2.389580000000000037e-01
-5.772990000000000066e-01 -1.741790000000000005e-01
-5.176089999999999858e-01 -2.589699999999999780e-01


==> figures/kernel/sarcos2/data/target.csv <==
-6.447180000000000133e-01 -2.595669999999999922e-01


==> figures/kernel/sarcos3/data/points.csv <==
1.947799999999999879e-02 -1.342180000000000040e-01
1.727899999999999922e-02 -1.370770000000000044e-01
1.633599999999999983e-02 -1.408780000000000032e-01
1.627299999999999927e-02 -1.453069999999999917e-01
1.727899999999999922e-02 -1.500509999999999899e-01
1.881800000000000139e-02 -1.545439999999999869e-01
2.001199999999999854e-02 -1.586909999999999987e-01
2.111100000000000129e-02 -1.624919999999999976e-01
2.167699999999999835e-02 -1.657589999999999897e-01
2.214800000000000102e-02 -1.687440000000000051e-01
2.277600000000000111e-02 -1.713510000000000033e-01
2.381300000000000083e-02 -1.738329999999999875e-01
2.510099999999999831e-02 -1.762519999999999920e-01
2.638899999999999926e-02 -1.782940000000000080e-01
2.742599999999999899e-02 -1.798960000000000004e-01
2.840000000000000163e-02 -1.809649999999999870e-01
2.909099999999999880e-02 -1.815930000000000044e-01
2.993900000000000033e-02 -1.819070000000000131e-01
3.088199999999999973e-02 -1.820009999999999961e-01
3.179300000000000181e-02 -1.819699999999999929e-01
3.239000000000000212e-02 -1.819379999999999886e-01
3.270399999999999696e-02 -1.818760000000000099e-01
3.273500000000000021e-02 -1.816869999999999874e-01
3.270399999999999696e-02 -1.813099999999999989e-01
3.267199999999999965e-02 -1.802110000000000101e-01
3.260899999999999910e-02 -1.786709999999999965e-01
3.251500000000000223e-02 -1.765029999999999932e-01
3.229499999999999732e-02 -1.740220000000000100e-01
3.185500000000000137e-02 -1.714769999999999905e-01
3.107000000000000040e-02 -1.689009999999999956e-01
3.022199999999999886e-02 -1.662619999999999931e-01
2.927899999999999947e-02 -1.634970000000000034e-01
2.824300000000000074e-02 -1.606380000000000030e-01
2.610600000000000073e-02 -1.577479999999999993e-01
2.318500000000000075e-02 -1.549210000000000031e-01
1.869200000000000028e-02 -1.520299999999999985e-01
1.265999999999999938e-02 -1.489520000000000011e-01
4.806000000000000376e-03 -1.457160000000000122e-01
-4.713000000000000175e-03 -1.423230000000000051e-01
-1.574000000000000052e-02 -1.388359999999999872e-01
-2.808599999999999985e-02 -1.354430000000000078e-01
-4.165800000000000058e-02 -1.324269999999999892e-01
-5.557499999999999940e-02 -1.300709999999999922e-01
-6.911499999999999588e-02 -1.287200000000000011e-01
-8.102199999999999680e-02 -1.284689999999999999e-01
-9.107500000000000318e-02 -1.287200000000000011e-01
-9.852099999999999747e-02 -1.299140000000000017e-01
-1.035790000000000044e-01 -1.317989999999999995e-01
-1.063749999999999973e-01 -1.347829999999999862e-01
-1.073169999999999957e-01 -1.384589999999999987e-01
-1.073479999999999990e-01 -1.427309999999999968e-01
-1.061549999999999994e-01 -1.475380000000000025e-01
-1.044270000000000059e-01 -1.522820000000000007e-01
-1.023219999999999963e-01 -1.567739999999999967e-01
-1.002170000000000005e-01 -1.610469999999999957e-01
-9.873999999999999444e-02 -1.648799999999999988e-01
-9.792399999999999716e-02 -1.682730000000000059e-01
-9.751500000000000445e-02 -1.714769999999999905e-01
-9.732699999999999685e-02 -1.744300000000000017e-01
-9.672999999999999654e-02 -1.772890000000000021e-01
-9.575599999999999390e-02 -1.799590000000000078e-01
-9.449899999999999967e-02 -1.823150000000000048e-01
-9.321100000000000219e-02 -1.843569999999999931e-01
-9.195499999999999508e-02 -1.863049999999999984e-01
-9.063499999999999335e-02 -1.877820000000000045e-01
-8.915900000000000214e-02 -1.890380000000000116e-01
-8.752500000000000557e-02 -1.897610000000000130e-01
-8.598600000000000687e-02 -1.901690000000000047e-01
-8.463500000000000190e-02 -1.902949999999999919e-01
-8.350399999999999490e-02 -1.902949999999999919e-01
-8.265599999999999337e-02 -1.902639999999999887e-01
-8.218399999999999317e-02 -1.902010000000000089e-01
-8.205900000000000694e-02 -1.900749999999999940e-01
-8.180700000000000471e-02 -1.897300000000000098e-01
-8.177600000000000147e-02 -1.890380000000000116e-01
-8.186999999999999833e-02 -1.879699999999999982e-01
-8.234099999999999753e-02 -1.865880000000000039e-01
-8.337799999999999379e-02 -1.849540000000000073e-01
-8.466600000000000514e-02 -1.829749999999999988e-01
-8.642500000000000182e-02 -1.809649999999999870e-01
-8.821600000000000275e-02 -1.787970000000000115e-01
-9.003800000000000692e-02 -1.764409999999999867e-01
-9.207999999999999519e-02 -1.740839999999999888e-01
-9.512800000000000422e-02 -1.717279999999999918e-01
-9.990300000000000569e-02 -1.694660000000000055e-01
-1.062489999999999962e-01 -1.673929999999999862e-01
-1.151080000000000020e-01 -1.655079999999999885e-01
-1.260409999999999864e-01 -1.640629999999999866e-01
-1.384819999999999940e-01 -1.632770000000000055e-01
-1.531530000000000113e-01 -1.631519999999999915e-01
-1.689859999999999973e-01 -1.635919999999999874e-01
-1.859200000000000019e-01 -1.649740000000000095e-01
-2.033870000000000122e-01 -1.674869999999999970e-01
-2.198489999999999889e-01 -1.713200000000000001e-01
-2.342059999999999975e-01 -1.764409999999999867e-01
-2.458299999999999930e-01 -1.823470000000000091e-01
-2.540290000000000048e-01 -1.888809999999999933e-01
-2.594639999999999724e-01 -1.955099999999999894e-01
-2.618519999999999737e-01 -2.019499999999999906e-01
-2.625750000000000028e-01 -2.080760000000000109e-01
-2.623550000000000049e-01 -2.133859999999999923e-01
-2.605640000000000178e-01 -2.178779999999999883e-01
-2.587729999999999753e-01 -2.218050000000000022e-01
-2.564170000000000060e-01 -2.255439999999999945e-01
-2.542179999999999995e-01 -2.295020000000000115e-01
-2.529299999999999882e-01 -2.334610000000000019e-01
-2.521129999999999760e-01 -2.375450000000000061e-01
-2.520819999999999728e-01 -2.417229999999999934e-01
-2.525839999999999752e-01 -2.459959999999999924e-01
-2.527730000000000254e-01 -2.503619999999999735e-01
-2.527099999999999902e-01 -2.544779999999999820e-01
-2.523639999999999772e-01 -2.583110000000000128e-01
-2.519250000000000100e-01 -2.619549999999999934e-01
-2.514850000000000141e-01 -2.654110000000000080e-01
-2.507309999999999817e-01 -2.683320000000000149e-01
-2.498819999999999930e-01 -2.707200000000000162e-01
-2.487199999999999966e-01 -2.722589999999999733e-01
-2.474949999999999928e-01 -2.732020000000000004e-01
-2.462070000000000092e-01 -2.735159999999999814e-01
-2.451069999999999915e-01 -2.735469999999999846e-01
-2.441020000000000134e-01 -2.735159999999999814e-01
-2.432219999999999938e-01 -2.734840000000000049e-01
-2.425940000000000041e-01 -2.734219999999999984e-01
-2.418710000000000027e-01 -2.733269999999999866e-01
-2.415889999999999982e-01 -2.729820000000000024e-01
-2.414320000000000077e-01 -2.722589999999999733e-01
-2.414320000000000077e-01 -2.711600000000000121e-01
-2.416830000000000089e-01 -2.696520000000000028e-01
-2.422169999999999879e-01 -2.678920000000000190e-01
-2.429399999999999893e-01 -2.657559999999999922e-01
-2.440390000000000059e-01 -2.634940000000000060e-01
-2.453899999999999970e-01 -2.612010000000000165e-01
-2.468980000000000063e-01 -2.588130000000000153e-01
-2.501019999999999910e-01 -2.563940000000000108e-01
-2.542809999999999793e-01 -2.537869999999999848e-01
-2.603130000000000166e-01 -2.513360000000000039e-01
-2.682289999999999952e-01 -2.490110000000000101e-01
-2.791620000000000212e-01 -2.471260000000000123e-01
-2.916969999999999841e-01 -2.460269999999999957e-01
-3.058660000000000267e-01 -2.457439999999999902e-01
-3.207249999999999823e-01 -2.464040000000000119e-01
-3.366219999999999768e-01 -2.481949999999999990e-01
-3.521099999999999786e-01 -2.513360000000000039e-01
-3.670010000000000217e-01 -2.562999999999999723e-01
-3.803210000000000202e-01 -2.624889999999999723e-01
-3.900290000000000146e-01 -2.695890000000000231e-01
-3.971600000000000130e-01 -2.773169999999999802e-01
-4.011500000000000066e-01 -2.847000000000000086e-01
-4.027839999999999754e-01 -2.918000000000000038e-01
-4.029719999999999969e-01 -2.978000000000000091e-01
-4.025949999999999807e-01 -3.029529999999999723e-01
-4.012129999999999863e-01 -3.074450000000000238e-01
-3.999880000000000102e-01 -3.120319999999999760e-01
-3.982910000000000061e-01 -3.170899999999999830e-01
-3.968780000000000086e-01 -3.225250000000000061e-01
-3.960919999999999996e-01 -3.285569999999999879e-01
-3.957470000000000154e-01 -3.348079999999999945e-01
-3.963749999999999774e-01 -3.413740000000000108e-01
-3.975690000000000057e-01 -3.479720000000000035e-01
-3.984480000000000244e-01 -3.543180000000000218e-01
-3.990770000000000151e-01 -3.603810000000000069e-01
-3.992649999999999810e-01 -3.659729999999999928e-01
-3.992649999999999810e-01 -3.710939999999999794e-01
-3.990449999999999831e-01 -3.754290000000000127e-01
-3.988249999999999851e-01 -3.790419999999999900e-01
-3.985429999999999806e-01 -3.818380000000000107e-01
-3.980400000000000049e-01 -3.834089999999999998e-01
-3.973800000000000110e-01 -3.840999999999999970e-01
-3.963119999999999976e-01 -3.842880000000000185e-01
-3.951810000000000045e-01 -3.841629999999999767e-01
-3.940819999999999879e-01 -3.840370000000000172e-01
-3.932649999999999757e-01 -3.838799999999999990e-01
-3.922910000000000008e-01 -3.835339999999999860e-01
-3.913479999999999737e-01 -3.823719999999999897e-01
-3.906569999999999765e-01 -3.803610000000000047e-01
-3.899659999999999793e-01 -3.777539999999999787e-01
-3.895890000000000186e-01 -3.745180000000000176e-01
-3.894009999999999971e-01 -3.709370000000000167e-01
-3.894009999999999971e-01 -3.671349999999999891e-01
-3.894630000000000036e-01 -3.633649999999999936e-01
-3.896519999999999984e-01 -3.595949999999999980e-01
-3.898719999999999963e-01 -3.558569999999999789e-01
-3.913170000000000259e-01 -3.519300000000000206e-01
-3.934849999999999737e-01 -3.475949999999999873e-01
-3.970350000000000268e-01 -3.429760000000000031e-01
-4.019980000000000220e-01 -3.376669999999999949e-01
-4.083129999999999815e-01 -3.321689999999999920e-01
-4.158839999999999759e-01 -3.266399999999999859e-01
-4.246809999999999752e-01 -3.216140000000000110e-01
-4.344819999999999793e-01 -3.175299999999999789e-01
-4.451950000000000074e-01 -3.147650000000000170e-01
-4.560020000000000184e-01 -3.134140000000000259e-01
-4.669039999999999857e-01 -3.133199999999999874e-01
-4.768000000000000016e-01 -3.141369999999999996e-01
-4.858469999999999733e-01 -3.162730000000000263e-01
-4.928850000000000176e-01 -3.194770000000000110e-01
-4.979430000000000245e-01 -3.241580000000000017e-01
-5.008010000000000517e-01 -3.298130000000000228e-01
-5.022780000000000022e-01 -3.358140000000000014e-01
-5.025920000000000387e-01 -3.419400000000000217e-01
-5.023090000000000055e-01 -3.479400000000000270e-01
-5.006129999999999747e-01 -3.540659999999999918e-01
-4.994509999999999783e-01 -3.604439999999999866e-01
-4.981940000000000257e-01 -3.672920000000000074e-01
-4.973139999999999783e-01 -3.748319999999999985e-01
-4.970629999999999771e-01 -3.827490000000000059e-01
-4.971260000000000123e-01 -3.914199999999999902e-01
-4.980049999999999755e-01 -3.999960000000000182e-01
-4.989790000000000059e-01 -4.081960000000000033e-01
-4.999850000000000128e-01 -4.157040000000000179e-01
-5.009900000000000464e-01 -4.224899999999999767e-01
-5.018380000000000063e-01 -4.285849999999999937e-01
-5.021839999999999637e-01 -4.337679999999999869e-01
-5.024349999999999650e-01 -4.378839999999999955e-01
-5.024349999999999650e-01 -4.410569999999999768e-01
-5.024349999999999650e-01 -4.431620000000000004e-01
-5.024039999999999617e-01 -4.443559999999999732e-01
-5.022780000000000022e-01 -4.448269999999999724e-01
-5.020580000000000043e-01 -4.447329999999999894e-01
-5.017749999999999710e-01 -4.442610000000000170e-01
-5.013670000000000071e-01 -4.435069999999999846e-01
-5.007390000000000452e-01 -4.421249999999999902e-01
-5.001419999999999755e-01 -4.398949999999999805e-01
-4.994190000000000018e-01 -4.367530000000000023e-01
-4.987909999999999844e-01 -4.329830000000000068e-01
-4.981309999999999905e-01 -4.285530000000000173e-01
-4.976280000000000148e-01 -4.237779999999999880e-01
-4.969999999999999973e-01 -4.187520000000000131e-01
-4.965919999999999779e-01 -4.135369999999999879e-01
-4.959950000000000192e-01 -4.082899999999999863e-01
-4.956180000000000030e-01 -4.028240000000000154e-01
-4.954609999999999848e-01 -3.973260000000000125e-01
-4.954290000000000083e-01 -3.913880000000000137e-01
-4.955240000000000200e-01 -3.851049999999999751e-01
-4.958060000000000245e-01 -3.779420000000000002e-01
-4.966550000000000131e-01 -3.699000000000000066e-01
-4.980370000000000075e-01 -3.610410000000000008e-01
-5.001729999999999787e-01 -3.516469999999999874e-01
-5.028120000000000367e-01 -3.425050000000000039e-01
-5.057970000000000521e-01 -3.342109999999999803e-01
-5.093469999999999942e-01 -3.271109999999999851e-01
-5.131160000000000165e-01 -3.217389999999999972e-01
-5.169810000000000239e-01 -3.184089999999999976e-01
-5.208129999999999704e-01 -3.170899999999999830e-01
-5.243630000000000235e-01 -3.171840000000000215e-01
-5.274739999999999984e-01 -3.185660000000000158e-01
-5.298929999999999474e-01 -3.211109999999999798e-01
-5.319350000000000467e-01 -3.249440000000000106e-01
-5.334109999999999685e-01 -3.300330000000000208e-01
-5.344480000000000341e-01 -3.363789999999999836e-01
-5.348880000000000301e-01 -3.437620000000000120e-01
-5.350449999999999928e-01 -3.520869999999999833e-01
-5.349819999999999576e-01 -3.606949999999999878e-01
-5.347309999999999564e-01 -3.697739999999999916e-01
-5.345739999999999936e-01 -3.788219999999999921e-01
-5.345419999999999616e-01 -3.878699999999999926e-01
-5.345419999999999616e-01 -3.966979999999999951e-01
-5.345419999999999616e-01 -4.049289999999999834e-01
-5.345739999999999936e-01 -4.125309999999999810e-01
-5.345739999999999936e-01 -4.193490000000000273e-01
-5.346049999999999969e-01 -4.253799999999999804e-01
-5.346360000000000001e-01 -4.304379999999999873e-01
-5.346990000000000354e-01 -4.342079999999999829e-01
-5.348559999999999981e-01 -4.367219999999999991e-01
-5.350129999999999608e-01 -4.380100000000000104e-01
-5.352649999999999908e-01 -4.384489999999999776e-01
-5.355159999999999920e-01 -4.383870000000000267e-01
-5.357039999999999580e-01 -4.379469999999999752e-01
-5.358929999999999527e-01 -4.370990000000000153e-01
-5.359869999999999912e-01 -4.357480000000000242e-01
-5.360500000000000265e-01 -4.333910000000000262e-01
-5.360500000000000265e-01 -4.299990000000000201e-01
-5.360190000000000232e-01 -4.254430000000000156e-01
-5.360190000000000232e-01 -4.201030000000000042e-01
-5.359869999999999912e-01 -4.142589999999999884e-01
-5.359869999999999912e-01 -4.081960000000000033e-01
-5.359559999999999880e-01 -4.021009999999999862e-01
-5.357990000000000252e-01 -3.959119999999999862e-01
-5.355790000000000273e-01 -3.896609999999999796e-01
-5.352329999999999588e-01 -3.832519999999999816e-01
-5.347619999999999596e-01 -3.766539999999999888e-01
-5.343539999999999957e-01 -3.699629999999999863e-01
-5.333480000000000443e-01 -3.628629999999999911e-01
-5.324370000000000491e-01 -3.554490000000000149e-01
-5.314630000000000187e-01 -3.473120000000000096e-01
-5.304900000000000171e-01 -3.383579999999999921e-01
-5.293590000000000240e-01 -3.286510000000000264e-01
-5.279449999999999976e-01 -3.186289999999999956e-01
-5.258709999999999773e-01 -3.087960000000000149e-01
-5.230749999999999567e-01 -2.994970000000000132e-01
-5.190540000000000154e-01 -2.911719999999999864e-01
-5.136819999999999720e-01 -2.844490000000000074e-01
-5.080580000000000096e-01 -2.795159999999999867e-01
-5.033149999999999569e-01 -2.765000000000000235e-01
-4.998900000000000010e-01 -2.752749999999999919e-01
-4.979430000000000245e-01 -2.753070000000000239e-01
-4.969689999999999941e-01 -2.764059999999999850e-01
-4.969689999999999941e-01 -2.784800000000000053e-01
-4.979109999999999925e-01 -2.823120000000000074e-01
-4.989480000000000026e-01 -2.874019999999999908e-01
-4.998900000000000010e-01 -2.937480000000000091e-01
-5.006129999999999747e-01 -3.010360000000000258e-01
-5.006760000000000099e-01 -3.089529999999999776e-01
-5.000790000000000513e-01 -3.170270000000000032e-01
-4.987280000000000046e-01 -3.248809999999999754e-01
-4.969689999999999941e-01 -3.325150000000000050e-01
-4.952719999999999900e-01 -3.395520000000000205e-01
-4.934189999999999965e-01 -3.459920000000000218e-01
-4.918480000000000074e-01 -3.518990000000000173e-01
-4.904660000000000131e-01 -3.572710000000000052e-01
-4.894290000000000029e-01 -3.618569999999999842e-01
-4.889580000000000037e-01 -3.655640000000000001e-01
-4.887690000000000090e-01 -3.681409999999999960e-01
-4.888319999999999887e-01 -3.695539999999999936e-01
-4.892090000000000050e-01 -3.699629999999999863e-01
-4.899629999999999819e-01 -3.698679999999999746e-01
-4.908429999999999738e-01 -3.694290000000000074e-01
-4.920050000000000257e-01 -3.686429999999999985e-01
-4.931360000000000188e-01 -3.671670000000000211e-01
-4.942039999999999766e-01 -3.648109999999999964e-01
-4.952409999999999868e-01 -3.614800000000000235e-01
-4.961519999999999819e-01 -3.573339999999999850e-01
-4.970629999999999771e-01 -3.523069999999999813e-01
-4.980049999999999755e-01 -3.467149999999999954e-01
-4.986970000000000014e-01 -3.408089999999999731e-01
-4.992309999999999803e-01 -3.346830000000000083e-01
-4.993560000000000221e-01 -3.285250000000000115e-01
-4.994190000000000018e-01 -3.222419999999999729e-01
-4.993879999999999986e-01 -3.160220000000000251e-01
-4.992929999999999868e-01 -3.097380000000000133e-01
-4.989480000000000026e-01 -3.034870000000000068e-01
-4.983819999999999917e-01 -2.971719999999999917e-01
-4.965600000000000014e-01 -2.907000000000000139e-01
-4.936070000000000180e-01 -2.840719999999999912e-01
-4.891460000000000252e-01 -2.770340000000000025e-01
-4.826119999999999854e-01 -2.694320000000000048e-01
-4.743490000000000206e-01 -2.612320000000000197e-01
-4.647669999999999857e-01 -2.525299999999999767e-01
-4.540859999999999896e-01 -2.436709999999999987e-01
-4.427449999999999997e-01 -2.349999999999999867e-01
-4.312779999999999947e-01 -2.270830000000000071e-01
-4.200940000000000230e-01 -2.206110000000000015e-01
-4.101350000000000273e-01 -2.158680000000000043e-01
-4.029719999999999969e-01 -2.129769999999999996e-01
-3.980710000000000082e-01 -2.116580000000000128e-01
-3.959349999999999814e-01 -2.115009999999999946e-01
-3.956210000000000004e-01 -2.116889999999999883e-01
-3.966890000000000138e-01 -2.127259999999999984e-01
-3.988570000000000171e-01 -2.147370000000000112e-01
-4.008990000000000054e-01 -2.183180000000000121e-01
-4.026899999999999924e-01 -2.235020000000000062e-01
-4.035380000000000078e-01 -2.294710000000000083e-01
-4.036319999999999908e-01 -2.362569999999999948e-01
-4.017470000000000208e-01 -2.428220000000000101e-01
-3.996109999999999940e-01 -2.488859999999999961e-01
-3.957470000000000154e-01 -2.543520000000000225e-01
-3.921020000000000061e-01 -2.591269999999999962e-01
-3.884270000000000223e-01 -2.633690000000000198e-01
-3.849079999999999724e-01 -2.675150000000000028e-01
-3.822380000000000222e-01 -2.713479999999999781e-01
-3.801329999999999987e-01 -2.745839999999999947e-01
-3.791280000000000205e-01 -2.769719999999999960e-01
-3.787820000000000076e-01 -2.782600000000000073e-01
-3.788130000000000108e-01 -2.784800000000000053e-01
-3.793469999999999898e-01 -2.784170000000000256e-01
-3.802900000000000169e-01 -2.781029999999999891e-01
-3.814839999999999898e-01 -2.775369999999999782e-01
-3.832740000000000036e-01 -2.764690000000000203e-01
-3.850649999999999906e-01 -2.746469999999999745e-01
-3.868869999999999809e-01 -2.722589999999999733e-01
-3.885520000000000085e-01 -2.692430000000000101e-01
-3.899969999999999826e-01 -2.654110000000000080e-01
-3.912860000000000227e-01 -2.609179999999999833e-01
-3.923849999999999838e-01 -2.560799999999999743e-01
-3.931390000000000162e-01 -2.511479999999999824e-01
-3.937990000000000101e-01 -2.460269999999999957e-01
-3.941439999999999944e-01 -2.408750000000000058e-01
-3.943010000000000126e-01 -2.356600000000000084e-01
-3.942390000000000061e-01 -2.305389999999999939e-01
-3.937359999999999749e-01 -2.254180000000000073e-01
-3.921649999999999858e-01 -2.204230000000000078e-01
-3.890859999999999874e-01 -2.153960000000000041e-01
-3.842800000000000105e-01 -2.102130000000000110e-01
-3.775569999999999760e-01 -2.045579999999999898e-01
-3.685399999999999787e-01 -1.986199999999999910e-01
-3.573250000000000037e-01 -1.923999999999999877e-01
-3.446330000000000227e-01 -1.861480000000000079e-01
-3.308409999999999962e-01 -1.797080000000000066e-01
-3.160129999999999884e-01 -1.733619999999999883e-01
-3.012480000000000158e-01 -1.674239999999999895e-01
-2.872359999999999913e-01 -1.623350000000000071e-01
-2.747640000000000082e-01 -1.586589999999999945e-01
-2.651510000000000256e-01 -1.562089999999999868e-01
-2.586789999999999923e-01 -1.548269999999999924e-01
-2.547519999999999785e-01 -1.538210000000000133e-01
-2.534009999999999874e-01 -1.532870000000000066e-01
-2.539980000000000016e-01 -1.531609999999999916e-01
-2.558520000000000238e-01 -1.532560000000000033e-01
-2.580189999999999984e-01 -1.538529999999999898e-01
-2.604699999999999793e-01 -1.549840000000000106e-01
-2.618829999999999769e-01 -1.573400000000000076e-01
-2.626060000000000061e-01 -1.610779999999999990e-01
-2.612860000000000182e-01 -1.654450000000000087e-01
-2.577679999999999971e-01 -1.702829999999999899e-01
-2.534950000000000259e-01 -1.750579999999999914e-01
-2.480289999999999995e-01 -1.793939999999999979e-01
-2.429080000000000128e-01 -1.833519999999999872e-01
-2.381959999999999911e-01 -1.866819999999999868e-01
-2.343000000000000083e-01 -1.896039999999999948e-01
-2.314410000000000078e-01 -1.918340000000000045e-01
-2.291789999999999938e-01 -1.935310000000000086e-01
-2.280480000000000007e-01 -1.946299999999999975e-01
-2.278910000000000102e-01 -1.951019999999999976e-01
-2.281430000000000125e-01 -1.951650000000000051e-01
-2.295560000000000100e-01 -1.951019999999999976e-01
-2.310639999999999916e-01 -1.949450000000000072e-01
-2.329179999999999862e-01 -1.947250000000000092e-01
-2.346459999999999935e-01 -1.941910000000000025e-01
-2.363109999999999933e-01 -1.935000000000000053e-01
-2.380069999999999963e-01 -1.926200000000000134e-01
-2.393899999999999917e-01 -1.912999999999999978e-01
-2.408349999999999935e-01 -1.891960000000000031e-01
-2.420910000000000006e-01 -1.865880000000000039e-01
-2.430970000000000075e-01 -1.835720000000000129e-01
-2.437560000000000004e-01 -1.802729999999999888e-01
-2.440080000000000027e-01 -1.768800000000000094e-01
-2.440390000000000059e-01 -1.735190000000000066e-01
-2.436619999999999897e-01 -1.701259999999999994e-01
-2.430340000000000000e-01 -1.669529999999999903e-01
-2.421860000000000124e-01 -1.640310000000000101e-01
-2.400809999999999889e-01 -1.611410000000000065e-01
-2.362480000000000135e-01 -1.581569999999999920e-01
-2.303729999999999944e-01 -1.552350000000000119e-01
-2.223940000000000083e-01 -1.521250000000000102e-01
-2.123720000000000052e-01 -1.489199999999999968e-01
-2.004340000000000011e-01 -1.457160000000000122e-01
-1.869879999999999876e-01 -1.426060000000000105e-01
-1.723480000000000012e-01 -1.396209999999999951e-01
-1.571110000000000007e-01 -1.366680000000000117e-01
-1.418119999999999936e-01 -1.340290000000000092e-01
-1.276430000000000065e-01 -1.317359999999999920e-01
-1.154850000000000043e-01 -1.299770000000000092e-01
-1.068459999999999965e-01 -1.288140000000000118e-01
-1.014739999999999948e-01 -1.280600000000000072e-01
-9.870900000000000507e-02 -1.278090000000000059e-01
-9.848899999999999322e-02 -1.279029999999999889e-01
-9.971399999999999708e-02 -1.284369999999999956e-01
-1.023850000000000038e-01 -1.294109999999999983e-01
-1.048349999999999976e-01 -1.311070000000000013e-01
-1.071909999999999946e-01 -1.337460000000000038e-01
-1.084790000000000060e-01 -1.374539999999999929e-01
-1.083849999999999952e-01 -1.416949999999999876e-01
-1.060600000000000015e-01 -1.461870000000000114e-01
-1.024790000000000006e-01 -1.506170000000000009e-01
-9.776700000000000668e-02 -1.546069999999999944e-01
-9.245699999999999752e-02 -1.579369999999999941e-01
-8.793299999999999728e-02 -1.608580000000000010e-01
-8.331500000000000017e-02 -1.632770000000000055e-01
-7.973399999999999932e-02 -1.653509999999999980e-01
-7.696899999999999575e-02 -1.671420000000000128e-01
-7.514700000000000546e-02 -1.684609999999999996e-01
-7.451900000000000190e-02 -1.692780000000000118e-01
-7.442500000000000504e-02 -1.697180000000000077e-01
-7.467600000000000626e-02 -1.698119999999999907e-01
-7.571300000000000252e-02 -1.698119999999999907e-01
-7.668700000000000516e-02 -1.697799999999999865e-01
-7.806899999999999951e-02 -1.697180000000000077e-01
-7.960799999999999821e-02 -1.696229999999999960e-01
-8.111599999999999366e-02 -1.694350000000000023e-01
-8.262400000000000300e-02 -1.690270000000000106e-01
-8.391200000000000048e-02 -1.683669999999999889e-01
-8.516899999999999471e-02 -1.670790000000000053e-01
-8.614299999999999735e-02 -1.653189999999999937e-01
-8.702200000000000213e-02 -1.631829999999999947e-01
-8.743099999999999483e-02 -1.608900000000000052e-01
-8.761900000000000244e-02 -1.585959999999999870e-01
-8.758799999999999919e-02 -1.563029999999999975e-01
-8.721099999999999686e-02 -1.539780000000000038e-01
-8.651999999999999968e-02 -1.516849999999999865e-01
-8.567099999999999715e-02 -1.494230000000000003e-01
-8.340999999999999803e-02 -1.470349999999999990e-01
-8.029899999999999538e-02 -1.448049999999999893e-01
-7.524100000000000232e-02 -1.426060000000000105e-01
-6.836100000000000509e-02 -1.405009999999999870e-01
-5.997299999999999853e-02 -1.383330000000000115e-01
-4.991999999999999910e-02 -1.361340000000000050e-01
-3.923900000000000304e-02 -1.338409999999999878e-01
-2.767800000000000121e-02 -1.314529999999999865e-01
-1.608499999999999860e-02 -1.292850000000000110e-01
-5.027000000000000218e-03 -1.273690000000000100e-01
4.931999999999999752e-03 -1.257669999999999899e-01
1.338300000000000080e-02 -1.247299999999999937e-01
1.831500000000000142e-02 -1.241960000000000008e-01
2.142499999999999960e-02 -1.241649999999999976e-01
2.214800000000000102e-02 -1.243530000000000052e-01
2.108000000000000151e-02 -1.248559999999999948e-01
1.862899999999999973e-02 -1.258299999999999974e-01
1.605300000000000130e-02 -1.274000000000000132e-01
1.350900000000000017e-02 -1.295999999999999930e-01
1.159199999999999987e-02 -1.325530000000000042e-01
1.096399999999999979e-02 -1.362909999999999955e-01
1.118399999999999950e-02 -1.404070000000000040e-01
1.379099999999999944e-02 -1.448359999999999925e-01
1.655600000000000127e-02 -1.489830000000000043e-01
2.111100000000000129e-02 -1.526589999999999892e-01
2.550900000000000042e-02 -1.559570000000000123e-01
2.971899999999999889e-02 -1.587220000000000020e-01
3.389799999999999758e-02 -1.612669999999999937e-01
3.713299999999999934e-02 -1.634339999999999959e-01
3.977200000000000180e-02 -1.651940000000000075e-01
4.140599999999999836e-02 -1.665449999999999986e-01
4.228599999999999720e-02 -1.673929999999999862e-01
4.272499999999999909e-02 -1.678330000000000100e-01
4.278799999999999965e-02 -1.679579999999999962e-01
4.266299999999999953e-02 -1.679900000000000004e-01
4.228599999999999720e-02 -1.679900000000000004e-01
4.165699999999999958e-02 -1.679579999999999962e-01
4.080899999999999805e-02 -1.679269999999999929e-01
3.964700000000000168e-02 -1.678330000000000100e-01
3.854699999999999793e-02 -1.675810000000000077e-01
3.772999999999999965e-02 -1.670790000000000053e-01
3.694499999999999867e-02 -1.660109999999999919e-01
3.612800000000000039e-02 -1.645649999999999891e-01
3.549999999999999684e-02 -1.627429999999999988e-01
3.480899999999999966e-02 -1.607329999999999870e-01
3.443199999999999733e-02 -1.587530000000000052e-01
3.418000000000000205e-02 -1.565860000000000030e-01
3.421199999999999936e-02 -1.544810000000000072e-01
3.449399999999999689e-02 -1.522820000000000007e-01
3.484000000000000291e-02 -1.499880000000000102e-01
3.556299999999999739e-02 -1.475690000000000057e-01
3.691300000000000137e-02 -1.451820000000000055e-01
3.905000000000000138e-02 -1.429509999999999947e-01
4.209700000000000247e-02 -1.407210000000000127e-01
4.571000000000000063e-02 -1.383330000000000115e-01
4.976300000000000168e-02 -1.356940000000000091e-01
5.390899999999999859e-02 -1.328040000000000054e-01
5.808800000000000074e-02 -1.299770000000000092e-01
6.188899999999999957e-02 -1.272119999999999918e-01
6.503100000000000547e-02 -1.247930000000000011e-01
6.741800000000000570e-02 -1.229709999999999970e-01
6.870600000000000318e-02 -1.224049999999999999e-01
6.886299999999999366e-02 -1.224049999999999999e-01
6.861200000000000632e-02 -1.227509999999999990e-01
6.657000000000000417e-02 -1.235679999999999973e-01
6.430800000000000405e-02 -1.248240000000000044e-01
6.163799999999999835e-02 -1.269919999999999938e-01
5.943899999999999878e-02 -1.298819999999999975e-01
5.830799999999999872e-02 -1.333689999999999876e-01
5.783599999999999852e-02 -1.375480000000000036e-01
5.808800000000000074e-02 -1.419459999999999888e-01
5.937599999999999822e-02 -1.463129999999999986e-01
6.069499999999999895e-02 -1.502709999999999879e-01
6.270599999999999785e-02 -1.539149999999999963e-01
6.528200000000000669e-02 -1.569000000000000117e-01
6.792099999999999527e-02 -1.594760000000000066e-01
7.062300000000000522e-02 -1.617689999999999961e-01
7.269599999999999673e-02 -1.640000000000000069e-01
7.426699999999999968e-02 -1.659480000000000122e-01
7.524100000000000232e-02 -1.675190000000000012e-01
7.596300000000000274e-02 -1.685240000000000071e-01
7.640299999999999869e-02 -1.690889999999999893e-01
7.690600000000000214e-02 -1.694350000000000023e-01
7.728300000000000447e-02 -1.695290000000000130e-01
7.740900000000000558e-02 -1.695609999999999895e-01
7.740900000000000558e-02 -1.695609999999999895e-01
7.721999999999999698e-02 -1.695290000000000130e-01
7.681200000000000527e-02 -1.694350000000000023e-01
7.665500000000000091e-02 -1.692150000000000043e-01
7.662299999999999667e-02 -1.688689999999999913e-01
7.652899999999999980e-02 -1.679269999999999929e-01
7.634000000000000508e-02 -1.665760000000000018e-01
7.612099999999999422e-02 -1.647540000000000115e-01
7.577499999999999514e-02 -1.626180000000000125e-01
7.536700000000000343e-02 -1.603870000000000018e-01
7.502100000000000435e-02 -1.581569999999999920e-01
7.483199999999999574e-02 -1.557999999999999940e-01
7.464400000000000202e-02 -1.534129999999999938e-01
7.432999999999999330e-02 -1.509310000000000096e-01
7.360700000000000576e-02 -1.484800000000000009e-01
7.266499999999999349e-02 -1.459040000000000059e-01
7.106300000000000117e-02 -1.431080000000000130e-01
6.873799999999999355e-02 -1.400609999999999911e-01
6.606700000000000073e-02 -1.368250000000000022e-01
6.446499999999999453e-02 -1.335890000000000133e-01
6.364799999999999625e-02 -1.302280000000000104e-01
6.314599999999999380e-02 -1.271809999999999885e-01
6.122899999999999870e-02 -1.244790000000000063e-01
5.450599999999999890e-02 -1.223420000000000063e-01
4.533299999999999830e-02 -1.210539999999999949e-01
3.728999999999999676e-02 -1.207400000000000001e-01
2.949900000000000092e-02 -1.208970000000000045e-01
2.349899999999999906e-02 -1.217769999999999964e-01
1.819000000000000131e-02 -1.232219999999999982e-01
1.382300000000000022e-02 -1.253579999999999972e-01
1.068099999999999952e-02 -1.281539999999999901e-01
9.015999999999999709e-03 -1.313900000000000068e-01
8.670999999999999888e-03 -1.351920000000000066e-01
8.984999999999999931e-03 -1.391189999999999927e-01
1.030400000000000066e-02 -1.430770000000000097e-01
1.080700000000000063e-02 -1.469409999999999883e-01
1.137200000000000016e-02 -1.506480000000000041e-01
1.200099999999999952e-02 -1.542610000000000092e-01
1.269200000000000016e-02 -1.576849999999999918e-01
1.379099999999999944e-02 -1.610149999999999915e-01
1.514199999999999921e-02 -1.641569999999999974e-01
1.636699999999999960e-02 -1.672039999999999915e-01
1.753000000000000044e-02 -1.700319999999999887e-01
1.837799999999999850e-02 -1.722940000000000027e-01
1.922600000000000003e-02 -1.740839999999999888e-01
2.004299999999999832e-02 -1.754350000000000076e-01
2.111100000000000129e-02 -1.764409999999999867e-01
2.230499999999999844e-02 -1.771000000000000074e-01
2.337300000000000141e-02 -1.774149999999999894e-01
2.418999999999999970e-02 -1.775090000000000001e-01
2.459799999999999834e-02 -1.775090000000000001e-01
2.469299999999999967e-02 -1.774459999999999926e-01
2.472399999999999945e-02 -1.773520000000000096e-01
2.472399999999999945e-02 -1.770690000000000042e-01
2.481799999999999978e-02 -1.765029999999999932e-01
2.485000000000000056e-02 -1.754670000000000119e-01
2.469299999999999967e-02 -1.739900000000000058e-01
2.422099999999999947e-02 -1.721050000000000080e-01
2.359299999999999939e-02 -1.700629999999999920e-01
2.287099999999999897e-02 -1.677069999999999950e-01
2.208500000000000046e-02 -1.652569999999999872e-01
2.117399999999999838e-02 -1.627429999999999988e-01
2.013699999999999865e-02 -1.601670000000000038e-01
1.888099999999999848e-02 -1.576230000000000131e-01
1.561300000000000014e-02 -1.549840000000000106e-01
1.143500000000000072e-02 -1.521560000000000135e-01
5.591999999999999749e-03 -1.491719999999999990e-01
-2.638999999999999853e-03 -1.461560000000000081e-01
-1.247200000000000045e-02 -1.430140000000000022e-01
-2.422200000000000047e-02 -1.401870000000000061e-01
-3.757400000000000323e-02 -1.379249999999999921e-01
-5.189900000000000069e-02 -1.363540000000000030e-01
-6.701000000000000012e-02 -1.356940000000000091e-01
-8.139899999999999913e-02 -1.356940000000000091e-01
-9.515899999999999359e-02 -1.362909999999999955e-01
-1.063749999999999973e-01 -1.374539999999999929e-01
-1.151080000000000020e-01 -1.395899999999999919e-01
-1.212659999999999988e-01 -1.427309999999999968e-01
-1.246590000000000059e-01 -1.466899999999999871e-01
-1.262290000000000079e-01 -1.511190000000000033e-01
-1.263859999999999983e-01 -1.557379999999999876e-01
-1.261039999999999939e-01 -1.601990000000000081e-01
-1.248159999999999964e-01 -1.643769999999999953e-01
-1.234650000000000053e-01 -1.683669999999999889e-01
-1.218940000000000023e-01 -1.721370000000000122e-01
-1.204800000000000038e-01 -1.757499999999999896e-01
-1.197259999999999991e-01 -1.792680000000000107e-01
-1.195380000000000054e-01 -1.828500000000000125e-01
-1.196009999999999990e-01 -1.865880000000000039e-01
-1.196949999999999958e-01 -1.902320000000000122e-01
-1.195380000000000054e-01 -1.938139999999999863e-01
-1.184700000000000059e-01 -1.968920000000000115e-01
-1.176839999999999969e-01 -1.997510000000000119e-01
-1.166480000000000017e-01 -2.022650000000000003e-01
-1.156419999999999948e-01 -2.044640000000000069e-01
-1.145110000000000017e-01 -2.063800000000000079e-01
-1.132549999999999946e-01 -2.076679999999999915e-01
-1.118100000000000066e-01 -2.082960000000000089e-01
-1.103640000000000038e-01 -2.084850000000000037e-01
-1.090760000000000063e-01 -2.084529999999999994e-01
-1.079770000000000035e-01 -2.083909999999999929e-01
-1.071909999999999946e-01 -2.083589999999999887e-01
-1.067830000000000029e-01 -2.081709999999999949e-01
-1.062489999999999962e-01 -2.079189999999999927e-01
-1.061860000000000026e-01 -2.072279999999999955e-01
-1.061860000000000026e-01 -2.059090000000000087e-01
-1.063749999999999973e-01 -2.041489999999999971e-01
-1.070659999999999945e-01 -2.020129999999999981e-01
-1.078830000000000067e-01 -1.996570000000000011e-01
1.975999999999999979e-02 -2.285280000000000089e-01
1.975999999999999979e-02 -2.249150000000000038e-01
1.972900000000000001e-02 -2.213029999999999997e-01
1.969800000000000023e-02 -2.177840000000000054e-01
1.963499999999999968e-02 -2.141710000000000003e-01
1.825200000000000086e-02 -2.104640000000000122e-01
1.548800000000000003e-02 -2.066000000000000059e-01
1.108999999999999916e-02 -2.025160000000000016e-01
4.712000000000000043e-03 -1.978979999999999906e-01
-3.863999999999999813e-03 -1.922740000000000005e-01
-1.445199999999999957e-02 -1.857399999999999884e-01
-2.695499999999999979e-02 -1.788279999999999870e-01
-4.121799999999999770e-02 -1.720109999999999972e-01
-5.620300000000000296e-02 -1.663880000000000081e-01
-7.169100000000000472e-02 -1.620840000000000058e-01
-8.589099999999999513e-02 -1.593499999999999917e-01
-9.817499999999999838e-02 -1.578110000000000068e-01
-1.075369999999999937e-01 -1.575910000000000089e-01
-1.141660000000000036e-01 -1.580000000000000016e-01
-1.180930000000000035e-01 -1.593189999999999884e-01
-1.199459999999999971e-01 -1.615499999999999992e-01
-1.202919999999999962e-01 -1.648799999999999988e-01
-1.202919999999999962e-01 -1.689950000000000063e-01
-1.192549999999999999e-01 -1.739269999999999983e-01
-1.178730000000000055e-01 -1.791109999999999924e-01
-1.169619999999999965e-01 -1.841059999999999919e-01
-1.162709999999999994e-01 -1.889760000000000051e-01
-1.161449999999999982e-01 -1.935310000000000086e-01
-1.166480000000000017e-01 -1.979609999999999981e-01
-1.174960000000000032e-01 -2.021699999999999886e-01
-1.177470000000000044e-01 -2.060970000000000024e-01
-1.178099999999999981e-01 -2.098039999999999905e-01
-1.177160000000000012e-01 -2.130090000000000039e-01
-1.171500000000000041e-01 -2.158049999999999968e-01
-1.162389999999999951e-01 -2.181299999999999906e-01
-1.153909999999999936e-01 -2.199200000000000044e-01
-1.141029999999999961e-01 -2.209879999999999900e-01
-1.128149999999999986e-01 -2.214909999999999934e-01
-1.114330000000000043e-01 -2.215540000000000009e-01
-1.100819999999999993e-01 -2.215229999999999977e-01
-1.088250000000000051e-01 -2.214280000000000137e-01
-1.076629999999999948e-01 -2.212399999999999922e-01
-1.067830000000000029e-01 -2.207060000000000133e-01
-1.059350000000000014e-01 -2.197000000000000064e-01
-1.054009999999999947e-01 -2.180350000000000066e-01
-1.051809999999999967e-01 -2.156480000000000063e-01
-1.051490000000000063e-01 -2.126629999999999909e-01
-1.052749999999999936e-01 -2.090190000000000103e-01
-1.056829999999999992e-01 -2.052180000000000115e-01
-1.061229999999999951e-01 -2.014160000000000117e-01
-1.069399999999999934e-01 -1.976779999999999926e-01
-1.081020000000000036e-01 -1.940340000000000120e-01
-1.096420000000000033e-01 -1.904520000000000102e-01
-1.123439999999999994e-01 -1.867449999999999943e-01
-1.170250000000000040e-01 -1.828500000000000125e-01
-1.228680000000000050e-01 -1.788279999999999870e-01
-1.320729999999999960e-01 -1.743989999999999985e-01
-1.431310000000000082e-01 -1.695919999999999928e-01
-1.575199999999999934e-01 -1.644079999999999986e-01
-1.736050000000000093e-01 -1.589109999999999967e-01
-1.919829999999999870e-01 -1.536639999999999950e-01
-2.121210000000000040e-01 -1.486059999999999881e-01
-2.328550000000000064e-01 -1.443959999999999966e-01
-2.531180000000000097e-01 -1.414430000000000132e-01
-2.720620000000000260e-01 -1.397780000000000133e-01
-2.878330000000000055e-01 -1.393699999999999939e-01
-3.004310000000000036e-01 -1.399040000000000006e-01
-3.084419999999999940e-01 -1.415379999999999971e-01
-3.135000000000000009e-01 -1.445849999999999913e-01
-3.153850000000000264e-01 -1.488569999999999893e-01
-3.152590000000000114e-01 -1.543549999999999922e-01
-3.132800000000000029e-01 -1.602929999999999910e-01
-3.111439999999999761e-01 -1.666070000000000051e-01
-3.090390000000000081e-01 -1.727019999999999944e-01
-3.072170000000000178e-01 -1.783260000000000123e-01
-3.059600000000000097e-01 -1.833519999999999872e-01
-3.057090000000000085e-01 -1.877500000000000002e-01
-3.058660000000000267e-01 -1.918030000000000013e-01
-3.071220000000000061e-01 -1.955419999999999936e-01
-3.077820000000000000e-01 -1.990599999999999870e-01
-3.084100000000000175e-01 -2.022650000000000003e-01
-3.088819999999999899e-01 -2.053119999999999945e-01
-3.089759999999999729e-01 -2.081389999999999907e-01
-3.090069999999999761e-01 -2.107779999999999931e-01
-3.088819999999999899e-01 -2.130720000000000114e-01
-3.082849999999999757e-01 -2.148940000000000017e-01
-3.071849999999999858e-01 -2.162449999999999928e-01
-3.059279999999999777e-01 -2.172189999999999954e-01
-3.046090000000000186e-01 -2.178779999999999883e-01
-3.033839999999999870e-01 -2.182240000000000013e-01
-3.023469999999999769e-01 -2.183180000000000121e-01
-3.016869999999999830e-01 -2.182870000000000088e-01
-3.010900000000000243e-01 -2.181919999999999971e-01
-3.006510000000000016e-01 -2.180979999999999863e-01
-3.001480000000000259e-01 -2.178470000000000129e-01
-2.999589999999999756e-01 -2.172810000000000019e-01
-2.999910000000000077e-01 -2.165269999999999972e-01
-3.004939999999999833e-01 -2.154590000000000116e-01
-3.012480000000000158e-01 -2.141710000000000003e-01
-3.022529999999999939e-01 -2.124749999999999972e-01
-3.034780000000000255e-01 -2.104959999999999887e-01
-3.048919999999999964e-01 -2.083280000000000132e-01
-3.065880000000000272e-01 -2.059090000000000087e-01
-3.088500000000000134e-01 -2.030500000000000083e-01
-3.123369999999999758e-01 -2.009140000000000092e-01
-3.176149999999999807e-01 -1.991229999999999944e-01
-3.255009999999999848e-01 -1.982119999999999993e-01
-3.360250000000000181e-01 -1.980230000000000046e-01
-3.486230000000000162e-01 -1.983689999999999898e-01
-3.633569999999999856e-01 -1.993109999999999882e-01
-3.788759999999999906e-01 -2.012589999999999935e-01
-3.958090000000000219e-01 -2.044009999999999994e-01
-4.126480000000000148e-01 -2.088929999999999954e-01
-4.290470000000000117e-01 -2.142650000000000110e-01
-4.440009999999999790e-01 -2.204230000000000078e-01
-4.556250000000000022e-01 -2.266430000000000111e-01
-4.646419999999999995e-01 -2.330520000000000092e-01
-4.704849999999999866e-01 -2.389580000000000037e-01
-4.734700000000000020e-01 -2.443929999999999991e-01
-4.748829999999999996e-01 -2.493879999999999986e-01
-4.751029999999999975e-01 -2.538179999999999881e-01
-4.747890000000000166e-01 -2.579020000000000201e-01
-4.734380000000000255e-01 -2.618610000000000104e-01
-4.723069999999999768e-01 -2.663220000000000032e-01
-4.712080000000000157e-01 -2.713800000000000101e-01
-4.703280000000000238e-01 -2.770969999999999822e-01
-4.701400000000000023e-01 -2.833490000000000175e-01
-4.703280000000000238e-01 -2.897580000000000156e-01
-4.717419999999999947e-01 -2.962609999999999966e-01
-4.727160000000000251e-01 -3.022610000000000019e-01
-4.734700000000000020e-01 -3.079160000000000230e-01
-4.738149999999999862e-01 -3.128489999999999882e-01
-4.738149999999999862e-01 -3.173719999999999875e-01
-4.736270000000000202e-01 -3.216140000000000110e-01
-4.734070000000000222e-01 -3.253840000000000066e-01
-4.731549999999999923e-01 -3.287140000000000062e-01
-4.728100000000000080e-01 -3.311950000000000172e-01
-4.718990000000000129e-01 -3.329550000000000010e-01
-4.707990000000000230e-01 -3.339599999999999791e-01
-4.695429999999999882e-01 -3.343679999999999986e-01
-4.683490000000000153e-01 -3.344630000000000103e-01
-4.674690000000000234e-01 -3.344630000000000103e-01
-4.665900000000000047e-01 -3.344309999999999783e-01
-4.656779999999999808e-01 -3.343999999999999750e-01
-4.648300000000000209e-01 -3.341799999999999771e-01
-4.638559999999999905e-01 -3.338659999999999961e-01
-4.629770000000000274e-01 -3.334260000000000002e-01
-4.622859999999999747e-01 -3.324520000000000253e-01
-4.618140000000000023e-01 -3.310379999999999989e-01
-4.616569999999999840e-01 -3.291529999999999734e-01
-4.615319999999999978e-01 -3.269230000000000191e-01
-4.615000000000000213e-01 -3.244719999999999827e-01
-4.614059999999999828e-01 -3.219279999999999919e-01
-4.613430000000000031e-01 -3.192570000000000130e-01
-4.616890000000000160e-01 -3.166809999999999903e-01
-4.628200000000000092e-01 -3.142940000000000178e-01
-4.648930000000000007e-01 -3.119999999999999996e-01
-4.679090000000000193e-01 -3.101149999999999740e-01
-4.718359999999999776e-01 -3.088589999999999947e-01
-4.762029999999999874e-01 -3.083879999999999955e-01
-4.812290000000000179e-01 -3.084500000000000020e-01
-4.870099999999999985e-01 -3.088589999999999947e-01
-4.935760000000000147e-01 -3.099270000000000080e-01
-5.005819999999999714e-01 -3.118750000000000133e-01
-5.076190000000000424e-01 -3.148909999999999765e-01
-5.136190000000000477e-01 -3.188489999999999935e-01
-5.181740000000000235e-01 -3.235930000000000195e-01
-5.209080000000000377e-01 -3.289340000000000042e-01
-5.225100000000000300e-01 -3.345569999999999933e-01
-5.230129999999999502e-01 -3.408399999999999763e-01
-5.230129999999999502e-01 -3.472180000000000266e-01
-5.221010000000000373e-01 -3.539720000000000089e-01
-5.208760000000000057e-01 -3.612609999999999988e-01
-5.196509999999999740e-01 -3.687380000000000102e-01
-5.183630000000000182e-01 -3.767800000000000038e-01
-5.173259999999999525e-01 -3.851990000000000136e-01
-5.167289999999999939e-01 -3.939019999999999744e-01
-5.165720000000000312e-01 -4.024469999999999992e-01
-5.166659999999999586e-01 -4.103319999999999745e-01
-5.169179999999999886e-01 -4.177460000000000062e-01
-5.169810000000000239e-01 -4.242810000000000192e-01
-5.169489999999999919e-01 -4.303440000000000043e-01
-5.168859999999999566e-01 -4.356849999999999890e-01
-5.168549999999999534e-01 -4.403659999999999797e-01
-5.168549999999999534e-01 -4.442300000000000137e-01
-5.168239999999999501e-01 -4.473719999999999919e-01
-5.167920000000000291e-01 -4.496959999999999846e-01
-5.166039999999999521e-01 -4.512039999999999940e-01
-5.161320000000000352e-01 -4.518639999999999879e-01
-5.156300000000000328e-01 -4.519270000000000231e-01
-5.150010000000000421e-01 -4.518010000000000081e-01
-5.143729999999999691e-01 -4.514870000000000272e-01
-5.135880000000000445e-01 -4.508269999999999778e-01
-5.128019999999999801e-01 -4.495390000000000219e-01
-5.118599999999999817e-01 -4.475290000000000101e-01
-5.108230000000000270e-01 -4.447639999999999927e-01
-5.099120000000000319e-01 -4.414029999999999898e-01
-5.090949999999999642e-01 -4.375700000000000145e-01
-5.081839999999999691e-01 -4.334859999999999824e-01
-5.072729999999999739e-01 -4.292130000000000112e-01
-5.063619999999999788e-01 -4.248779999999999779e-01
-5.054819999999999869e-01 -4.202600000000000224e-01
-5.045079999999999565e-01 -4.154840000000000200e-01
-5.037230000000000318e-01 -4.105519999999999725e-01
-5.029379999999999962e-01 -4.053999999999999826e-01
-5.019949999999999690e-01 -4.001219999999999777e-01
-5.011780000000000124e-01 -3.943729999999999736e-01
-5.002670000000000172e-01 -3.883099999999999885e-01
-4.993250000000000188e-01 -3.819319999999999937e-01
-4.984450000000000269e-01 -3.754919999999999924e-01
-4.977230000000000265e-01 -3.693969999999999754e-01
-4.969060000000000143e-01 -3.641820000000000057e-01
-4.961829999999999852e-01 -3.603180000000000271e-01
-4.955550000000000233e-01 -3.582759999999999834e-01
-4.950519999999999921e-01 -3.578049999999999842e-01
-4.948319999999999941e-01 -3.585900000000000198e-01
-4.943299999999999916e-01 -3.607259999999999911e-01
-4.939209999999999989e-01 -3.642759999999999887e-01
-4.934189999999999965e-01 -3.691139999999999977e-01
-4.928850000000000176e-01 -3.755859999999999754e-01
-4.920680000000000054e-01 -3.830950000000000188e-01
-4.911880000000000135e-01 -3.916080000000000116e-01
-4.901510000000000034e-01 -4.005929999999999769e-01
-4.889580000000000037e-01 -4.097040000000000126e-01
-4.876699999999999924e-01 -4.187520000000000131e-01
-4.863500000000000045e-01 -4.274540000000000006e-01
-4.849359999999999782e-01 -4.359680000000000222e-01
-4.834910000000000041e-01 -4.440100000000000158e-01
-4.821400000000000130e-01 -4.514560000000000239e-01
-4.808520000000000016e-01 -4.580529999999999879e-01
-4.796590000000000020e-01 -4.639280000000000070e-01
-4.787790000000000101e-01 -4.689539999999999820e-01
-4.780559999999999810e-01 -4.730070000000000108e-01
-4.777739999999999765e-01 -4.762109999999999954e-01
-4.776480000000000170e-01 -4.786299999999999999e-01
-4.776480000000000170e-01 -4.802330000000000210e-01
-4.777109999999999967e-01 -4.810490000000000044e-01
-4.777109999999999967e-01 -4.812690000000000023e-01
-4.777420000000000000e-01 -4.811440000000000161e-01
-4.778049999999999797e-01 -4.807350000000000234e-01
-4.778990000000000182e-01 -4.800130000000000230e-01
-4.779309999999999947e-01 -4.785360000000000169e-01
-4.779309999999999947e-01 -4.761170000000000124e-01
-4.779309999999999947e-01 -4.727870000000000128e-01
-4.779309999999999947e-01 -4.685460000000000180e-01
-4.778990000000000182e-01 -4.638340000000000241e-01
-4.778680000000000150e-01 -4.588380000000000236e-01
-4.778359999999999830e-01 -4.536229999999999984e-01
-4.776790000000000203e-01 -4.482510000000000105e-01
-4.773970000000000158e-01 -4.427530000000000077e-01
-4.769570000000000198e-01 -4.370040000000000036e-01
-4.764229999999999854e-01 -4.311610000000000165e-01
-4.753229999999999955e-01 -4.248149999999999982e-01
-4.737839999999999829e-01 -4.180289999999999839e-01
-4.717100000000000182e-01 -4.105210000000000248e-01
-4.691969999999999752e-01 -4.021640000000000215e-01
-4.662749999999999950e-01 -3.930850000000000177e-01
-4.628200000000000092e-01 -3.834400000000000031e-01
-4.589869999999999783e-01 -3.737010000000000054e-01
-4.546830000000000038e-01 -3.641190000000000260e-01
-4.499389999999999779e-01 -3.555110000000000214e-01
-4.449440000000000062e-01 -3.481600000000000250e-01
-4.400740000000000207e-01 -3.425679999999999836e-01
-4.359589999999999854e-01 -3.389869999999999828e-01
-4.325970000000000093e-01 -3.370699999999999807e-01
-4.301780000000000048e-01 -3.366620000000000168e-01
-4.283250000000000113e-01 -3.372899999999999787e-01
-4.275390000000000024e-01 -3.391440000000000010e-01
-4.270369999999999999e-01 -3.426310000000000189e-01
-4.268170000000000019e-01 -3.477520000000000056e-01
-4.266280000000000072e-01 -3.542230000000000101e-01
-4.263770000000000060e-01 -3.613859999999999850e-01
-4.253719999999999724e-01 -3.692719999999999891e-01
-4.239269999999999983e-01 -3.770000000000000018e-01
-4.216650000000000120e-01 -3.844139999999999779e-01
-4.190570000000000128e-01 -3.914830000000000254e-01
-4.162609999999999921e-01 -3.980170000000000097e-01
-4.135280000000000067e-01 -4.042060000000000097e-01
-4.109829999999999872e-01 -4.100179999999999936e-01
-4.086589999999999945e-01 -4.151699999999999835e-01
-4.066170000000000062e-01 -4.196940000000000115e-01
-4.052029999999999799e-01 -4.234330000000000038e-01
-4.043860000000000232e-01 -4.264169999999999905e-01
-4.040719999999999867e-01 -4.284910000000000108e-01
-4.040719999999999867e-01 -4.299359999999999848e-01
-4.045429999999999859e-01 -4.307210000000000205e-01
-4.051089999999999969e-01 -4.309100000000000152e-01
-4.058939999999999770e-01 -4.308150000000000035e-01
-4.068990000000000107e-01 -4.304069999999999840e-01
-4.080929999999999835e-01 -4.298100000000000254e-01
-4.093809999999999949e-01 -4.286789999999999767e-01
-4.107319999999999860e-01 -4.265430000000000055e-01
-4.120199999999999974e-01 -4.234640000000000071e-01
-4.131819999999999937e-01 -4.193490000000000273e-01
-4.142819999999999836e-01 -4.147930000000000228e-01
-4.152870000000000172e-01 -4.098919999999999786e-01
-4.162609999999999921e-01 -4.048340000000000272e-01
-4.168270000000000031e-01 -3.996509999999999785e-01
-4.173290000000000055e-01 -3.941839999999999788e-01
-4.175180000000000002e-01 -3.886240000000000250e-01
-4.175809999999999800e-01 -3.826860000000000261e-01
-4.175809999999999800e-01 -3.766229999999999856e-01
-4.170150000000000245e-01 -3.700570000000000248e-01
-4.152560000000000140e-01 -3.629879999999999773e-01
-4.126799999999999913e-01 -3.549769999999999870e-01
-4.089729999999999754e-01 -3.458979999999999833e-01
-4.047939999999999872e-01 -3.359389999999999876e-01
-3.995790000000000175e-01 -3.254779999999999895e-01
-3.928880000000000150e-01 -3.147650000000000170e-01
-3.849079999999999724e-01 -3.042719999999999869e-01
-3.759230000000000071e-01 -2.943450000000000233e-01
-3.666240000000000054e-01 -2.853600000000000025e-01
-3.575450000000000017e-01 -2.780710000000000126e-01
-3.500360000000000138e-01 -2.730130000000000057e-01
-3.446009999999999907e-01 -2.699340000000000073e-01
-3.405489999999999906e-01 -2.687089999999999756e-01
-3.386009999999999853e-01 -2.687410000000000077e-01
-3.382240000000000246e-01 -2.696830000000000060e-01
-3.382549999999999724e-01 -2.722589999999999733e-01
-3.387899999999999801e-01 -2.764380000000000170e-01
-3.393860000000000210e-01 -2.819349999999999912e-01
-3.393550000000000177e-01 -2.879669999999999730e-01
-3.386950000000000238e-01 -2.944069999999999743e-01
-3.368419999999999748e-01 -3.006280000000000063e-01
-3.339829999999999743e-01 -3.060309999999999975e-01
-3.302129999999999788e-01 -3.108690000000000064e-01
-3.260350000000000192e-01 -3.148909999999999765e-01
-3.223590000000000066e-01 -3.184719999999999773e-01
-3.188090000000000090e-01 -3.218960000000000155e-01
-3.160439999999999916e-01 -3.250379999999999936e-01
-3.137199999999999989e-01 -3.280219999999999803e-01
-3.121800000000000130e-01 -3.303470000000000018e-01
-3.114890000000000159e-01 -3.319179999999999908e-01
-3.113630000000000009e-01 -3.327030000000000265e-01
-3.116780000000000106e-01 -3.329860000000000042e-01
-3.127770000000000272e-01 -3.329860000000000042e-01
-3.140649999999999831e-01 -3.328610000000000180e-01
-3.157619999999999871e-01 -3.325460000000000083e-01
-3.176149999999999807e-01 -3.320750000000000091e-01
-3.195629999999999860e-01 -3.310069999999999957e-01
-3.214790000000000147e-01 -3.291850000000000054e-01
-3.232070000000000221e-01 -3.264830000000000232e-01
-3.246209999999999929e-01 -3.229960000000000053e-01
-3.258150000000000213e-01 -3.187229999999999785e-01
-3.267889999999999961e-01 -3.141990000000000061e-01
-3.275429999999999731e-01 -3.094870000000000121e-01
-3.282970000000000055e-01 -3.045550000000000201e-01
-3.288940000000000197e-01 -2.994970000000000132e-01
-3.295529999999999848e-01 -2.942500000000000115e-01
-3.301189999999999958e-01 -2.888149999999999884e-01
-3.307160000000000100e-01 -2.834119999999999973e-01
-3.310299999999999909e-01 -2.780079999999999774e-01
-3.304639999999999800e-01 -2.721649999999999903e-01
-3.276680000000000148e-01 -2.659759999999999902e-01
-3.239299999999999957e-01 -2.592220000000000080e-01
-3.183690000000000131e-01 -2.514620000000000188e-01
-3.112380000000000146e-01 -2.431049999999999878e-01
-3.016869999999999830e-01 -2.341519999999999990e-01
-2.887129999999999974e-01 -2.252300000000000135e-01
-2.743550000000000155e-01 -2.157110000000000138e-01
-2.593070000000000097e-01 -2.062539999999999929e-01
-2.446359999999999923e-01 -1.970810000000000062e-01
-2.314100000000000046e-01 -1.890070000000000083e-01
-2.205090000000000106e-01 -1.827870000000000050e-01
-2.133140000000000036e-01 -1.785460000000000103e-01
-2.087900000000000034e-01 -1.760319999999999940e-01
-2.076909999999999867e-01 -1.748379999999999934e-01
-2.079739999999999922e-01 -1.747130000000000072e-01
-2.102670000000000095e-01 -1.757499999999999896e-01
-2.123720000000000052e-01 -1.777920000000000056e-01
-2.141309999999999880e-01 -1.812469999999999914e-01
-2.151990000000000014e-01 -1.857709999999999917e-01
-2.151359999999999939e-01 -1.911430000000000073e-01
-2.125920000000000032e-01 -1.967349999999999932e-01
-2.090100000000000013e-01 -2.019819999999999949e-01
-2.039839999999999987e-01 -2.065690000000000026e-01
-1.978260000000000018e-01 -2.102439999999999864e-01
-1.924230000000000107e-01 -2.130090000000000039e-01
-1.867050000000000098e-01 -2.153960000000000041e-01
-1.821500000000000064e-01 -2.177209999999999979e-01
-1.784429999999999905e-01 -2.197949999999999904e-01
-1.758669999999999956e-01 -2.217109999999999914e-01
-1.743899999999999895e-01 -2.229679999999999995e-01
-1.738870000000000138e-01 -2.235650000000000137e-01
-1.739189999999999903e-01 -2.235959999999999892e-01
-1.746409999999999907e-01 -2.235330000000000095e-01
-1.759610000000000063e-01 -2.233449999999999880e-01
-1.775940000000000019e-01 -2.229049999999999920e-01
-1.798879999999999924e-01 -2.221509999999999874e-01
-1.821500000000000064e-01 -2.209879999999999900e-01
-1.842550000000000021e-01 -2.193229999999999902e-01
-1.860449999999999882e-01 -2.169040000000000135e-01
-1.874280000000000113e-01 -2.139830000000000065e-01
-1.884329999999999894e-01 -2.104959999999999887e-01
-1.891239999999999866e-01 -2.067879999999999996e-01
-1.898469999999999880e-01 -2.029559999999999975e-01
-1.902860000000000107e-01 -1.990290000000000115e-01
-1.907260000000000066e-01 -1.949760000000000104e-01
-1.910719999999999918e-01 -1.908289999999999986e-01
-1.912600000000000133e-01 -1.867449999999999943e-01
-1.913229999999999931e-01 -1.827550000000000008e-01
-1.910090000000000121e-01 -1.789850000000000052e-01
-1.889039999999999886e-01 -1.752779999999999894e-01
-1.854169999999999985e-01 -1.716969999999999885e-01
-1.790710000000000079e-01 -1.682410000000000017e-01
-1.706830000000000014e-01 -1.650679999999999925e-01
-1.583680000000000088e-01 -1.620840000000000058e-01
-1.423460000000000003e-01 -1.592880000000000129e-01
-1.245020000000000016e-01 -1.566490000000000105e-01
-1.052749999999999936e-01 -1.544810000000000072e-01
-8.623699999999999422e-02 -1.526589999999999892e-01
-6.823600000000000498e-02 -1.514020000000000088e-01
-5.255900000000000155e-02 -1.509310000000000096e-01
-4.033799999999999886e-02 -1.509310000000000096e-01
-3.327000000000000096e-02 -1.511820000000000108e-01
-3.025399999999999964e-02 -1.514340000000000130e-01
-3.047400000000000109e-02 -1.518730000000000080e-01
-3.424399999999999666e-02 -1.526899999999999924e-01
-3.785600000000000076e-02 -1.538210000000000133e-01
-4.014999999999999819e-02 -1.556750000000000078e-01
-4.137500000000000205e-02 -1.583450000000000135e-01
-4.194099999999999911e-02 -1.619579999999999909e-01
-4.244300000000000156e-02 -1.665760000000000018e-01
-4.209799999999999653e-02 -1.716650000000000120e-01
-3.967899999999999899e-02 -1.767229999999999912e-01
-3.653700000000000003e-02 -1.815299999999999969e-01
-3.245300000000000268e-02 -1.858029999999999959e-01
-2.830600000000000130e-02 -1.896039999999999948e-01
-2.412800000000000014e-02 -1.929339999999999944e-01
-2.051499999999999851e-02 -1.959500000000000131e-01
-1.778199999999999920e-02 -1.985570000000000113e-01
-1.624199999999999949e-02 -2.006000000000000005e-01
-1.548800000000000003e-02 -2.020450000000000024e-01
-1.536299999999999992e-02 -2.027039999999999953e-01
-1.548800000000000003e-02 -2.027990000000000070e-01
-1.617899999999999894e-02 -2.027359999999999995e-01
-1.727899999999999922e-02 -2.027039999999999953e-01
-1.884999999999999870e-02 -2.025160000000000016e-01
-2.067199999999999940e-02 -2.021699999999999886e-01
-2.252499999999999988e-02 -2.016679999999999862e-01
-2.425300000000000025e-02 -2.006620000000000070e-01
-2.519599999999999965e-02 -1.993109999999999882e-01
-2.616999999999999882e-02 -1.974579999999999946e-01
-2.695499999999999979e-02 -1.951650000000000051e-01
-2.770900000000000099e-02 -1.926509999999999889e-01
-2.811800000000000063e-02 -1.902010000000000089e-01
-2.818000000000000019e-02 -1.878450000000000120e-01
-2.802299999999999930e-02 -1.855199999999999905e-01
-2.695499999999999979e-02 -1.835090000000000054e-01
-2.613800000000000151e-02 -1.815930000000000044e-01
-2.428500000000000103e-02 -1.797709999999999864e-01
-2.117499999999999938e-02 -1.781689999999999940e-01
-1.661899999999999836e-02 -1.767229999999999912e-01
-1.058699999999999919e-02 -1.758750000000000036e-01
-2.858999999999999996e-03 -1.753099999999999936e-01
6.910999999999999609e-03 -1.752150000000000096e-01
1.793799999999999908e-02 -1.752779999999999894e-01
2.990800000000000056e-02 -1.754040000000000044e-01
4.231700000000000045e-02 -1.757809999999999928e-01
5.431799999999999823e-02 -1.765029999999999932e-01
6.512500000000000233e-02 -1.777920000000000056e-01
7.398399999999999421e-02 -1.795190000000000119e-01
7.992200000000000693e-02 -1.816240000000000077e-01
8.325200000000000655e-02 -1.840430000000000121e-01
8.381700000000000261e-02 -1.862739999999999951e-01
8.334600000000000342e-02 -1.882840000000000069e-01
8.004799999999999416e-02 -1.901380000000000015e-01
7.706300000000000650e-02 -1.918340000000000045e-01
7.360700000000000576e-02 -1.940020000000000078e-01
7.115699999999999803e-02 -1.966100000000000070e-01
6.964900000000000257e-02 -1.998139999999999916e-01
6.861200000000000632e-02 -2.039300000000000002e-01
6.842399999999999871e-02 -2.084850000000000037e-01
6.880100000000000104e-02 -2.134169999999999956e-01
7.065399999999999459e-02 -2.184750000000000025e-01
7.253900000000000625e-02 -2.236269999999999925e-01
7.486399999999999999e-02 -2.284339999999999982e-01
7.715700000000000336e-02 -2.329890000000000017e-01
7.910499999999999476e-02 -2.370109999999999995e-01
8.092699999999999894e-02 -2.406860000000000110e-01
8.208999999999999631e-02 -2.437960000000000127e-01
8.281199999999999672e-02 -2.461839999999999862e-01
8.309500000000000219e-02 -2.479119999999999935e-01
8.312600000000000544e-02 -2.487920000000000131e-01
8.309500000000000219e-02 -2.491369999999999973e-01
8.287500000000000422e-02 -2.491059999999999941e-01
8.259199999999999875e-02 -2.490429999999999866e-01
8.234099999999999753e-02 -2.490110000000000101e-01
8.180700000000000471e-02 -2.487920000000000131e-01
8.133600000000000552e-02 -2.482570000000000054e-01
8.114699999999999691e-02 -2.476289999999999880e-01
8.095900000000000318e-02 -2.465299999999999991e-01
8.089599999999999569e-02 -2.448649999999999993e-01
8.086400000000000532e-02 -2.427910000000000068e-01
8.089599999999999569e-02 -2.403409999999999991e-01
8.102099999999999580e-02 -2.377650000000000041e-01
8.121000000000000441e-02 -2.351570000000000049e-01
8.171299999999999397e-02 -2.326749999999999929e-01
8.243499999999999439e-02 -2.303189999999999960e-01
8.344000000000000028e-02 -2.280260000000000065e-01
8.482299999999999562e-02 -2.257010000000000127e-01
8.651899999999999868e-02 -2.234069999999999945e-01
8.900099999999999678e-02 -2.211770000000000125e-01
9.185999999999999721e-02 -2.187580000000000080e-01
9.509599999999999997e-02 -2.162129999999999885e-01
9.851999999999999647e-02 -2.136369999999999936e-01
1.016299999999999981e-01 -2.111550000000000094e-01
1.044260000000000049e-01 -2.089880000000000071e-01
1.064370000000000038e-01 -2.068830000000000113e-01
1.076310000000000044e-01 -2.053750000000000020e-01
1.079760000000000025e-01 -2.043069999999999886e-01
1.079760000000000025e-01 -2.038349999999999884e-01
1.066249999999999976e-01 -2.037730000000000097e-01
1.047720000000000040e-01 -2.040549999999999864e-01
1.019130000000000036e-01 -2.047460000000000113e-01
9.861399999999999333e-02 -2.058460000000000012e-01
9.578699999999999715e-02 -2.077620000000000022e-01
9.374499999999999500e-02 -2.103700000000000014e-01
9.207999999999999519e-02 -2.136059999999999903e-01
9.035200000000000176e-02 -2.175330000000000041e-01
8.871800000000000519e-02 -2.221509999999999874e-01
8.727300000000000335e-02 -2.272720000000000018e-01
8.611099999999999310e-02 -2.324549999999999950e-01
8.538800000000000556e-02 -2.373879999999999879e-01
8.516799999999999371e-02 -2.420059999999999989e-01
8.510500000000000009e-02 -2.463410000000000044e-01
8.516799999999999371e-02 -2.503940000000000055e-01
8.535700000000000232e-02 -2.541640000000000010e-01
8.551400000000000667e-02 -2.575879999999999836e-01
8.557700000000000029e-02 -2.605410000000000226e-01
8.563999999999999391e-02 -2.629290000000000238e-01
8.573400000000000465e-02 -2.645620000000000194e-01
8.579699999999999827e-02 -2.656299999999999772e-01
8.604799999999999949e-02 -2.660699999999999732e-01
8.623599999999999322e-02 -2.661649999999999849e-01
8.648799999999999544e-02 -2.661649999999999849e-01
8.670799999999999341e-02 -2.661330000000000084e-01
8.692800000000000527e-02 -2.660069999999999935e-01
8.708499999999999575e-02 -2.657249999999999890e-01
8.746199999999999808e-02 -2.649079999999999768e-01
8.787000000000000366e-02 -2.634310000000000263e-01
8.849799999999999334e-02 -2.613889999999999825e-01
8.896999999999999353e-02 -2.588130000000000153e-01
8.956699999999999384e-02 -2.558289999999999731e-01
9.006899999999999629e-02 -2.528130000000000099e-01
9.057199999999999973e-02 -2.495769999999999933e-01
9.113699999999999579e-02 -2.464979999999999949e-01
9.163999999999999924e-02 -2.433250000000000135e-01
9.223699999999999954e-02 -2.403089999999999948e-01
9.261400000000000188e-02 -2.370420000000000027e-01
9.261400000000000188e-02 -2.336489999999999956e-01
9.220499999999999530e-02 -2.300679999999999947e-01
9.044599999999999862e-02 -2.260459999999999969e-01
8.777600000000000680e-02 -2.211770000000000125e-01
8.413199999999999845e-02 -2.154909999999999881e-01
7.976500000000000257e-02 -2.090190000000000103e-01
7.442400000000000404e-02 -2.020760000000000056e-01
6.792099999999999527e-02 -1.952589999999999881e-01
5.950099999999999834e-02 -1.889440000000000008e-01
4.957400000000000001e-02 -1.835090000000000054e-01
3.933199999999999891e-02 -1.792680000000000107e-01
2.946800000000000114e-02 -1.763780000000000070e-01
2.092300000000000063e-02 -1.747440000000000104e-01
1.372899999999999988e-02 -1.743669999999999942e-01
8.512999999999999734e-03 -1.746189999999999964e-01
4.555000000000000021e-03 -1.758440000000000003e-01
2.010000000000000068e-03 -1.777600000000000013e-01
4.079999999999999968e-04 -1.807449999999999890e-01
-3.139999999999999888e-04 -1.847969999999999891e-01
-3.460000000000000076e-04 -1.893839999999999968e-01
-3.139999999999999888e-04 -1.944420000000000037e-01
-2.200000000000000078e-04 -1.993429999999999924e-01
-2.519999999999999996e-04 -2.041489999999999971e-01
-5.339999999999999695e-04 -2.088299999999999879e-01
-1.319999999999999993e-03 -2.129769999999999996e-01
-1.884999999999999957e-03 -2.169040000000000135e-01
-2.481999999999999831e-03 -2.205489999999999950e-01
-2.827999999999999785e-03 -2.240669999999999884e-01
-2.922000000000000118e-03 -2.271769999999999901e-01
-2.922000000000000118e-03 -2.298790000000000000e-01
-2.795999999999999874e-03 -2.318900000000000128e-01
-2.481999999999999831e-03 -2.332720000000000071e-01
-1.917000000000000084e-03 -2.341830000000000023e-01
-1.288000000000000082e-03 -2.344340000000000035e-01
-3.460000000000000076e-04 -2.344660000000000077e-01
7.219999999999999855e-04 -2.344340000000000035e-01
1.665000000000000030e-03 -2.343719999999999970e-01
2.481999999999999831e-03 -2.342460000000000098e-01
3.298000000000000150e-03 -2.336489999999999956e-01
4.146999999999999645e-03 -2.323919999999999875e-01
4.869000000000000064e-03 -2.303499999999999992e-01
5.686000000000000082e-03 -2.274919999999999998e-01
6.032000000000000035e-03 -2.241299999999999959e-01
6.314000000000000168e-03 -2.203920000000000046e-01
6.346000000000000078e-03 -2.166839999999999877e-01
6.314000000000000168e-03 -2.130090000000000039e-01
6.189000000000000057e-03 -2.093329999999999913e-01
6.000000000000000125e-03 -2.057519999999999905e-01
5.748999999999999770e-03 -2.021070000000000089e-01
5.152000000000000329e-03 -1.983999999999999930e-01
2.858999999999999996e-03 -1.944110000000000005e-01
-1.350999999999999987e-03 -1.903890000000000027e-01
-7.132000000000000318e-03 -1.861800000000000122e-01
-1.633700000000000083e-02 -1.813099999999999989e-01
-2.764600000000000043e-02 -1.755609999999999948e-01
-4.178300000000000070e-02 -1.690889999999999893e-01
-5.811999999999999805e-02 -1.622089999999999921e-01
-7.637199999999999545e-02 -1.552350000000000119e-01
-9.607000000000000262e-02 -1.489830000000000043e-01
-1.158310000000000034e-01 -1.438939999999999941e-01
-1.346489999999999909e-01 -1.401870000000000061e-01
-1.502310000000000034e-01 -1.379879999999999995e-01
-1.624829999999999885e-01 -1.374539999999999929e-01
-1.705569999999999864e-01 -1.377680000000000016e-01
-1.747360000000000024e-01 -1.395899999999999919e-01
-1.761490000000000000e-01 -1.424799999999999955e-01
-1.759290000000000020e-01 -1.469729999999999925e-01
-1.736360000000000126e-01 -1.525960000000000094e-01
-1.712799999999999878e-01 -1.583450000000000135e-01
-1.687039999999999929e-01 -1.638429999999999886e-01
-1.665669999999999928e-01 -1.688070000000000126e-01
-1.653110000000000135e-01 -1.733300000000000118e-01
-1.649970000000000048e-01 -1.774149999999999894e-01
-1.652480000000000060e-01 -1.809330000000000105e-01
-1.664420000000000066e-01 -1.841059999999999919e-01
-1.668820000000000026e-01 -1.868710000000000093e-01
-1.670389999999999930e-01 -1.893529999999999935e-01
-1.670069999999999888e-01 -1.916460000000000108e-01
-1.665359999999999896e-01 -1.938139999999999863e-01
-1.659079999999999999e-01 -1.956990000000000118e-01
-1.649970000000000048e-01 -1.973949999999999871e-01
-1.637399999999999967e-01 -1.986199999999999910e-01
-1.622010000000000118e-01 -1.994370000000000032e-01
-1.605979999999999908e-01 -1.999710000000000099e-01
-1.590900000000000092e-01 -2.001600000000000046e-01
-1.578019999999999978e-01 -2.001280000000000003e-01
-1.567340000000000122e-01 -2.000339999999999896e-01
-1.559490000000000043e-01 -1.998769999999999991e-01
-1.551949999999999996e-01 -1.995939999999999936e-01
-1.547550000000000037e-01 -1.989970000000000072e-01
-1.546609999999999929e-01 -1.977720000000000034e-01
-1.547240000000000004e-01 -1.960760000000000003e-01
-1.551319999999999921e-01 -1.939710000000000045e-01
-1.560120000000000118e-01 -1.915199999999999958e-01
-1.570479999999999932e-01 -1.889760000000000051e-01
-1.585880000000000067e-01 -1.864000000000000101e-01
-1.602210000000000023e-01 -1.837290000000000034e-01
-1.623259999999999981e-01 -1.809330000000000105e-01
-1.648080000000000100e-01 -1.781369999999999898e-01
-1.690810000000000091e-01 -1.754670000000000119e-01
-1.744209999999999927e-01 -1.731109999999999871e-01
-1.823700000000000043e-01 -1.712259999999999893e-01
-1.926740000000000119e-01 -1.696550000000000002e-01
-2.056800000000000017e-01 -1.688689999999999913e-01
-2.206970000000000043e-01 -1.687440000000000051e-01
-2.374729999999999897e-01 -1.689640000000000031e-01
-2.559139999999999748e-01 -1.697799999999999865e-01
-2.749519999999999742e-01 -1.712879999999999958e-01
-2.940530000000000088e-01 -1.738959999999999950e-01
-3.117400000000000171e-01 -1.777289999999999981e-01
-3.260029999999999872e-01 -1.825350000000000028e-01
-3.377530000000000254e-01 -1.879699999999999982e-01
-3.455440000000000178e-01 -1.937820000000000098e-01
-3.503510000000000235e-01 -1.994370000000000032e-01
-3.524550000000000183e-01 -2.052180000000000115e-01
-3.526130000000000098e-01 -2.108730000000000049e-01
-3.519840000000000191e-01 -2.161820000000000130e-01
-3.498789999999999956e-01 -2.212079999999999880e-01
-3.480260000000000020e-01 -2.262029999999999874e-01
-3.460779999999999967e-01 -2.314809999999999923e-01
-3.445389999999999842e-01 -2.368220000000000047e-01
-3.434389999999999943e-01 -2.419739999999999946e-01
-3.431250000000000133e-01 -2.469379999999999908e-01
-3.433760000000000145e-01 -2.515560000000000018e-01
-5.391599999999999726e-01 -4.056509999999999838e-01
-5.392230000000000079e-01 -4.096099999999999741e-01
-5.393489999999999673e-01 -4.124369999999999981e-01
-5.394740000000000091e-01 -4.141340000000000021e-01
-5.396309999999999718e-01 -4.149189999999999823e-01
-5.397889999999999633e-01 -4.150130000000000208e-01
-5.399140000000000050e-01 -4.147299999999999875e-01
-5.399770000000000403e-01 -4.140389999999999904e-01
-5.400080000000000435e-01 -4.131279999999999952e-01
-5.400080000000000435e-01 -4.113689999999999847e-01
-5.399770000000000403e-01 -4.087299999999999822e-01
-5.399460000000000370e-01 -4.049599999999999866e-01
-5.398830000000000018e-01 -4.001850000000000129e-01
-5.398509999999999698e-01 -3.949070000000000080e-01
-5.397889999999999633e-01 -3.891260000000000274e-01
-5.396940000000000071e-01 -3.833770000000000233e-01
-5.395060000000000411e-01 -3.775649999999999840e-01
-5.392230000000000079e-01 -3.717219999999999969e-01
-5.386579999999999702e-01 -3.659729999999999928e-01
-5.382489999999999775e-01 -3.599410000000000109e-01
-5.377469999999999750e-01 -3.537839999999999874e-01
-5.369930000000000536e-01 -3.473430000000000129e-01
-5.360810000000000297e-01 -3.406199999999999783e-01
-5.351700000000000346e-01 -3.333949999999999969e-01
-5.342909999999999604e-01 -3.253210000000000268e-01
-5.333799999999999653e-01 -3.167130000000000223e-01
-5.324060000000000459e-01 -3.075709999999999833e-01
-5.313379999999999770e-01 -2.984289999999999998e-01
-5.301129999999999454e-01 -2.897259999999999835e-01
-5.287300000000000333e-01 -2.822490000000000276e-01
-5.271280000000000410e-01 -2.766890000000000183e-01
-5.255570000000000519e-01 -2.730130000000000057e-01
-5.240179999999999838e-01 -2.710650000000000004e-01
-5.226669999999999927e-01 -2.707510000000000194e-01
-5.217559999999999976e-01 -2.712539999999999951e-01
-5.213790000000000369e-01 -2.728559999999999874e-01
-5.214419999999999611e-01 -2.757149999999999879e-01
-5.219439999999999635e-01 -2.800819999999999976e-01
-5.224469999999999947e-01 -2.857680000000000220e-01
-5.228239999999999554e-01 -2.925539999999999807e-01
-5.229179999999999939e-01 -3.003449999999999731e-01
-5.228239999999999554e-01 -3.085129999999999817e-01
-5.221639999999999615e-01 -3.168699999999999850e-01
-5.214419999999999611e-01 -3.247869999999999924e-01
-5.204050000000000065e-01 -3.325150000000000050e-01
-5.193370000000000486e-01 -3.396460000000000035e-01
-5.182999999999999829e-01 -3.460550000000000015e-01
-5.173259999999999525e-01 -3.521810000000000218e-01
-5.166349999999999554e-01 -3.575530000000000097e-01
-5.160379999999999967e-01 -3.623919999999999919e-01
-5.157869999999999955e-01 -3.661610000000000142e-01
-5.157549999999999635e-01 -3.687059999999999782e-01
-5.158179999999999987e-01 -3.701510000000000078e-01
-5.161010000000000320e-01 -3.706849999999999867e-01
-5.166039999999999521e-01 -3.706539999999999835e-01
-5.170749999999999513e-01 -3.703400000000000025e-01
-5.178920000000000190e-01 -3.698679999999999746e-01
-5.184260000000000534e-01 -3.687690000000000135e-01
-5.191480000000000539e-01 -3.669470000000000232e-01
-5.195880000000000498e-01 -3.642139999999999822e-01
-5.200909999999999700e-01 -3.605070000000000219e-01
-5.205929999999999724e-01 -3.558569999999999789e-01
-5.209700000000000442e-01 -3.505789999999999740e-01
-5.213470000000000049e-01 -3.449559999999999849e-01
-5.215049999999999963e-01 -3.392689999999999872e-01
-5.215049999999999963e-01 -3.335520000000000151e-01
-5.214100000000000401e-01 -3.277399999999999758e-01
-5.210960000000000036e-01 -3.220219999999999749e-01
-5.207509999999999639e-01 -3.161160000000000081e-01
-5.202790000000000470e-01 -3.102099999999999858e-01
-5.193999999999999728e-01 -3.041780000000000039e-01
-5.178920000000000190e-01 -2.979260000000000241e-01
-5.157869999999999955e-01 -2.915800000000000058e-01
-5.126140000000000141e-01 -2.847629999999999884e-01
-5.074619999999999687e-01 -2.776000000000000134e-01
-5.005500000000000504e-01 -2.699969999999999870e-01
-4.927279999999999993e-01 -2.620489999999999764e-01
-4.840570000000000150e-01 -2.543210000000000193e-01
-4.752290000000000125e-01 -2.467489999999999961e-01
-4.663379999999999748e-01 -2.398379999999999956e-01
-4.578869999999999885e-01 -2.338999999999999968e-01
-4.503469999999999973e-01 -2.294080000000000008e-01
-4.451640000000000041e-01 -2.267379999999999951e-01
-4.417710000000000248e-01 -2.256690000000000085e-01
-4.401689999999999769e-01 -2.257949999999999957e-01
-4.400430000000000175e-01 -2.266430000000000111e-01
-4.408909999999999774e-01 -2.283399999999999874e-01
-4.424620000000000219e-01 -2.316070000000000073e-01
-4.438440000000000163e-01 -2.360680000000000001e-01
-4.451950000000000074e-01 -2.419109999999999872e-01
-4.456660000000000066e-01 -2.486029999999999907e-01
-4.456350000000000033e-01 -2.557030000000000136e-01
-4.441269999999999940e-01 -2.625520000000000076e-01
-4.422740000000000005e-01 -2.689610000000000056e-01
-4.389430000000000276e-01 -2.747100000000000097e-01
-4.358330000000000259e-01 -2.797990000000000199e-01
-4.326920000000000210e-01 -2.845429999999999904e-01
-4.298330000000000206e-01 -2.890039999999999831e-01
-4.274450000000000194e-01 -2.931190000000000184e-01
-4.255289999999999906e-01 -2.965119999999999978e-01
-4.244919999999999805e-01 -2.990880000000000205e-01
-4.239899999999999780e-01 -3.006590000000000096e-01
-4.239899999999999780e-01 -3.012880000000000003e-01
-4.241779999999999995e-01 -3.013819999999999832e-01
-4.251199999999999979e-01 -3.012250000000000205e-01
-4.261889999999999845e-01 -3.009729999999999905e-01
-4.275709999999999789e-01 -3.004390000000000116e-01
-4.290470000000000117e-01 -2.994029999999999747e-01
-4.305869999999999975e-01 -2.974859999999999727e-01
-4.319689999999999919e-01 -2.950360000000000205e-01
-4.332570000000000032e-01 -2.916110000000000091e-01
-4.343879999999999963e-01 -2.874019999999999908e-01
-4.353929999999999745e-01 -2.829409999999999981e-01
-4.363670000000000049e-01 -2.781029999999999891e-01
-4.369330000000000158e-01 -2.732330000000000036e-01
-4.374040000000000150e-01 -2.682689999999999797e-01
-4.375299999999999745e-01 -2.632430000000000048e-01
-4.374979999999999980e-01 -2.581849999999999978e-01
-4.371530000000000138e-01 -2.530959999999999877e-01
-4.361160000000000037e-01 -2.481319999999999915e-01
-4.336030000000000162e-01 -2.430420000000000080e-01
-4.297699999999999854e-01 -2.376070000000000126e-01
-4.239899999999999780e-01 -2.316380000000000106e-01
-4.161980000000000124e-01 -2.252609999999999890e-01
-4.065849999999999742e-01 -2.185070000000000068e-01
-3.957149999999999834e-01 -2.116889999999999883e-01
-3.837769999999999793e-01 -2.046209999999999973e-01
-3.712110000000000132e-01 -1.975840000000000096e-01
-3.584559999999999969e-01 -1.907659999999999911e-01
-3.461090000000000000e-01 -1.848920000000000008e-01
-3.349249999999999727e-01 -1.803049999999999931e-01
-3.256260000000000265e-01 -1.776339999999999864e-01
-3.188719999999999888e-01 -1.764090000000000102e-01
-3.149129999999999985e-01 -1.760950000000000015e-01
-3.126510000000000122e-01 -1.761580000000000090e-01
-3.126200000000000090e-01 -1.762519999999999920e-01
-3.140649999999999831e-01 -1.764409999999999867e-01
-3.162010000000000098e-01 -1.770059999999999967e-01
-3.183690000000000131e-01 -1.783879999999999910e-01
-3.200339999999999852e-01 -1.813099999999999989e-01
-3.206309999999999993e-01 -1.852689999999999892e-01
-3.199089999999999989e-01 -1.900749999999999940e-01
-3.168300000000000005e-01 -1.952270000000000116e-01
-3.132800000000000029e-01 -2.002230000000000121e-01
-3.081590000000000162e-01 -2.046840000000000048e-01
-3.033210000000000073e-01 -2.085480000000000111e-01
-2.985140000000000016e-01 -2.118150000000000033e-01
-2.943359999999999865e-01 -2.147679999999999867e-01
-2.910369999999999902e-01 -2.172499999999999987e-01
-2.886810000000000209e-01 -2.192610000000000114e-01
-2.875820000000000043e-01 -2.206740000000000090e-01
-2.873620000000000063e-01 -2.215229999999999977e-01
-2.875820000000000043e-01 -2.217109999999999914e-01
-2.887129999999999974e-01 -2.217109999999999914e-01
-2.900320000000000120e-01 -2.215850000000000042e-01
-2.918229999999999991e-01 -2.214599999999999902e-01
-2.937080000000000246e-01 -2.210199999999999942e-01
-2.955929999999999946e-01 -2.205489999999999950e-01
-2.973520000000000052e-01 -2.197629999999999861e-01
-2.988910000000000178e-01 -2.185690000000000133e-01
-3.001789999999999736e-01 -2.166530000000000122e-01
-3.013419999999999987e-01 -2.139199999999999990e-01
-3.023159999999999736e-01 -2.106210000000000027e-01
-3.032580000000000275e-01 -2.071030000000000093e-01
-3.038239999999999830e-01 -2.033959999999999935e-01
-3.041380000000000194e-01 -1.996259999999999979e-01
-3.042320000000000024e-01 -1.958870000000000056e-01
-3.040120000000000045e-01 -1.922429999999999972e-01
-3.032580000000000275e-01 -1.887870000000000104e-01
-3.018129999999999979e-01 -1.853630000000000000e-01
-2.984510000000000218e-01 -1.818760000000000099e-01
-2.933620000000000116e-01 -1.781689999999999940e-01
-2.862620000000000164e-01 -1.739900000000000058e-01
-2.769320000000000115e-01 -1.694980000000000098e-01
-2.652760000000000118e-01 -1.649420000000000053e-01
-2.516419999999999768e-01 -1.602300000000000113e-01
-2.365619999999999945e-01 -1.555179999999999896e-01
-2.206339999999999968e-01 -1.508049999999999946e-01
-2.047690000000000066e-01 -1.462189999999999879e-01
-1.895950000000000135e-01 -1.421969999999999901e-01
-1.764010000000000022e-01 -1.388040000000000107e-01
-1.664420000000000066e-01 -1.362599999999999922e-01
-1.601269999999999916e-01 -1.345949999999999924e-01
-1.565459999999999907e-01 -1.336519999999999930e-01
-1.558859999999999968e-01 -1.335270000000000068e-01
-1.561369999999999980e-01 -1.338409999999999878e-01
-1.582739999999999980e-01 -1.350339999999999874e-01
-1.600330000000000086e-01 -1.367309999999999914e-01
-1.615090000000000137e-01 -1.396209999999999951e-01
-1.625780000000000003e-01 -1.436739999999999962e-01
-1.622949999999999948e-01 -1.480410000000000059e-01
-1.594669999999999976e-01 -1.526899999999999924e-01
-1.555719999999999881e-01 -1.571510000000000129e-01
-1.502940000000000109e-01 -1.608269999999999977e-01
-1.444509999999999961e-01 -1.639369999999999994e-01
-1.392980000000000051e-01 -1.663560000000000039e-01
-1.343350000000000100e-01 -1.683669999999999889e-01
-1.305330000000000101e-01 -1.699380000000000057e-01
-1.275489999999999957e-01 -1.711940000000000128e-01
-1.256639999999999979e-01 -1.721370000000000122e-01
-1.248159999999999964e-01 -1.727339999999999987e-01
-1.246899999999999953e-01 -1.730160000000000031e-01
-1.250040000000000040e-01 -1.730790000000000106e-01
-1.262610000000000121e-01 -1.731109999999999871e-01
-1.275799999999999990e-01 -1.730790000000000106e-01
-1.294970000000000010e-01 -1.730480000000000074e-01
-1.312869999999999870e-01 -1.729219999999999924e-01
-1.331410000000000093e-01 -1.727650000000000019e-01
-1.348689999999999889e-01 -1.724509999999999932e-01
-1.363449999999999940e-01 -1.716650000000000120e-01
-1.378530000000000033e-01 -1.704090000000000049e-01
-1.390160000000000007e-01 -1.687440000000000051e-01
-1.400210000000000066e-01 -1.664819999999999911e-01
-1.408059999999999867e-01 -1.640629999999999866e-01
-1.411830000000000029e-01 -1.616440000000000099e-01
-1.412779999999999869e-01 -1.591299999999999937e-01
-1.412150000000000072e-01 -1.565860000000000030e-01
-1.407750000000000112e-01 -1.539780000000000038e-01
-1.400520000000000098e-01 -1.513390000000000013e-01
-1.380099999999999938e-01 -1.486999999999999988e-01
-1.342720000000000025e-01 -1.460299999999999931e-01
-1.283030000000000004e-01 -1.433280000000000109e-01
-1.201659999999999950e-01 -1.405949999999999978e-01
-1.103959999999999941e-01 -1.377049999999999941e-01
-9.877199999999999869e-02 -1.348459999999999936e-01
-8.595400000000000262e-02 -1.321130000000000082e-01
-7.216300000000000492e-02 -1.293479999999999908e-01
-5.796300000000000063e-02 -1.265840000000000021e-01
-4.420199999999999824e-02 -1.238189999999999985e-01
-3.166800000000000170e-02 -1.213690000000000047e-01
-2.148900000000000116e-02 -1.197040000000000048e-01
-1.495400000000000028e-02 -1.186669999999999947e-01
-1.112100000000000068e-02 -1.179759999999999975e-01
-9.865000000000000505e-03 -1.179130000000000039e-01
-9.990999999999999881e-03 -1.182269999999999988e-01
-1.281799999999999953e-02 -1.191689999999999972e-01
-1.514300000000000021e-02 -1.207089999999999969e-01
-1.800200000000000064e-02 -1.230340000000000045e-01
-1.960399999999999990e-02 -1.262070000000000136e-01
-2.032600000000000032e-02 -1.301019999999999954e-01
-1.988699999999999843e-02 -1.342180000000000040e-01
-1.668199999999999891e-02 -1.385530000000000095e-01
-1.322599999999999991e-02 -1.426060000000000105e-01
-7.917000000000000426e-03 -1.461560000000000081e-01
-3.079000000000000140e-03 -1.490150000000000086e-01
1.789999999999999925e-03 -1.514340000000000130e-01
6.126000000000000369e-03 -1.535380000000000078e-01
9.613000000000000017e-03 -1.552350000000000119e-01
1.228300000000000052e-02 -1.567429999999999934e-01
1.369700000000000084e-02 -1.578739999999999866e-01
1.448200000000000008e-02 -1.586589999999999945e-01
1.460799999999999946e-02 -1.590360000000000107e-01
1.448200000000000008e-02 -1.591619999999999979e-01
1.394800000000000033e-02 -1.592560000000000087e-01
1.332000000000000024e-02 -1.592560000000000087e-01
1.218900000000000018e-02 -1.591930000000000012e-01
1.090099999999999923e-02 -1.591619999999999979e-01
9.424999999999999351e-03 -1.590360000000000107e-01
8.198999999999999691e-03 -1.588789999999999925e-01
7.004999999999999942e-03 -1.583769999999999900e-01
5.936999999999999569e-03 -1.574029999999999874e-01
4.963000000000000397e-03 -1.559889999999999888e-01
4.114999999999999734e-03 -1.541669999999999985e-01
3.423999999999999960e-03 -1.523130000000000039e-01
3.141000000000000129e-03 -1.503029999999999922e-01
3.079000000000000140e-03 -1.483230000000000104e-01
3.173000000000000039e-03 -1.462189999999999879e-01
3.674999999999999881e-03 -1.439249999999999974e-01
4.303999999999999666e-03 -1.416949999999999876e-01
5.434999999999999727e-03 -1.393379999999999896e-01
7.634000000000000161e-03 -1.370450000000000002e-01
1.102700000000000034e-02 -1.349720000000000086e-01
1.583299999999999985e-02 -1.329609999999999959e-01
2.164500000000000104e-02 -1.311070000000000013e-01
2.827400000000000052e-02 -1.290340000000000098e-01
3.527999999999999886e-02 -1.269609999999999905e-01
4.241099999999999731e-02 -1.248240000000000044e-01
4.944799999999999890e-02 -1.227509999999999990e-01
5.576300000000000007e-02 -1.211170000000000024e-01
6.126100000000000295e-02 -1.198919999999999986e-01
6.528200000000000669e-02 -1.192639999999999950e-01
6.679000000000000214e-02 -1.190750000000000003e-01
6.735499999999999821e-02 -1.192320000000000046e-01
6.663299999999999779e-02 -1.197659999999999975e-01
6.380500000000000060e-02 -1.205520000000000064e-01
6.154400000000000148e-02 -1.219650000000000040e-01
5.871599999999999736e-02 -1.239449999999999996e-01
5.680000000000000326e-02 -1.267089999999999883e-01
5.548000000000000154e-02 -1.301650000000000029e-01
5.510299999999999920e-02 -1.341229999999999922e-01
5.579400000000000331e-02 -1.385530000000000095e-01
5.777399999999999897e-02 -1.427630000000000010e-01
6.006700000000000234e-02 -1.467209999999999903e-01
6.374299999999999411e-02 -1.502400000000000124e-01
6.710399999999999698e-02 -1.532870000000000066e-01
7.046600000000000086e-02 -1.561150000000000038e-01
7.357600000000000251e-02 -1.587850000000000095e-01
7.615199999999999747e-02 -1.611730000000000107e-01
7.810000000000000275e-02 -1.631199999999999872e-01
7.954500000000000459e-02 -1.646279999999999966e-01
8.048700000000000299e-02 -1.655079999999999885e-01
8.111599999999999366e-02 -1.661680000000000101e-01
8.136699999999999489e-02 -1.663880000000000081e-01
8.146100000000000563e-02 -1.664190000000000114e-01
8.146100000000000563e-02 -1.664190000000000114e-01
8.121000000000000441e-02 -1.663880000000000081e-01
8.080099999999999782e-02 -1.663560000000000039e-01
8.026700000000000501e-02 -1.662619999999999931e-01
7.992200000000000693e-02 -1.660109999999999919e-01
7.945099999999999385e-02 -1.654140000000000055e-01
7.894800000000000428e-02 -1.643139999999999878e-01
7.853999999999999870e-02 -1.627429999999999988e-01
7.791099999999999415e-02 -1.607329999999999870e-01
7.743999999999999495e-02 -1.586589999999999945e-01
7.690600000000000214e-02 -1.564290000000000125e-01
7.649799999999999656e-02 -1.541349999999999942e-01
7.634000000000000508e-02 -1.519050000000000122e-01
7.624599999999999433e-02 -1.496109999999999940e-01
7.612099999999999422e-02 -1.472549999999999970e-01
7.602599999999999636e-02 -1.448359999999999925e-01
7.593199999999999950e-02 -1.422599999999999976e-01
7.527200000000000557e-02 -1.394960000000000089e-01
7.432999999999999330e-02 -1.366370000000000084e-01
7.282199999999999784e-02 -1.338090000000000113e-01
7.090499999999999581e-02 -1.311070000000000013e-01
6.911499999999999588e-02 -1.286879999999999968e-01
6.779499999999999416e-02 -1.265840000000000021e-01
6.716700000000000448e-02 -1.251700000000000035e-01
6.650699999999999668e-02 -1.245099999999999957e-01
6.521899999999999920e-02 -1.243839999999999946e-01
6.223499999999999865e-02 -1.246040000000000064e-01
5.648600000000000149e-02 -1.249500000000000055e-01
5.073600000000000332e-02 -1.257350000000000134e-01
4.517600000000000088e-02 -1.275260000000000005e-01
4.087199999999999861e-02 -1.300389999999999879e-01
3.741599999999999787e-02 -1.332440000000000013e-01
3.512300000000000144e-02 -1.370770000000000044e-01
3.421199999999999936e-02 -1.413179999999999992e-01
3.414899999999999880e-02 -1.455269999999999897e-01
3.471400000000000180e-02 -1.494540000000000035e-01
3.628499999999999781e-02 -1.531929999999999958e-01
3.732200000000000101e-02 -1.567109999999999892e-01
3.864100000000000174e-02 -1.602300000000000113e-01
3.970900000000000124e-02 -1.637490000000000057e-01
4.071500000000000119e-02 -1.670790000000000053e-01
4.175199999999999745e-02 -1.702829999999999899e-01
4.278799999999999965e-02 -1.729219999999999924e-01
4.385599999999999915e-02 -1.752150000000000096e-01
4.486199999999999910e-02 -1.768800000000000094e-01
4.571000000000000063e-02 -1.781369999999999898e-01
4.640099999999999780e-02 -1.791109999999999924e-01
4.712399999999999922e-02 -1.798019999999999896e-01
4.759499999999999842e-02 -1.801790000000000058e-01
4.819199999999999873e-02 -1.802110000000000101e-01
4.847499999999999726e-02 -1.802110000000000101e-01
4.859999999999999737e-02 -1.801790000000000058e-01
4.859999999999999737e-02 -1.800849999999999951e-01
4.859999999999999737e-02 -1.797390000000000099e-01
4.859999999999999737e-02 -1.790480000000000127e-01
4.856900000000000106e-02 -1.779489999999999961e-01
4.847499999999999726e-02 -1.764409999999999867e-01
4.825499999999999928e-02 -1.745240000000000125e-01
4.794000000000000344e-02 -1.724509999999999932e-01
4.750100000000000156e-02 -1.700319999999999887e-01
4.706099999999999867e-02 -1.675500000000000045e-01
4.637000000000000149e-02 -1.650050000000000128e-01
4.567800000000000332e-02 -1.624919999999999976e-01
4.470500000000000168e-02 -1.599470000000000058e-01
4.222299999999999665e-02 -1.572770000000000001e-01
3.923800000000000204e-02 -1.544500000000000040e-01
3.487099999999999922e-02 -1.515589999999999993e-01
2.861999999999999961e-02 -1.485750000000000126e-01
2.098600000000000118e-02 -1.454020000000000035e-01
1.156100000000000010e-02 -1.424169999999999880e-01
7.540000000000000044e-04 -1.397470000000000101e-01
-1.096399999999999979e-02 -1.375480000000000036e-01
-2.337399999999999894e-02 -1.362279999999999880e-01
-3.619100000000000095e-02 -1.357569999999999888e-01
-4.778400000000000009e-02 -1.357879999999999920e-01
-5.774300000000000266e-02 -1.364480000000000137e-01
-6.606800000000000173e-02 -1.377359999999999973e-01
-7.203700000000000381e-02 -1.400299999999999878e-01
-7.609000000000000485e-02 -1.430770000000000097e-01
-7.822600000000000386e-02 -1.466270000000000073e-01
-7.929400000000000337e-02 -1.506170000000000009e-01
-7.938800000000000023e-02 -1.546069999999999944e-01
-7.916800000000000226e-02 -1.586279999999999912e-01
-7.819399999999999962e-02 -1.624609999999999943e-01
-7.712600000000000011e-02 -1.662299999999999889e-01
-7.609000000000000485e-02 -1.699380000000000057e-01
-7.539800000000000668e-02 -1.736129999999999896e-01
-7.505299999999999472e-02 -1.774769999999999959e-01
-7.505299999999999472e-02 -1.813420000000000032e-01
-7.508399999999999797e-02 -1.852060000000000095e-01
-7.502100000000000435e-02 -1.888499999999999901e-01
-7.432999999999999330e-02 -1.920860000000000067e-01
-7.367100000000000037e-02 -1.949760000000000104e-01
-7.291699999999999571e-02 -1.974579999999999946e-01
-7.209999999999999742e-02 -1.996570000000000011e-01
-7.118900000000000228e-02 -2.014789999999999914e-01
-7.015200000000000602e-02 -2.027670000000000028e-01
-6.892700000000000216e-02 -2.034269999999999967e-01
-6.766999999999999404e-02 -2.035839999999999872e-01
-6.657100000000000517e-02 -2.035839999999999872e-01
-6.562800000000000578e-02 -2.034900000000000042e-01
-6.478000000000000425e-02 -2.033959999999999935e-01
-6.449699999999999878e-02 -2.031129999999999880e-01
-6.415200000000000069e-02 -2.027359999999999995e-01
-6.396300000000000596e-02 -2.017619999999999969e-01
-6.393200000000000272e-02 -2.003169999999999951e-01
-6.399399999999999533e-02 -1.982119999999999993e-01
-6.437099999999999766e-02 -1.956990000000000118e-01
-6.493699999999999473e-02 -1.929029999999999911e-01
-6.581700000000000050e-02 -1.899500000000000077e-01
-6.694799999999999363e-02 -1.869339999999999891e-01
-6.826699999999999435e-02 -1.840430000000000121e-01
-6.968100000000000682e-02 -1.810900000000000010e-01
-7.140900000000000025e-02 -1.781369999999999898e-01
-7.558700000000000141e-02 -1.752150000000000096e-01
-8.014200000000000490e-02 -1.721679999999999877e-01
-8.730499999999999372e-02 -1.688689999999999913e-01
-9.694999999999999452e-02 -1.652250000000000107e-01
-1.081649999999999973e-01 -1.616440000000000099e-01
-1.216430000000000011e-01 -1.584389999999999965e-01
-1.365969999999999962e-01 -1.560829999999999995e-01
-1.530590000000000006e-01 -1.545439999999999869e-01
-1.700859999999999872e-01 -1.539149999999999963e-01
-1.873960000000000070e-01 -1.539780000000000038e-01
-2.028530000000000055e-01 -1.547640000000000127e-01
-2.153249999999999886e-01 -1.563029999999999975e-01
-2.254720000000000057e-01 -1.590679999999999872e-01
-2.315669999999999951e-01 -1.629950000000000010e-01
-2.352110000000000034e-01 -1.677379999999999982e-01
-2.361850000000000060e-01 -1.728909999999999891e-01
-2.360909999999999953e-01 -1.781689999999999940e-01
-2.345830000000000137e-01 -1.829119999999999913e-01
-2.331060000000000076e-01 -1.875300000000000022e-01
-2.315039999999999876e-01 -1.916769999999999863e-01
-2.297450000000000048e-01 -1.958239999999999981e-01
-2.288969999999999894e-01 -2.000649999999999928e-01
-2.286140000000000116e-01 -2.042120000000000046e-01
-2.290220000000000034e-01 -2.088929999999999954e-01
-2.307190000000000074e-01 -2.134800000000000031e-01
-2.316930000000000101e-01 -2.180350000000000066e-01
-2.324779999999999902e-01 -2.223080000000000056e-01
-2.327609999999999957e-01 -2.261090000000000044e-01
-2.327289999999999914e-01 -2.295649999999999913e-01
-2.324779999999999902e-01 -2.328010000000000079e-01
-2.321950000000000125e-01 -2.355649999999999966e-01
-2.318500000000000005e-01 -2.378270000000000106e-01
-2.313159999999999938e-01 -2.392730000000000135e-01
-2.304049999999999987e-01 -2.398689999999999989e-01
-2.292109999999999981e-01 -2.399010000000000031e-01
-2.280480000000000007e-01 -2.398069999999999924e-01
-2.272000000000000131e-01 -2.396810000000000052e-01
-2.266350000000000031e-01 -2.395239999999999869e-01
-2.262579999999999869e-01 -2.392100000000000060e-01
-2.258179999999999910e-01 -2.384560000000000013e-01
-2.256289999999999962e-01 -2.370109999999999995e-01
-2.255350000000000132e-01 -2.349690000000000112e-01
-2.255669999999999897e-01 -2.323300000000000087e-01
-2.258489999999999942e-01 -2.294080000000000008e-01
-2.264780000000000126e-01 -2.263920000000000099e-01
-2.271690000000000098e-01 -2.231559999999999933e-01
-2.281110000000000082e-01 -2.200769999999999949e-01
-2.293050000000000088e-01 -2.169040000000000135e-01
-2.306249999999999967e-01 -2.137940000000000118e-01
-2.322899999999999965e-01 -2.105579999999999952e-01
-2.360279999999999878e-01 -2.072910000000000030e-01
-2.407090000000000063e-01 -2.039300000000000002e-01
-2.480600000000000027e-01 -2.003169999999999951e-01
-2.573280000000000012e-01 -1.963580000000000048e-01
-2.691089999999999871e-01 -1.923060000000000047e-01
-2.820840000000000014e-01 -1.885360000000000091e-01
-2.970690000000000275e-01 -1.855829999999999980e-01
-3.128400000000000070e-01 -1.839490000000000014e-01
-3.291450000000000209e-01 -1.834780000000000022e-01
-3.446960000000000024e-01 -1.838859999999999939e-01
-3.598700000000000232e-01 -1.852999999999999925e-01
-3.707400000000000140e-01 -1.876879999999999937e-01
-3.800390000000000157e-01 -1.914260000000000128e-01
-3.854420000000000068e-01 -1.963270000000000015e-01
-3.882700000000000040e-01 -2.018250000000000044e-01
-3.894009999999999971e-01 -2.073540000000000105e-01
-3.892749999999999821e-01 -2.128520000000000134e-01
-3.884580000000000255e-01 -2.180979999999999863e-01
-3.875160000000000271e-01 -2.231559999999999933e-01
-3.864469999999999850e-01 -2.282140000000000002e-01
-3.854739999999999833e-01 -2.333349999999999869e-01
-3.848139999999999894e-01 -2.387700000000000100e-01
-3.846249999999999947e-01 -2.442989999999999884e-01
-3.852539999999999853e-01 -2.499220000000000053e-01
-3.866049999999999764e-01 -2.554199999999999804e-01
-3.873590000000000089e-01 -2.606040000000000023e-01
-3.877979999999999761e-01 -2.654420000000000113e-01
-3.878610000000000113e-01 -2.694949999999999846e-01
-3.875469999999999748e-01 -2.731390000000000207e-01
-3.868869999999999809e-01 -2.763430000000000053e-01
-3.863530000000000020e-01 -2.792339999999999822e-01
-3.856930000000000081e-01 -2.814010000000000122e-01
-3.849079999999999724e-01 -2.827520000000000033e-01
-3.839339999999999975e-01 -2.832230000000000025e-01
-3.830230000000000024e-01 -2.832230000000000025e-01
-3.820810000000000040e-01 -2.830980000000000163e-01
-3.812320000000000153e-01 -2.829409999999999981e-01
-3.807610000000000161e-01 -2.827520000000000033e-01
-3.801640000000000019e-01 -2.822180000000000244e-01
-3.800069999999999837e-01 -2.811810000000000143e-01
-3.799130000000000007e-01 -2.793910000000000005e-01
-3.799130000000000007e-01 -2.769400000000000195e-01
-3.799440000000000039e-01 -2.739869999999999806e-01
-3.801010000000000222e-01 -2.707200000000000162e-01
-3.804779999999999829e-01 -2.672010000000000218e-01
-3.810439999999999938e-01 -2.636830000000000007e-01
-3.817039999999999877e-01 -2.602579999999999893e-01
-3.825520000000000032e-01 -2.568030000000000035e-01
-3.845000000000000084e-01 -2.533150000000000124e-01
-3.871069999999999789e-01 -2.496400000000000008e-01
-3.908460000000000267e-01 -2.458380000000000010e-01
-3.961859999999999826e-01 -2.415970000000000062e-01
-4.030670000000000086e-01 -2.369159999999999877e-01
-4.115170000000000217e-01 -2.319529999999999925e-01
-4.212879999999999958e-01 -2.270199999999999996e-01
-4.325030000000000263e-01 -2.225910000000000111e-01
-4.441590000000000260e-01 -2.189149999999999985e-01
-4.560649999999999982e-01 -2.166530000000000122e-01
-4.679090000000000193e-01 -2.157419999999999893e-01
-4.788100000000000134e-01 -2.159619999999999873e-01
-4.880470000000000086e-01 -2.170930000000000082e-01
-4.951780000000000070e-01 -2.191980000000000040e-01
-5.000160000000000160e-01 -2.227790000000000048e-01
-5.029059999999999642e-01 -2.273969999999999880e-01
-5.040689999999999893e-01 -2.327690000000000037e-01
-5.042259999999999520e-01 -2.384560000000000013e-01
-5.037859999999999561e-01 -2.444560000000000066e-01
-5.021520000000000428e-01 -2.507389999999999897e-01
-5.011160000000000059e-01 -2.571800000000000197e-01
-5.000790000000000513e-01 -2.637459999999999805e-01
-4.993879999999999986e-01 -2.704059999999999797e-01
-4.993560000000000221e-01 -2.770659999999999790e-01
-4.995129999999999848e-01 -2.836629999999999985e-01
-5.004560000000000120e-01 -2.901659999999999795e-01
-5.008010000000000517e-01 -2.961349999999999816e-01
-5.014610000000000456e-01 -3.016960000000000197e-01
-5.018070000000000030e-01 -3.066909999999999914e-01
-5.019949999999999690e-01 -3.111519999999999841e-01
-5.020580000000000043e-01 -3.151729999999999809e-01
-5.020580000000000043e-01 -3.185660000000000158e-01
-5.020580000000000043e-01 -3.211109999999999798e-01
-5.019639999999999658e-01 -3.228389999999999871e-01
-5.018700000000000383e-01 -3.238130000000000175e-01
-5.017129999999999646e-01 -3.242530000000000134e-01
-5.014610000000000456e-01 -3.242840000000000167e-01
-5.012100000000000444e-01 -3.241899999999999782e-01
-5.010210000000000496e-01 -3.240330000000000155e-01
-5.008639999999999759e-01 -3.236870000000000025e-01
-5.006129999999999747e-01 -3.231220000000000203e-01
-5.003300000000000525e-01 -3.218650000000000122e-01
-4.999529999999999808e-01 -3.198860000000000037e-01
-4.996079999999999965e-01 -3.173719999999999875e-01
-4.994509999999999783e-01 -3.144819999999999838e-01
-4.994190000000000018e-01 -3.111840000000000162e-01
-4.993879999999999986e-01 -3.078219999999999845e-01
-4.993879999999999986e-01 -3.043029999999999902e-01
-4.992929999999999868e-01 -3.006590000000000096e-01
-4.992309999999999803e-01 -2.967639999999999723e-01
-4.992929999999999868e-01 -2.926799999999999957e-01
-4.997329999999999828e-01 -2.885010000000000074e-01
-5.007390000000000452e-01 -2.842600000000000127e-01
-5.024659999999999682e-01 -2.795790000000000219e-01
-5.050109999999999877e-01 -2.746149999999999980e-01
-5.084670000000000023e-01 -2.693999999999999728e-01
-5.127389999999999448e-01 -2.640279999999999849e-01
-5.176089999999999858e-01 -2.589699999999999780e-01
-5.232320000000000304e-01 -2.545720000000000205e-01
-5.292010000000000325e-01 -2.515249999999999986e-01
-5.353590000000000293e-01 -2.497969999999999913e-01
-5.411390000000000366e-01 -2.495140000000000136e-01
-5.462919999999999998e-01 -2.500479999999999925e-01
-5.501239999999999464e-01 -2.517130000000000201e-01
-5.526379999999999626e-01 -2.545089999999999852e-01
-5.542709999999999582e-01 -2.586559999999999970e-01
-5.548049999999999926e-01 -2.642169999999999797e-01
-5.550570000000000226e-01 -2.703740000000000032e-01
-5.548999999999999488e-01 -2.772859999999999769e-01
-5.540829999999999922e-01 -2.845110000000000139e-01
-5.535170000000000368e-01 -2.916739999999999888e-01
-5.529830000000000023e-01 -2.988689999999999958e-01
-5.526689999999999658e-01 -3.060309999999999975e-01
-5.526689999999999658e-01 -3.133199999999999874e-01
-5.527950000000000363e-01 -3.206080000000000041e-01
-5.532660000000000355e-01 -3.277709999999999790e-01
-5.535799999999999610e-01 -3.345259999999999900e-01
-5.539570000000000327e-01 -3.407149999999999901e-01
-5.541139999999999954e-01 -3.461179999999999812e-01
-5.542089999999999517e-01 -3.508620000000000072e-01
-5.543029999999999902e-01 -3.547890000000000210e-01
-5.544280000000000319e-01 -3.578359999999999874e-01
-5.545539999999999914e-01 -3.601610000000000089e-01
-5.546480000000000299e-01 -3.618259999999999810e-01
-5.546799999999999509e-01 -3.628000000000000114e-01
-5.546799999999999509e-01 -3.631770000000000276e-01
-5.546170000000000266e-01 -3.631449999999999956e-01
-5.545860000000000234e-01 -3.629260000000000264e-01
-5.545539999999999914e-01 -3.625800000000000134e-01
-5.545229999999999881e-01 -3.619519999999999960e-01
-5.543339999999999934e-01 -3.606320000000000081e-01
-5.540829999999999922e-01 -3.584959999999999813e-01
-5.537370000000000347e-01 -3.556059999999999777e-01
-5.532970000000000388e-01 -3.522759999999999780e-01
-5.526689999999999658e-01 -3.486000000000000210e-01
-5.520089999999999719e-01 -3.447669999999999901e-01
-5.512869999999999715e-01 -3.408089999999999731e-01
-5.505640000000000533e-01 -3.366930000000000200e-01
-5.495590000000000197e-01 -3.324210000000000220e-01
-5.485219999999999541e-01 -3.280219999999999803e-01
-5.475799999999999557e-01 -3.234670000000000045e-01
-5.467319999999999958e-01 -3.187229999999999785e-01
-5.458830000000000071e-01 -3.140109999999999846e-01
-5.450979999999999714e-01 -3.089219999999999744e-01
-5.443440000000000500e-01 -3.033919999999999950e-01
-5.433700000000000196e-01 -2.972980000000000067e-01
-5.423959999999999892e-01 -2.910460000000000269e-01
-5.413590000000000346e-01 -2.851079999999999726e-01
-5.401970000000000383e-01 -2.798300000000000232e-01
-5.387830000000000119e-01 -2.759349999999999858e-01
-5.372749999999999471e-01 -2.734219999999999984e-01
-5.357990000000000252e-01 -2.724480000000000235e-01
-5.344160000000000021e-01 -2.726680000000000215e-01
-5.330660000000000398e-01 -2.743010000000000170e-01
-5.318720000000000114e-01 -2.770340000000000025e-01
-5.311810000000000143e-01 -2.810239999999999960e-01
-5.308349999999999458e-01 -2.865530000000000022e-01
-5.306779999999999831e-01 -2.932139999999999747e-01
-5.303949999999999498e-01 -3.007219999999999893e-01
-5.298929999999999474e-01 -3.086699999999999999e-01
-5.292959999999999887e-01 -3.165870000000000073e-01
-5.283529999999999616e-01 -3.243469999999999964e-01
-5.273790000000000422e-01 -3.317300000000000249e-01
-5.261540000000000106e-01 -3.387040000000000051e-01
-5.246459999999999457e-01 -3.454269999999999841e-01
-5.233889999999999931e-01 -3.515840000000000076e-01
-5.220390000000000308e-01 -3.574910000000000032e-01
-5.208129999999999704e-01 -3.630200000000000093e-01
-5.198709999999999720e-01 -3.679209999999999980e-01
-5.193370000000000486e-01 -3.721619999999999928e-01
-5.192109999999999781e-01 -3.753029999999999977e-01
-5.191799999999999748e-01 -3.776599999999999957e-01
-5.192430000000000101e-01 -3.791990000000000083e-01
-5.193680000000000518e-01 -3.800790000000000002e-01
-5.194619999999999793e-01 -3.802670000000000217e-01
-5.196199999999999708e-01 -3.802039999999999864e-01
-5.200590000000000490e-01 -3.799529999999999852e-01
-5.205309999999999659e-01 -3.795450000000000212e-01
-5.207819999999999672e-01 -3.786649999999999738e-01
-5.209390000000000409e-01 -3.769680000000000253e-01
-5.210650000000000004e-01 -3.742980000000000196e-01
-5.210960000000000036e-01 -3.709049999999999847e-01
-5.210650000000000004e-01 -3.668839999999999879e-01
-5.210650000000000004e-01 -3.625490000000000101e-01
-5.209700000000000442e-01 -3.580559999999999854e-01
-5.208129999999999704e-01 -3.534379999999999744e-01
-5.205309999999999659e-01 -3.486310000000000242e-01
-5.198080000000000478e-01 -3.436989999999999768e-01
-5.189599999999999769e-01 -3.386719999999999731e-01
-5.173579999999999846e-01 -3.334570000000000034e-01
-5.152529999999999610e-01 -3.280850000000000155e-01
-5.120799999999999796e-01 -3.223050000000000082e-01
-5.077439999999999731e-01 -3.158960000000000101e-01
-5.020900000000000363e-01 -3.089529999999999776e-01
-4.955240000000000200e-01 -3.015700000000000047e-01
-4.880780000000000118e-01 -2.938419999999999921e-01
-4.800039999999999862e-01 -2.859249999999999847e-01
-4.716469999999999829e-01 -2.783849999999999936e-01
-5.230129999999999502e-01 -2.660069999999999935e-01
-5.236720000000000264e-01 -2.635879999999999890e-01
-5.243320000000000203e-01 -2.603210000000000246e-01
-5.246459999999999457e-01 -2.565509999999999735e-01
-5.247720000000000162e-01 -2.524040000000000172e-01
-5.247720000000000162e-01 -2.481629999999999947e-01
-5.246150000000000535e-01 -2.438909999999999967e-01
-5.241120000000000223e-01 -2.395239999999999869e-01
-5.232949999999999546e-01 -2.352829999999999921e-01
-5.220700000000000340e-01 -2.307589999999999919e-01
-5.204990000000000450e-01 -2.264859999999999929e-01
-5.184260000000000534e-01 -2.219939999999999969e-01
-5.151900000000000368e-01 -2.176269999999999871e-01
-5.108230000000000270e-01 -2.131339999999999901e-01
-5.042889999999999873e-01 -2.086419999999999941e-01
-4.959319999999999840e-01 -2.039300000000000002e-01
-4.858160000000000256e-01 -1.989029999999999965e-01
-4.747259999999999813e-01 -1.937820000000000098e-01
-4.627879999999999772e-01 -1.885670000000000124e-01
-4.502220000000000111e-01 -1.831319999999999892e-01
-4.378130000000000077e-01 -1.778859999999999886e-01
-4.258120000000000238e-01 -1.732990000000000086e-01
-4.151619999999999755e-01 -1.695919999999999928e-01
-4.068359999999999754e-01 -1.672990000000000033e-01
-4.013700000000000045e-01 -1.663250000000000006e-01
-3.982910000000000061e-01 -1.661050000000000026e-01
-3.976629999999999887e-01 -1.661680000000000101e-01
-3.987629999999999786e-01 -1.665760000000000018e-01
-4.011819999999999831e-01 -1.675500000000000045e-01
-4.033809999999999896e-01 -1.695609999999999895e-01
-4.053280000000000216e-01 -1.730480000000000074e-01
-4.066790000000000127e-01 -1.776659999999999906e-01
-4.071509999999999851e-01 -1.831639999999999935e-01
-4.064590000000000147e-01 -1.888499999999999901e-01
-4.039460000000000273e-01 -1.943159999999999887e-01
-4.003959999999999742e-01 -1.991860000000000019e-01
-3.961239999999999761e-01 -2.031439999999999912e-01
-3.921339999999999826e-01 -2.065369999999999984e-01
-3.879870000000000263e-01 -2.094900000000000095e-01
-3.847510000000000097e-01 -2.122229999999999950e-01
-3.821749999999999869e-01 -2.145170000000000132e-01
-3.806039999999999979e-01 -2.164329999999999865e-01
-3.798500000000000210e-01 -2.175960000000000116e-01
-3.797869999999999857e-01 -2.180670000000000108e-01
-3.799440000000000039e-01 -2.181609999999999938e-01
-3.807610000000000161e-01 -2.181299999999999906e-01
-3.818289999999999740e-01 -2.180670000000000108e-01
-3.833369999999999833e-01 -2.180350000000000066e-01
-3.850339999999999874e-01 -2.178470000000000129e-01
-3.865419999999999967e-01 -2.174379999999999924e-01
-3.879549999999999943e-01 -2.167469999999999952e-01
-3.891490000000000227e-01 -2.154909999999999881e-01
-3.901859999999999773e-01 -2.133230000000000126e-01
-3.912539999999999907e-01 -2.105899999999999994e-01
-3.920399999999999996e-01 -2.075420000000000043e-01
-3.925420000000000020e-01 -2.042750000000000121e-01
-3.926049999999999818e-01 -2.009759999999999880e-01
-3.926049999999999818e-01 -1.976150000000000129e-01
-3.920399999999999996e-01 -1.941589999999999983e-01
-3.911600000000000077e-01 -1.907030000000000114e-01
-3.894320000000000004e-01 -1.873110000000000053e-01
-3.862900000000000222e-01 -1.839490000000000014e-01
-3.814520000000000133e-01 -1.803680000000000005e-01
-3.748859999999999970e-01 -1.765660000000000007e-01
-3.663100000000000245e-01 -1.724819999999999964e-01
-3.560050000000000159e-01 -1.680530000000000079e-01
-3.440360000000000085e-01 -1.636539999999999939e-01
-3.310299999999999909e-01 -1.591299999999999937e-01
-3.172699999999999965e-01 -1.547320000000000084e-01
-3.035089999999999733e-01 -1.503970000000000029e-01
-2.905980000000000230e-01 -1.466580000000000106e-01
-2.790679999999999827e-01 -1.438619999999999899e-01
-2.706169999999999964e-01 -1.420089999999999963e-01
-2.646169999999999911e-01 -1.409719999999999862e-01
-2.615689999999999960e-01 -1.404380000000000073e-01
-2.608469999999999955e-01 -1.402809999999999890e-01
-2.613489999999999980e-01 -1.404690000000000105e-01
-2.641450000000000187e-01 -1.410980000000000012e-01
-2.664389999999999814e-01 -1.420720000000000038e-01
-2.691089999999999871e-01 -1.439249999999999974e-01
-2.707109999999999794e-01 -1.468780000000000086e-01
-2.712450000000000139e-01 -1.508369999999999989e-01
-2.704599999999999782e-01 -1.552040000000000086e-01
-2.669730000000000159e-01 -1.597270000000000079e-01
-2.634540000000000215e-01 -1.639690000000000036e-01
-2.583960000000000146e-01 -1.676439999999999875e-01
-2.540919999999999845e-01 -1.707859999999999934e-01
-2.495680000000000121e-01 -1.733619999999999883e-01
-2.459550000000000070e-01 -1.755299999999999916e-01
-2.430650000000000033e-01 -1.774149999999999894e-01
-2.410229999999999873e-01 -1.788279999999999870e-01
-2.401119999999999921e-01 -1.798960000000000004e-01
-2.398919999999999941e-01 -1.803990000000000038e-01
-2.401119999999999921e-01 -1.806500000000000050e-01
-2.410859999999999947e-01 -1.806500000000000050e-01
-2.420910000000000006e-01 -1.806190000000000018e-01
-2.434739999999999960e-01 -1.805879999999999985e-01
-2.450130000000000086e-01 -1.805249999999999910e-01
-2.464580000000000104e-01 -1.803990000000000038e-01
-2.479349999999999887e-01 -1.802420000000000133e-01
-2.491599999999999926e-01 -1.798649999999999971e-01
-2.504170000000000007e-01 -1.788909999999999945e-01
-2.514850000000000141e-01 -1.773200000000000054e-01
-2.522389999999999910e-01 -1.752150000000000096e-01
-2.528670000000000084e-01 -1.727960000000000051e-01
-2.529930000000000234e-01 -1.702829999999999899e-01
-2.530240000000000267e-01 -1.676439999999999875e-01
-2.528039999999999732e-01 -1.650679999999999925e-01
-2.520189999999999930e-01 -1.624919999999999976e-01
-2.513900000000000023e-01 -1.599470000000000058e-01
-2.493799999999999906e-01 -1.572770000000000001e-01
-2.464899999999999869e-01 -1.545749999999999902e-01
-2.417459999999999887e-01 -1.518420000000000047e-01
-2.355569999999999886e-01 -1.490150000000000086e-01
-2.278600000000000070e-01 -1.461870000000000114e-01
-2.188120000000000065e-01 -1.431080000000000130e-01
-2.086649999999999894e-01 -1.400609999999999911e-01
-1.976380000000000081e-01 -1.369509999999999894e-01
-1.863589999999999969e-01 -1.340919999999999890e-01
-1.752700000000000091e-01 -1.316100000000000048e-01
-1.650590000000000113e-01 -1.295370000000000132e-01
-1.563890000000000002e-01 -1.278090000000000059e-01
-1.507969999999999866e-01 -1.268350000000000033e-01
-1.473089999999999955e-01 -1.263319999999999999e-01
-1.458329999999999904e-01 -1.263319999999999999e-01
-1.460839999999999916e-01 -1.264579999999999871e-01
-1.480319999999999969e-01 -1.269919999999999938e-01
-1.504510000000000014e-01 -1.279339999999999922e-01
-1.530900000000000039e-01 -1.296309999999999962e-01
-1.554780000000000051e-01 -1.320500000000000007e-01
-1.566710000000000047e-01 -1.353800000000000003e-01
-1.568289999999999962e-01 -1.395270000000000121e-01
-1.552580000000000071e-01 -1.437370000000000037e-01
-1.522419999999999884e-01 -1.480090000000000017e-01
-1.486919999999999908e-01 -1.519359999999999877e-01
-1.441989999999999938e-01 -1.553609999999999991e-01
-1.402410000000000045e-01 -1.583450000000000135e-01
-1.362829999999999875e-01 -1.608580000000000010e-01
-1.330149999999999944e-01 -1.630260000000000042e-01
-1.303449999999999886e-01 -1.648799999999999988e-01
-1.285229999999999984e-01 -1.662619999999999931e-01
-1.274859999999999882e-01 -1.671420000000000128e-01
-1.272030000000000105e-01 -1.676130000000000120e-01
-1.272030000000000105e-01 -1.677069999999999950e-01
-1.274550000000000127e-01 -1.677069999999999950e-01
-1.280199999999999949e-01 -1.677069999999999950e-01
-1.285860000000000058e-01 -1.677069999999999950e-01
-1.294649999999999967e-01 -1.676439999999999875e-01
-1.304710000000000036e-01 -1.675810000000000077e-01
-1.315389999999999893e-01 -1.674239999999999895e-01
-1.324809999999999877e-01 -1.670159999999999978e-01
-1.333610000000000073e-01 -1.662299999999999889e-01
-1.341459999999999875e-01 -1.648799999999999988e-01
-1.348999999999999921e-01 -1.629950000000000010e-01
-1.354660000000000031e-01 -1.610779999999999990e-01
-1.359680000000000055e-01 -1.589730000000000032e-01
-1.360939999999999928e-01 -1.568370000000000042e-01
-1.361570000000000003e-01 -1.547010000000000052e-01
-1.360000000000000098e-01 -1.524699999999999944e-01
-1.356229999999999936e-01 -1.502080000000000082e-01
-1.350260000000000071e-01 -1.478210000000000079e-01
-1.338010000000000033e-01 -1.454020000000000035e-01
-1.317270000000000107e-01 -1.431080000000000130e-01
-1.288370000000000071e-01 -1.408459999999999990e-01
-1.252870000000000095e-01 -1.387100000000000000e-01
-1.212659999999999988e-01 -1.364799999999999902e-01
-1.172129999999999977e-01 -1.344059999999999977e-01
-1.131289999999999935e-01 -1.323010000000000019e-01
-1.093900000000000011e-01 -1.301650000000000029e-01
-1.060600000000000015e-01 -1.285940000000000139e-01
-1.035790000000000044e-01 -1.275260000000000005e-01
-1.020390000000000047e-01 -1.272749999999999992e-01
-1.018509999999999971e-01 -1.273060000000000025e-01
-1.020080000000000015e-01 -1.276829999999999909e-01
-1.036409999999999970e-01 -1.285940000000000139e-01
-1.057460000000000067e-01 -1.299140000000000017e-01
-1.082599999999999951e-01 -1.321130000000000082e-01
-1.106789999999999996e-01 -1.348459999999999936e-01
-1.123439999999999994e-01 -1.381759999999999933e-01
-1.132230000000000042e-01 -1.423230000000000051e-01
-1.132859999999999978e-01 -1.465639999999999998e-01
-1.127520000000000050e-01 -1.507419999999999871e-01
-1.112130000000000063e-01 -1.545439999999999869e-01
-1.098299999999999971e-01 -1.580940000000000123e-01
-1.074740000000000001e-01 -1.612979999999999969e-01
-1.052440000000000042e-01 -1.642830000000000124e-01
-1.027620000000000061e-01 -1.671420000000000128e-01
-1.005309999999999954e-01 -1.699380000000000057e-01
-9.877199999999999869e-02 -1.724509999999999932e-01
-9.754699999999999482e-02 -1.746189999999999964e-01
-9.691800000000000415e-02 -1.763149999999999995e-01
-9.632100000000000384e-02 -1.773520000000000096e-01
-9.594400000000000150e-02 -1.779799999999999993e-01
-9.559900000000000342e-02 -1.782940000000000080e-01
-9.537900000000000544e-02 -1.783569999999999878e-01
-9.534800000000000220e-02 -1.783569999999999878e-01
-9.553599999999999592e-02 -1.783569999999999878e-01
-9.585000000000000464e-02 -1.782940000000000080e-01
-9.607000000000000262e-02 -1.781689999999999940e-01
-9.619600000000000373e-02 -1.778859999999999886e-01
-9.625899999999999734e-02 -1.774149999999999894e-01
-9.641600000000000170e-02 -1.763460000000000027e-01
-9.663599999999999968e-02 -1.747759999999999869e-01
-9.694999999999999452e-02 -1.727650000000000019e-01
-9.726400000000000323e-02 -1.705029999999999879e-01
-9.764100000000000557e-02 -1.681149999999999867e-01
-9.795500000000000040e-02 -1.656650000000000067e-01
-9.808100000000000152e-02 -1.631829999999999947e-01
-9.817499999999999838e-02 -1.607010000000000105e-01
-9.820600000000000163e-02 -1.582510000000000028e-01
-9.826899999999999524e-02 -1.557060000000000111e-01
-9.880300000000000193e-02 -1.531299999999999883e-01
-9.962000000000000022e-02 -1.505229999999999901e-01
-1.008450000000000041e-01 -1.478210000000000079e-01
-1.027620000000000061e-01 -1.450879999999999947e-01
-1.054630000000000012e-01 -1.422920000000000018e-01
-1.081020000000000036e-01 -1.395270000000000121e-01
-1.094849999999999990e-01 -1.370770000000000044e-01
-1.099249999999999949e-01 -1.351289999999999991e-01
-1.106789999999999996e-01 -1.339039999999999953e-01
-1.136319999999999969e-01 -1.334319999999999951e-01
-1.207629999999999953e-01 -1.334319999999999951e-01
-1.280519999999999992e-01 -1.337150000000000005e-01
-1.350260000000000071e-01 -1.345949999999999924e-01
-1.407750000000000112e-01 -1.362909999999999955e-01
-1.452670000000000072e-01 -1.388040000000000107e-01
-1.489749999999999963e-01 -1.422289999999999943e-01
-1.518329999999999957e-01 -1.459040000000000059e-01
-1.532469999999999943e-01 -1.499570000000000070e-01
-1.533410000000000051e-01 -1.540100000000000080e-01
-1.524619999999999864e-01 -1.578420000000000101e-01
-1.509540000000000048e-01 -1.616120000000000057e-01
-1.499800000000000022e-01 -1.653820000000000012e-01
-1.492259999999999975e-01 -1.693409999999999915e-01
-1.488170000000000048e-01 -1.732990000000000086e-01
-1.484090000000000131e-01 -1.770380000000000009e-01
-1.474669999999999870e-01 -1.804620000000000113e-01
-1.464300000000000046e-01 -1.835090000000000054e-01
-1.453619999999999912e-01 -1.862109999999999876e-01
-1.446709999999999940e-01 -1.884730000000000016e-01
-1.440420000000000034e-01 -1.903579999999999994e-01
-1.436020000000000074e-01 -1.918660000000000088e-01
-1.430680000000000007e-01 -1.928400000000000114e-01
-1.423460000000000003e-01 -1.932480000000000031e-01
-1.414660000000000084e-01 -1.933110000000000106e-01
-1.409630000000000050e-01 -1.932800000000000074e-01
-1.406179999999999930e-01 -1.932480000000000031e-01
-1.405550000000000133e-01 -1.931229999999999891e-01
-1.406179999999999930e-01 -1.928709999999999869e-01
-1.406489999999999962e-01 -1.923999999999999877e-01
-1.406489999999999962e-01 -1.914889999999999926e-01
-1.406489999999999962e-01 -1.901069999999999982e-01
-1.406810000000000005e-01 -1.881899999999999962e-01
-1.409320000000000017e-01 -1.858970000000000067e-01
-1.412150000000000072e-01 -1.832580000000000042e-01
-1.416860000000000064e-01 -1.804620000000000113e-01
-1.422519999999999896e-01 -1.776969999999999938e-01
-1.426910000000000123e-01 -1.749960000000000127e-01
-1.436020000000000074e-01 -1.721999999999999920e-01
-1.454560000000000020e-01 -1.693089999999999873e-01
-1.479060000000000097e-01 -1.663560000000000039e-01
-1.515509999999999913e-01 -1.631519999999999915e-01
-1.566400000000000015e-01 -1.595070000000000099e-01
-1.629230000000000123e-01 -1.556120000000000003e-01
-1.703999999999999959e-01 -1.516220000000000068e-01
-1.790710000000000079e-01 -1.478839999999999877e-01
-1.889359999999999928e-01 -1.446790000000000020e-01
-1.995230000000000059e-01 -1.421030000000000071e-01
-2.107070000000000054e-01 -1.403749999999999998e-01
-2.216400000000000037e-01 -1.398409999999999931e-01
-2.315669999999999951e-01 -1.398099999999999898e-01
-2.392009999999999970e-01 -1.402180000000000093e-01
-2.460499999999999909e-01 -1.413800000000000057e-01
-2.504480000000000040e-01 -1.434539999999999982e-01
-2.538090000000000068e-01 -1.463129999999999986e-01
-2.556629999999999736e-01 -1.497999999999999887e-01
-2.565430000000000210e-01 -1.536639999999999950e-01
-2.566680000000000073e-01 -1.576849999999999918e-01
-2.564480000000000093e-01 -1.617069999999999896e-01
-2.554119999999999724e-01 -1.659480000000000122e-01
-2.548150000000000137e-01 -1.701259999999999994e-01
-2.545629999999999837e-01 -1.743669999999999942e-01
-2.545009999999999772e-01 -1.787970000000000115e-01
-2.546260000000000190e-01 -1.830380000000000063e-01
-2.549089999999999967e-01 -1.874359999999999915e-01
-2.548779999999999935e-01 -1.915520000000000000e-01
-2.545950000000000157e-01 -1.953840000000000021e-01
-2.542809999999999793e-01 -1.987150000000000027e-01
-2.539669999999999983e-01 -2.015730000000000022e-01
-2.534009999999999874e-01 -2.040240000000000109e-01
-2.528360000000000052e-01 -2.059719999999999884e-01
-2.519560000000000133e-01 -2.073850000000000138e-01
-2.510760000000000214e-01 -2.081079999999999874e-01
-2.501650000000000262e-01 -2.083280000000000132e-01
-2.492540000000000033e-01 -2.082960000000000089e-01
-2.484369999999999912e-01 -2.082019999999999982e-01
-2.478400000000000047e-01 -2.081079999999999874e-01
-2.474320000000000130e-01 -2.078879999999999895e-01
-2.470239999999999936e-01 -2.073540000000000105e-01
-2.468670000000000031e-01 -2.064110000000000111e-01
-2.468670000000000031e-01 -2.047460000000000113e-01
-2.468670000000000031e-01 -2.025790000000000091e-01
-2.469610000000000138e-01 -1.997510000000000119e-01
-2.473059999999999981e-01 -1.966410000000000102e-01
-2.476210000000000078e-01 -1.933110000000000106e-01
-2.480920000000000070e-01 -1.900749999999999940e-01
-2.487520000000000009e-01 -1.867769999999999986e-01
-2.494740000000000013e-01 -1.836980000000000002e-01
-2.506680000000000019e-01 -1.804620000000000113e-01
-2.535270000000000024e-01 -1.771320000000000117e-01
-2.567940000000000222e-01 -1.737070000000000003e-01
-2.619779999999999887e-01 -1.699690000000000090e-01
-2.689520000000000244e-01 -1.655079999999999885e-01
-2.771509999999999807e-01 -1.607329999999999870e-01
-2.875820000000000043e-01 -1.555179999999999896e-01
-2.987659999999999760e-01 -1.506170000000000009e-01
-3.115209999999999924e-01 -1.463440000000000019e-01
-3.248090000000000144e-01 -1.429829999999999990e-01
-3.381299999999999861e-01 -1.409719999999999862e-01
-3.511989999999999834e-01 -1.399980000000000113e-01
-3.617549999999999932e-01 -1.399350000000000038e-01
-3.706139999999999990e-01 -1.405949999999999978e-01
-3.774000000000000132e-01 -1.420089999999999963e-01
-3.814520000000000133e-01 -1.445220000000000116e-01
-3.843110000000000137e-01 -1.477890000000000037e-01
-3.852849999999999886e-01 -1.520930000000000060e-01
-3.860080000000000178e-01 -1.568060000000000009e-01
-3.858509999999999995e-01 -1.617069999999999896e-01
-3.854110000000000036e-01 -1.667019999999999891e-01
-3.850339999999999874e-01 -1.718230000000000035e-01
-3.848449999999999926e-01 -1.769120000000000137e-01
-3.848770000000000246e-01 -1.818760000000000099e-01
-3.855359999999999898e-01 -1.868710000000000093e-01
-3.871390000000000109e-01 -1.917089999999999905e-01
-3.883010000000000073e-01 -1.964839999999999920e-01
-3.892439999999999789e-01 -2.010079999999999922e-01
-3.897459999999999813e-01 -2.051860000000000073e-01
-3.898090000000000166e-01 -2.087360000000000049e-01
-3.898090000000000166e-01 -2.117840000000000000e-01
-3.897780000000000133e-01 -2.145799999999999930e-01
-3.897780000000000133e-01 -2.169040000000000135e-01
-3.897459999999999813e-01 -2.186009999999999898e-01
-3.894009999999999971e-01 -2.192610000000000114e-01
-3.888349999999999862e-01 -2.192919999999999869e-01
-3.882070000000000243e-01 -2.192290000000000072e-01
-3.876100000000000101e-01 -2.191349999999999965e-01
-3.872329999999999939e-01 -2.190410000000000135e-01
-3.870759999999999756e-01 -2.186639999999999973e-01
-3.868559999999999777e-01 -2.178779999999999883e-01
-3.867929999999999979e-01 -2.164020000000000110e-01
-3.866359999999999797e-01 -2.140459999999999863e-01
-3.865100000000000202e-01 -2.111870000000000136e-01
-3.865100000000000202e-01 -2.078879999999999895e-01
-3.866049999999999764e-01 -2.044950000000000101e-01
-3.869819999999999927e-01 -2.011020000000000030e-01
-3.873900000000000121e-01 -1.977720000000000034e-01
-3.877039999999999931e-01 -1.944420000000000037e-01
-3.882700000000000040e-01 -1.911430000000000073e-01
-3.888980000000000214e-01 -1.876879999999999937e-01
-3.916629999999999834e-01 -1.840120000000000089e-01
-3.948360000000000203e-01 -1.802420000000000133e-01
-4.000190000000000135e-01 -1.762839999999999963e-01
-4.070880000000000054e-01 -1.716030000000000055e-01
-4.162299999999999889e-01 -1.665760000000000018e-01
-4.266280000000000072e-01 -1.611730000000000107e-01
-4.387860000000000094e-01 -1.557060000000000111e-01
-4.519500000000000184e-01 -1.509620000000000128e-01
-4.658979999999999788e-01 -1.473500000000000087e-01
-4.796270000000000255e-01 -1.450249999999999873e-01
-4.932300000000000018e-01 -1.440510000000000124e-01
-5.046030000000000237e-01 -1.441769999999999996e-01
-5.130219999999999780e-01 -1.452450000000000130e-01
-5.194940000000000113e-01 -1.472239999999999938e-01
-5.229810000000000292e-01 -1.502400000000000124e-01
-5.246150000000000535e-01 -1.542920000000000125e-01
-5.250860000000000527e-01 -1.588789999999999925e-01
-5.247720000000000162e-01 -1.640310000000000101e-01
-5.235149999999999526e-01 -1.695290000000000130e-01
-5.222590000000000288e-01 -1.751530000000000031e-01
-5.214729999999999643e-01 -1.807130000000000125e-01
-5.210329999999999684e-01 -1.861480000000000079e-01
-5.211900000000000421e-01 -1.916460000000000108e-01
-5.222590000000000288e-01 -1.972689999999999999e-01
-5.239239999999999453e-01 -2.027359999999999995e-01
-5.256199999999999761e-01 -2.078250000000000097e-01
-5.272540000000000004e-01 -2.125690000000000079e-01
-5.283849999999999936e-01 -2.169040000000000135e-01
-5.291700000000000292e-01 -2.208940000000000070e-01
-5.294839999999999547e-01 -2.244130000000000014e-01
-5.297039999999999527e-01 -2.274289999999999923e-01
-5.298929999999999474e-01 -2.297220000000000095e-01
-5.299239999999999506e-01 -2.313240000000000018e-01
-5.298610000000000264e-01 -2.320780000000000065e-01
-5.296100000000000252e-01 -2.322670000000000012e-01
-5.293590000000000240e-01 -2.322039999999999937e-01
-5.290439999999999587e-01 -2.320470000000000033e-01
-5.288559999999999928e-01 -2.319839999999999958e-01
-5.287300000000000333e-01 -2.318580000000000085e-01
-5.285100000000000353e-01 -2.314190000000000136e-01
-5.284159999999999968e-01 -2.302559999999999885e-01
-5.282590000000000341e-01 -2.283080000000000109e-01
-5.280390000000000361e-01 -2.258259999999999990e-01
-5.278190000000000381e-01 -2.230930000000000135e-01
-5.276929999999999676e-01 -2.202030000000000098e-01
-5.276619999999999644e-01 -2.171559999999999879e-01
-5.276619999999999644e-01 -2.142340000000000078e-01
-5.276929999999999676e-01 -2.112809999999999966e-01
-5.276929999999999676e-01 -2.081709999999999949e-01
-5.277560000000000029e-01 -2.050919999999999965e-01
-5.287300000000000333e-01 -2.018250000000000044e-01
-5.309610000000000163e-01 -1.984630000000000005e-01
-5.345739999999999936e-01 -1.950070000000000137e-01
-5.401029999999999998e-01 -1.912689999999999946e-01
-5.473599999999999577e-01 -1.870590000000000031e-01
-5.560310000000000530e-01 -1.826299999999999868e-01
-5.661779999999999591e-01 -1.781059999999999865e-01
-5.772990000000000066e-01 -1.741790000000000005e-01
-5.892370000000000108e-01 -1.713830000000000076e-01
-6.009240000000000137e-01 -1.700949999999999962e-01
-6.123279999999999834e-01 -1.700949999999999962e-01
-6.219099999999999628e-01 -1.711630000000000096e-01
-6.292929999999999913e-01 -1.734880000000000033e-01
-6.337220000000000075e-01 -1.771629999999999872e-01
-6.362670000000000270e-01 -1.824099999999999888e-01
-6.369890000000000274e-01 -1.885989999999999889e-01
-6.368949999999999889e-01 -1.956040000000000001e-01
-6.359209999999999585e-01 -2.033639999999999892e-01
-6.349160000000000359e-01 -2.109669999999999879e-01
-6.340679999999999650e-01 -2.183180000000000121e-01
-6.337850000000000428e-01 -2.250409999999999910e-01
-6.339420000000000055e-01 -2.314190000000000136e-01
-6.353560000000000318e-01 -2.374499999999999944e-01
-6.373039999999999816e-01 -2.433569999999999900e-01
-6.398479999999999723e-01 -2.493879999999999986e-01
-6.424560000000000271e-01 -2.547289999999999832e-01
-6.447180000000000133e-01 -2.595669999999999922e-01
-6.463830000000000409e-01 -2.638400000000000190e-01
-6.476079999999999615e-01 -2.674839999999999995e-01
-6.483619999999999939e-01 -2.708139999999999992e-01
-6.488960000000000283e-01 -2.736729999999999996e-01
-6.490850000000000231e-01 -2.761230000000000073e-01
-6.491470000000000296e-01 -2.781029999999999891e-01
-6.490529999999999911e-01 -2.795159999999999867e-01
-6.485819999999999919e-01 -2.803959999999999786e-01
-6.479540000000000299e-01 -2.806159999999999766e-01
-6.474199999999999955e-01 -2.805840000000000001e-01
-6.467910000000000048e-01 -2.804900000000000171e-01
-6.463200000000000056e-01 -2.803649999999999753e-01
-6.455030000000000490e-01 -2.802390000000000159e-01
-6.446859999999999813e-01 -2.798619999999999997e-01
-6.435549999999999882e-01 -2.792020000000000057e-01
-6.424870000000000303e-01 -2.778829999999999911e-01
-6.415760000000000352e-01 -2.760290000000000243e-01
-6.410109999999999975e-01 -2.738300000000000178e-01
-6.402879999999999683e-01 -2.712539999999999951e-01
-6.397540000000000449e-01 -2.684579999999999744e-01
-6.389690000000000092e-01 -2.655359999999999943e-01
-6.383090000000000153e-01 -2.623949999999999894e-01
-6.375549999999999828e-01 -2.592220000000000080e-01
-6.368949999999999889e-01 -2.561109999999999776e-01
-6.363299999999999512e-01 -2.530330000000000079e-01
-6.360780000000000323e-01 -2.500169999999999892e-01
-6.360470000000000290e-01 -2.470009999999999983e-01
-6.367380000000000262e-01 -2.441730000000000012e-01
-6.385600000000000165e-01 -2.412199999999999900e-01
-6.404769999999999630e-01 -2.385190000000000088e-01
-6.430839999999999890e-01 -2.362249999999999905e-01
-6.458490000000000064e-01 -2.344660000000000077e-01
-6.490219999999999878e-01 -2.338060000000000138e-01
-6.533569999999999656e-01 -2.338060000000000138e-01
-6.582890000000000130e-01 -2.348109999999999919e-01
-6.624989999999999490e-01 -2.370109999999999995e-01
-6.658920000000000394e-01 -2.408430000000000015e-01
-6.682169999999999499e-01 -2.465610000000000024e-01
-6.697880000000000500e-01 -2.536300000000000221e-01
-6.705729999999999746e-01 -2.620179999999999731e-01
-6.711390000000000411e-01 -2.710339999999999971e-01
-6.713900000000000423e-01 -2.801449999999999774e-01
-6.716100000000000403e-01 -2.890039999999999831e-01
-6.723320000000000407e-01 -2.972980000000000067e-01
-6.734630000000000338e-01 -3.052150000000000141e-01
-6.746889999999999832e-01 -3.127860000000000085e-01
-6.765109999999999735e-01 -3.198860000000000037e-01
-6.783639999999999670e-01 -3.266089999999999827e-01
-6.802489999999999926e-01 -3.328289999999999860e-01
-6.818509999999999849e-01 -3.384530000000000038e-01
-6.832340000000000080e-01 -3.434479999999999755e-01
-6.842700000000000449e-01 -3.476569999999999938e-01
-6.852129999999999610e-01 -3.513020000000000032e-01
-6.856839999999999602e-01 -3.543799999999999728e-01
-6.859979999999999967e-01 -3.568939999999999890e-01
-6.860300000000000287e-01 -3.588419999999999943e-01
-6.859039999999999582e-01 -3.600979999999999737e-01
-6.854639999999999622e-01 -3.604749999999999899e-01
-6.851500000000000368e-01 -3.603810000000000069e-01
-6.847729999999999650e-01 -3.600670000000000259e-01
-6.841129999999999711e-01 -3.596579999999999777e-01
-6.832650000000000112e-01 -3.587790000000000146e-01
-6.825109999999999788e-01 -3.573649999999999882e-01
-6.815369999999999484e-01 -3.555110000000000214e-01
-6.805320000000000258e-01 -3.531869999999999732e-01
-6.795889999999999986e-01 -3.503279999999999728e-01
-6.785839999999999650e-01 -3.471549999999999914e-01
-6.773900000000000476e-01 -3.435110000000000108e-01
-6.761019999999999808e-01 -3.396779999999999800e-01
-6.744999999999999885e-01 -3.355620000000000269e-01
-6.727410000000000334e-01 -3.312899999999999734e-01
-6.705729999999999746e-01 -3.270489999999999786e-01
-6.678709999999999924e-01 -3.225560000000000094e-01
-6.644780000000000131e-01 -3.181889999999999996e-01
-6.602689999999999948e-01 -3.134140000000000259e-01
-6.554929999999999923e-01 -3.082619999999999805e-01
-6.505300000000000527e-01 -3.024499999999999966e-01
-6.456920000000000437e-01 -2.961670000000000136e-01
-6.412309999999999954e-01 -2.896639999999999771e-01
-6.372719999999999496e-01 -2.836949999999999750e-01
-6.335340000000000416e-01 -2.790759999999999907e-01
-6.304549999999999876e-01 -2.759659999999999891e-01
-6.281930000000000014e-01 -2.747410000000000130e-01
-6.269050000000000455e-01 -2.748039999999999927e-01
-6.260250000000000536e-01 -2.762800000000000256e-01
-6.256169999999999787e-01 -2.789510000000000045e-01
-6.256479999999999819e-01 -2.827839999999999798e-01
-6.261200000000000099e-01 -2.883129999999999860e-01
-6.268110000000000070e-01 -2.953500000000000014e-01
-6.275960000000000427e-01 -3.034870000000000068e-01
-6.284440000000000026e-01 -3.123150000000000093e-01
-6.290099999999999580e-01 -3.211740000000000150e-01
-6.294809999999999572e-01 -3.300020000000000175e-01
-6.296699999999999520e-01 -3.383579999999999921e-01
-6.297639999999999905e-01 -3.462749999999999995e-01
-6.297319999999999585e-01 -3.536579999999999724e-01
-6.297319999999999585e-01 -3.606010000000000049e-01
-6.297319999999999585e-01 -3.672610000000000041e-01
-6.297009999999999552e-01 -3.733870000000000244e-01
-6.297009999999999552e-01 -3.789159999999999751e-01
-6.297009999999999552e-01 -3.837860000000000160e-01
-6.298580000000000290e-01 -3.877439999999999776e-01
-6.301090000000000302e-01 -3.909489999999999910e-01
-6.304549999999999876e-01 -3.932419999999999805e-01
-6.308949999999999836e-01 -3.948130000000000250e-01
-6.312720000000000553e-01 -3.955350000000000255e-01
-6.315229999999999455e-01 -3.956299999999999817e-01
-6.318369999999999820e-01 -3.954719999999999902e-01
-6.320569999999999800e-01 -3.950949999999999740e-01
-6.322459999999999747e-01 -3.944670000000000121e-01
-6.322769999999999779e-01 -3.932729999999999837e-01
-6.322140000000000537e-01 -3.910739999999999772e-01
-6.319310000000000205e-01 -3.880270000000000108e-01
-6.313659999999999828e-01 -3.842570000000000152e-01
-6.305809999999999471e-01 -3.800470000000000237e-01
-6.296380000000000310e-01 -3.755859999999999754e-01
-6.283499999999999641e-01 -3.709990000000000232e-01
-6.268730000000000135e-01 -3.662560000000000260e-01
-6.251459999999999795e-01 -3.613859999999999850e-01
-6.232609999999999539e-01 -3.564220000000000166e-01
-6.210930000000000062e-01 -3.513020000000000032e-01
-6.181710000000000260e-01 -3.460550000000000015e-01
-6.144960000000000422e-01 -3.405889999999999751e-01
-6.097519999999999607e-01 -3.348079999999999945e-01
-6.037510000000000376e-01 -3.284940000000000082e-01
-5.969029999999999614e-01 -3.215819999999999790e-01
-5.888919999999999710e-01 -3.140740000000000198e-01
-5.802840000000000220e-01 -3.061260000000000092e-01
-5.709530000000000438e-01 -2.982400000000000051e-01
-5.613709999999999534e-01 -2.909519999999999884e-01
-5.516950000000000465e-01 -2.849829999999999863e-01
-5.427729999999999499e-01 -2.805840000000000001e-01
-5.346990000000000354e-01 -2.778829999999999911e-01
-5.291700000000000292e-01 -2.767830000000000013e-01
-5.248030000000000195e-01 -2.768769999999999842e-01
-5.225100000000000300e-01 -2.780079999999999774e-01
-5.220069999999999988e-01 -2.802390000000000159e-01
-5.220390000000000308e-01 -2.841659999999999742e-01
-5.230439999999999534e-01 -2.900409999999999933e-01
-5.241120000000000223e-01 -2.971409999999999885e-01
-5.250860000000000527e-01 -3.052150000000000141e-01
-5.257770000000000499e-01 -3.132260000000000044e-01
-5.258709999999999773e-01 -3.208599999999999786e-01


==> figures/kernel/sarcos3/data/selected_1.csv <==
-4.312779999999999947e-01 -2.270830000000000071e-01
-4.401689999999999769e-01 -2.257949999999999957e-01
-4.400430000000000175e-01 -2.266430000000000111e-01
-4.290470000000000117e-01 -2.142650000000000110e-01
-4.417710000000000248e-01 -2.256690000000000085e-01
-4.408909999999999774e-01 -2.283399999999999874e-01
-4.440009999999999790e-01 -2.204230000000000078e-01
-4.212879999999999958e-01 -2.270199999999999996e-01
-4.441590000000000260e-01 -2.189149999999999985e-01
-4.239899999999999780e-01 -2.316380000000000106e-01
-4.200940000000000230e-01 -2.206110000000000015e-01
-4.451640000000000041e-01 -2.267379999999999951e-01
-4.424620000000000219e-01 -2.316070000000000073e-01
-4.297699999999999854e-01 -2.376070000000000126e-01
-4.427449999999999997e-01 -2.349999999999999867e-01
-4.161980000000000124e-01 -2.252609999999999890e-01
-4.438440000000000163e-01 -2.360680000000000001e-01
-4.503469999999999973e-01 -2.294080000000000008e-01
-4.336030000000000162e-01 -2.430420000000000080e-01
-4.115170000000000217e-01 -2.319529999999999925e-01
-4.451950000000000074e-01 -2.419109999999999872e-01
-4.101350000000000273e-01 -2.158680000000000043e-01
-4.556250000000000022e-01 -2.266430000000000111e-01
-4.126480000000000148e-01 -2.088929999999999954e-01
-4.560649999999999982e-01 -2.166530000000000122e-01
-4.361160000000000037e-01 -2.481319999999999915e-01
-4.065849999999999742e-01 -2.185070000000000068e-01
-4.578869999999999885e-01 -2.338999999999999968e-01
-4.456660000000000066e-01 -2.486029999999999907e-01
-4.035380000000000078e-01 -2.294710000000000083e-01
-4.026899999999999924e-01 -2.235020000000000062e-01
-4.540859999999999896e-01 -2.436709999999999987e-01
-4.371530000000000138e-01 -2.530959999999999877e-01
-4.029719999999999969e-01 -2.129769999999999996e-01
-4.008990000000000054e-01 -2.183180000000000121e-01
-4.036319999999999908e-01 -2.362569999999999948e-01
-4.030670000000000086e-01 -2.369159999999999877e-01
-4.646419999999999995e-01 -2.330520000000000092e-01
-3.988570000000000171e-01 -2.147370000000000112e-01
-4.456350000000000033e-01 -2.557030000000000136e-01
-4.374979999999999980e-01 -2.581849999999999978e-01
-4.679090000000000193e-01 -2.157419999999999893e-01
-3.980710000000000082e-01 -2.116580000000000128e-01
-4.017470000000000208e-01 -2.428220000000000101e-01
-3.966890000000000138e-01 -2.127259999999999984e-01
-4.663379999999999748e-01 -2.398379999999999956e-01
-3.959349999999999814e-01 -2.115009999999999946e-01
-3.957149999999999834e-01 -2.116889999999999883e-01
-3.956210000000000004e-01 -2.116889999999999883e-01
-3.937359999999999749e-01 -2.254180000000000073e-01
-3.942390000000000061e-01 -2.305389999999999939e-01
-4.003959999999999742e-01 -1.991860000000000019e-01
-4.039460000000000273e-01 -1.943159999999999887e-01
-3.943010000000000126e-01 -2.356600000000000084e-01
-3.921649999999999858e-01 -2.204230000000000078e-01
-3.958090000000000219e-01 -2.044009999999999994e-01
-4.375299999999999745e-01 -2.632430000000000048e-01
-3.961859999999999826e-01 -2.415970000000000062e-01
-3.961239999999999761e-01 -2.031439999999999912e-01
-4.704849999999999866e-01 -2.389580000000000037e-01
-4.441269999999999940e-01 -2.625520000000000076e-01
-3.996109999999999940e-01 -2.488859999999999961e-01
-3.941439999999999944e-01 -2.408750000000000058e-01
-4.064590000000000147e-01 -1.888499999999999901e-01
-3.897459999999999813e-01 -2.186009999999999898e-01
-3.912539999999999907e-01 -2.105899999999999994e-01
-3.897780000000000133e-01 -2.169040000000000135e-01
-3.920399999999999996e-01 -2.075420000000000043e-01
-3.894009999999999971e-01 -2.192610000000000114e-01
-4.502220000000000111e-01 -1.831319999999999892e-01
-3.901859999999999773e-01 -2.133230000000000126e-01
-3.921339999999999826e-01 -2.065369999999999984e-01
-3.897780000000000133e-01 -2.145799999999999930e-01
-3.888349999999999862e-01 -2.192919999999999869e-01
-3.891490000000000227e-01 -2.154909999999999881e-01
-3.925420000000000020e-01 -2.042750000000000121e-01
-3.890859999999999874e-01 -2.153960000000000041e-01
-4.647669999999999857e-01 -2.525299999999999767e-01
-3.898090000000000166e-01 -2.117840000000000000e-01
-3.884580000000000255e-01 -2.180979999999999863e-01
-3.892749999999999821e-01 -2.128520000000000134e-01
-3.882070000000000243e-01 -2.192290000000000072e-01
-3.898090000000000166e-01 -2.087360000000000049e-01
-3.879549999999999943e-01 -2.167469999999999952e-01
-3.875160000000000271e-01 -2.231559999999999933e-01
-4.378130000000000077e-01 -1.778859999999999886e-01
-3.876100000000000101e-01 -2.191349999999999965e-01
-3.937990000000000101e-01 -2.460269999999999957e-01
-3.926049999999999818e-01 -2.009759999999999880e-01
-3.872329999999999939e-01 -2.190410000000000135e-01
-4.627879999999999772e-01 -1.885670000000000124e-01
-3.870759999999999756e-01 -2.186639999999999973e-01
-3.894009999999999971e-01 -2.073540000000000105e-01
-3.868559999999999777e-01 -2.178779999999999883e-01
-4.374040000000000150e-01 -2.682689999999999797e-01
-3.867929999999999979e-01 -2.164020000000000110e-01
-3.897459999999999813e-01 -2.051860000000000073e-01
-3.865419999999999967e-01 -2.174379999999999924e-01
-3.864469999999999850e-01 -2.282140000000000002e-01
-3.879870000000000263e-01 -2.094900000000000095e-01
-4.734700000000000020e-01 -2.443929999999999991e-01
-3.866359999999999797e-01 -2.140459999999999863e-01
-4.788100000000000134e-01 -2.159619999999999873e-01
-4.071509999999999851e-01 -1.831639999999999935e-01
-3.926049999999999818e-01 -1.976150000000000129e-01
-3.865100000000000202e-01 -2.111870000000000136e-01
-4.422740000000000005e-01 -2.689610000000000056e-01
-3.908460000000000267e-01 -2.458380000000000010e-01
-3.850339999999999874e-01 -2.178470000000000129e-01
-3.854739999999999833e-01 -2.333349999999999869e-01
-3.865100000000000202e-01 -2.078879999999999895e-01
-3.892439999999999789e-01 -2.010079999999999922e-01
-3.957470000000000154e-01 -2.543520000000000225e-01
-3.931390000000000162e-01 -2.511479999999999824e-01
-3.847510000000000097e-01 -2.122229999999999950e-01
-3.882700000000000040e-01 -2.018250000000000044e-01
-4.752290000000000125e-01 -2.467489999999999961e-01
-3.866049999999999764e-01 -2.044950000000000101e-01
-3.833369999999999833e-01 -2.180350000000000066e-01
-3.920399999999999996e-01 -1.941589999999999983e-01
-4.258120000000000238e-01 -1.732990000000000086e-01
-3.842800000000000105e-01 -2.102130000000000110e-01
-4.748829999999999996e-01 -2.493879999999999986e-01
-3.869819999999999927e-01 -2.011020000000000030e-01
-3.848139999999999894e-01 -2.387700000000000100e-01
-4.369330000000000158e-01 -2.732330000000000036e-01
-3.818289999999999740e-01 -2.180670000000000108e-01
-3.821749999999999869e-01 -2.145170000000000132e-01
-4.747259999999999813e-01 -1.937820000000000098e-01
-3.883010000000000073e-01 -1.964839999999999920e-01
-3.873900000000000121e-01 -1.977720000000000034e-01
-4.066790000000000127e-01 -1.776659999999999906e-01
-3.807610000000000161e-01 -2.181299999999999906e-01
-3.837769999999999793e-01 -2.046209999999999973e-01
-3.911600000000000077e-01 -1.907030000000000114e-01
-3.923849999999999838e-01 -2.560799999999999743e-01
-3.806039999999999979e-01 -2.164329999999999865e-01
-4.389430000000000276e-01 -2.747100000000000097e-01
-3.846249999999999947e-01 -2.442989999999999884e-01
-3.799440000000000039e-01 -2.181609999999999938e-01
-4.751029999999999975e-01 -2.538179999999999881e-01
-3.871069999999999789e-01 -2.496400000000000008e-01
-3.798500000000000210e-01 -2.175960000000000116e-01
-3.877039999999999931e-01 -1.944420000000000037e-01
-3.797869999999999857e-01 -2.180670000000000108e-01
-3.854420000000000068e-01 -1.963270000000000015e-01
-3.882700000000000040e-01 -1.911430000000000073e-01
-3.921020000000000061e-01 -2.591269999999999962e-01
-3.852539999999999853e-01 -2.499220000000000053e-01
-3.871390000000000109e-01 -1.917089999999999905e-01
-4.747890000000000166e-01 -2.579020000000000201e-01
-4.363670000000000049e-01 -2.781029999999999891e-01
-3.894320000000000004e-01 -1.873110000000000053e-01
-4.151619999999999755e-01 -1.695919999999999928e-01
-4.880470000000000086e-01 -2.170930000000000082e-01
-3.888980000000000214e-01 -1.876879999999999937e-01
-3.916629999999999834e-01 -1.840120000000000089e-01
-3.912860000000000227e-01 -2.609179999999999833e-01
-3.866049999999999764e-01 -2.554199999999999804e-01
-4.053280000000000216e-01 -1.730480000000000074e-01
-4.000190000000000135e-01 -1.762839999999999963e-01
-3.948360000000000203e-01 -1.802420000000000133e-01
-4.734380000000000255e-01 -2.618610000000000104e-01
-4.743490000000000206e-01 -2.612320000000000197e-01
-4.070880000000000054e-01 -1.716030000000000055e-01
-3.845000000000000084e-01 -2.533150000000000124e-01
-4.358330000000000259e-01 -2.797990000000000199e-01
-3.788759999999999906e-01 -2.012589999999999935e-01
-3.775569999999999760e-01 -2.045579999999999898e-01
-4.162299999999999889e-01 -1.665760000000000018e-01
-4.858160000000000256e-01 -1.989029999999999965e-01
-3.855359999999999898e-01 -1.868710000000000093e-01
-3.873590000000000089e-01 -2.606040000000000023e-01
-4.723069999999999768e-01 -2.663220000000000032e-01
-3.884270000000000223e-01 -2.633690000000000198e-01
-3.862900000000000222e-01 -1.839490000000000014e-01
-3.899969999999999826e-01 -2.654110000000000080e-01
-4.353929999999999745e-01 -2.829409999999999981e-01
-4.033809999999999896e-01 -1.695609999999999895e-01
-4.840570000000000150e-01 -2.543210000000000193e-01
-3.825520000000000032e-01 -2.568030000000000035e-01
-4.068359999999999754e-01 -1.672990000000000033e-01
-3.800390000000000157e-01 -1.914260000000000128e-01
-4.266280000000000072e-01 -1.611730000000000107e-01
-3.877979999999999761e-01 -2.654420000000000113e-01
-4.326920000000000210e-01 -2.845429999999999904e-01
-4.712080000000000157e-01 -2.713800000000000101e-01
-3.848770000000000246e-01 -1.818760000000000099e-01
-4.951780000000000070e-01 -2.191980000000000040e-01
-3.817039999999999877e-01 -2.602579999999999893e-01
-4.011819999999999831e-01 -1.675500000000000045e-01
-3.900290000000000146e-01 -2.695890000000000231e-01
-3.885520000000000085e-01 -2.692430000000000101e-01
-4.013700000000000045e-01 -1.663250000000000006e-01
-3.878610000000000113e-01 -2.694949999999999846e-01
-4.343879999999999963e-01 -2.874019999999999908e-01
-3.971600000000000130e-01 -2.773169999999999802e-01
-3.987629999999999786e-01 -1.665760000000000018e-01
-3.849079999999999724e-01 -2.675150000000000028e-01
-3.803210000000000202e-01 -2.624889999999999723e-01
-3.810439999999999938e-01 -2.636830000000000007e-01
-3.848449999999999926e-01 -1.769120000000000137e-01
-3.982910000000000061e-01 -1.661050000000000026e-01
-4.959319999999999840e-01 -2.039300000000000002e-01
-3.712110000000000132e-01 -1.975840000000000096e-01
-3.814520000000000133e-01 -1.803680000000000005e-01
-3.976629999999999887e-01 -1.661680000000000101e-01
-4.703280000000000238e-01 -2.770969999999999822e-01
-4.298330000000000206e-01 -2.890039999999999831e-01
-4.387860000000000094e-01 -1.557060000000000111e-01
-3.868869999999999809e-01 -2.722589999999999733e-01
-5.000160000000000160e-01 -2.227790000000000048e-01
-3.875469999999999748e-01 -2.731390000000000207e-01
-4.716469999999999829e-01 -2.783849999999999936e-01
-3.685399999999999787e-01 -1.986199999999999910e-01
-3.804779999999999829e-01 -2.672010000000000218e-01
-4.826119999999999854e-01 -2.694320000000000048e-01
-4.332570000000000032e-01 -2.916110000000000091e-01
-3.850339999999999874e-01 -1.718230000000000035e-01
-4.011500000000000066e-01 -2.847000000000000086e-01
-3.822380000000000222e-01 -2.713479999999999781e-01
-3.850649999999999906e-01 -2.746469999999999745e-01
-3.868869999999999809e-01 -2.763430000000000053e-01
-5.029059999999999642e-01 -2.273969999999999880e-01
-4.274450000000000194e-01 -2.931190000000000184e-01
-3.707400000000000140e-01 -1.876879999999999937e-01
-3.801010000000000222e-01 -2.707200000000000162e-01
-4.701400000000000023e-01 -2.833490000000000175e-01
-4.927279999999999993e-01 -2.620489999999999764e-01
-5.040689999999999893e-01 -2.327690000000000037e-01
-4.319689999999999919e-01 -2.950360000000000205e-01
-3.633569999999999856e-01 -1.993109999999999882e-01
-3.832740000000000036e-01 -2.764690000000000203e-01
-3.863530000000000020e-01 -2.792339999999999822e-01
-3.854110000000000036e-01 -1.667019999999999891e-01
-5.042889999999999873e-01 -2.086419999999999941e-01
-5.042259999999999520e-01 -2.384560000000000013e-01
-3.799440000000000039e-01 -2.739869999999999806e-01
-3.670010000000000217e-01 -2.562999999999999723e-01
-3.748859999999999970e-01 -1.765660000000000007e-01
-3.801329999999999987e-01 -2.745839999999999947e-01
-4.519500000000000184e-01 -1.509620000000000128e-01
-4.255289999999999906e-01 -2.965119999999999978e-01
-5.037859999999999561e-01 -2.444560000000000066e-01
-4.305869999999999975e-01 -2.974859999999999727e-01
-3.814839999999999898e-01 -2.775369999999999782e-01
-5.021520000000000428e-01 -2.507389999999999897e-01
-3.856930000000000081e-01 -2.814010000000000122e-01
-4.027839999999999754e-01 -2.918000000000000038e-01
-3.799130000000000007e-01 -2.769400000000000195e-01
-3.791280000000000205e-01 -2.769719999999999960e-01
-3.802900000000000169e-01 -2.781029999999999891e-01
-3.858509999999999995e-01 -1.617069999999999896e-01
-3.849079999999999724e-01 -2.827520000000000033e-01
-5.011160000000000059e-01 -2.571800000000000197e-01
-4.290470000000000117e-01 -2.994029999999999747e-01
-4.244919999999999805e-01 -2.990880000000000205e-01
-3.793469999999999898e-01 -2.784170000000000256e-01
-4.703280000000000238e-01 -2.897580000000000156e-01
-3.787820000000000076e-01 -2.782600000000000073e-01
-3.799130000000000007e-01 -2.793910000000000005e-01
-3.788130000000000108e-01 -2.784800000000000053e-01
-3.839339999999999975e-01 -2.832230000000000025e-01
-4.275709999999999789e-01 -3.004390000000000116e-01
-3.830230000000000024e-01 -2.832230000000000025e-01


==> figures/kernel/sarcos3/data/selected_2.csv <==
-4.312779999999999947e-01 -2.270830000000000071e-01
-4.290470000000000117e-01 -2.142650000000000110e-01
-4.401689999999999769e-01 -2.257949999999999957e-01
-4.441590000000000260e-01 -2.189149999999999985e-01
-4.438440000000000163e-01 -2.360680000000000001e-01
-4.200940000000000230e-01 -2.206110000000000015e-01
-4.297699999999999854e-01 -2.376070000000000126e-01
-4.126480000000000148e-01 -2.088929999999999954e-01
-4.451640000000000041e-01 -2.267379999999999951e-01
-4.560649999999999982e-01 -2.166530000000000122e-01
-4.440009999999999790e-01 -2.204230000000000078e-01
-4.212879999999999958e-01 -2.270199999999999996e-01
-4.115170000000000217e-01 -2.319529999999999925e-01
-4.161980000000000124e-01 -2.252609999999999890e-01
-4.400430000000000175e-01 -2.266430000000000111e-01
-4.408909999999999774e-01 -2.283399999999999874e-01
-4.503469999999999973e-01 -2.294080000000000008e-01
-4.258120000000000238e-01 -1.732990000000000086e-01
-4.239899999999999780e-01 -2.316380000000000106e-01
-4.336030000000000162e-01 -2.430420000000000080e-01
-4.101350000000000273e-01 -2.158680000000000043e-01
-4.424620000000000219e-01 -2.316070000000000073e-01
-4.556250000000000022e-01 -2.266430000000000111e-01
-4.064590000000000147e-01 -1.888499999999999901e-01
-4.375299999999999745e-01 -2.632430000000000048e-01
-4.502220000000000111e-01 -1.831319999999999892e-01
-4.017470000000000208e-01 -2.428220000000000101e-01
-4.417710000000000248e-01 -2.256690000000000085e-01
-4.427449999999999997e-01 -2.349999999999999867e-01
-4.451950000000000074e-01 -2.419109999999999872e-01
-4.788100000000000134e-01 -2.159619999999999873e-01
-4.378130000000000077e-01 -1.778859999999999886e-01
-4.065849999999999742e-01 -2.185070000000000068e-01
-4.751029999999999975e-01 -2.538179999999999881e-01
-3.971600000000000130e-01 -2.773169999999999802e-01
-4.039460000000000273e-01 -1.943159999999999887e-01
-4.747259999999999813e-01 -1.937820000000000098e-01
-4.361160000000000037e-01 -2.481319999999999915e-01
-4.029719999999999969e-01 -2.129769999999999996e-01
-4.026899999999999924e-01 -2.235020000000000062e-01
-4.679090000000000193e-01 -2.157419999999999893e-01
-3.911600000000000077e-01 -1.907030000000000114e-01
-4.071509999999999851e-01 -1.831639999999999935e-01
-3.996109999999999940e-01 -2.488859999999999961e-01
-4.036319999999999908e-01 -2.362569999999999948e-01
-4.540859999999999896e-01 -2.436709999999999987e-01
-4.266280000000000072e-01 -1.611730000000000107e-01
-5.246150000000000535e-01 -2.438909999999999967e-01
-4.627879999999999772e-01 -1.885670000000000124e-01
-4.326920000000000210e-01 -2.845429999999999904e-01
-3.948360000000000203e-01 -1.802420000000000133e-01
-4.371530000000000138e-01 -2.530959999999999877e-01
-4.704849999999999866e-01 -2.389580000000000037e-01
-3.961859999999999826e-01 -2.415970000000000062e-01
-3.088819999999999899e-01 -2.130720000000000114e-01
-4.035380000000000078e-01 -2.294710000000000083e-01
-4.456660000000000066e-01 -2.486029999999999907e-01
-5.210329999999999684e-01 -1.861480000000000079e-01
-4.151619999999999755e-01 -1.695919999999999928e-01
-4.000190000000000135e-01 -1.762839999999999963e-01
-4.008990000000000054e-01 -2.183180000000000121e-01
-3.957470000000000154e-01 -2.543520000000000225e-01
-4.800039999999999862e-01 -2.859249999999999847e-01
-4.374979999999999980e-01 -2.581849999999999978e-01
-4.369330000000000158e-01 -2.732330000000000036e-01
-4.951780000000000070e-01 -2.191980000000000040e-01
-4.162299999999999889e-01 -1.665760000000000018e-01
-4.387860000000000094e-01 -1.557060000000000111e-01
-4.647669999999999857e-01 -2.525299999999999767e-01
-3.920399999999999996e-01 -1.941589999999999983e-01
-4.003959999999999742e-01 -1.991860000000000019e-01
-5.046030000000000237e-01 -1.441769999999999996e-01
-4.646419999999999995e-01 -2.330520000000000092e-01
-3.633569999999999856e-01 -1.993109999999999882e-01
-4.066790000000000127e-01 -1.776659999999999906e-01
-3.937990000000000101e-01 -2.460269999999999957e-01
-4.589869999999999783e-01 -3.737010000000000054e-01
-4.858160000000000256e-01 -1.989029999999999965e-01
-3.926049999999999818e-01 -1.976150000000000129e-01
-4.011500000000000066e-01 -2.847000000000000086e-01
-5.021520000000000428e-01 -2.507389999999999897e-01
-3.943010000000000126e-01 -2.356600000000000084e-01
-3.797869999999999857e-01 -2.180670000000000108e-01
-6.219099999999999628e-01 -1.711630000000000096e-01
-4.374040000000000150e-01 -2.682689999999999797e-01
-3.381299999999999861e-01 -1.409719999999999862e-01
-4.068359999999999754e-01 -1.672990000000000033e-01
-3.916629999999999834e-01 -1.840120000000000089e-01
-3.434389999999999943e-01 -2.419739999999999946e-01
-3.931390000000000162e-01 -2.511479999999999824e-01
-3.912860000000000227e-01 -2.609179999999999833e-01
-3.871390000000000109e-01 -1.917089999999999905e-01
-3.961239999999999761e-01 -2.031439999999999912e-01
-4.663379999999999748e-01 -2.398379999999999956e-01
-4.723069999999999768e-01 -2.663220000000000032e-01
-4.422740000000000005e-01 -2.689610000000000056e-01
-4.752290000000000125e-01 -2.467489999999999961e-01
-4.030670000000000086e-01 -2.369159999999999877e-01
-4.274450000000000194e-01 -2.931190000000000184e-01
-3.942390000000000061e-01 -2.305389999999999939e-01
-5.324060000000000459e-01 -3.075709999999999833e-01
-3.854739999999999833e-01 -2.333349999999999869e-01
-4.578869999999999885e-01 -2.338999999999999968e-01
-2.418710000000000027e-01 -2.733269999999999866e-01
-4.880470000000000086e-01 -2.170930000000000082e-01
-5.040689999999999893e-01 -2.327690000000000037e-01
-3.848770000000000246e-01 -1.818760000000000099e-01
-4.796270000000000255e-01 -1.450249999999999873e-01
-3.873590000000000089e-01 -2.606040000000000023e-01
-4.840570000000000150e-01 -2.543210000000000193e-01
-3.883010000000000073e-01 -1.964839999999999920e-01
-3.899969999999999826e-01 -2.654110000000000080e-01
-3.863530000000000020e-01 -2.792339999999999822e-01
-3.214790000000000147e-01 -3.291850000000000054e-01
-3.519840000000000191e-01 -2.161820000000000130e-01
-2.315669999999999951e-01 -1.398099999999999898e-01
-4.363670000000000049e-01 -2.781029999999999891e-01
-4.389430000000000276e-01 -2.747100000000000097e-01
-4.703280000000000238e-01 -2.770969999999999822e-01
-4.441269999999999940e-01 -2.625520000000000076e-01
-5.276929999999999676e-01 -2.112809999999999966e-01
-4.070880000000000054e-01 -1.716030000000000055e-01
-4.053280000000000216e-01 -1.730480000000000074e-01
-6.294809999999999572e-01 -3.300020000000000175e-01
-4.768000000000000016e-01 -3.141369999999999996e-01
-5.229810000000000292e-01 -1.502400000000000124e-01
-3.706139999999999990e-01 -1.405949999999999978e-01
-4.033809999999999896e-01 -1.695609999999999895e-01
-3.921020000000000061e-01 -2.591269999999999962e-01
-4.959319999999999840e-01 -2.039300000000000002e-01
-4.734700000000000020e-01 -2.443929999999999991e-01
-5.050109999999999877e-01 -2.746149999999999980e-01
-3.864469999999999850e-01 -2.282140000000000002e-01
-3.937359999999999749e-01 -2.254180000000000073e-01
-3.926049999999999818e-01 -2.009759999999999880e-01
-3.775569999999999760e-01 -2.045579999999999898e-01
-4.298330000000000206e-01 -2.890039999999999831e-01
-4.343879999999999963e-01 -2.874019999999999908e-01
-3.923849999999999838e-01 -2.560799999999999743e-01
-3.521099999999999786e-01 -2.513360000000000039e-01
-3.922910000000000008e-01 -3.835339999999999860e-01
-3.872329999999999939e-01 -2.190410000000000135e-01
-3.988570000000000171e-01 -2.147370000000000112e-01
-3.900290000000000146e-01 -2.695890000000000231e-01
-3.849079999999999724e-01 -2.675150000000000028e-01
-5.526379999999999626e-01 -2.545089999999999852e-01
-4.519500000000000184e-01 -1.509620000000000128e-01
-3.866049999999999764e-01 -2.554199999999999804e-01
-3.848139999999999894e-01 -2.387700000000000100e-01
-3.848449999999999926e-01 -1.769120000000000137e-01
-4.013700000000000045e-01 -1.663250000000000006e-01
-5.000160000000000160e-01 -2.227790000000000048e-01
-5.661779999999999591e-01 -1.781059999999999865e-01
-3.004310000000000036e-01 -1.399040000000000006e-01
-4.332570000000000032e-01 -2.916110000000000091e-01
-4.658979999999999788e-01 -1.473500000000000087e-01
-5.042259999999999520e-01 -2.384560000000000013e-01
-3.166800000000000170e-02 -1.213690000000000047e-01
-3.670010000000000217e-01 -2.562999999999999723e-01
-3.461090000000000000e-01 -1.848920000000000008e-01
-3.882700000000000040e-01 -1.911430000000000073e-01
-4.932300000000000018e-01 -1.440510000000000124e-01
-5.352649999999999908e-01 -4.384489999999999776e-01
-4.560020000000000184e-01 -3.134140000000000259e-01
-3.310299999999999909e-01 -2.780079999999999774e-01
-3.892439999999999789e-01 -2.010079999999999922e-01
-4.734380000000000255e-01 -2.618610000000000104e-01
-3.877979999999999761e-01 -2.654420000000000113e-01
-3.862900000000000222e-01 -1.839490000000000014e-01
-3.894320000000000004e-01 -1.873110000000000053e-01
-4.712080000000000157e-01 -2.713800000000000101e-01
-3.480260000000000020e-01 -2.262029999999999874e-01
-3.849079999999999724e-01 -2.827520000000000033e-01
-4.703280000000000238e-01 -2.897580000000000156e-01
-4.927279999999999993e-01 -2.620489999999999764e-01
-4.358330000000000259e-01 -2.797990000000000199e-01
-3.878610000000000113e-01 -2.694949999999999846e-01
-4.027839999999999754e-01 -2.918000000000000038e-01
-3.875160000000000271e-01 -2.231559999999999933e-01
-3.877039999999999931e-01 -1.944420000000000037e-01
-5.014610000000000456e-01 -3.016960000000000197e-01
-3.847510000000000097e-01 -2.122229999999999950e-01
-6.658920000000000394e-01 -2.408430000000000015e-01
-5.222590000000000288e-01 -1.751530000000000031e-01
-5.042889999999999873e-01 -2.086419999999999941e-01
-4.255289999999999906e-01 -2.965119999999999978e-01
-4.305869999999999975e-01 -2.974859999999999727e-01
-3.707400000000000140e-01 -1.876879999999999937e-01
-5.023090000000000055e-01 -3.479400000000000270e-01
-3.868869999999999809e-01 -2.763430000000000053e-01
-4.270369999999999999e-01 -3.426310000000000189e-01
-5.037859999999999561e-01 -2.444560000000000066e-01
-5.255570000000000519e-01 -2.730130000000000057e-01
-3.888980000000000214e-01 -1.876879999999999937e-01
-4.045429999999999859e-01 -4.307210000000000205e-01
-4.353929999999999745e-01 -2.829409999999999981e-01
-5.029059999999999642e-01 -2.273969999999999880e-01
-3.941439999999999944e-01 -2.408750000000000058e-01
-3.511989999999999834e-01 -1.399980000000000113e-01
-3.058660000000000267e-01 -2.457439999999999902e-01
-5.892370000000000108e-01 -1.713830000000000076e-01
-5.222590000000000288e-01 -1.972689999999999999e-01
-5.130219999999999780e-01 -1.452450000000000130e-01
-5.297039999999999527e-01 -2.274289999999999923e-01
-1.563890000000000002e-01 -1.278090000000000059e-01
-3.897780000000000133e-01 -2.169040000000000135e-01
-3.524550000000000183e-01 -2.052180000000000115e-01
-3.855359999999999898e-01 -1.868710000000000093e-01
-3.980710000000000082e-01 -2.116580000000000128e-01
-3.575450000000000017e-01 -2.780710000000000126e-01
-3.884270000000000223e-01 -2.633690000000000198e-01
-3.774000000000000132e-01 -1.420089999999999963e-01
-5.709530000000000438e-01 -2.982400000000000051e-01
-4.701400000000000023e-01 -2.833490000000000175e-01
-4.936070000000000180e-01 -2.840719999999999912e-01
-6.859039999999999582e-01 -3.600979999999999737e-01
-2.720620000000000260e-01 -1.397780000000000133e-01
-3.849079999999999724e-01 -3.042719999999999869e-01
-3.934849999999999737e-01 -3.475949999999999873e-01
-3.368419999999999748e-01 -3.006280000000000063e-01
-3.712110000000000132e-01 -1.975840000000000096e-01
-3.255009999999999848e-01 -1.982119999999999993e-01
-3.850339999999999874e-01 -1.718230000000000035e-01
-4.748829999999999996e-01 -2.493879999999999986e-01
-5.011160000000000059e-01 -2.571800000000000197e-01
-3.860080000000000178e-01 -1.568060000000000009e-01
-4.777109999999999967e-01 -4.812690000000000023e-01
-3.871069999999999789e-01 -2.496400000000000008e-01
-3.846249999999999947e-01 -2.442989999999999884e-01
-4.638559999999999905e-01 -3.338659999999999961e-01
-4.727160000000000251e-01 -3.022610000000000019e-01
-4.319689999999999919e-01 -2.950360000000000205e-01
-3.925420000000000020e-01 -2.042750000000000121e-01
-3.460779999999999967e-01 -2.314809999999999923e-01
-3.868869999999999809e-01 -2.722589999999999733e-01
-3.966890000000000138e-01 -2.127259999999999984e-01
-6.337220000000000075e-01 -1.771629999999999872e-01
-4.747890000000000166e-01 -2.579020000000000201e-01
-5.537370000000000347e-01 -3.556059999999999777e-01
-3.113630000000000009e-01 -3.327030000000000265e-01
-3.837769999999999793e-01 -2.046209999999999973e-01
-3.617549999999999932e-01 -1.399350000000000038e-01
6.735499999999999821e-02 -1.192320000000000046e-01
-5.473599999999999577e-01 -1.870590000000000031e-01
-3.598700000000000232e-01 -1.852999999999999925e-01
-3.821749999999999869e-01 -2.145170000000000132e-01
-3.248090000000000144e-01 -1.429829999999999990e-01
-5.353590000000000293e-01 -2.497969999999999913e-01
-4.025949999999999807e-01 -3.029529999999999723e-01
-3.856930000000000081e-01 -2.814010000000000122e-01
-5.108230000000000270e-01 -2.131339999999999901e-01
-3.498789999999999956e-01 -2.212079999999999880e-01
-3.901859999999999773e-01 -2.133230000000000126e-01
-4.891460000000000252e-01 -2.770340000000000025e-01
-5.157869999999999955e-01 -2.915800000000000058e-01
-4.244919999999999805e-01 -2.990880000000000205e-01
-4.275709999999999789e-01 -3.004390000000000116e-01
-4.994190000000000018e-01 -3.222419999999999729e-01
-5.194940000000000113e-01 -1.472239999999999938e-01
-3.239299999999999957e-01 -2.592220000000000080e-01
-5.247720000000000162e-01 -1.640310000000000101e-01
-2.791620000000000212e-01 -2.471260000000000123e-01
-3.960919999999999996e-01 -3.285569999999999879e-01
-3.526130000000000098e-01 -2.108730000000000049e-01
-5.548999999999999488e-01 -2.772859999999999769e-01


==> figures/kernel/sarcos3/data/selected_3.csv <==
-4.312779999999999947e-01 -2.270830000000000071e-01
-4.297699999999999854e-01 -2.376070000000000126e-01
-4.502220000000000111e-01 -1.831319999999999892e-01
-4.441590000000000260e-01 -2.189149999999999985e-01
-4.290470000000000117e-01 -2.142650000000000110e-01
-4.126480000000000148e-01 -2.088929999999999954e-01
-4.560649999999999982e-01 -2.166530000000000122e-01
-4.401689999999999769e-01 -2.257949999999999957e-01
-4.408909999999999774e-01 -2.283399999999999874e-01
-4.336030000000000162e-01 -2.430420000000000080e-01
-4.029719999999999969e-01 -2.129769999999999996e-01
-4.417710000000000248e-01 -2.256690000000000085e-01
-4.400430000000000175e-01 -2.266430000000000111e-01
-4.239899999999999780e-01 -2.316380000000000106e-01
-4.212879999999999958e-01 -2.270199999999999996e-01
-4.503469999999999973e-01 -2.294080000000000008e-01
-4.747259999999999813e-01 -1.937820000000000098e-01
-4.017470000000000208e-01 -2.428220000000000101e-01
-4.008990000000000054e-01 -2.183180000000000121e-01
-4.519500000000000184e-01 -1.509620000000000128e-01
-3.961859999999999826e-01 -2.415970000000000062e-01
-4.427449999999999997e-01 -2.349999999999999867e-01
-4.438440000000000163e-01 -2.360680000000000001e-01
-4.424620000000000219e-01 -2.316070000000000073e-01
-4.378130000000000077e-01 -1.778859999999999886e-01
-4.387860000000000094e-01 -1.557060000000000111e-01
-4.451950000000000074e-01 -2.419109999999999872e-01
-4.679090000000000193e-01 -2.157419999999999893e-01
-4.161980000000000124e-01 -2.252609999999999890e-01
-4.115170000000000217e-01 -2.319529999999999925e-01
-4.200940000000000230e-01 -2.206110000000000015e-01
-4.035380000000000078e-01 -2.294710000000000083e-01
-4.451640000000000041e-01 -2.267379999999999951e-01
-4.003959999999999742e-01 -1.991860000000000019e-01
-3.988570000000000171e-01 -2.147370000000000112e-01
-4.064590000000000147e-01 -1.888499999999999901e-01
-4.788100000000000134e-01 -2.159619999999999873e-01
-4.440009999999999790e-01 -2.204230000000000078e-01
-3.937359999999999749e-01 -2.254180000000000073e-01
-3.961239999999999761e-01 -2.031439999999999912e-01
-4.066790000000000127e-01 -1.776659999999999906e-01
-3.814520000000000133e-01 -1.445220000000000116e-01
-4.578869999999999885e-01 -2.338999999999999968e-01
-4.101350000000000273e-01 -2.158680000000000043e-01
-4.036319999999999908e-01 -2.362569999999999948e-01
-4.000190000000000135e-01 -1.762839999999999963e-01
-3.926049999999999818e-01 -1.976150000000000129e-01
-4.039460000000000273e-01 -1.943159999999999887e-01
-3.941439999999999944e-01 -2.408750000000000058e-01
-4.371530000000000138e-01 -2.530959999999999877e-01
-4.456350000000000033e-01 -2.557030000000000136e-01
-4.361160000000000037e-01 -2.481319999999999915e-01
-4.540859999999999896e-01 -2.436709999999999987e-01
-3.839339999999999975e-01 -2.832230000000000025e-01
-3.987629999999999786e-01 -1.665760000000000018e-01
-4.266280000000000072e-01 -1.611730000000000107e-01
-4.258120000000000238e-01 -1.732990000000000086e-01
-4.627879999999999772e-01 -1.885670000000000124e-01
-3.560050000000000159e-01 -1.680530000000000079e-01
-4.932300000000000018e-01 -1.440510000000000124e-01
-4.556250000000000022e-01 -2.266430000000000111e-01
-3.996109999999999940e-01 -2.488859999999999961e-01
-3.937990000000000101e-01 -2.460269999999999957e-01
-4.026899999999999924e-01 -2.235020000000000062e-01
-4.065849999999999742e-01 -2.185070000000000068e-01
-4.880470000000000086e-01 -2.170930000000000082e-01
-4.663379999999999748e-01 -2.398379999999999956e-01
-4.646419999999999995e-01 -2.330520000000000092e-01
-3.860080000000000178e-01 -1.568060000000000009e-01
-3.706139999999999990e-01 -1.405949999999999978e-01
-3.920399999999999996e-01 -1.941589999999999983e-01
-3.931390000000000162e-01 -2.511479999999999824e-01
-3.908460000000000267e-01 -2.458380000000000010e-01
-4.319689999999999919e-01 -2.950360000000000205e-01
-4.647669999999999857e-01 -2.525299999999999767e-01
-3.966890000000000138e-01 -2.127259999999999984e-01
-3.980710000000000082e-01 -2.116580000000000128e-01
-3.864469999999999850e-01 -2.282140000000000002e-01
-3.942390000000000061e-01 -2.305389999999999939e-01
-3.958090000000000219e-01 -2.044009999999999994e-01
-3.959349999999999814e-01 -2.115009999999999946e-01
-3.848449999999999926e-01 -1.769120000000000137e-01
-3.948360000000000203e-01 -1.802420000000000133e-01
-3.921649999999999858e-01 -2.204230000000000078e-01
-4.374979999999999980e-01 -2.581849999999999978e-01
-4.441269999999999940e-01 -2.625520000000000076e-01
-4.375299999999999745e-01 -2.632430000000000048e-01
-3.925420000000000020e-01 -2.042750000000000121e-01
-3.892439999999999789e-01 -2.010079999999999922e-01
-3.843110000000000137e-01 -1.477890000000000037e-01
-3.852849999999999886e-01 -1.520930000000000060e-01
-3.858509999999999995e-01 -1.617069999999999896e-01
-4.151619999999999755e-01 -1.695919999999999928e-01
-4.068359999999999754e-01 -1.672990000000000033e-01
-4.033809999999999896e-01 -1.695609999999999895e-01
-3.957470000000000154e-01 -2.543520000000000225e-01
-4.030670000000000086e-01 -2.369159999999999877e-01
-3.875160000000000271e-01 -2.231559999999999933e-01
-5.222590000000000288e-01 -1.751530000000000031e-01
-5.194940000000000113e-01 -1.472239999999999938e-01
-5.222590000000000288e-01 -1.972689999999999999e-01
-4.703280000000000238e-01 -2.770969999999999822e-01
-4.422740000000000005e-01 -2.689610000000000056e-01
-3.666240000000000054e-01 -2.853600000000000025e-01
-5.250860000000000527e-01 -1.588789999999999925e-01
-5.401029999999999998e-01 -1.912689999999999946e-01
-4.951780000000000070e-01 -2.191980000000000040e-01
-3.862900000000000222e-01 -1.839490000000000014e-01
-3.911600000000000077e-01 -1.907030000000000114e-01
-3.814520000000000133e-01 -1.803680000000000005e-01
-3.882700000000000040e-01 -1.911430000000000073e-01
-4.070880000000000054e-01 -1.716030000000000055e-01
-3.883010000000000073e-01 -1.964839999999999920e-01
-4.716469999999999829e-01 -2.783849999999999936e-01
-4.704849999999999866e-01 -2.389580000000000037e-01
-3.873900000000000121e-01 -1.977720000000000034e-01
-3.871069999999999789e-01 -2.496400000000000008e-01
-3.923849999999999838e-01 -2.560799999999999743e-01
-3.846249999999999947e-01 -2.442989999999999884e-01
-3.774000000000000132e-01 -1.420089999999999963e-01
-3.799440000000000039e-01 -2.181609999999999938e-01
-3.598700000000000232e-01 -1.852999999999999925e-01
-3.971600000000000130e-01 -2.773169999999999802e-01
-3.849079999999999724e-01 -2.827520000000000033e-01
-3.894009999999999971e-01 -2.192610000000000114e-01
-3.897459999999999813e-01 -2.186009999999999898e-01
-3.916629999999999834e-01 -1.840120000000000089e-01
-3.926049999999999818e-01 -2.009759999999999880e-01
-3.920399999999999996e-01 -2.075420000000000043e-01
-3.897459999999999813e-01 -2.051860000000000073e-01
-3.882700000000000040e-01 -2.018250000000000044e-01
-4.027839999999999754e-01 -2.918000000000000038e-01
-3.900290000000000146e-01 -2.695890000000000231e-01
-5.501239999999999464e-01 -2.517130000000000201e-01
-3.511989999999999834e-01 -1.399980000000000113e-01
-3.943010000000000126e-01 -2.356600000000000084e-01
-4.013700000000000045e-01 -1.663250000000000006e-01
-3.976629999999999887e-01 -1.661680000000000101e-01
-4.451950000000000074e-01 -3.147650000000000170e-01
-4.374040000000000150e-01 -2.682689999999999797e-01
-4.389430000000000276e-01 -2.747100000000000097e-01
-4.369330000000000158e-01 -2.732330000000000036e-01
-4.701400000000000023e-01 -2.833490000000000175e-01
-3.670010000000000217e-01 -2.562999999999999723e-01
-3.888349999999999862e-01 -2.192919999999999869e-01
-3.855359999999999898e-01 -1.868710000000000093e-01
-3.888980000000000214e-01 -1.876879999999999937e-01
-3.798500000000000210e-01 -2.175960000000000116e-01
-4.456660000000000066e-01 -2.486029999999999907e-01
-4.011819999999999831e-01 -1.675500000000000045e-01
-4.071509999999999851e-01 -1.831639999999999935e-01
-5.277560000000000029e-01 -2.050919999999999965e-01
-3.310299999999999909e-01 -1.591299999999999937e-01
-3.248090000000000144e-01 -1.429829999999999990e-01
-3.349249999999999727e-01 -1.803049999999999931e-01
-3.172699999999999965e-01 -1.547320000000000084e-01
-3.999880000000000102e-01 -3.120319999999999760e-01
-5.130219999999999780e-01 -1.452450000000000130e-01
-5.246150000000000535e-01 -1.542920000000000125e-01
-3.957149999999999834e-01 -2.116889999999999883e-01
-3.956210000000000004e-01 -2.116889999999999883e-01
-6.339420000000000055e-01 -2.314190000000000136e-01
-6.219099999999999628e-01 -1.711630000000000096e-01
-6.359209999999999585e-01 -2.033639999999999892e-01
-4.747890000000000166e-01 -2.579020000000000201e-01
-4.734700000000000020e-01 -2.443929999999999991e-01
-4.752290000000000125e-01 -2.467489999999999961e-01
-3.866049999999999764e-01 -2.554199999999999804e-01
-4.162299999999999889e-01 -1.665760000000000018e-01
-3.873590000000000089e-01 -2.606040000000000023e-01
-3.921020000000000061e-01 -2.591269999999999962e-01
-3.804779999999999829e-01 -2.672010000000000218e-01
-3.875469999999999748e-01 -2.731390000000000207e-01
-3.850649999999999906e-01 -2.746469999999999745e-01
-3.868869999999999809e-01 -2.763430000000000053e-01
-3.982910000000000061e-01 -1.661050000000000026e-01
-3.084419999999999940e-01 -1.415379999999999971e-01
-3.115209999999999924e-01 -1.463440000000000019e-01
-2.905980000000000230e-01 -1.466580000000000106e-01
-2.878330000000000055e-01 -1.393699999999999939e-01
-5.000160000000000160e-01 -2.227790000000000048e-01
-4.658979999999999788e-01 -1.473500000000000087e-01
-4.796270000000000255e-01 -1.450249999999999873e-01
-5.046030000000000237e-01 -1.441769999999999996e-01
-3.921339999999999826e-01 -2.065369999999999984e-01
-4.723069999999999768e-01 -2.663220000000000032e-01
-3.852539999999999853e-01 -2.499220000000000053e-01
-5.108230000000000270e-01 -2.131339999999999901e-01
-3.132800000000000029e-01 -1.602929999999999910e-01
-3.850339999999999874e-01 -1.718230000000000035e-01
-4.274450000000000194e-01 -2.931190000000000184e-01
-3.848139999999999894e-01 -2.387700000000000100e-01
-3.871390000000000109e-01 -1.917089999999999905e-01
-3.877039999999999931e-01 -1.944420000000000037e-01
-3.884580000000000255e-01 -2.180979999999999863e-01
-3.897780000000000133e-01 -2.169040000000000135e-01
-3.876100000000000101e-01 -2.191349999999999965e-01
-3.879549999999999943e-01 -2.167469999999999952e-01
-6.292929999999999913e-01 -1.734880000000000033e-01
-3.800390000000000157e-01 -1.914260000000000128e-01
-3.584559999999999969e-01 -1.907659999999999911e-01
-3.663100000000000245e-01 -1.724819999999999964e-01
-3.894320000000000004e-01 -1.873110000000000053e-01
-4.053280000000000216e-01 -1.730480000000000074e-01
-5.229810000000000292e-01 -1.502400000000000124e-01
-3.884270000000000223e-01 -2.633690000000000198e-01
-4.826119999999999854e-01 -2.694320000000000048e-01
-2.033870000000000122e-01 -1.674869999999999970e-01
-3.899969999999999826e-01 -2.654110000000000080e-01
-6.369890000000000274e-01 -1.885989999999999889e-01
-3.898090000000000166e-01 -2.087360000000000049e-01
-3.879870000000000263e-01 -2.094900000000000095e-01
-3.810439999999999938e-01 -2.636830000000000007e-01
-2.743550000000000155e-01 -2.157110000000000138e-01
-1.863589999999999969e-01 -1.340919999999999890e-01
-1.869879999999999876e-01 -1.426060000000000105e-01
-3.617549999999999932e-01 -1.399350000000000038e-01
-6.430839999999999890e-01 -2.362249999999999905e-01
-2.417459999999999887e-01 -1.518420000000000047e-01
-3.872329999999999939e-01 -2.190410000000000135e-01
-5.239239999999999453e-01 -2.027359999999999995e-01
-4.891460000000000252e-01 -2.770340000000000025e-01
-4.812290000000000179e-01 -3.084500000000000020e-01
-4.363670000000000049e-01 -2.781029999999999891e-01
-4.353929999999999745e-01 -2.829409999999999981e-01
-4.326920000000000210e-01 -2.845429999999999904e-01
-4.343879999999999963e-01 -2.874019999999999908e-01
-3.707400000000000140e-01 -1.876879999999999937e-01
-2.875820000000000043e-01 -1.555179999999999896e-01
-2.790679999999999827e-01 -1.438619999999999899e-01
-2.720620000000000260e-01 -1.397780000000000133e-01
-2.706169999999999964e-01 -1.420089999999999963e-01
-3.291450000000000209e-01 -1.834780000000000022e-01
-3.440360000000000085e-01 -1.636539999999999939e-01
-5.550570000000000226e-01 -2.703740000000000032e-01
-3.854420000000000068e-01 -1.963270000000000015e-01
-5.345739999999999936e-01 -1.950070000000000137e-01
-5.247720000000000162e-01 -1.640310000000000101e-01
-5.235149999999999526e-01 -1.695290000000000130e-01
-4.011500000000000066e-01 -2.847000000000000086e-01
-5.029059999999999642e-01 -2.273969999999999880e-01
-4.840570000000000150e-01 -2.543210000000000193e-01
-3.868869999999999809e-01 -2.722589999999999733e-01
-3.885520000000000085e-01 -2.692430000000000101e-01
-3.849079999999999724e-01 -2.675150000000000028e-01
-3.912860000000000227e-01 -2.609179999999999833e-01
-3.854739999999999833e-01 -2.333349999999999869e-01
-3.912539999999999907e-01 -2.105899999999999994e-01
-3.901859999999999773e-01 -2.133230000000000126e-01
-3.892749999999999821e-01 -2.128520000000000134e-01
-3.891490000000000227e-01 -2.154909999999999881e-01
-3.897780000000000133e-01 -2.145799999999999930e-01
-3.865100000000000202e-01 -2.111870000000000136e-01
-3.865100000000000202e-01 -2.078879999999999895e-01
-3.788759999999999906e-01 -2.012589999999999935e-01
-3.849079999999999724e-01 -3.042719999999999869e-01
-3.832740000000000036e-01 -2.764690000000000203e-01
-3.801329999999999987e-01 -2.745839999999999947e-01
-3.256260000000000265e-01 -1.776339999999999864e-01
-3.446960000000000024e-01 -1.838859999999999939e-01
-3.446330000000000227e-01 -1.861480000000000079e-01
-3.573250000000000037e-01 -1.923999999999999877e-01
-3.381299999999999861e-01 -1.409719999999999862e-01
-4.743490000000000206e-01 -2.612320000000000197e-01
-4.734380000000000255e-01 -2.618610000000000104e-01


==> figures/kernel/sarcos3/data/selected_4.csv <==
-4.312779999999999947e-01 -2.270830000000000071e-01
-4.297699999999999854e-01 -2.376070000000000126e-01
-4.627879999999999772e-01 -1.885670000000000124e-01
-4.363670000000000049e-01 -2.781029999999999891e-01
-5.222590000000000288e-01 -1.751530000000000031e-01
-4.560020000000000184e-01 -3.134140000000000259e-01
-5.661779999999999591e-01 -1.781059999999999865e-01
-4.613430000000000031e-01 -3.192570000000000130e-01
-4.290470000000000117e-01 -2.142650000000000110e-01
-4.441590000000000260e-01 -2.189149999999999985e-01
-4.126480000000000148e-01 -2.088929999999999954e-01
-4.556250000000000022e-01 -2.266430000000000111e-01
-3.961239999999999761e-01 -2.031439999999999912e-01
-4.440009999999999790e-01 -2.204230000000000078e-01
-4.451640000000000041e-01 -2.267379999999999951e-01
-4.336030000000000162e-01 -2.430420000000000080e-01
-4.036319999999999908e-01 -2.362569999999999948e-01
-4.401689999999999769e-01 -2.257949999999999957e-01
-4.400430000000000175e-01 -2.266430000000000111e-01
-4.417710000000000248e-01 -2.256690000000000085e-01
-4.502220000000000111e-01 -1.831319999999999892e-01
-4.408909999999999774e-01 -2.283399999999999874e-01
-4.451950000000000074e-01 -2.419109999999999872e-01
-4.200940000000000230e-01 -2.206110000000000015e-01
-4.239899999999999780e-01 -2.316380000000000106e-01
-3.866049999999999764e-01 -2.044950000000000101e-01
-4.519500000000000184e-01 -1.509620000000000128e-01
-3.943010000000000126e-01 -2.356600000000000084e-01
-3.854739999999999833e-01 -2.333349999999999869e-01
-4.427449999999999997e-01 -2.349999999999999867e-01
-4.438440000000000163e-01 -2.360680000000000001e-01
-4.503469999999999973e-01 -2.294080000000000008e-01
-4.029719999999999969e-01 -2.129769999999999996e-01
-4.008990000000000054e-01 -2.183180000000000121e-01
-4.003959999999999742e-01 -1.991860000000000019e-01
-4.161980000000000124e-01 -2.252609999999999890e-01
-4.115170000000000217e-01 -2.319529999999999925e-01
-4.212879999999999958e-01 -2.270199999999999996e-01
-4.030670000000000086e-01 -2.369159999999999877e-01
-4.039460000000000273e-01 -1.943159999999999887e-01
-3.942390000000000061e-01 -2.305389999999999939e-01
-4.101350000000000273e-01 -2.158680000000000043e-01
-4.361160000000000037e-01 -2.481319999999999915e-01
-4.456660000000000066e-01 -2.486029999999999907e-01
-3.926049999999999818e-01 -1.976150000000000129e-01
-3.988570000000000171e-01 -2.147370000000000112e-01
-4.035380000000000078e-01 -2.294710000000000083e-01
-4.658979999999999788e-01 -1.473500000000000087e-01
-4.747259999999999813e-01 -1.937820000000000098e-01
-3.966890000000000138e-01 -2.127259999999999984e-01
-4.065849999999999742e-01 -2.185070000000000068e-01
-4.026899999999999924e-01 -2.235020000000000062e-01
-3.980710000000000082e-01 -2.116580000000000128e-01
-4.424620000000000219e-01 -2.316070000000000073e-01
-4.371530000000000138e-01 -2.530959999999999877e-01
-4.378130000000000077e-01 -1.778859999999999886e-01
-4.258120000000000238e-01 -1.732990000000000086e-01
-3.814520000000000133e-01 -1.445220000000000116e-01
-3.883010000000000073e-01 -1.964839999999999920e-01
-4.064590000000000147e-01 -1.888499999999999901e-01
-4.071509999999999851e-01 -1.831639999999999935e-01
-3.706139999999999990e-01 -1.405949999999999978e-01
-4.387860000000000094e-01 -1.557060000000000111e-01
-4.788100000000000134e-01 -2.159619999999999873e-01
-4.374979999999999980e-01 -2.581849999999999978e-01
-3.961859999999999826e-01 -2.415970000000000062e-01
-4.017470000000000208e-01 -2.428220000000000101e-01
-3.941439999999999944e-01 -2.408750000000000058e-01
-4.162299999999999889e-01 -1.665760000000000018e-01
-3.892439999999999789e-01 -2.010079999999999922e-01
-3.852849999999999886e-01 -1.520930000000000060e-01
-3.854420000000000068e-01 -1.963270000000000015e-01
-3.957149999999999834e-01 -2.116889999999999883e-01
-3.958090000000000219e-01 -2.044009999999999994e-01
-3.843110000000000137e-01 -1.477890000000000037e-01
-3.860080000000000178e-01 -1.568060000000000009e-01
-4.540859999999999896e-01 -2.436709999999999987e-01
-4.646419999999999995e-01 -2.330520000000000092e-01
-4.456350000000000033e-01 -2.557030000000000136e-01
-4.441269999999999940e-01 -2.625520000000000076e-01
-3.848139999999999894e-01 -2.387700000000000100e-01
-3.882700000000000040e-01 -2.018250000000000044e-01
-3.921339999999999826e-01 -2.065369999999999984e-01
-4.000190000000000135e-01 -1.762839999999999963e-01
-4.013700000000000045e-01 -1.663250000000000006e-01
-3.848449999999999926e-01 -1.769120000000000137e-01
-4.011819999999999831e-01 -1.675500000000000045e-01
-3.956210000000000004e-01 -2.116889999999999883e-01
-3.959349999999999814e-01 -2.115009999999999946e-01
-3.920399999999999996e-01 -2.075420000000000043e-01
-3.898090000000000166e-01 -2.087360000000000049e-01
-3.775569999999999760e-01 -2.045579999999999898e-01
-3.871069999999999789e-01 -2.496400000000000008e-01
-1.488170000000000048e-01 -1.732990000000000086e-01
-1.184700000000000059e-01 -1.968920000000000115e-01
-3.885520000000000085e-01 -2.692430000000000101e-01
-5.193370000000000486e-01 -3.721619999999999928e-01
-5.345419999999999616e-01 -3.878699999999999926e-01


==> figures/kernel/sarcos3/data/target.csv <==
-4.325030000000000263e-01 -2.225910000000000111e-01


==> figures/kernel/sphere_1e-2/data/points.csv <==
-7.978222231066929571e-02 -9.949393958459564757e-01
-4.704155928430090589e-02 -9.936074656176144826e-01
3.665738120065143574e-03 -9.942580611689040282e-01
3.383232518040273779e-02 -9.939527167773094529e-01
-2.762073968910583877e-01 -9.599928713852625695e-01
-2.484583238299892249e-01 -9.602310154582894830e-01
-2.057433800931932621e-01 -9.673460740490642529e-01
-1.598787015494125829e-01 -9.542982941480607773e-01
-1.240998711438896090e-01 -9.546245648018166774e-01
-7.948740953675487164e-02 -9.670190395325857224e-01
-3.070064512040532323e-02 -9.619672755222296034e-01
-4.095314886746084619e-03 -9.530600325873254119e-01
3.248920665030963217e-02 -9.553281907785259319e-01
7.375649485130943150e-02 -9.621501644797483266e-01
1.146379975692428804e-01 -9.531754401461521864e-01
1.578014910387971481e-01 -9.505061437423542037e-01
2.025052296883020908e-01 -9.561275433059416295e-01
2.404305024426483528e-01 -9.638206360184881083e-01
2.779111284210485922e-01 -9.511813162467619431e-01
-3.909169732626671667e-01 -9.140690777906314013e-01
-3.565682473203859448e-01 -9.130995381686330958e-01
-3.112249634304022350e-01 -9.295476454222599827e-01
-2.876378954569828728e-01 -9.227947223063271975e-01
-2.481282629391479977e-01 -9.180095105389345367e-01
-2.047927155530377963e-01 -9.247132054173535787e-01
-1.642334402270427263e-01 -9.280456868483122346e-01
-1.151811109352368218e-01 -9.169865514080070001e-01
-7.786983818717471695e-02 -9.293190883544445446e-01
-4.141071710722248750e-02 -9.162959282020032292e-01
-6.873067001928272711e-03 -9.222868431068490525e-01
3.039668290939877282e-02 -9.283628400584551521e-01
7.432907159998114466e-02 -9.217069967771750472e-01
1.192648007257477022e-01 -9.123095693676377405e-01
1.563331688434801969e-01 -9.295707224744562680e-01
2.065244669354232565e-01 -9.287630612925286133e-01
2.318598398532445704e-01 -9.107363656652053274e-01
2.850673083625672177e-01 -9.232429159444149880e-01
3.126435768323839737e-01 -9.222653885365628135e-01
3.567838978556035490e-01 -9.125111759711506121e-01
-4.443365788686106099e-01 -8.735103571209612561e-01
-3.950810323964735749e-01 -8.874637050328533228e-01
-3.538730213058728369e-01 -8.733749778272943409e-01
-3.264434843286578292e-01 -8.774610400285489664e-01
-2.860651275635752722e-01 -8.851301457594383804e-01
-2.401198848934271435e-01 -8.795555994409838263e-01
-2.004193296920362133e-01 -8.791771789339157817e-01
-1.657367064714909688e-01 -8.744283926374417648e-01
-1.244430317594278357e-01 -8.717463342056177567e-01
-7.969689392820816787e-02 -8.839263189411082910e-01
-4.651232194983403317e-02 -8.802959207516793949e-01
-2.474053996972953341e-03 -8.775381241855613190e-01
3.996919165245903238e-02 -8.892608060399860292e-01
8.666189537617075000e-02 -8.889665212176121045e-01
1.265519032771843244e-01 -8.737450071316644751e-01
1.684796625057511654e-01 -8.767119791769693027e-01
1.932124726821069782e-01 -8.811614117709192229e-01
2.387886532034093900e-01 -8.773533402703617146e-01
2.776227506480808960e-01 -8.764864382406176713e-01
3.140781476019567919e-01 -8.829329844370688019e-01
3.608662682257471888e-01 -8.814469789757110041e-01
3.924505130153801424e-01 -8.706834375847498642e-01
4.438259080427293668e-01 -8.733392984441794571e-01
4.771492149257829385e-01 -8.711020817966182994e-01
-5.205450404294369449e-01 -8.339999206397795684e-01
-4.771409977226480081e-01 -8.387501986695575784e-01
-4.326026521259920266e-01 -8.460530227044646967e-01
-4.079183392964393362e-01 -8.421254957326452795e-01
-3.672562008888544116e-01 -8.388803792379826429e-01
-3.185271333586822684e-01 -8.473681290050061321e-01
-2.756789201060721450e-01 -8.388692103314877579e-01
-2.415363601146071626e-01 -8.316503645340137529e-01
-1.928817541123331036e-01 -8.455806167247026384e-01
-1.666683364694836467e-01 -8.316892719217056085e-01
-1.268549622297245882e-01 -8.348558734716274854e-01
-8.374965968375769343e-02 -8.427762930673496911e-01
-3.892550708064448917e-02 -8.314807166515332248e-01
-9.958863138707602786e-03 -8.467542533119535308e-01
4.440423557319901626e-02 -8.421106694115100266e-01
7.575620839793602290e-02 -8.307420868374491008e-01
1.152805684664856972e-01 -8.357166608426321863e-01
1.692845133818510206e-01 -8.347446788750711999e-01
2.041882807184101922e-01 -8.355358657446461113e-01
2.461045221366189029e-01 -8.445757270216015522e-01
2.825337345035685011e-01 -8.339422821191285751e-01
3.277645928259367292e-01 -8.318833169358388346e-01
3.680779278717500325e-01 -8.480473240107024857e-01
3.975281217475577500e-01 -8.408721583301915770e-01
4.478337080793382552e-01 -8.416149276124027523e-01
4.752982420671825747e-01 -8.496028245368147935e-01
5.157750855552433178e-01 -8.343855163053314206e-01
-5.554288330533225793e-01 -8.073870672841223506e-01
-5.234709579699013959e-01 -7.911059088880278978e-01
-4.706795742487475120e-01 -7.901522247372868568e-01
-4.491494833222345329e-01 -7.934698246217630757e-01
-3.912944838601158382e-01 -7.919611111988951180e-01
-3.557011739303876929e-01 -7.964876131422422567e-01
-3.156078676702322450e-01 -7.985022836370597732e-01
-2.742315984031337139e-01 -7.999614079239870668e-01
-2.454812500021754107e-01 -8.081130195004366801e-01
-1.918348855339525039e-01 -7.949024203719383674e-01
-1.664551612847931794e-01 -7.935508344535315839e-01
-1.239930649415164482e-01 -7.972869005578281376e-01
-8.287694284502598874e-02 -8.057167382733871897e-01
-4.648782472434380419e-02 -8.085809937851119455e-01
-8.511228872106828616e-03 -8.086181957853484370e-01
3.179837533274747219e-02 -7.933194142199989640e-01
8.035616651032698177e-02 -8.074283197040106330e-01
1.204998929776563005e-01 -7.991474039689182574e-01
1.599318406988833874e-01 -8.058702727076614281e-01
1.986879577444905509e-01 -7.925828709286124596e-01
2.376747095557014688e-01 -7.999202951417567764e-01
2.886048479815003232e-01 -8.053439720411117442e-01
3.245101537361248512e-01 -8.003231733099218648e-01
3.657473582659929168e-01 -8.028065297034843173e-01
4.008471722974789042e-01 -8.026342811269703281e-01
4.473229848090591876e-01 -7.917036422068283175e-01
4.826364256770818151e-01 -7.903795952707436401e-01
5.246411136381570195e-01 -7.933915213606353989e-01
5.678944129972385291e-01 -8.045618847646776040e-01
-6.456221032514416480e-01 -7.580106425243708923e-01
-5.994011877370662988e-01 -7.611027158704770645e-01
-5.583915895268845020e-01 -7.537176295285503702e-01
-5.256502388664308079e-01 -7.600553169824114663e-01
-4.880415887770774286e-01 -7.597352488986258701e-01
-4.341798428535945664e-01 -7.500288221869658711e-01
-4.004861389182843290e-01 -7.640679319860048668e-01
-3.584099283616560827e-01 -7.625649589037870602e-01
-3.276599522176087409e-01 -7.595100285593900935e-01
-2.740172861798824688e-01 -7.521774542525374585e-01
-2.304377762459917101e-01 -7.626455075428287822e-01
-2.049666964483694565e-01 -7.677835845290738037e-01
-1.612753616540118506e-01 -7.538594567950589465e-01
-1.253071042475096541e-01 -7.530086700386746656e-01
-7.576525964362640364e-02 -7.659811435894791076e-01
-3.736496921721411957e-02 -7.536061563441298627e-01
8.657407322419473708e-03 -7.667557047260682435e-01
4.644030387311655350e-02 -7.544830182433654997e-01
7.487443281283180652e-02 -7.641083717866371527e-01
1.291416806450451649e-01 -7.627596788407928763e-01
1.557795221050087831e-01 -7.555997776159056878e-01
1.926581202091990075e-01 -7.603366136675621112e-01
2.371626625247522935e-01 -7.591202731407529214e-01
2.820650028770101403e-01 -7.571978509219904341e-01
3.186479811637761284e-01 -7.522613518249197107e-01
3.667135218472792890e-01 -7.513328442921592965e-01
3.989181128324650882e-01 -7.553982817105139302e-01
4.386139157357253904e-01 -7.644243449093870435e-01
4.830377289423450904e-01 -7.510802568497874088e-01
5.260861576181039556e-01 -7.642959645125596557e-01
5.545621151272307481e-01 -7.545670907762346280e-01
6.041025695887358715e-01 -7.527279650749040263e-01
6.329272322191780153e-01 -7.527664152769417694e-01
-6.862946503603960524e-01 -7.134653615408864669e-01
-6.339819765803520468e-01 -7.233451294274968468e-01
-6.031943600181939313e-01 -7.277885601333148324e-01
-5.610903368805220115e-01 -7.278047747984274229e-01
-5.191318571615644029e-01 -7.175083336625783792e-01
-4.783611771458261552e-01 -7.285670291229671136e-01
-4.375665910600321507e-01 -7.149557013768940150e-01
-4.071629358439314839e-01 -7.180984640826713061e-01
-3.536188904952259349e-01 -7.261276111724058735e-01
-3.117317015840685990e-01 -7.105617183717196639e-01
-2.757671088765354384e-01 -7.125592846395066848e-01
-2.445643457292786815e-01 -7.167006322592724965e-01
-1.914771149108417392e-01 -7.291054195850827924e-01
-1.535835092735515217e-01 -7.252615366588279766e-01
-1.139777377614063225e-01 -7.171516091950801419e-01
-7.396910792056898831e-02 -7.219801003942621920e-01
-4.099567904974875387e-02 -7.115140534965369579e-01
-8.575325987749267756e-03 -7.268759854639482709e-01
4.945664821022481561e-02 -7.117349738664496828e-01
7.293736108544569829e-02 -7.105308156597621716e-01
1.153091086303756618e-01 -7.121578626746138951e-01
1.680955045516051016e-01 -7.295250841271065934e-01
1.901942326993628363e-01 -7.234601027739433476e-01
2.486235695471104290e-01 -7.141731262330048846e-01
2.777370195692026034e-01 -7.128397837235758150e-01
3.161512366058402135e-01 -7.230516519479177617e-01
3.538095664367750803e-01 -7.108089779114618034e-01
4.060726126640702427e-01 -7.207515038917848837e-01
4.352855314117675123e-01 -7.106804079894258885e-01
4.779363993111975795e-01 -7.257858887106629631e-01
5.184931276276739665e-01 -7.156175657949775948e-01
5.654136959796615125e-01 -7.278202889572701340e-01
6.089186153510752764e-01 -7.165085849476701130e-01
6.312499152413114656e-01 -7.132512712468196403e-01
6.894380747378844321e-01 -7.132450471545905835e-01
-7.154736913613465310e-01 -6.748293252075370230e-01
-6.758858332154585868e-01 -6.722990877225816231e-01
-6.348758431905536792e-01 -6.715602019994503236e-01
-6.017038599283577316e-01 -6.893167802666968491e-01
-5.663799316998556765e-01 -6.842443543722787069e-01
-5.291641677239334873e-01 -6.878368091628789260e-01
-4.796244175773418661e-01 -6.849502123373621965e-01
-4.442892973020839409e-01 -6.751706094674271297e-01
-3.929064073137280566e-01 -6.727592038353192860e-01
-3.625875680519488609e-01 -6.758073985338576284e-01
-3.129539073417427764e-01 -6.869808491987769994e-01
-2.859889266505575289e-01 -6.770407941380985894e-01
-2.446889928015915927e-01 -6.861464569238984179e-01
-2.026495954535484922e-01 -6.896803350565552382e-01
-1.612336144707844088e-01 -6.890546011557932005e-01
-1.251057950320100531e-01 -6.856491559827732063e-01
-8.341109532243083657e-02 -6.874922008703452381e-01
-4.057607167151090072e-02 -6.762428671335065644e-01
-3.221421529916159918e-03 -6.714561356242849666e-01
4.719533757776725458e-02 -6.838796972913412375e-01
7.077800807044293263e-02 -6.746361659846155101e-01
1.148002462581019095e-01 -6.833567791884248566e-01
1.615867045269366309e-01 -6.700224064622566367e-01
1.959935513322397793e-01 -6.806295399415200897e-01
2.425490176572616674e-01 -6.763325524168622982e-01
2.742433236689960085e-01 -6.780935650499547718e-01
3.208821288581300002e-01 -6.768284027438478123e-01
3.522999395006650714e-01 -6.874741096812624352e-01
4.095105498083193019e-01 -6.735739687090924743e-01
4.465511463019099514e-01 -6.713179118379818400e-01
4.892129552003582904e-01 -6.821302493580012616e-01
5.250813435247371208e-01 -6.771675981488896046e-01
5.611970053892274546e-01 -6.764130323335693085e-01
5.963886690224905474e-01 -6.727564256412924548e-01
6.381404465641516977e-01 -6.870364262457908655e-01
6.702196170202771031e-01 -6.772162133586824284e-01
7.146326337792985317e-01 -6.708786888018360983e-01
-7.501976283008729984e-01 -6.322919323948921200e-01
-7.100160136344307871e-01 -6.309273332087674824e-01
-6.766500629652280052e-01 -6.438937561267908949e-01
-6.374371364394568751e-01 -6.430358032837245608e-01
-5.937846093841616657e-01 -6.472539907784848889e-01
-5.607490733304294483e-01 -6.331844795570622519e-01
-5.209097582708959173e-01 -6.379796430116023709e-01
-4.880343412403063130e-01 -6.442979003308710872e-01
-4.309102954262455931e-01 -6.368612090933502001e-01
-4.027012166255010128e-01 -6.396623764806834700e-01
-3.545026284373303249e-01 -6.342505930010626791e-01
-3.134406412204187031e-01 -6.442071464240490819e-01
-2.852338812240381993e-01 -6.372298303500147920e-01
-2.394559870524888834e-01 -6.387022649700387911e-01
-2.057077016359188937e-01 -6.436275174366919982e-01
-1.549589363886743620e-01 -6.428335348558892326e-01
-1.148502889876713562e-01 -6.490671067434754526e-01
-7.098267640590856520e-02 -6.458385392262222524e-01
-4.043584733898292205e-02 -6.315822949353557814e-01
-4.930406347228888896e-03 -6.454523145483473945e-01
4.971281411864716948e-02 -6.319113966555864881e-01
8.064492394438242673e-02 -6.487795610988206230e-01
1.220933741641770515e-01 -6.449684362484658928e-01
1.542802095180995647e-01 -6.313571392665466853e-01
2.023884648443459167e-01 -6.411192095004616398e-01
2.312531771717132589e-01 -6.425675720279397929e-01
2.872796629952234504e-01 -6.439464743475060704e-01
3.164558854613768735e-01 -6.378628786637717818e-01
3.550428135724106316e-01 -6.388613047438083115e-01
4.053736506764437086e-01 -6.442665244669114610e-01
4.394550174158958766e-01 -6.384746532673141184e-01
4.772666278289054431e-01 -6.455276325089078782e-01
5.122880373403499998e-01 -6.386903241581655122e-01
5.687485843574174860e-01 -6.496246759498510714e-01
6.073132692374030306e-01 -6.307505377951391212e-01
6.408465300296830591e-01 -6.306423308310423748e-01
6.840956487303500033e-01 -6.390954958394130525e-01
7.192735003578998310e-01 -6.406720198613262696e-01
7.636399345414826012e-01 -6.453098926244810185e-01
-7.921882346343830372e-01 -6.084516558945075593e-01
-7.528661638543856505e-01 -6.036923076520505083e-01
-7.258443056569086060e-01 -6.002424247388042922e-01
-6.803316377049486441e-01 -5.907060602548627193e-01
-6.349499060091979841e-01 -6.007975513290089165e-01
-5.988110364124452634e-01 -6.036326346573869239e-01
-5.503455681533121480e-01 -6.022812239376418297e-01
-5.122862114604059824e-01 -5.968784562862669008e-01
-4.716771185512683706e-01 -6.029086467863907783e-01
-4.416660714679082611e-01 -6.026134607380848607e-01
-3.934591436359722860e-01 -5.909375446941739218e-01
-3.535086133559269816e-01 -6.009715745494967898e-01
-3.134180654514387432e-01 -5.953962726205423994e-01
-2.796173352469962792e-01 -6.063300998080611848e-01
-2.452425813310705471e-01 -5.959247148951631878e-01
-2.060252118604933014e-01 -5.987930803076185748e-01
-1.539162258496081515e-01 -5.969220384525167900e-01
-1.178048856562840113e-01 -6.048453327325643558e-01
-8.760128062773664404e-02 -6.093218030050646661e-01
-4.907319812863238095e-02 -6.053647507893825663e-01
1.153653582105430841e-03 -6.015263947768135777e-01
3.408197861673069318e-02 -6.039462572264440166e-01
7.922502581509059671e-02 -5.940211554019169116e-01
1.231185829779326973e-01 -6.091818893831193460e-01
1.596303799213305841e-01 -6.062800571827617890e-01
2.070966573542853961e-01 -5.923019153246529278e-01
2.410932942222628050e-01 -5.952718391503479811e-01
2.837356200503249326e-01 -5.936633026428708160e-01
3.155763148865824430e-01 -6.054142337172947474e-01
3.649261811122792021e-01 -5.908183614781231663e-01
3.945963564567472326e-01 -5.986445203292022343e-01
4.408843902506371926e-01 -6.025288355320977951e-01
4.850047557347080818e-01 -6.073646730464832277e-01
5.174355414765618999e-01 -6.013786554281518315e-01
5.690599955862269965e-01 -5.963139241924022560e-01
6.042191775724671254e-01 -5.900041771279381786e-01
6.345355741005926919e-01 -5.979294673519160996e-01
6.721532339152476165e-01 -6.067500665168276131e-01
7.239225568194764815e-01 -5.934803314464596191e-01
7.627159517919347431e-01 -5.984043421087618109e-01
8.058126145259171258e-01 -5.908752515769655211e-01
-7.967917210150404772e-01 -5.618391664872047775e-01
-7.542260841405811211e-01 -5.578969802233294528e-01
-7.258127780750731617e-01 -5.541474368789340854e-01
-6.806872496703542108e-01 -5.522609899954806778e-01
-6.366954261942994187e-01 -5.669770778576358472e-01
-5.948664860691723621e-01 -5.583758849428878124e-01
-5.591684108371913764e-01 -5.616052489048170004e-01
-5.167421951047531659e-01 -5.687342042354945892e-01
-4.799233287504582890e-01 -5.512898656236953077e-01
-4.459026572556487600e-01 -5.672597321221877209e-01
-4.017895931096203133e-01 -5.596097911611124243e-01
-3.624694833085067014e-01 -5.603211794086844222e-01
-3.165066374538229588e-01 -5.541444286289329835e-01
-2.889681702623048687e-01 -5.623657557183312505e-01
-2.376153816798010077e-01 -5.695816867906635661e-01
-1.910160782838906668e-01 -5.571835804667549796e-01
-1.602999265127770245e-01 -5.610337139620162894e-01
-1.270548463612033163e-01 -5.686748999382935654e-01
-7.638066585235725459e-02 -5.515202772102195672e-01
-3.415262996244023547e-02 -5.695709133015690595e-01
-9.220630361118245175e-03 -5.597468300381829298e-01
4.146528251229779360e-02 -5.578730719226232537e-01
8.752049650887962218e-02 -5.520426842374461796e-01
1.297858886178564208e-01 -5.633272743703277019e-01
1.593708774881095747e-01 -5.501274137412326404e-01
2.040072559032409805e-01 -5.688513016995465632e-01
2.481910318547674854e-01 -5.576665452662077360e-01
2.738742450353505165e-01 -5.630454189055096315e-01
3.215531858421722955e-01 -5.569446711176964104e-01
3.582145695076275893e-01 -5.551128180810761537e-01
4.006565305144980660e-01 -5.505048438762157881e-01
4.470699212609877127e-01 -5.669980691340973378e-01
4.720617538282426140e-01 -5.529294081393467675e-01
5.221546134491545921e-01 -5.504755286707915252e-01
5.587166955892524101e-01 -5.664140325334666715e-01
5.907397669275055163e-01 -5.546283055657938998e-01
6.316703585873386650e-01 -5.571219369463404902e-01
6.812708713367475744e-01 -5.552086335919614868e-01
7.288778252600400798e-01 -5.652695701923167171e-01
7.596520818539189701e-01 -5.549687586254108407e-01
7.940471633718356737e-01 -5.681597675301435224e-01
8.327604597321375257e-01 -5.513662402844377031e-01
-8.393148219655259812e-01 -5.295947303852533983e-01
-7.910717988461989369e-01 -5.269781929379440122e-01
-7.589308817882837177e-01 -5.163470428642232823e-01
-7.142738777367582115e-01 -5.191555364077831136e-01
-6.772177824193971185e-01 -5.134578128100146799e-01
-6.371294328628076542e-01 -5.166631636892300428e-01
-5.929189588789911536e-01 -5.285317666616893284e-01
-5.596295789838169332e-01 -5.294689595247751290e-01
-5.269722765731373881e-01 -5.294298717156608047e-01
-4.726751700696422143e-01 -5.234052356399452322e-01
-4.395773758530734376e-01 -5.142548412402182523e-01
-3.962220635050043294e-01 -5.114737087900879109e-01
-3.602039262255401497e-01 -5.159512436993121121e-01
-3.126449066221798634e-01 -5.278560595392290944e-01
-2.806028968225056097e-01 -5.282401148319100237e-01
-2.388607127573149080e-01 -5.237329330713270670e-01
-1.931900345369603200e-01 -5.206323826099431562e-01
-1.667420939862452323e-01 -5.125324172970593395e-01
-1.214826900662288878e-01 -5.296057751562510685e-01
-8.462622282825976727e-02 -5.223380115637999976e-01
-4.947511358530359143e-02 -5.271977692961693496e-01
-4.069822624252461205e-03 -5.232483340968318020e-01
3.875158928843300266e-02 -5.240476437118624098e-01
7.641336482538814423e-02 -5.207584245035069559e-01
1.170386549262058540e-01 -5.150042810446672226e-01
1.656214162983158933e-01 -5.296466807230588714e-01
1.932418442382563550e-01 -5.279636171221425700e-01
2.370573740131714791e-01 -5.228747889326428311e-01
2.849858619089200573e-01 -5.154095974865134933e-01
3.276482946512279115e-01 -5.163400395938205767e-01
3.619106828060180137e-01 -5.101133359701982561e-01
4.028393343013741967e-01 -5.222105648358670305e-01
4.360953429010987481e-01 -5.292849732821780506e-01
4.888827676420386958e-01 -5.149472079322913176e-01
5.175414894807702781e-01 -5.124994718232245283e-01
5.652584706051572150e-01 -5.206965326707861941e-01
6.091156668962649512e-01 -5.121520094980784865e-01
6.389209244529563403e-01 -5.214598012896404233e-01
6.730339170005762428e-01 -5.279518574356468763e-01
7.171442117166522134e-01 -5.257080735546916239e-01
7.513720975071849217e-01 -5.152904051528486296e-01
8.092235125344614532e-01 -5.162522323771591148e-01
8.481486495614509735e-01 -5.125926611741066230e-01
-8.368465623951448773e-01 -4.855211416283586323e-01
-8.006396543074180139e-01 -4.899550771092024970e-01
-7.562739920435384011e-01 -4.726928246981765280e-01
-7.128268475806213145e-01 -4.725063320183072735e-01
-6.860773602011712713e-01 -4.703715742273991141e-01
-6.389725988892417385e-01 -4.862884041903423049e-01
-6.081789187509016870e-01 -4.885804864570206796e-01
-5.572606532802035773e-01 -4.774282410890759443e-01
-5.142648436939080137e-01 -4.768277024412798659e-01
-4.796119278719546686e-01 -4.867435670838936579e-01
-4.353105230590850194e-01 -4.899187844164947792e-01
-3.967938873475486128e-01 -4.866937871872973331e-01
-3.668237499901177423e-01 -4.718781603535596170e-01
-3.114546240253886489e-01 -4.755942917124706404e-01
-2.854277345009643141e-01 -4.806124725516297547e-01
-2.430760347785200504e-01 -4.876479090382085380e-01
-2.052636771267999649e-01 -4.888406225565363750e-01
-1.505540212176531001e-01 -4.852740963366728444e-01
-1.222573939333990028e-01 -4.850677392304099111e-01
-7.697487808203967719e-02 -4.787494135176690868e-01
-3.468668409802793534e-02 -4.897716603502678678e-01
-5.906492975721679833e-03 -4.780252454302074128e-01
4.153133860296047419e-02 -4.735112288714916073e-01
7.161093729150723453e-02 -4.825769501380181570e-01
1.180751227880401100e-01 -4.797394615644298144e-01
1.570285843845789786e-01 -4.753066041710551914e-01
1.920862533888645363e-01 -4.887874690245345710e-01
2.362699393138873727e-01 -4.882126328328795783e-01
2.778482262149042925e-01 -4.784313912744767028e-01
3.116837926717276885e-01 -4.808040822145007165e-01
3.611063527685591246e-01 -4.787092142758099245e-01
3.906040542276862926e-01 -4.745353141675576203e-01
4.444398882415346308e-01 -4.840597764305040185e-01
4.794269086090728882e-01 -4.752163624110251616e-01
5.266814946159615873e-01 -4.850456716410411206e-01
5.654166419274568867e-01 -4.815160326085950460e-01
6.090632097607409090e-01 -4.724326900996717038e-01
6.371598304621616249e-01 -4.828033497155505560e-01
6.797167172279779956e-01 -4.707871040665460027e-01
7.128796108239586760e-01 -4.790219746697521042e-01
7.629542150888671825e-01 -4.755988985115081613e-01
7.913422970147603319e-01 -4.780136936474019271e-01
8.390088206887377220e-01 -4.832116621492690278e-01
-8.729229500473346670e-01 -4.485545687394016379e-01
-8.353665823359639475e-01 -4.488429375248683684e-01
-7.998091344795851265e-01 -4.375298402499774864e-01
-7.670600292667552056e-01 -4.339578081290864087e-01
-7.255797844003770702e-01 -4.404863502840557499e-01
-6.851943757741372210e-01 -4.347282815517852228e-01
-6.449771736040587067e-01 -4.447563480294655092e-01
-6.097564644641196852e-01 -4.320032480364706662e-01
-5.693280607448621966e-01 -4.437082710470706681e-01
-5.170598567558688519e-01 -4.433582853237115762e-01
-4.780558780021738063e-01 -4.427087025376940654e-01
-4.324009775381589260e-01 -4.468204156741537036e-01
-4.096317913763461438e-01 -4.480059999267074766e-01
-3.595201592594997053e-01 -4.381546260076044086e-01
-3.133219436325115903e-01 -4.309070403620262057e-01
-2.819739115025017284e-01 -4.335260965108393427e-01
-2.418966050630131648e-01 -4.425868595210619705e-01
-2.073461142388157707e-01 -4.326269323297360914e-01
-1.632778547236948818e-01 -4.370661779777396116e-01
-1.196566904219764915e-01 -4.300632495013683165e-01
-8.488732035551246891e-02 -4.389700270880131372e-01
-3.420735485757043365e-02 -4.461783800070414641e-01
6.463476022993146566e-03 -4.388366053535555089e-01
3.207038138772131536e-02 -4.306388646516369212e-01
7.823703132321141451e-02 -4.404918763446186158e-01
1.256892456632068000e-01 -4.307072541556574707e-01
1.549107705251256129e-01 -4.472766902335533756e-01
2.048946179060163741e-01 -4.364592498421338007e-01
2.389304108639740687e-01 -4.370478620142076998e-01
2.888829996127900701e-01 -4.331617804322005494e-01
3.213643942666508102e-01 -4.318274646229204317e-01
3.682582294364371567e-01 -4.345768875411396004e-01
3.923712191113974956e-01 -4.387658215863137201e-01
4.421453377721351607e-01 -4.324133042546301486e-01
4.803245979886451300e-01 -4.377482044843475362e-01
5.243032778739563637e-01 -4.483225741263631159e-01
5.511268588744673291e-01 -4.493920434714901990e-01
5.921367092685630995e-01 -4.448903170746252300e-01
6.309677358204309749e-01 -4.380710731340367037e-01
6.814457836856605555e-01 -4.408941708117911085e-01
7.101789870728442144e-01 -4.396163447768568489e-01
7.525273724637249195e-01 -4.498978864090368845e-01
8.059245478076886293e-01 -4.317869397709419022e-01
8.314464019482070700e-01 -4.368200370083794581e-01
8.710657378802783013e-01 -4.383562248807466588e-01
-8.811456891343447673e-01 -3.980517234379272185e-01
-8.318418416832178419e-01 -4.039700372626657265e-01
-8.030892662507481683e-01 -3.965598774503764634e-01
-7.658208516471280980e-01 -3.998023494674495804e-01
-7.236055786218504871e-01 -3.975249980133972461e-01
-6.783886122015628795e-01 -3.962817861000504371e-01
-6.414060744450386098e-01 -4.053270722689032990e-01
-6.097076494694211313e-01 -3.979680313218163512e-01
-5.655037059986873782e-01 -4.099034744823607523e-01
-5.224994251320733696e-01 -4.045173644566461002e-01
-4.763452788442470998e-01 -4.040441032007742739e-01
-4.426468026844759263e-01 -3.955217457615419763e-01
-3.965169119436790512e-01 -4.067853748719873486e-01
-3.582637690894932558e-01 -3.913433163370442225e-01
-3.118129614068407829e-01 -3.930123479132324182e-01
-2.843597286304630489e-01 -3.908082171654673198e-01
-2.460070100399684434e-01 -4.019623973382754345e-01
-2.077173168324900898e-01 -3.986877733242269461e-01
-1.555469552106514830e-01 -3.962473184648886981e-01
-1.298562484212774926e-01 -3.903506260881568490e-01
-8.379980394159128321e-02 -3.951722948342677455e-01
-3.146794729345842034e-02 -3.943966616567317063e-01
4.648088608208318651e-04 -3.992268265672249128e-01
3.287546437229870583e-02 -4.023585408720077305e-01
8.645003951500782047e-02 -3.963763300315784610e-01
1.232704667620173056e-01 -3.963713914113658476e-01
1.569908357005163069e-01 -3.903959391923001454e-01
1.967259655370882099e-01 -4.062573926178331685e-01
2.433743628220875754e-01 -4.066161597605068012e-01
2.895054625715388630e-01 -3.984895653980456975e-01
3.124028347668248440e-01 -4.095276297555370260e-01
3.620241241954709754e-01 -4.091570097051843158e-01
3.910488585560619734e-01 -4.017511433962140388e-01
4.389657804304030186e-01 -3.934207477688799748e-01
4.725879032255110301e-01 -3.926333519863417498e-01
5.181000424508329649e-01 -3.929403944839136575e-01
5.530269185747803684e-01 -4.090386066644627894e-01
5.987165197506896241e-01 -4.056869401467310121e-01
6.395650548010098912e-01 -3.935960704151850176e-01
6.877085756071418254e-01 -4.082637034753157090e-01
7.151417972797478040e-01 -4.039027826267476695e-01
7.534873513743911566e-01 -4.006594314392010747e-01
7.910717222540314397e-01 -4.060544228076810591e-01
8.313025678597421031e-01 -4.008613504760375479e-01
8.887997581367822475e-01 -4.069373370086740715e-01
-9.241810096289992948e-01 -3.668633067868064535e-01
-8.797573240459376498e-01 -3.654172626215199671e-01
-8.453028558156059358e-01 -3.523590317173678210e-01
-7.960050799325920634e-01 -3.592107074777534104e-01
-7.531373465552371194e-01 -3.594923897917040034e-01
-7.221114129819227179e-01 -3.562898577817497081e-01
-6.778242392978374165e-01 -3.658298430406720647e-01
-6.436283773708155742e-01 -3.587802413977367877e-01
-6.056271724109834054e-01 -3.516623415487951099e-01
-5.691139415876348417e-01 -3.524727630739407092e-01
-5.104017221088729128e-01 -3.576951950021130533e-01
-4.857621076544396677e-01 -3.538049106455639081e-01
-4.411733161138958748e-01 -3.557510273923260580e-01
-4.035466952209497693e-01 -3.655709706020365823e-01
-3.509152364759228204e-01 -3.684850567869417670e-01
-3.288382197152021069e-01 -3.543443818883136309e-01
-2.744899297359907897e-01 -3.637704785875766067e-01
-2.425188160034957852e-01 -3.562414630345425159e-01
-1.980040972915196595e-01 -3.570304322457200641e-01
-1.612933499312037278e-01 -3.503951343315381273e-01
-1.270402409499067631e-01 -3.573652297555559576e-01
-8.587775241982792407e-02 -3.633028237920215009e-01
-4.404951924434301336e-02 -3.534973341070501429e-01
1.598811468801902141e-03 -3.633841377286523566e-01
4.071166591558198627e-02 -3.607752183321903394e-01
8.088275575104612869e-02 -3.652491718623964156e-01
1.174812501726634761e-01 -3.608316444003527024e-01
1.516638907043770801e-01 -3.697131209496834492e-01
2.018727147065101646e-01 -3.658586003508743634e-01
2.460436311965899514e-01 -3.694988188416434283e-01
2.744640704842676859e-01 -3.574026425972863241e-01
3.126399502495821325e-01 -3.615858243080483092e-01
3.559654972768596659e-01 -3.646293844874945456e-01
3.946981975632731232e-01 -3.504811538797855119e-01
4.363933064314534094e-01 -3.676424937293681916e-01
4.883047359244718777e-01 -3.668329900617735562e-01
5.247339694544306266e-01 -3.568235263770770382e-01
5.643531060543397482e-01 -3.545329061325512288e-01
5.936060602839852152e-01 -3.692539323500804715e-01
6.386146603312505832e-01 -3.611023986615277681e-01
6.747323487642213902e-01 -3.537997309670378732e-01
7.121804442504824362e-01 -3.600498016713435390e-01
7.605693030118805265e-01 -3.698127813223091587e-01
8.062181108663867279e-01 -3.628364104193100848e-01
8.391608790799572892e-01 -3.667834720197385434e-01
8.779821267517284866e-01 -3.609494261072134780e-01
9.220461382381893722e-01 -3.692905194689287685e-01
-9.216983427969719367e-01 -3.101251262611526283e-01
-8.778108076780413160e-01 -3.116726508996678913e-01
-8.384631143653895613e-01 -3.135659347630837535e-01
-7.935556839145143648e-01 -3.222854701964774082e-01
-7.634152739971626911e-01 -3.112082697433921075e-01
-7.234136421464277822e-01 -3.143310693215867202e-01
-6.864516066392083449e-01 -3.202176720006869592e-01
-6.424426686435547040e-01 -3.244808207898363661e-01
-6.052384340415694064e-01 -3.106966190375525239e-01
-5.566232562371501436e-01 -3.206996321004693673e-01
-5.185430950757606849e-01 -3.130899265283013655e-01
-4.764633962892603769e-01 -3.274321093562380658e-01
-4.457826412123130355e-01 -3.121733566660431225e-01
-3.988463424039711547e-01 -3.181905141903297873e-01
-3.667401594364116946e-01 -3.272597024636731966e-01
-3.256660810895342095e-01 -3.234910599273507770e-01
-2.788218657671009404e-01 -3.225512863727635904e-01
-2.364495181069278806e-01 -3.213740499476387402e-01
-1.997134396247850496e-01 -3.109622497495693194e-01
-1.691553713939540904e-01 -3.172632120130762790e-01
-1.152759355101467958e-01 -3.263976382031839596e-01
-7.278987968765600336e-02 -3.275431659939813112e-01
-3.382447614704969796e-02 -3.261457891837878931e-01
-1.473551320754454275e-03 -3.220892373317048585e-01
4.144660046186900842e-02 -3.173076251646247958e-01
7.080919020698155097e-02 -3.137036322470657113e-01
1.205282236312195526e-01 -3.116301712391417733e-01
1.533795027867206617e-01 -3.211136735536585518e-01
2.091095247998677187e-01 -3.173064211267863088e-01
2.401427554839144496e-01 -3.205944183226162036e-01
2.883017146103510342e-01 -3.298455444568749728e-01
3.298106906505728353e-01 -3.205825061018239830e-01
3.664350262947697057e-01 -3.203330615955271021e-01
4.065386812424149898e-01 -3.280312330614754135e-01
4.385136146315146144e-01 -3.145979155674951122e-01
4.899274696709315369e-01 -3.197363700323363478e-01
5.114865059470073971e-01 -3.150492343306101062e-01
5.629654970912680856e-01 -3.270067817362084517e-01
5.941924384345450560e-01 -3.199618331898386736e-01
6.333241178793338477e-01 -3.116696725679471980e-01
6.898154062263895936e-01 -3.149520445987331052e-01
7.268798454672465992e-01 -3.233756075575619504e-01
7.521336086878749327e-01 -3.154196276854375203e-01
8.058795023234383015e-01 -3.161043973063731305e-01
8.335410288031892545e-01 -3.294661877693740859e-01
8.810911372047153245e-01 -3.270015860726114831e-01
9.158938636415816514e-01 -3.204718875082274154e-01
-9.261291375140253690e-01 -2.879204551667439715e-01
-8.892244180074504456e-01 -2.766438246871216200e-01
-8.368402384284311379e-01 -2.765808170240055541e-01
-7.965320690918373803e-01 -2.783444506726709955e-01
-7.511648853737231679e-01 -2.808032410431054449e-01
-7.275334953721084297e-01 -2.850001148517177785e-01
-6.818326170819976051e-01 -2.777535934657286432e-01
-6.428452742451121749e-01 -2.812858018446974806e-01
-6.041283320298145298e-01 -2.754453311836841944e-01
-5.530973168993843503e-01 -2.832243277387135882e-01
-5.139929936587283033e-01 -2.860583047948382363e-01
-4.705014564947495037e-01 -2.828769427948586435e-01
-4.367718881552782872e-01 -2.779557882047817841e-01
-4.083569315403142719e-01 -2.782833181506286224e-01
-3.690675065522162068e-01 -2.802883984426398079e-01
-3.192562340318927383e-01 -2.709600477785197858e-01
-2.863573250922403224e-01 -2.890281072960477760e-01
-2.374601630241001127e-01 -2.838008483522828640e-01
-1.989944662082779592e-01 -2.848898833895588956e-01
-1.561929064704363768e-01 -2.874835829462122905e-01
-1.197622614922850270e-01 -2.745691583276033132e-01
-7.215505492273488475e-02 -2.834429604927677926e-01
-3.902597365373900590e-02 -2.709373102982972070e-01
-7.231090023290769400e-03 -2.733957161670144687e-01
4.465479021486473687e-02 -2.706793294236347069e-01
7.977094978436145845e-02 -2.808946241668756061e-01
1.209066999307203683e-01 -2.827761653255060903e-01
1.511662605221657241e-01 -2.786281339244585653e-01
1.977970624459178817e-01 -2.798935663377523086e-01
2.439910282931334051e-01 -2.821236365281984404e-01
2.732423729268423362e-01 -2.733848018835191573e-01
3.288841577128427951e-01 -2.853043135470458846e-01
3.622164739933599886e-01 -2.824528809474503022e-01
4.040376694370056421e-01 -2.889065393473980170e-01
4.483880690813153436e-01 -2.729078330346382253e-01
4.727741624600929060e-01 -2.771788632604227365e-01
5.166120478129374582e-01 -2.857994245413387202e-01
5.669497442564537248e-01 -2.749400151871126408e-01
6.015435446325329005e-01 -2.775913248915764520e-01
6.473944027927890366e-01 -2.831722397648991918e-01
6.798600131393517376e-01 -2.854124320542991144e-01
7.190620486638078512e-01 -2.865815526168277172e-01
7.569121622941097360e-01 -2.771359612895781255e-01
7.955337355837278634e-01 -2.769427563793031011e-01
8.459425247337728493e-01 -2.774083504490448271e-01
8.793857307939970669e-01 -2.821852980897439633e-01
9.114474057838651833e-01 -2.746752910845707829e-01
-9.660784986691437481e-01 -2.473016445156745735e-01
-9.232637629172811833e-01 -2.462774330106357323e-01
-8.779524751395463289e-01 -2.482426894954589680e-01
-8.364943483700132409e-01 -2.342932016354895286e-01
-8.091730602534750183e-01 -2.322557290026769361e-01
-7.535938640897444918e-01 -2.491465307723909062e-01
-7.190477601381023431e-01 -2.494460248428340132e-01
-6.804630135229987609e-01 -2.483785868674950881e-01
-6.384824956337299406e-01 -2.484581659097877815e-01
-6.082163747265311171e-01 -2.305846897757760361e-01
-5.538271365045430716e-01 -2.365470868539445437e-01
-5.142529316519257598e-01 -2.457238627873158388e-01
-4.879294022554750976e-01 -2.435583638995583999e-01
-4.347803020632375892e-01 -2.348914477340748319e-01
-3.956480160897195009e-01 -2.416602437796649405e-01
-3.598261936515906867e-01 -2.351999679685807254e-01
-3.182495270424184897e-01 -2.455738185863449996e-01
-2.805975396777009023e-01 -2.313031394022329879e-01
-2.307785852864519260e-01 -2.484508382577069741e-01
-2.076063804818502612e-01 -2.488397053244546242e-01
-1.598935500594285131e-01 -2.320369153229789039e-01
-1.197014282664859153e-01 -2.433466056113978981e-01
-7.237782411105983527e-02 -2.451709295640712161e-01
-3.900950253132502710e-02 -2.322905497701682753e-01
7.431521119096494779e-03 -2.473564616810100536e-01
3.610150305216750649e-02 -2.418445088553019817e-01
8.545056911537227129e-02 -2.362663055657732436e-01
1.207346068480918133e-01 -2.424628241246953586e-01
1.557382141252241226e-01 -2.383505504508207085e-01
2.060763576022701105e-01 -2.429743787906320229e-01
2.356834516220739639e-01 -2.498039706132376137e-01
2.722076133380696983e-01 -2.473749794053873019e-01
3.186441052378937711e-01 -2.344833097974197422e-01
3.580877150180595825e-01 -2.470791452022419454e-01
3.933584273982017598e-01 -2.309423018252783621e-01
4.424036846156211844e-01 -2.440704291467233888e-01
4.868893213895517103e-01 -2.310511100492175229e-01
5.209340874202563754e-01 -2.409391344248102418e-01
5.577312189255054786e-01 -2.424982255587327384e-01
6.072826691875597982e-01 -2.357576618227875953e-01
6.482323747980988093e-01 -2.493382767626322050e-01
6.726342014982039652e-01 -2.395052021078012405e-01
7.217398682638035412e-01 -2.413956451241374979e-01
7.603514442993984934e-01 -2.319732112442502991e-01
8.012574337348403741e-01 -2.447585860304608563e-01
8.399968322373529972e-01 -2.440462969557649076e-01
8.826100080766494660e-01 -2.382525894928533006e-01
9.241605641262442550e-01 -2.305193999393160831e-01
9.599728312761171001e-01 -2.492482700127048034e-01
-9.667754459205277762e-01 -1.922817172406141861e-01
-9.265469123181210298e-01 -1.981952081063764193e-01
-8.899066358712244273e-01 -1.931001704259545648e-01
-8.417565760275961262e-01 -2.056657693435155754e-01
-7.910767336461044241e-01 -2.082834947089628463e-01
-7.629608886321038730e-01 -2.006758066851952738e-01
-7.247167791536015535e-01 -2.028455139534216523e-01
-6.731210988762843517e-01 -2.060662926940480810e-01
-6.388635112035245811e-01 -2.057523196647232933e-01
-5.976134969743659431e-01 -2.049918422051972833e-01
-5.636923077846648367e-01 -1.994641918880031284e-01
-5.249640988641265382e-01 -1.954073211947025268e-01
-4.855081995148405882e-01 -1.932535390036205780e-01
-4.359839468990460709e-01 -2.074154712938764689e-01
-3.995968953127200796e-01 -2.086760057896406839e-01
-3.665569105550658957e-01 -2.037421567940636280e-01
-3.158429510074161617e-01 -1.976343814016973954e-01
-2.793593537511474545e-01 -2.063527269930093277e-01
-2.440506775493929692e-01 -1.962687884874916300e-01
-2.001882797296963834e-01 -2.035471954959759133e-01
-1.686198345604801030e-01 -2.090792332305230206e-01
-1.115121030984377870e-01 -2.016792318319350352e-01
-7.214714300119889900e-02 -2.051452715948078043e-01
-3.819421308286769651e-02 -2.048901497278656225e-01
7.648738422348097879e-03 -2.055251357049145688e-01
4.091509646536353045e-02 -1.906718299906586256e-01
8.460131001766270364e-02 -1.989097060590909460e-01
1.172845039875761164e-01 -1.994001296906923182e-01
1.500792920377375106e-01 -2.073859880405930223e-01
1.955819820601308323e-01 -2.090632312184178554e-01
2.347646627380125250e-01 -2.015780876215423900e-01
2.871633047609824518e-01 -1.916191734280691117e-01
3.104129370958857992e-01 -2.008020364762215515e-01
3.636698225501479032e-01 -1.949531364468916061e-01
3.931862200858539658e-01 -2.098552679981312841e-01
4.349876169513188229e-01 -2.037159979674976751e-01
4.737432573486158871e-01 -2.055903914338873262e-01
5.232400069743323723e-01 -2.055654219959555662e-01
5.537769366394790227e-01 -2.045831208824762104e-01
5.991079577093039177e-01 -2.060363320640118401e-01
6.399123624455888004e-01 -1.912606202667910815e-01
6.864352454170340456e-01 -1.949727945658164818e-01
7.288498176476484458e-01 -1.915666172649546917e-01
7.610607590569763437e-01 -1.961654845125918589e-01
7.970535745271611905e-01 -1.992334764886543319e-01
8.484130993985633529e-01 -1.998476026108828296e-01
8.784253382732318816e-01 -1.968371537651475711e-01
9.193013802143796820e-01 -2.080984969771403625e-01
9.575788051381589616e-01 -2.072829405762558752e-01
-9.677394402715505661e-01 -1.647516879577680116e-01
-9.195142861486320651e-01 -1.678764750973082975e-01
-8.827423296947468634e-01 -1.663782611294614133e-01
-8.479186102358177157e-01 -1.675856879396037946e-01
-8.075884538391712164e-01 -1.533713197367524150e-01
-7.663979228685144918e-01 -1.677710764816035260e-01
-7.133834428828833563e-01 -1.507797794679272829e-01
-6.753154438199299170e-01 -1.685407522467541885e-01
-6.472954482902005813e-01 -1.670895241087235195e-01
-6.080436334269797571e-01 -1.603890936704095715e-01
-5.688816443838943249e-01 -1.541016436119502508e-01
-5.217851778214717129e-01 -1.660945092768461584e-01
-4.881394755256313056e-01 -1.586170714343057009e-01
-4.344383550272512551e-01 -1.583448496413735751e-01
-4.052475930863118081e-01 -1.539419435919097134e-01
-3.597108245307113483e-01 -1.582945429408235960e-01
-3.118453672591455783e-01 -1.564939467989164279e-01
-2.876668173405398377e-01 -1.561104836786321171e-01
-2.441921206926696564e-01 -1.541998171302504383e-01
-1.987520357686700656e-01 -1.591863121721895369e-01
-1.671729226882854302e-01 -1.694575581095086048e-01
-1.105036661829288114e-01 -1.693928407071683961e-01
-8.896386107053043391e-02 -1.608296280257160427e-01
-3.125225903853880854e-02 -1.591712030959661628e-01
9.844699464273182557e-03 -1.556811812810623974e-01
4.641338511262503574e-02 -1.536138081981966996e-01
8.886012545380521377e-02 -1.506214702738722933e-01
1.165529890826397241e-01 -1.558330825926601826e-01
1.601680932198145113e-01 -1.504247527019993147e-01
2.018259856074950120e-01 -1.619993967897435105e-01
2.306751111084494044e-01 -1.554210487588517653e-01
2.702533434691136716e-01 -1.570292497089015027e-01
3.152997528090122903e-01 -1.564882337544534485e-01
3.698363976558147748e-01 -1.630300748436052660e-01
4.011435875342561630e-01 -1.588733768033667448e-01
4.332574837668585199e-01 -1.552418407699462100e-01
4.840613278609158243e-01 -1.545721160237505110e-01
5.144162828534921683e-01 -1.686453099091651253e-01
5.578745264586371100e-01 -1.676552758544418154e-01
5.955352639166539008e-01 -1.696606071492224588e-01
6.380449784388551038e-01 -1.627864504223452413e-01
6.765246111669910301e-01 -1.622888036334370898e-01
7.108049335109286604e-01 -1.613004850281068436e-01
7.630742923114852694e-01 -1.635157913438628763e-01
8.013332188923623089e-01 -1.539572257639345854e-01
8.405020519621769770e-01 -1.514627599861234630e-01
8.854149726625069050e-01 -1.588528671490194999e-01
9.116742031373430422e-01 -1.606258779838175832e-01
9.506892247169327348e-01 -1.508868752495835242e-01
-9.518465736475495431e-01 -1.154789984228909577e-01
-9.129312810013190393e-01 -1.247912762732075742e-01
-8.720924096000379766e-01 -1.279771732621411418e-01
-8.438121242592866444e-01 -1.128155872444774471e-01
-7.961822575713918271e-01 -1.113309922840515220e-01
-7.530262165939314301e-01 -1.257780410165278140e-01
-7.216307521259880398e-01 -1.102217996222106811e-01
-6.759402347320765392e-01 -1.141218887510401375e-01
-6.483432976365782752e-01 -1.109249720424810015e-01
-5.989910956321004010e-01 -1.269280093873677018e-01
-5.585265536051731150e-01 -1.116922499862434831e-01
-5.191103480031116213e-01 -1.101375744350776426e-01
-4.714493650523633450e-01 -1.200565635098487516e-01
-4.306583406072745923e-01 -1.146533712305543018e-01
-4.049048635673312968e-01 -1.280301957879765029e-01
-3.694553506226840311e-01 -1.195709914398961904e-01
-3.149007809653215917e-01 -1.273847626550053957e-01
-2.859616152586256232e-01 -1.105234857298226236e-01
-2.338599003550956290e-01 -1.235346884945260487e-01
-1.911466742435531108e-01 -1.204524146783852862e-01
-1.649213219175824641e-01 -1.230998334024247937e-01
-1.245565796424136784e-01 -1.160979361531308124e-01
-8.252275878497145056e-02 -1.184437670602281056e-01
-3.759267862140886624e-02 -1.199097926423231403e-01
-9.462029085930100114e-04 -1.229544691564697784e-01
3.467232080290914842e-02 -1.281129200616080432e-01
8.398449881750119639e-02 -1.296817273497059275e-01
1.246683928891655635e-01 -1.149194033022669370e-01
1.661208872674851400e-01 -1.171671379491758258e-01
2.090471074833876730e-01 -1.223511687326973019e-01
2.391766078246806704e-01 -1.242199886461969466e-01
2.702049834921446680e-01 -1.212433858178381396e-01
3.199797871020606532e-01 -1.207220039915348347e-01
3.507268045023639313e-01 -1.268001386937226971e-01
3.954630188181466610e-01 -1.218121266972301275e-01
4.341061264840893053e-01 -1.227167540384444255e-01
4.757461307217462632e-01 -1.278321047322913406e-01
5.275257928535580509e-01 -1.178432419609652254e-01
5.696676774440263546e-01 -1.179328920146821280e-01
6.023034889606656561e-01 -1.227221426246222352e-01
6.461002140245614145e-01 -1.207484377410873999e-01
6.864669151671178859e-01 -1.206562423935311212e-01
7.247833084322806707e-01 -1.167501958596862954e-01
7.579325074234523063e-01 -1.281786336933332382e-01
7.946538183123912358e-01 -1.211888699381501178e-01
8.394969300222243636e-01 -1.257014720039946465e-01
8.752223820031549417e-01 -1.235186665932271888e-01
9.209534177706514280e-01 -1.282117788202291053e-01
9.581382869940139324e-01 -1.163615538295274809e-01
-9.910004119565294367e-01 -7.528996240129988415e-02
-9.542018294780105769e-01 -8.729727253427188582e-02
-9.198910677090154087e-01 -8.928968265372451418e-02
-8.766278809926381088e-01 -8.349733126120961746e-02
-8.324039436684932403e-01 -8.738419316210854770e-02
-8.085114289600282556e-01 -8.209055622883233705e-02
-7.668352899402153255e-01 -7.900113779718598295e-02
-7.213283272195475382e-01 -8.953358649813217274e-02
-6.851314402846977458e-01 -8.694105893100996518e-02
-6.464288460352647370e-01 -7.027046987166414571e-02
-5.983946601970377976e-01 -7.442702558266084401e-02
-5.622934726481625400e-01 -8.638225660111481519e-02
-5.232867107465172252e-01 -7.608356111393536902e-02
-4.817449029014143069e-01 -8.979631073138730213e-02
-4.388899902440231426e-01 -7.976750913672590870e-02
-3.963722148292865843e-01 -8.944160897478256600e-02
-3.522268466704551737e-01 -8.076448475889194678e-02
-3.227804634496496128e-01 -8.421983742861471889e-02
-2.730044421609224559e-01 -8.469955600516720917e-02
-2.439987864978215848e-01 -7.218900760164642660e-02
-2.006040612027542858e-01 -8.903622334425226326e-02
-1.675654402150944244e-01 -7.492440624985798048e-02
-1.234869906244554089e-01 -8.390989391047226631e-02
-8.409497931894389933e-02 -7.054558239889932580e-02
-4.028439029361627344e-02 -7.208241296830625311e-02
5.890429128207140194e-03 -7.424533084055569276e-02
4.554085812742170170e-02 -8.388078644011515150e-02
8.648878406981681810e-02 -8.017737585681719570e-02
1.134861300821370794e-01 -8.494761676512663229e-02
1.605870267433607279e-01 -8.036958759044485201e-02
2.097356878029262572e-01 -7.761078184054324980e-02
2.424317198403381224e-01 -8.895014523823972785e-02
2.713514606414579866e-01 -8.395623381394244633e-02
3.189564199383503884e-01 -7.141588967679134148e-02
3.510394543323485106e-01 -7.553599129063859330e-02
4.024269416636628849e-01 -8.511729993711350528e-02
4.483465649773766826e-01 -8.238244177206700825e-02
4.867221939498205252e-01 -8.452775257555703026e-02
5.213348317023742684e-01 -7.445062713339657690e-02
5.672726100546519046e-01 -8.284263877489186911e-02
5.942249188807657845e-01 -7.691246978951413182e-02
6.428074022806151699e-01 -8.905788449036716736e-02
6.820369696090615719e-01 -7.115367295889769850e-02
7.149293704974140073e-01 -7.745489628689176953e-02
7.683330570143642735e-01 -8.229943068626179026e-02
8.063777572035345509e-01 -7.207188064014738438e-02
8.309686007130305807e-01 -8.413769396419029656e-02
8.748727350261955582e-01 -7.182651657956842794e-02
9.220097609335891065e-01 -8.753033614817164187e-02
9.576318112410923122e-01 -8.456045170883513817e-02
-9.929826550321780854e-01 -4.781486030979778534e-02
-9.623704022474519615e-01 -4.117735425751160860e-02
-9.235448857062769079e-01 -3.227770518353150625e-02
-8.808942509219360728e-01 -3.470769414091871841e-02
-8.383505095352505876e-01 -4.194769422663123526e-02
-8.082276939820788320e-01 -3.287261797540997482e-02
-7.603864171557042084e-01 -4.854413550819489109e-02
-7.204442961256509737e-01 -4.909983746196856097e-02
-6.836328927294377245e-01 -3.204732153050163929e-02
-6.431218557330440344e-01 -4.335141217061889984e-02
-6.039212679858236843e-01 -3.860224202252325598e-02
-5.600200821726184497e-01 -4.237306868826877515e-02
-5.129574554602573944e-01 -4.063500942908018776e-02
-4.732496693053165338e-01 -4.192799781473627307e-02
-4.429719646674563083e-01 -4.647497610875803847e-02
-4.086480957623263022e-01 -3.856579508384273131e-02
-3.628739572424143911e-01 -4.707784083766620303e-02
-3.194669000199490960e-01 -3.564376122497595750e-02
-2.774043072409883015e-01 -4.961695479889994403e-02
-2.425945752470631545e-01 -3.656467827019816569e-02
-2.020815160696394774e-01 -4.121081734136271268e-02
-1.542175630224586480e-01 -4.691085359511743685e-02
-1.265823306941075144e-01 -3.464999986382485964e-02
-7.159889011598336017e-02 -4.671480432704135793e-02
-4.883465718442175918e-02 -3.366319903316184609e-02
1.341336143171712597e-03 -4.511937476191524993e-02
3.093615314334267549e-02 -3.899188243300592827e-02
7.306209900449389671e-02 -3.199444390955545614e-02
1.281061046623255262e-01 -3.528810031260847663e-02
1.696702482704055548e-01 -4.389076167664662798e-02
1.923684851853022793e-01 -3.713590262920453411e-02
2.348866034434598515e-01 -3.609064139292834927e-02
2.714650316375057937e-01 -4.315163356797918626e-02
3.231526635339445064e-01 -3.126137690179102424e-02
3.517124241211712077e-01 -4.096416551824458990e-02
4.089233991389343847e-01 -4.892444174858520678e-02
4.391088058752500300e-01 -3.504383666198739034e-02
4.795951571277773384e-01 -3.294874507668996144e-02
5.180609490802234873e-01 -4.387895864398860812e-02
5.505088618581135407e-01 -4.015376723375015111e-02
6.096042366113676447e-01 -3.172860623812944619e-02
6.300153646988327916e-01 -4.936241606308505031e-02
6.711718792473634343e-01 -3.281781231235772478e-02
7.172856970233132401e-01 -4.447776664336159508e-02
7.648560068404041123e-01 -4.324020771921786854e-02
7.976598406783974582e-01 -3.604746082174327404e-02
8.478540590451431047e-01 -4.644871868601996301e-02
8.740698975932013060e-01 -4.601926237027274130e-02
9.288865438643132411e-01 -3.880911566006582658e-02
9.664133332294697620e-01 -4.621112252386278679e-02
-9.975981173943866409e-01 -5.668965211341135332e-03
-9.597432942654986476e-01 5.068009267656707617e-03
-9.264693633604351719e-01 9.282801703733122370e-03
-8.730210546618606404e-01 4.068234822495854844e-03
-8.349252084633785875e-01 -4.316921303586078625e-03
-8.081468001530861534e-01 -3.492553700755898424e-03
-7.673488773708170285e-01 -3.310983762201657674e-03
-7.146532623426515851e-01 -6.573097836155779132e-03
-6.885171521842875508e-01 6.154701196741016109e-03
-6.313494198674578506e-01 -1.793104229066191588e-03
-6.056954341866583880e-01 7.702006212486437256e-03
-5.688615037607853697e-01 -3.060590365215753658e-03
-5.138946400518080715e-01 4.627122020312885928e-03
-4.747614889350435519e-01 -3.836066633321165431e-04
-4.359230020557944285e-01 -3.917451925233050511e-03
-3.926911755200596099e-01 5.758740829004337439e-03
-3.511573995834711415e-01 5.311135904340388847e-03
-3.154330450169163247e-01 -6.210298215343895006e-03
-2.786146408767166127e-01 -8.484524100306872416e-03
-2.316584493909703835e-01 5.960866524684646853e-03
-1.993052310389706594e-01 6.657024948257901989e-03
-1.526234104692778260e-01 -2.847175946313207015e-03
-1.165401903044295112e-01 -7.366259628102443321e-03
-8.901061905733495538e-02 5.469427694517312380e-03
-4.564111019340764963e-02 -1.896629859303730972e-03
-2.095109743580469280e-04 8.890595613525479821e-03
4.555989018675138391e-02 9.757796061383213621e-04
8.617532197882135647e-02 -5.017767440957918851e-03
1.117178584587819046e-01 -4.900556886016520924e-03
1.619144209552236813e-01 -3.276394734987644712e-03
2.097675997574309226e-01 1.045494526604821492e-03
2.413658541240817912e-01 4.838383135309612393e-03
2.803005447779325920e-01 -6.524741377948979973e-03
3.140280378325818744e-01 -9.254163892978457817e-04
3.550586070740482381e-01 -5.857619719295712943e-03
3.973558974365018481e-01 6.044098728962563408e-03
4.472986150226889168e-01 -4.732772125302180631e-03
4.739528917991879808e-01 -9.280705005558949339e-03
5.101854616546417365e-01 -2.665081834606173802e-03
5.538724883485114381e-01 7.256669166165290175e-05
5.926283961039735537e-01 2.535179574928958859e-03
6.411462699949057598e-01 8.278269904668357146e-03
6.862138686304916080e-01 -7.567708789624003583e-03
7.209397603747309535e-01 -2.659788191106713523e-03
7.508225689499571365e-01 1.002481688354974962e-03
8.095136142032649529e-01 -7.095329731688448591e-03
8.300994639057484026e-01 -6.032859216868795282e-03
8.785948166307187002e-01 -4.715291236187604124e-03
9.238658734718665499e-01 -4.654752621652982411e-03
9.672539432382044611e-01 -7.434681307933497553e-03
9.931080256743964885e-01 9.387546008568120257e-03
-9.683246447714909388e-01 3.317480261205175973e-02
-9.175058112616921724e-01 4.649672843979912873e-02
-8.776632812845212017e-01 4.992626184739559075e-02
-8.302746987340043905e-01 3.299365052103121754e-02
-8.006727179112782533e-01 3.938751079176693037e-02
-7.662671612227238693e-01 4.317448010569135269e-02
-7.126015408713369803e-01 4.478629386130691947e-02
-6.742217588760671676e-01 3.521790674775984731e-02
-6.386820460031005231e-01 3.354384041625773499e-02
-5.947351666280247251e-01 4.860711364093913550e-02
-5.600398480303137028e-01 4.036002763235856106e-02
-5.152273111752969648e-01 4.787368430384622564e-02
-4.881593256468508280e-01 4.507105983767401014e-02
-4.320904665501724695e-01 3.416914662403796460e-02
-4.040983513770638469e-01 3.941185510912866702e-02
-3.580991051994228958e-01 3.915860530747070772e-02
-3.185348970827484583e-01 3.776372998859446606e-02
-2.815649034412288643e-01 3.621300898331170082e-02
-2.369227627068456188e-01 4.875679680391790255e-02
-1.902851766249717413e-01 3.764558667102396727e-02
-1.691043249084911437e-01 4.268908088742276452e-02
-1.109296889890501459e-01 4.905688550818049221e-02
-7.626722576069641657e-02 3.749142765021595824e-02
-4.833559808271371133e-02 3.923816061372713965e-02
3.100286279918767693e-03 4.445249018544694675e-02
4.323368290775202183e-02 4.573428527921988285e-02
7.225354801264190219e-02 4.035420295500165289e-02
1.190332589972203370e-01 4.002291694852967707e-02
1.593191896366002447e-01 4.209357040254409210e-02
1.921321447067952382e-01 3.021294909510022220e-02
2.387337078404433155e-01 4.177142266238324103e-02
2.784836065997238208e-01 4.029457132753573589e-02
3.180177671658406258e-01 4.625509347051247333e-02
3.662032077454778212e-01 3.302120757848173854e-02
4.024758763276257145e-01 4.046465373955265843e-02
4.311204275902980609e-01 3.176147971299296546e-02
4.862819904154850881e-01 4.431835260260125198e-02
5.131564011338686226e-01 4.173602253950760288e-02
5.678717136772377660e-01 4.046407354599403094e-02
6.020250824882490415e-01 4.353963162823294708e-02
6.405896068795049469e-01 4.758611677979575350e-02
6.751059809646992038e-01 3.451348224643625145e-02
7.120173717703731642e-01 3.888812560173190991e-02
7.565323732099162868e-01 3.999621196405166862e-02
7.934930435428485529e-01 3.961229038019257326e-02
8.399220509070877139e-01 3.611331637482166623e-02
8.860861524143395229e-01 4.010645996738741031e-02
9.218921752482582832e-01 4.904481180013961494e-02
9.675390981947099567e-01 4.289946213644973277e-02
9.901060720506955626e-01 4.288584648431258833e-02
-9.578948238040414509e-01 7.352241285944736970e-02
-9.152811584984891224e-01 8.552701236139502450e-02
-8.872433430108249697e-01 7.303932707248332601e-02
-8.314942984417239558e-01 7.061090842064687845e-02
-7.940376259510135704e-01 8.493830318262497736e-02
-7.559342421567762926e-01 7.067604779526248659e-02
-7.111634323265519919e-01 7.410936800566046700e-02
-6.725438440691180464e-01 8.001479262421962169e-02
-6.434870814530053718e-01 7.349668338315940019e-02
-6.097704657354057201e-01 7.468581305394679515e-02
-5.676748035391750991e-01 7.013312640102528639e-02
-5.167039720403276970e-01 8.954339555698789810e-02
-4.797116949420630605e-01 8.640836309055305309e-02
-4.305922476544494226e-01 7.161493270859621563e-02
-4.014913615897475196e-01 7.843576821096524820e-02
-3.650246247234906205e-01 8.435128698011412629e-02
-3.189249443567122033e-01 7.335848947887428639e-02
-2.710843460276031736e-01 7.238567130325514187e-02
-2.490063389947641814e-01 8.511668824913701248e-02
-2.014526034945064714e-01 8.305197879461775901e-02
-1.694134394451692893e-01 7.160035910424539241e-02
-1.243101659540966353e-01 7.655431154554588613e-02
-7.944374982268027907e-02 7.636273136941083839e-02
-4.536840967571882655e-02 8.902356557487384192e-02
-7.346044547322041346e-03 8.005055579916904585e-02
3.447335929818951678e-02 8.623717336867380012e-02
8.238234790177467737e-02 8.240991562491552236e-02
1.187088135067767697e-01 7.916580828918920454e-02
1.698437034342617225e-01 7.849655473171349152e-02
2.031493441590923321e-01 7.176342756836003034e-02
2.404916683178375814e-01 8.511643114360042950e-02
2.793769861498417439e-01 8.454633724460712541e-02
3.232852134346847484e-01 7.219779714629341594e-02
3.595426349939974675e-01 7.062402831401094760e-02
3.918188582292272959e-01 8.346453958976515763e-02
4.343973645831814001e-01 7.101279798382516273e-02
4.793679945164958101e-01 8.396424942382776924e-02
5.156038083432967767e-01 7.381201110491139583e-02
5.546159529429041113e-01 7.046177868140038325e-02
5.908347894497328889e-01 7.924863589470813874e-02
6.343079597041748618e-01 7.855959881860208327e-02
6.882651489305087189e-01 8.608476665345253520e-02
7.265345470099835445e-01 8.858047232904209256e-02
7.633395391195194613e-01 7.875409081162840219e-02
7.914667164964555024e-01 8.443412750375792197e-02
8.322235808861307982e-01 7.606773295755421549e-02
8.756121723822158920e-01 8.875707169245655725e-02
9.273323901844078287e-01 7.509186404666938486e-02
9.574951006025637090e-01 7.954696994114736353e-02
9.909543566050093011e-01 7.038461027583915730e-02
-9.574107268242234570e-01 1.275683132446843726e-01
-9.272333891115724924e-01 1.279196152189086000e-01
-8.858078553406646405e-01 1.284535796838792987e-01
-8.468279798147392290e-01 1.179896628495443189e-01
-7.952711751071311896e-01 1.140040791862795277e-01
-7.676565546968022735e-01 1.153746715132620559e-01
-7.232713354909882097e-01 1.277184715991351027e-01
-6.849851868281593426e-01 1.236374527684968860e-01
-6.333027746122723567e-01 1.102670119157318634e-01
-6.045247433155724881e-01 1.280545331291901567e-01
-5.583658244493284739e-01 1.133862538557526001e-01
-5.201365892998139895e-01 1.180041954718733105e-01
-4.732915601349640400e-01 1.258521966476375820e-01
-4.435164411892603131e-01 1.296612939296543920e-01
-4.090442302643623185e-01 1.281930350734028501e-01
-3.680546593435126690e-01 1.210854983720898864e-01
-3.216219573717311597e-01 1.264684185863694799e-01
-2.803898767761577870e-01 1.156282384982698919e-01
-2.357437009492769908e-01 1.176403379883882994e-01
-2.014964574526726948e-01 1.263249971616156042e-01
-1.628758968519458117e-01 1.206009764548046648e-01
-1.138251387348550581e-01 1.265341994593401909e-01
-7.632723704450891655e-02 1.241965464114753726e-01
-4.809627638010928463e-02 1.209046076497716227e-01
1.959392512962850053e-03 1.128220883001210956e-01
4.776677354995909758e-02 1.235135664468117178e-01
7.206294387612391383e-02 1.124346033476971707e-01
1.120713169427197259e-01 1.128963958383852328e-01
1.617948830757303114e-01 1.119509240291300112e-01
1.981755964566999373e-01 1.157732260888046510e-01
2.430711659634502142e-01 1.242466831339046202e-01
2.827672021996959772e-01 1.219081767413417033e-01
3.211240012226206919e-01 1.253519245751000821e-01
3.600255352433408551e-01 1.142819127298921184e-01
3.921882151424069263e-01 1.220009644006052746e-01
4.461003963823301222e-01 1.243530715632515243e-01
4.841559563978571346e-01 1.255437089384826566e-01
5.116130679886070620e-01 1.270149083342561880e-01
5.506253922518921096e-01 1.211912448950844268e-01
5.983095414839747495e-01 1.126353342386378908e-01
6.414624648453546296e-01 1.122997673297130988e-01
6.710115248083322603e-01 1.242172656458624264e-01
7.278306902505263798e-01 1.188109274805956156e-01
7.661292422690793025e-01 1.290785258819191206e-01
8.046114625350870853e-01 1.184336076809990868e-01
8.488680688581314859e-01 1.149452739141907098e-01
8.747711761410189579e-01 1.233977264629485537e-01
9.265047278381607354e-01 1.152190918936800701e-01
9.562735642640980416e-01 1.105557077578938896e-01
9.918974674980596262e-01 1.165945890591878198e-01
-9.545885928974524592e-01 1.676671788578677769e-01
-9.272693433221137482e-01 1.568594932711857848e-01
-8.896824362075645976e-01 1.584114468251198726e-01
-8.476110475987651549e-01 1.613617304351705473e-01
-7.964522890727212534e-01 1.643231732044660443e-01
-7.679138644742798947e-01 1.659839439610406031e-01
-7.132333534887471682e-01 1.554238533192740801e-01
-6.705290489405969501e-01 1.567502985011303973e-01
-6.448489451665510019e-01 1.531665378668047028e-01
-5.907552645490549148e-01 1.696901378737996069e-01
-5.543327647852939188e-01 1.560031822858344852e-01
-5.262736620841327317e-01 1.663219125561516964e-01
-4.736082670022350727e-01 1.638341374494728109e-01
-4.497174272284195640e-01 1.517954054985336254e-01
-3.985739082174856729e-01 1.507899068238324203e-01
-3.536414996041698511e-01 1.695552807862968081e-01
-3.104484260955866493e-01 1.665929229425902325e-01
-2.892274485576519782e-01 1.522688325006259225e-01
-2.304220094117036266e-01 1.608428749916952227e-01
-2.077563308021613264e-01 1.500959739253900915e-01
-1.676946598867387894e-01 1.675719481836281666e-01
-1.240132222819501223e-01 1.649185823417245456e-01
-7.125267326531203871e-02 1.570979948512511160e-01
-3.137287117225166788e-02 1.676445012537838286e-01
-7.567644365726529029e-03 1.525566385633453648e-01
4.802457748755136618e-02 1.667592433343624281e-01
8.648845033763107037e-02 1.633371090785580571e-01
1.291607601944998462e-01 1.584357756651537663e-01
1.663744178447190414e-01 1.654875017209583854e-01
1.987249843696983487e-01 1.558383950006198004e-01
2.322979416533586805e-01 1.690580026930298130e-01
2.863837373803327369e-01 1.648620396492219420e-01
3.150295132732292558e-01 1.664021879294585726e-01
3.539246677851798917e-01 1.627058504375692438e-01
3.932426544736576934e-01 1.590541375123496470e-01
4.422213806374417633e-01 1.643830755965897394e-01
4.883486407267054186e-01 1.691566778693739392e-01
5.252109152705317641e-01 1.508993471000354414e-01
5.577409893296794152e-01 1.645271304342822427e-01
6.073651037235818784e-01 1.504475082621420656e-01
6.379898557103512724e-01 1.687057306106621302e-01
6.885523448412418368e-01 1.676829014742659829e-01
7.130626480875504880e-01 1.564403448438470567e-01
7.685593863903210643e-01 1.683971559965731224e-01
8.092740137181586579e-01 1.639988096254143823e-01
8.442021557827910083e-01 1.550447539444716194e-01
8.842062934255878748e-01 1.552637788321439838e-01
9.268406518632361646e-01 1.620980545135640438e-01
9.556701136061829249e-01 1.529710329023321325e-01
-9.586608090632947610e-01 1.929403731927755161e-01
-9.120657738179369645e-01 2.098400421890426193e-01
-8.797050194496865982e-01 2.089997712007378716e-01
-8.305977267497081096e-01 2.035131033744237428e-01
-8.071413493477304080e-01 2.032024991655660695e-01
-7.663514046114894285e-01 2.079042200035288723e-01
-7.121671653039992611e-01 1.936109298201561524e-01
-6.829255367550115530e-01 2.036705030181502341e-01
-6.451983001346984770e-01 2.068538597534943235e-01
-5.998509602676141972e-01 2.029431663217604875e-01
-5.608995689459684852e-01 2.061637518070891517e-01
-5.141712768421959900e-01 2.060847575336896831e-01
-4.826966945620825289e-01 1.971536082365593356e-01
-4.451470788318129812e-01 2.079904171803431678e-01
-4.076500785594949772e-01 1.971064594487148824e-01
-3.693180669346108891e-01 2.031166523313432670e-01
-3.108059085236912211e-01 2.007147693489819973e-01
-2.893028690026076544e-01 1.970534852010224769e-01
-2.367656525319264404e-01 1.932293504652596028e-01
-1.996057565290842162e-01 1.967531157678670817e-01
-1.691000744060229544e-01 2.056647981459081842e-01
-1.242004950094112159e-01 1.936258745013288429e-01
-7.685143857149102919e-02 1.988012891833679519e-01
-4.350990362440312204e-02 1.920564156605901185e-01
9.753894753114165581e-03 2.018677434219024180e-01
3.886593664184501834e-02 2.017373743821503085e-01
7.906629608450758961e-02 2.057853560189236708e-01
1.273225293525124813e-01 1.960425063560381209e-01
1.686125660447811148e-01 1.959046397668204043e-01
2.027224907087255557e-01 2.088634202838342280e-01
2.439514443125358201e-01 1.910756007558644387e-01
2.824350185615197018e-01 2.071219016482103714e-01
3.110516323608919498e-01 1.940152473059989224e-01
3.582020698788909163e-01 1.977909542079913929e-01
4.096147576332023199e-01 1.917167893809753054e-01
4.335398698956103303e-01 2.026641988327460564e-01
4.722445024974032957e-01 2.023520826456952082e-01
5.226201888855404043e-01 2.010435848986203977e-01
5.584386610875542445e-01 1.993773463372995325e-01
5.974061014069492748e-01 1.977497007576441423e-01
6.369595796887924655e-01 1.961183795657575613e-01
6.734490791149502220e-01 2.012447904203149840e-01
7.221293460659503616e-01 2.009007228117072330e-01
7.601610832558092223e-01 2.062181316241348816e-01
8.082596956174865621e-01 1.912478818049892504e-01
8.381071716708734520e-01 1.994046853081444526e-01
8.719797905126889237e-01 1.966588453571904149e-01
9.183547996513443668e-01 1.908108421435507629e-01
9.586519736769144595e-01 1.920395568475704862e-01
-9.597061700125336658e-01 2.300588729259206433e-01
-9.220553710920131874e-01 2.312068050937615971e-01
-8.762293982780929857e-01 2.429851758466131384e-01
-8.469301604908318071e-01 2.372755929475543479e-01
-7.955225184912343428e-01 2.325606391139727891e-01
-7.537435367020688393e-01 2.432297052638366097e-01
-7.111732390463146869e-01 2.420369859631476273e-01
-6.891081949814732432e-01 2.381824888984334365e-01
-6.362277642038243197e-01 2.393833159007460742e-01
-6.025650279194242342e-01 2.350118497199686907e-01
-5.562022408137947682e-01 2.331117624804447952e-01
-5.147291575763293103e-01 2.356195496452279381e-01
-4.784505594561753172e-01 2.484355083027024458e-01
-4.381367018654191980e-01 2.473791895496339210e-01
-4.082124861261482440e-01 2.402062423859391838e-01
-3.569128460395764035e-01 2.332468564260466448e-01
-3.160770108783278465e-01 2.431844044943530236e-01
-2.808217467852722748e-01 2.458842309843857765e-01
-2.499360092519990750e-01 2.485688103042697494e-01
-2.081806253241629268e-01 2.454051811967932761e-01
-1.668749675758460504e-01 2.302356866069548424e-01
-1.180542175167984542e-01 2.409839706166043150e-01
-7.512052932490992374e-02 2.472308112181976214e-01
-4.067889363734045194e-02 2.405063583609420574e-01
1.761022311819042049e-03 2.366709449426059875e-01
4.602005317899455356e-02 2.452568990140064631e-01
7.317549153807166584e-02 2.438112150836768688e-01
1.142897783129475237e-01 2.356829624769601894e-01
1.614855403746396911e-01 2.388032015777390993e-01
2.015579007809312762e-01 2.347279649403961610e-01
2.451698932481604642e-01 2.322298790040113470e-01
2.701544167143788422e-01 2.341202726128005507e-01
3.200560235492453942e-01 2.470137777769629006e-01
3.567968492616883092e-01 2.317499013532804131e-01
4.097311153238451520e-01 2.436490590177303461e-01
4.356615085700491496e-01 2.345567204996557298e-01
4.730006936297198039e-01 2.322311253230869010e-01
5.243794214276285004e-01 2.323141613300377106e-01
5.635920926195830960e-01 2.380425609584297386e-01
6.025495634622118901e-01 2.373560886903254841e-01
6.323407479783850205e-01 2.300075355908756392e-01
6.866825936240483763e-01 2.465343758525319617e-01
7.126033111930434316e-01 2.355047730798267569e-01
7.591081613306746023e-01 2.487365909284886545e-01
7.973420330101991249e-01 2.411617970382706755e-01
8.301622084278298397e-01 2.311864797147949457e-01
8.847600623104718842e-01 2.402579193992409601e-01
9.113127363258547442e-01 2.444568095467030133e-01
9.540627288449146093e-01 2.480374152281912548e-01
-9.524475362460956829e-01 2.825094738019364726e-01
-9.286482184808794171e-01 2.752187301050735280e-01
-8.765826976156489980e-01 2.775978096230919401e-01
-8.467309682424912776e-01 2.813105848866374048e-01
-7.929328655456802100e-01 2.836083443477764865e-01
-7.647198829642914975e-01 2.738533604113327358e-01
-7.277899748148626280e-01 2.754963406088044575e-01
-6.781727490067951392e-01 2.882163312415264023e-01
-6.446266660783986913e-01 2.849405620800518624e-01
-5.910075406975434653e-01 2.773238759485101568e-01
-5.545182294465975659e-01 2.898471986965489577e-01
-5.251254552226199968e-01 2.809559498017167312e-01
-4.724957006354436051e-01 2.727628974002793694e-01
-4.484837339195874018e-01 2.827665333675788983e-01
-3.981202169489648224e-01 2.881315659633055248e-01
-3.568346891142022415e-01 2.881394293791496586e-01
-3.195575505096194258e-01 2.825240958809030478e-01
-2.735340605346622267e-01 2.782502525309592523e-01
-2.418810481366292231e-01 2.839836866596892606e-01
-2.087914653580102420e-01 2.792402647002394933e-01
-1.670140583215955488e-01 2.793136300963303120e-01
-1.297306596171708959e-01 2.710203679408716426e-01
-7.927223212034058275e-02 2.761078447865639718e-01
-3.588921863476357554e-02 2.811857297645591336e-01
-2.808536509499234834e-04 2.871674028666463818e-01
3.098708833577852595e-02 2.887165981378502222e-01
7.169053307320105706e-02 2.709640930987330942e-01
1.292353485739140273e-01 2.732434497689559261e-01
1.592401924540549907e-01 2.772890582602136056e-01
1.953724522239641548e-01 2.802486393102088802e-01
2.476253998909822007e-01 2.784863152347568094e-01
2.825944257807039839e-01 2.891078716339282040e-01
3.189940849397808753e-01 2.765069650105678734e-01
3.596697948002988143e-01 2.859369839770752875e-01
4.037699984925735008e-01 2.892595007752574721e-01
4.367623321578996687e-01 2.887237324530025906e-01
4.776133222987118399e-01 2.702941946911505133e-01
5.228879036118972978e-01 2.887612525009868869e-01
5.547704093370511291e-01 2.879815287038055005e-01
6.068175141631925174e-01 2.763811234299032860e-01
6.456760471407179125e-01 2.765062555418340007e-01
6.825324755568095147e-01 2.799984195638350881e-01
7.141409711815874806e-01 2.785974135534824425e-01
7.580168850610439213e-01 2.715877217510455077e-01
8.075791959187468283e-01 2.759143811595476392e-01
8.364450548137492003e-01 2.890750484377956897e-01
8.779509564048965098e-01 2.779131294336598668e-01
9.268275220181803054e-01 2.769094195312278295e-01
-9.284423114267795762e-01 3.255810101990224692e-01
-8.720245430088329197e-01 3.291965447976563652e-01
-8.485561229725714361e-01 3.150443747346160506e-01
-7.934132534599900310e-01 3.264632813775070752e-01
-7.535169029107176009e-01 3.134423378535884375e-01
-7.147369208836140686e-01 3.247999047734731470e-01
-6.719167883892553927e-01 3.189164345786548171e-01
-6.370204392747342848e-01 3.140269512965413456e-01
-5.951124876716520351e-01 3.103347922325689900e-01
-5.528534632154343820e-01 3.234681754876706505e-01
-5.237207679717332809e-01 3.139973795572114090e-01
-4.805620230358553235e-01 3.248298904839443946e-01
-4.314451249005296085e-01 3.292769679341542854e-01
-3.991889683979892856e-01 3.159531799391234741e-01
-3.675095456306560204e-01 3.245595387972352586e-01
-3.180851546237851712e-01 3.143849165965371117e-01
-2.792945792354143419e-01 3.178628617881095741e-01
-2.341175709664528592e-01 3.116823780510057929e-01
-2.061715983015687537e-01 3.136029949220078272e-01
-1.603951543084455866e-01 3.165777191672731750e-01
-1.181483017845673111e-01 3.197161630682233691e-01
-8.316100402724263541e-02 3.237001027294805211e-01
-3.854161066369629629e-02 3.125027399826352803e-01
-2.465413378873008987e-03 3.221022693023796180e-01
4.244366261095468967e-02 3.191919118846711090e-01
7.373047635173224368e-02 3.265928540587208495e-01
1.205455408508356446e-01 3.227989430720524244e-01
1.673073405871580988e-01 3.109183976379113479e-01
1.924069698707261411e-01 3.246106687443426897e-01
2.320450760620312580e-01 3.101059519924951879e-01
2.895533609677415354e-01 3.109359009780282013e-01
3.272139050109559300e-01 3.296100241732460301e-01
3.578043823645751242e-01 3.224170047864544086e-01
3.922717773436648625e-01 3.299351405712812046e-01
4.478939537007911031e-01 3.158412468138170892e-01
4.714872394847829384e-01 3.255174706695872500e-01
5.299903141862875033e-01 3.129518571407489125e-01
5.678811422121115005e-01 3.272381425075434613e-01
5.942229089831208011e-01 3.136639511069990172e-01
6.340168474677768673e-01 3.156144195646256034e-01
6.784157466546342219e-01 3.141522080332049827e-01
7.164174358370323237e-01 3.214689441235544232e-01
7.619397082893869522e-01 3.299862899222250068e-01
7.930510299953585918e-01 3.279363426445382479e-01
8.348461318176472190e-01 3.141303036506181146e-01
8.877202393223541099e-01 3.214400992455837547e-01
9.239387347479172119e-01 3.279504795516970939e-01
-9.145164630796989158e-01 3.682787164266662083e-01
-8.769556434864547168e-01 3.602677897519070416e-01
-8.428218032201378884e-01 3.580507088744966371e-01
-7.935449389157537281e-01 3.646665278459305659e-01
-7.679460515719160885e-01 3.618558894061473241e-01
-7.121262868822578751e-01 3.668899640904687010e-01
-6.824210872577889386e-01 3.664811578157395333e-01
-6.331200699284643685e-01 3.623945929090543472e-01
-5.924633093406929119e-01 3.529182833245593787e-01
-5.512588518738832377e-01 3.669505847789476527e-01
-5.219184525363078642e-01 3.659866058125309518e-01
-4.799385335510357176e-01 3.658213242096147177e-01
-4.434905455579714606e-01 3.631212234838194219e-01
-4.086030220400763135e-01 3.696187733700898037e-01
-3.557157572469776818e-01 3.681195193603548077e-01
-3.168398849668731532e-01 3.636050278711043249e-01
-2.719845422864227702e-01 3.699216374815423869e-01
-2.425598482041592951e-01 3.559229479680971475e-01
-1.949651320958413481e-01 3.596345917273512383e-01
-1.500099320376289680e-01 3.612456163113179075e-01
-1.278317827508864135e-01 3.508792187889034353e-01
-7.499764024980171140e-02 3.569185952054743649e-01
-4.446140782945093295e-02 3.635147419881950559e-01
-5.173634149501240252e-03 3.574811789762055159e-01
3.758133233500670495e-02 3.655956781639370101e-01
8.439500285092832454e-02 3.684135662587445514e-01
1.155847549690762477e-01 3.699221469450533761e-01
1.608399562361507162e-01 3.572500545285496321e-01
2.088223662345297105e-01 3.535431853350536335e-01
2.492181509935281203e-01 3.504385236207585019e-01
2.731923047381646374e-01 3.608204724385697393e-01
3.154112815171486450e-01 3.645839596304103480e-01
3.618444473558516394e-01 3.550060645626461620e-01
3.990138982367013587e-01 3.503047789824995095e-01
4.481172838500522837e-01 3.510215430129801639e-01
4.763754934378022776e-01 3.681298689232073151e-01
5.203603207077418524e-01 3.609006995597041079e-01
5.629905577004136186e-01 3.639889192900582215e-01
5.964523191127162338e-01 3.523673797613803282e-01
6.423962098346589489e-01 3.594018785072469746e-01
6.822231057781337205e-01 3.691309791085029546e-01
7.213929608775144775e-01 3.539308151339801700e-01
7.567398761866350743e-01 3.675754065379383539e-01
7.952195730643896177e-01 3.560999212631955624e-01
8.488635409877730575e-01 3.595815671743285424e-01
8.836931909630284521e-01 3.686693370481516907e-01
9.271480743605856611e-01 3.504415033197196272e-01
-8.759021043021031350e-01 3.919527583253262226e-01
-8.367548608877660721e-01 4.029330998839291689e-01
-7.962774590656245266e-01 4.065917634362304356e-01
-7.553890064578702157e-01 4.010415904607013138e-01
-7.224803793630518722e-01 3.939635820087208362e-01
-6.703158766170823624e-01 3.989446414507948901e-01
-6.445746611196133680e-01 4.030174053891358854e-01
-5.965004060660359375e-01 4.018948434432636496e-01
-5.524448772985777190e-01 4.021439840022390522e-01
-5.223621951643176997e-01 3.918622294011621099e-01
-4.875862572546439955e-01 3.998757049021425813e-01
-4.447781588530831387e-01 3.928735028663927209e-01
-3.933817413676088948e-01 3.990853357516760402e-01
-3.554300661209600087e-01 4.070277139535659616e-01
-3.289188299012331673e-01 4.091253210266924123e-01
-2.789183974810890976e-01 3.965970582949746026e-01
-2.402798267596649717e-01 3.944671514847800098e-01
-2.033548996234838535e-01 4.021918695198911653e-01
-1.661311642500289398e-01 3.990071996007055199e-01
-1.243305614677236853e-01 4.055899437753905379e-01
-8.519936250353989105e-02 4.045889412031971610e-01
-4.973521232151008331e-02 3.987703181453339796e-01
-5.300244811689662494e-04 3.981233789208649121e-01
4.037805420796723721e-02 4.069046018200311865e-01
8.045891527480980576e-02 4.063429170776385879e-01
1.245933366814060417e-01 3.939219608274091566e-01
1.559667275418628596e-01 3.931541098868980288e-01
2.055761403014619293e-01 3.919261294731665735e-01
2.471287273764825043e-01 4.010988170078760295e-01
2.786167391491617407e-01 4.012573278510886965e-01
3.207552328485603343e-01 4.023915928030586397e-01
3.608507068322229783e-01 3.961204849982821741e-01
4.079723077481380300e-01 4.023363031129094658e-01
4.499088185322805966e-01 3.926113293683545780e-01
4.888277935967457744e-01 4.025157361557121227e-01
5.235783383782044442e-01 4.088242787528210131e-01
5.512492758329465836e-01 3.937805885627175262e-01
6.014134586251796977e-01 3.959573245255303409e-01
6.303287977703990741e-01 3.958249762308310715e-01
6.838124498408766350e-01 4.036494950930248904e-01
7.104869463599514656e-01 3.964675443153785617e-01
7.671417925012780081e-01 4.030549482093381819e-01
8.023836093424489002e-01 4.094754648294213206e-01
8.365735351595657843e-01 3.916647680556767930e-01
8.824005517220285810e-01 4.028026707274839358e-01
-8.873415655822081138e-01 4.423366766310277698e-01
-8.311352256454322962e-01 4.307820856858939895e-01
-7.945871581328356470e-01 4.370601137813484582e-01
-7.645680611150407202e-01 4.458762566469762767e-01
-7.113661693207583570e-01 4.496320487382625131e-01
-6.713370309245078049e-01 4.324914923879761286e-01
-6.497741218382349082e-01 4.449512054122095606e-01
-5.947188620175589691e-01 4.329800223777192647e-01
-5.585459703502367868e-01 4.428818626791802271e-01
-5.223510518099933053e-01 4.333815473264199247e-01
-4.832020006889256036e-01 4.356323285785855259e-01
-4.498464175795476860e-01 4.355142445194585266e-01
-4.050272815954713557e-01 4.435127630368775331e-01
-3.572525500601700932e-01 4.435124960000932925e-01
-3.241403745438253270e-01 4.418914756471320482e-01
-2.875912201349409836e-01 4.452906549357503740e-01
-2.312011435318859220e-01 4.453017188311369501e-01
-1.953725686170306175e-01 4.414354191080301359e-01
-1.547492389822623104e-01 4.392827871822272967e-01
-1.248484979490708524e-01 4.455731173282236335e-01
-7.965988059315297354e-02 4.485032419776371349e-01
-3.826585834126398217e-02 4.406798906600115084e-01
-9.223919935573216683e-03 4.344228106859021055e-01
4.437322797706536037e-02 4.387776196153124197e-01
8.851411295227173959e-02 4.423037371828888453e-01
1.152783153391550297e-01 4.349018697610153028e-01
1.558306225159266367e-01 4.343420387358910006e-01
2.006322484941813755e-01 4.316921362303832721e-01
2.415681834372053749e-01 4.385793630360850792e-01
2.875766863027588438e-01 4.478149375945685295e-01
3.159430478920757235e-01 4.338160133550248987e-01
3.584396655109902685e-01 4.401265634944880323e-01
4.042195665048800013e-01 4.494145016143548110e-01
4.478996113738690776e-01 4.379379953648940282e-01
4.809816082817763849e-01 4.416227935702670138e-01
5.275821518733663229e-01 4.321111751076698870e-01
5.663146211679115360e-01 4.352516420017973342e-01
5.921500021486891807e-01 4.496031637380140666e-01
6.369459673894874996e-01 4.449569132766707513e-01
6.772684298035688277e-01 4.358135523300916692e-01
7.208664213043713964e-01 4.346589341788083538e-01
7.548884829958522058e-01 4.310172419262594534e-01
8.042922712018840681e-01 4.484271140507897213e-01
8.300987827433203847e-01 4.357668661191686499e-01
8.873961618036766419e-01 4.420192221726905180e-01
-8.314030066764439564e-01 4.752155789424514221e-01
-7.927350382523626893e-01 4.734898882025334044e-01
-7.524133950758196132e-01 4.788063668796407879e-01
-7.294217480976586954e-01 4.897806346573907454e-01
-6.876625696273062083e-01 4.704728361744732190e-01
-6.339827514551578114e-01 4.765223319341287955e-01
-6.093661415997254638e-01 4.702427713492511319e-01
-5.618582091481452157e-01 4.721075170823969547e-01
-5.229566121664346312e-01 4.837300394950880267e-01
-4.709806206489414726e-01 4.758697096995138098e-01
-4.384890492151189423e-01 4.840817108424994575e-01
-3.941137000140204627e-01 4.798724399695807330e-01
-3.541768211862934002e-01 4.792350968019830071e-01
-3.151358211361721118e-01 4.826893828785307483e-01
-2.807081487393809915e-01 4.874075325176518980e-01
-2.437480436539621598e-01 4.771863203981652202e-01
-2.003450264930869973e-01 4.712245007202844338e-01
-1.581669355741943672e-01 4.704840885915788085e-01
-1.126732932037727425e-01 4.769698657739068204e-01
-7.223624589624595693e-02 4.729876152852993121e-01
-3.567503414072623752e-02 4.817102699076326600e-01
1.336109982349438161e-03 4.881308971532804519e-01
3.173515177695374057e-02 4.883548549366427682e-01
7.560993848278195484e-02 4.750764990961788281e-01
1.236938076239211121e-01 4.782637732254251817e-01
1.526819113466775790e-01 4.811606870750528842e-01
2.075193452395457938e-01 4.701768313333257732e-01
2.380486824180038929e-01 4.735831071593689656e-01
2.841727040379337654e-01 4.857420632155795004e-01
3.128320519366386554e-01 4.868900343286809429e-01
3.562455702165515103e-01 4.849973396043656959e-01
3.925759965216127911e-01 4.794680678242336236e-01
4.429847808259022579e-01 4.799001330680285338e-01
4.837854333521636185e-01 4.855057038016595827e-01
5.285677886314130713e-01 4.829812716008165530e-01
5.535190033710554181e-01 4.853622541388204481e-01
5.984748665464179052e-01 4.839718533446359938e-01
6.437840045962176516e-01 4.877458244505313290e-01
6.817854096488012994e-01 4.745894824077577789e-01
7.181249554830828608e-01 4.824123918747683093e-01
7.614162136963402716e-01 4.738725423661963032e-01
8.064806443352510179e-01 4.815891554290647192e-01
8.415360275864927075e-01 4.741019649157587335e-01
-8.317477893152890323e-01 5.147275172672360899e-01
-8.081306859741199666e-01 5.247647218429875027e-01
-7.545709373190441216e-01 5.254279277207951626e-01
-7.176810576916365925e-01 5.105240926725639339e-01
-6.793110289833421689e-01 5.292139227502078436e-01
-6.408957960891249472e-01 5.159316825770399184e-01
-5.988526248579848499e-01 5.226461988634423239e-01
-5.640483847151286367e-01 5.254979666839573182e-01
-5.131696337053034407e-01 5.104850828591992462e-01
-4.879910481954807255e-01 5.200115787309287363e-01
-4.488211962261346999e-01 5.139174500976708693e-01
-3.925483825919077185e-01 5.299712248194859976e-01
-3.531511829325626461e-01 5.132896864045518592e-01
-3.139222192666757394e-01 5.216393837862247640e-01
-2.701031593091414162e-01 5.156490377320351870e-01
-2.319789167990053413e-01 5.103228872392930882e-01
-2.055603651578150060e-01 5.280865345131867672e-01
-1.598020257827287571e-01 5.141686153589010155e-01
-1.160013919525074849e-01 5.163678623131132683e-01
-7.821673809597191884e-02 5.183128467154246577e-01
-4.839115354266826374e-02 5.112789048149927185e-01
8.268398873645924421e-03 5.273718999809812180e-01
3.916113456722580127e-02 5.148043823833594601e-01
7.266342948596275775e-02 5.291517076522359586e-01
1.208076430898818582e-01 5.101541395764335185e-01
1.625123831226905902e-01 5.251513162924896783e-01
1.960790804628390338e-01 5.295993311441983264e-01
2.311795294153473623e-01 5.122344779664291803e-01
2.820766360710493248e-01 5.192497980972443639e-01
3.173918729287805163e-01 5.239273381215608927e-01
3.685782229871081839e-01 5.272076083697780913e-01
4.045322586580482049e-01 5.157865975750404175e-01
4.360715085571447713e-01 5.135629736339213380e-01
4.875137912267269447e-01 5.235364267572094610e-01
5.215156637900832948e-01 5.114033450534547498e-01
5.669698508965830275e-01 5.128970699944628286e-01
6.001909025833356282e-01 5.287102015845370762e-01
6.371490954843433974e-01 5.191529728978135916e-01
6.888940602831031823e-01 5.159468518143143223e-01
7.190453631111071164e-01 5.176252886649325147e-01
7.581435364472600691e-01 5.186238114056621606e-01
8.098185035996642300e-01 5.261085423691358454e-01
8.308160465821854412e-01 5.221834517539559739e-01
-8.028235210654321996e-01 5.604348257740664474e-01
-7.684380199468874295e-01 5.654826006536510796e-01
-7.265319562115651886e-01 5.579702044781970072e-01
-6.845115782996513687e-01 5.603872730707337713e-01
-6.440085907484917049e-01 5.593662030545694108e-01
-6.011800937852794791e-01 5.622620717431545678e-01
-5.562212741104983760e-01 5.606318271140968701e-01
-5.151479689733058365e-01 5.679520069021426476e-01
-4.808435862314308640e-01 5.506555992552771839e-01
-4.346620210106009186e-01 5.591802965923271529e-01
-3.943485739724444383e-01 5.670711994585775351e-01
-3.684626762780610076e-01 5.579629048793480761e-01
-3.151885502197675493e-01 5.590338751533130424e-01
-2.809727780927612772e-01 5.595709522890481846e-01
-2.302311259395546650e-01 5.547989846654959312e-01
-2.067363629025880112e-01 5.653467402670020459e-01
-1.532113722888362728e-01 5.509126142607595478e-01
-1.177337413512097447e-01 5.671459919670449601e-01
-7.563665088894364064e-02 5.529468348551167534e-01
-4.664082239382628253e-02 5.589166578270674535e-01
-2.532834073348191536e-03 5.533646475844975487e-01
4.037706351650334480e-02 5.537958965709589565e-01
7.153488608115102232e-02 5.598045702851219829e-01
1.287897623105699330e-01 5.530599224084699062e-01
1.539755500585275050e-01 5.602167327752971548e-01
2.089621774360734818e-01 5.590307221827706119e-01
2.342160220163100603e-01 5.614975855269163096e-01
2.764554396095162403e-01 5.522965244278549291e-01
3.225765810693072000e-01 5.586890498714681685e-01
3.691167338073411130e-01 5.576822494839105415e-01
3.930548002069694791e-01 5.564704295407104651e-01
4.395741079421939257e-01 5.557934893633449391e-01
4.784720873060152591e-01 5.641175936295027560e-01
5.252996839813587338e-01 5.618275707900081128e-01
5.596395779807219473e-01 5.522892919133498557e-01
6.033620391440743802e-01 5.546312114268681093e-01
6.447800412306151641e-01 5.690889792340232400e-01
6.870895889927035594e-01 5.555057086239185704e-01
7.192664560246067040e-01 5.588963000156066396e-01
7.653914053881597512e-01 5.583547076532183739e-01
7.970476085963107415e-01 5.617529780823065089e-01
-7.904094958645528912e-01 6.022010615171402570e-01
-7.551358297852525103e-01 5.954877876631730071e-01
-7.194246333534503046e-01 5.976873517768866995e-01
-6.762836845898921867e-01 6.088510637063773157e-01
-6.388417050850367929e-01 5.901340436263097233e-01
-6.036851050250632289e-01 6.007875088121330531e-01
-5.541448988767732065e-01 6.017029883711679794e-01
-5.259900214605972568e-01 6.021734785106745980e-01
-4.724293415625866466e-01 6.003931523366353717e-01
-4.331063784139508877e-01 6.007354509820349575e-01
-4.087523871102140549e-01 6.094809944324359741e-01
-3.691132975846477815e-01 5.955773559020857144e-01
-3.170060329112759367e-01 6.062860712084583437e-01
-2.857120037068779372e-01 6.074193240228838997e-01
-2.359160003163665587e-01 5.917842023101506088e-01
-2.011319031685754044e-01 6.077711227984989861e-01
-1.610472445195344493e-01 6.072867140323761070e-01
-1.258394305270391644e-01 6.074594243787504455e-01
-7.604255155898012597e-02 5.905201651070572932e-01
-4.789907918223148403e-02 6.047455433619624010e-01
6.775305681882516293e-03 5.974148963650519617e-01
3.532875306455552505e-02 6.094810267940777848e-01
8.694102349391057138e-02 6.099260305488922729e-01
1.135114431122376116e-01 6.001797527712360303e-01
1.519440560596395928e-01 6.035845396370390636e-01
1.981222371287176820e-01 5.917000106271550486e-01
2.330526345024536428e-01 6.082059874936299737e-01
2.875378071089395582e-01 6.091030504565223547e-01
3.279310719023369458e-01 6.007030927265110121e-01
3.603091146631685615e-01 6.017420574644776199e-01
4.053364752887269051e-01 5.939543714872002056e-01
4.389023030446955742e-01 5.979518684128600770e-01
4.857930589178016678e-01 5.909199671371118123e-01
5.228040542800717061e-01 5.917741412722219430e-01
5.608429965728358724e-01 5.944489476656019677e-01
6.095515433508571501e-01 5.926755411461612777e-01
6.364308144642096821e-01 5.942090851416290676e-01
6.751853049551891361e-01 6.035979322934648117e-01
7.113722029750438880e-01 6.024088644803438086e-01
7.604206537273008326e-01 5.909583463982692741e-01
-7.604442773028653457e-01 6.448586185229628898e-01
-7.298785719642642000e-01 6.426447464168596468e-01
-6.724464940244202493e-01 6.477781552201841153e-01
-6.398214307580556426e-01 6.429576191526803486e-01
-6.068873537491457082e-01 6.341367000764569495e-01
-5.504383274161191997e-01 6.307139830806383074e-01
-5.118152354301584994e-01 6.353447484544059165e-01
-4.793841509994750116e-01 6.347115877936680972e-01
-4.481979988217081878e-01 6.472840525607954643e-01
-3.973657166988605050e-01 6.475331523070588791e-01
-3.573741381607113965e-01 6.443902635546916446e-01
-3.276430112059576794e-01 6.301618262685346750e-01
-2.882543422657679599e-01 6.470160528247598242e-01
-2.493384303189156159e-01 6.319465560665905590e-01
-2.079225010805530183e-01 6.313019675540856301e-01
-1.633731850982268474e-01 6.419560800968125980e-01
-1.116683493344032829e-01 6.334031165362778992e-01
-8.901060129874791005e-02 6.492931382916007355e-01
-4.720521048817533094e-02 6.447671363102066566e-01
8.577457718609295470e-03 6.382030024325699991e-01
4.971389254160841348e-02 6.362558422354667176e-01
7.329435937405558155e-02 6.472095122283733071e-01
1.231388739194592269e-01 6.360490428656256912e-01
1.507845785480276257e-01 6.359527905328093977e-01
2.024881519135157959e-01 6.414078560103569915e-01
2.354808051928752310e-01 6.383432980139571722e-01
2.767661475241762759e-01 6.315219715670560285e-01
3.228273888180339668e-01 6.408067765385624392e-01
3.673653987886802974e-01 6.461029511077511778e-01
3.980636805237762754e-01 6.453437883337339587e-01
4.424689067255751507e-01 6.483205074039658511e-01
4.745210592951298323e-01 6.360302711214187443e-01
5.196293499368108693e-01 6.327236203873929377e-01
5.615727163086534635e-01 6.378914561031716612e-01
6.047805508803647534e-01 6.460999232054703834e-01
6.319488187441466565e-01 6.499165494949982191e-01
6.856611882473723218e-01 6.451058441523921383e-01
7.148739319913112178e-01 6.351062655564411186e-01
7.675613929228969345e-01 6.309487843627972214e-01
-7.238595679488777357e-01 6.814221564805473808e-01
-6.807156933198468263e-01 6.708879654332347009e-01
-6.438257456546202517e-01 6.814020204289393812e-01
-5.937720623286976140e-01 6.738475208526996107e-01
-5.652741593129312347e-01 6.784235450922232458e-01
-5.241800326416924394e-01 6.866294193354943731e-01
-4.789303431077556183e-01 6.743516326757986734e-01
-4.401864846644321649e-01 6.803980048982706252e-01
-4.046571250461191149e-01 6.819589731921804621e-01
-3.545625419517318688e-01 6.743298902109232662e-01
-3.240011300113908033e-01 6.730670165779905068e-01
-2.836092646342610601e-01 6.856417007393722507e-01
-2.351027608014588932e-01 6.884979357328230298e-01
-2.022242448539920967e-01 6.719714083354312306e-01
-1.666491046663488296e-01 6.802749859295597057e-01
-1.277884733870408296e-01 6.840297478631840455e-01
-8.396796205276908787e-02 6.795230230670469274e-01
-4.174645025373962398e-02 6.774688403292330463e-01
6.778598934189387568e-03 6.707857589761803130e-01
4.755526474824828265e-02 6.718320914273204769e-01
7.247984593161352351e-02 6.739084944278826983e-01
1.271885722471182978e-01 6.895683229631381916e-01
1.531884826392677923e-01 6.809228988913476055e-01
2.018858928359511251e-01 6.739040747693841871e-01
2.445184812776943772e-01 6.791951893449361677e-01
2.748613585495883194e-01 6.748750967970453818e-01
3.225012814267487760e-01 6.706980988177414504e-01
3.662749222475891187e-01 6.860441654831880287e-01
4.009247911285538923e-01 6.705144202134881715e-01
4.439283486523395994e-01 6.775215623844690338e-01
4.713656759214370773e-01 6.762445496605328232e-01
5.178897991341944174e-01 6.724532344635201220e-01
5.689504152564049955e-01 6.785208291738610287e-01
6.062005653605591071e-01 6.819509190072434723e-01
6.376339824594321470e-01 6.802528485384007340e-01
6.801222331182511516e-01 6.775779300738599131e-01
7.122582801822547882e-01 6.867255570540296006e-01
-6.815374483182571330e-01 7.299147718874846591e-01
-6.489497320989837670e-01 7.134389087240847749e-01
-6.096421529471426348e-01 7.206297420067676596e-01
-5.646707481912244253e-01 7.109478590048526891e-01
-5.281305492636954035e-01 7.115774233237143198e-01
-4.765718630732461158e-01 7.124967361920716558e-01
-4.308336088295856015e-01 7.200507402510821775e-01
-4.038836497128537317e-01 7.280829780196687029e-01
-3.543343335893250901e-01 7.169386548416648575e-01
-3.182829295506970357e-01 7.225956409703592209e-01
-2.712657230467049874e-01 7.292859668857563094e-01
-2.353677583851107036e-01 7.131446312669409426e-01
-1.980932006254098321e-01 7.116176593044002407e-01
-1.613820246777490641e-01 7.251716263237573123e-01
-1.135872748003439042e-01 7.172183894659102110e-01
-8.433578908763716964e-02 7.244839487672349865e-01
-3.180226446358039305e-02 7.265609791670795126e-01
3.741935732861962141e-03 7.173421477144396041e-01
3.637942300065151457e-02 7.250013217572419677e-01
8.315604082444405520e-02 7.103123184301034510e-01
1.201621052199404599e-01 7.295586680507284427e-01
1.558728709355648445e-01 7.292551708343243400e-01
2.061892224313537914e-01 7.210335121516538992e-01
2.332237246400109265e-01 7.197806066262607549e-01
2.890658921034274798e-01 7.100062622494869302e-01
3.170321018780770106e-01 7.169467160337442690e-01
3.661475425284155261e-01 7.109619634381476594e-01
3.949605940353599909e-01 7.281553083348939470e-01
4.452496579127882548e-01 7.156289922379401869e-01
4.855930143471397509e-01 7.284650604039909494e-01
5.294658490773990200e-01 7.296147264586655412e-01
5.607696967461186510e-01 7.121921014805997485e-01
6.004438659118609412e-01 7.132357063627076110e-01
6.408244046240340053e-01 7.115393218888332871e-01
6.840753738820279928e-01 7.112332114471776601e-01
-5.951124522758741708e-01 7.525349657580568952e-01
-5.546987106069287687e-01 7.689991330863252816e-01
-5.110222548465607195e-01 7.612277378306255837e-01
-4.870976633776500919e-01 7.655990597392543506e-01
-4.396720836557871936e-01 7.680979758675149371e-01
-3.992232980726265201e-01 7.542247919317900395e-01
-3.676450928922349592e-01 7.504782526978660551e-01
-3.121471926518999962e-01 7.684417730806062385e-01
-2.881154672738792666e-01 7.636361538729384835e-01
-2.440969003551946293e-01 7.674761968974724846e-01
-1.906768310607927785e-01 7.590114455913891112e-01
-1.623182362305904680e-01 7.680123885330653044e-01
-1.243794425536183940e-01 7.678605761492235393e-01
-7.088213672881658878e-02 7.544276897619919264e-01
-4.206840808161838724e-02 7.651910437104647578e-01
-5.136781243931902441e-03 7.638316308333886751e-01
3.855826347301503920e-02 7.693749699298728650e-01
8.718432692629690672e-02 7.689180716756153222e-01
1.216276457974325015e-01 7.650939055994151472e-01
1.551056639792164626e-01 7.641530573807514548e-01
1.924039270561534176e-01 7.558488873787231332e-01
2.434801977383193317e-01 7.674432659017317304e-01
2.736400128819623245e-01 7.553679516480769074e-01
3.118804287972640199e-01 7.503241596295031623e-01
3.555006451937193224e-01 7.590186117333684868e-01
3.909046264835769335e-01 7.528856884486028189e-01
4.436758327850264805e-01 7.672616073149359783e-01
4.708185542405216584e-01 7.652386763010224913e-01
5.161476667618231096e-01 7.582744301744119841e-01
5.691409125774959943e-01 7.571147214074236409e-01
5.939390002329004714e-01 7.666243069274173427e-01
6.343553387221969597e-01 7.624688635319748498e-01
-5.582591342017589886e-01 8.012260249944638257e-01
-5.214825443907283864e-01 8.056947718996377850e-01
-4.708869555034098098e-01 7.915866329895832054e-01
-4.477118925885513745e-01 8.041987586823808876e-01
-3.944945192323389138e-01 7.998656362204893400e-01
-3.673296154864291729e-01 7.966828053520834674e-01
-3.206103952748146080e-01 8.031082516611368627e-01
-2.827380989546224299e-01 8.001612607103159025e-01
-2.352087318147305373e-01 8.037761781255449156e-01
-2.048076133819160816e-01 7.941193952463835304e-01
-1.585167555007815365e-01 8.070776515003096341e-01
-1.106586243093945071e-01 7.924010670093717401e-01
-7.530303805918051041e-02 7.952262199631148221e-01
-4.472564205638903528e-02 8.006248651292293683e-01
8.652919361022958292e-03 7.958299344639037098e-01
3.246319699399061176e-02 7.964130904271276012e-01
7.619606598236874917e-02 8.078180922517432805e-01
1.233050257939641570e-01 8.044848167837883590e-01
1.586832304522601267e-01 8.011229188266980605e-01
2.049183171538347115e-01 7.907834521840239050e-01
2.468612423834253278e-01 8.044247369783139590e-01
2.708662159266343461e-01 8.039376908054336468e-01
3.172221147333160185e-01 7.914949430284010656e-01
3.641430687656038723e-01 8.038925821222459023e-01
4.024596333232139389e-01 7.962548221434625484e-01
4.325330012754649012e-01 7.940800771681825188e-01
4.781148137201348125e-01 7.956867878002178429e-01
5.177408032016508344e-01 7.962711824718825548e-01
5.684914031957410963e-01 7.999519080141639371e-01
6.074759068665278594e-01 7.921255328656767736e-01
-5.248749926852666059e-01 8.386216515195070720e-01
-4.837669803991041517e-01 8.348024496192026911e-01
-4.435835736633180204e-01 8.479078869070537650e-01
-3.931848118009637627e-01 8.411161467682075621e-01
-3.587100137699536506e-01 8.391148035872705302e-01
-3.160315358129998642e-01 8.460464665281174357e-01
-2.811159368539490333e-01 8.454697452526208634e-01
-2.309246406874417845e-01 8.434889426135865342e-01
-1.948618259600925773e-01 8.317822192215649224e-01
-1.649752931103328213e-01 8.364780214478219067e-01
-1.224566861111795052e-01 8.451358946017005769e-01
-8.652867378450913860e-02 8.348918555922809626e-01
-4.047821019568273448e-02 8.466615342998859983e-01
-8.845674404334997326e-04 8.456519870724167331e-01
3.669540622629127724e-02 8.380713660613817728e-01
7.959399675400470608e-02 8.333094005475245591e-01
1.167130304839225224e-01 8.366956481958894853e-01
1.615618835375181583e-01 8.327407718791750568e-01
2.052818468241942029e-01 8.450552407706508617e-01
2.436606495020678942e-01 8.361236895725352447e-01
2.871210352865884441e-01 8.368190605419383310e-01
3.166972490273366470e-01 8.334593300945021266e-01
3.508988919681343410e-01 8.429791846547657341e-01
3.994273294077952396e-01 8.346028772301060661e-01
4.374514152885191076e-01 8.388742486872915460e-01
4.751630139988163304e-01 8.350312921878305650e-01
5.116168763426161004e-01 8.338328758672681751e-01
-4.836880286155542108e-01 8.738849380376955134e-01
-4.358654070787632007e-01 8.725158171174031141e-01
-3.953744782897693488e-01 8.827107334848732778e-01
-3.523159230829848720e-01 8.777488529712277332e-01
-3.129853834181013927e-01 8.860497317023623420e-01
-2.801141542145305086e-01 8.836521980157282519e-01
-2.425487166729528854e-01 8.705453478771051357e-01
-1.982951228997973936e-01 8.760588321671404222e-01
-1.546344389532634256e-01 8.701714958229906927e-01
-1.277204844096302694e-01 8.754398149166963128e-01
-8.154058111597009550e-02 8.848048117416881242e-01
-3.181171130828952531e-02 8.790687411689446229e-01
6.458322524936171635e-03 8.831271039499625219e-01
3.261814731350639457e-02 8.728040089168899174e-01
7.561487846297962334e-02 8.879132024353577624e-01
1.101042071883256562e-01 8.700487683673573391e-01
1.670792113192940964e-01 8.851749733824076927e-01
2.069740694158947181e-01 8.840491754948063274e-01
2.461297947121501850e-01 8.719208012973982402e-01
2.815620895025151005e-01 8.771145702577761716e-01
3.207047472223931162e-01 8.762761704903169191e-01
3.543364824968279758e-01 8.736642935125018550e-01
3.922287344529186703e-01 8.775835129888182040e-01
4.466028026842156495e-01 8.815129245810147118e-01
-3.688266783168764884e-01 9.156960036760616317e-01
-3.148887042976905581e-01 9.209471304502904188e-01
-2.711298983885258584e-01 9.254312244465968673e-01
-2.351881240149066021e-01 9.262063335159275157e-01
-2.083005323313616430e-01 9.170428614877842444e-01
-1.537518413871675760e-01 9.159512818103007215e-01
-1.210714373972281849e-01 9.224486434966295834e-01
-8.775405738602758132e-02 9.239553895746018819e-01
-4.209920634033597481e-02 9.275530564279580448e-01
-2.277554956455693502e-04 9.106178938803729528e-01
4.503590722488933634e-02 9.238547949139960247e-01
8.898969969469099073e-02 9.262327318095724404e-01
1.213304577864417894e-01 9.256384707947963308e-01
1.539018417044153986e-01 9.281472249403243113e-01
2.053070934751388965e-01 9.198916784130036772e-01
2.308155591934828998e-01 9.182847024666239699e-01
2.770700849699410107e-01 9.232410639908539274e-01
3.297616850357604767e-01 9.162719729877891739e-01
3.686686218328721898e-01 9.236842748387309454e-01
-2.708547937396255656e-01 9.601868218588763826e-01
-2.353380772497260243e-01 9.566859954117808984e-01
-1.951133265625059343e-01 9.649578124678800384e-01
-1.566086925229716875e-01 9.650859149799753123e-01
-1.185528660823236269e-01 9.671127915051209722e-01
-7.334932130506849335e-02 9.519277954779824524e-01
-4.103288425287718311e-02 9.524134412879770029e-01
9.010780785834142034e-03 9.586978239255807832e-01
3.440156636201570362e-02 9.667525708344513191e-01
7.174432319192465546e-02 9.530817389729177025e-01
1.235765987349908418e-01 9.601484664577764061e-01
1.553458933254315277e-01 9.615255953852435145e-01
1.941476734762305756e-01 9.561847122179468750e-01
2.422212122828178993e-01 9.676586430958035168e-01
7.047643565191491488e-02 9.921934389764794915e-01


==> figures/kernel/sphere_1e-2/data/selected_1.csv <==
-2.095109743580469280e-04 8.890595613525479821e-03
3.100286279918767693e-03 4.445249018544694675e-02
1.341336143171712597e-03 -4.511937476191524993e-02
4.555989018675138391e-02 9.757796061383213621e-04
-4.564111019340764963e-02 -1.896629859303730972e-03
3.093615314334267549e-02 -3.899188243300592827e-02
-4.883465718442175918e-02 -3.366319903316184609e-02
-4.833559808271371133e-02 3.923816061372713965e-02
4.323368290775202183e-02 4.573428527921988285e-02
5.890429128207140194e-03 -7.424533084055569276e-02
7.306209900449389671e-02 -3.199444390955545614e-02
-7.346044547322041346e-03 8.005055579916904585e-02
-4.028439029361627344e-02 -7.208241296830625311e-02
7.225354801264190219e-02 4.035420295500165289e-02
-7.626722576069641657e-02 3.749142765021595824e-02
-7.159889011598336017e-02 -4.671480432704135793e-02
8.617532197882135647e-02 -5.017767440957918851e-03
-8.901061905733495538e-02 5.469427694517312380e-03
3.447335929818951678e-02 8.623717336867380012e-02
4.554085812742170170e-02 -8.388078644011515150e-02
-4.536840967571882655e-02 8.902356557487384192e-02
-8.409497931894389933e-02 -7.054558239889932580e-02
-7.944374982268027907e-02 7.636273136941083839e-02
1.117178584587819046e-01 -4.900556886016520924e-03
1.959392512962850053e-03 1.128220883001210956e-01
8.238234790177467737e-02 8.240991562491552236e-02
-1.165401903044295112e-01 -7.366259628102443321e-03
8.648878406981681810e-02 -8.017737585681719570e-02
-1.109296889890501459e-01 4.905688550818049221e-02
-9.462029085930100114e-04 -1.229544691564697784e-01
1.190332589972203370e-01 4.002291694852967707e-02
-3.759267862140886624e-02 -1.199097926423231403e-01
-4.809627638010928463e-02 1.209046076497716227e-01
-1.265823306941075144e-01 -3.464999986382485964e-02
4.776677354995909758e-02 1.235135664468117178e-01
3.467232080290914842e-02 -1.281129200616080432e-01
1.281061046623255262e-01 -3.528810031260847663e-02
7.206294387612391383e-02 1.124346033476971707e-01
1.134861300821370794e-01 -8.494761676512663229e-02
1.187088135067767697e-01 7.916580828918920454e-02
-8.252275878497145056e-02 -1.184437670602281056e-01
-7.632723704450891655e-02 1.241965464114753726e-01
-1.243101659540966353e-01 7.655431154554588613e-02
-1.234869906244554089e-01 -8.390989391047226631e-02
-1.526234104692778260e-01 -2.847175946313207015e-03
-7.567644365726529029e-03 1.525566385633453648e-01
8.398449881750119639e-02 -1.296817273497059275e-01
9.844699464273182557e-03 -1.556811812810623974e-01
1.120713169427197259e-01 1.128963958383852328e-01
4.641338511262503574e-02 -1.536138081981966996e-01
-1.542175630224586480e-01 -4.691085359511743685e-02
1.619144209552236813e-01 -3.276394734987644712e-03
-3.125225903853880854e-02 -1.591712030959661628e-01
1.593191896366002447e-01 4.209357040254409210e-02
1.246683928891655635e-01 -1.149194033022669370e-01
-1.138251387348550581e-01 1.265341994593401909e-01
-1.245565796424136784e-01 -1.160979361531308124e-01
-3.137287117225166788e-02 1.676445012537838286e-01
-7.125267326531203871e-02 1.570979948512511160e-01
4.802457748755136618e-02 1.667592433343624281e-01
-1.691043249084911437e-01 4.268908088742276452e-02
8.886012545380521377e-02 -1.506214702738722933e-01
1.696702482704055548e-01 -4.389076167664662798e-02
1.605870267433607279e-01 -8.036958759044485201e-02
-1.675654402150944244e-01 -7.492440624985798048e-02
-8.896386107053043391e-02 -1.608296280257160427e-01
-1.694134394451692893e-01 7.160035910424539241e-02
8.648845033763107037e-02 1.633371090785580571e-01
1.698437034342617225e-01 7.849655473171349152e-02
-1.902851766249717413e-01 3.764558667102396727e-02
1.921321447067952382e-01 3.021294909510022220e-02
1.165529890826397241e-01 -1.558330825926601826e-01
4.091509646536353045e-02 -1.906718299906586256e-01
1.923684851853022793e-01 -3.713590262920453411e-02
1.617948830757303114e-01 1.119509240291300112e-01
-4.350990362440312204e-02 1.920564156605901185e-01
-1.993052310389706594e-01 6.657024948257901989e-03
9.753894753114165581e-03 2.018677434219024180e-01
-1.105036661829288114e-01 -1.693928407071683961e-01
-1.628758968519458117e-01 1.206009764548046648e-01
1.661208872674851400e-01 -1.171671379491758258e-01
1.291607601944998462e-01 1.584357756651537663e-01
3.886593664184501834e-02 2.017373743821503085e-01
7.648738422348097879e-03 -2.055251357049145688e-01
-1.649213219175824641e-01 -1.230998334024247937e-01
-2.020815160696394774e-01 -4.121081734136271268e-02
-1.240132222819501223e-01 1.649185823417245456e-01
-3.819421308286769651e-02 -2.048901497278656225e-01
2.097675997574309226e-01 1.045494526604821492e-03
-7.685143857149102919e-02 1.988012891833679519e-01
2.031493441590923321e-01 7.176342756836003034e-02
8.460131001766270364e-02 -1.989097060590909460e-01
-7.214714300119889900e-02 -2.051452715948078043e-01
-2.014526034945064714e-01 8.305197879461775901e-02
-2.006040612027542858e-01 -8.903622334425226326e-02
1.601680932198145113e-01 -1.504247527019993147e-01
7.906629608450758961e-02 2.057853560189236708e-01
2.097356878029262572e-01 -7.761078184054324980e-02
-1.911466742435531108e-01 -1.204524146783852862e-01
1.981755964566999373e-01 1.157732260888046510e-01
-1.242004950094112159e-01 1.936258745013288429e-01
-1.115121030984377870e-01 -2.016792318319350352e-01
1.172845039875761164e-01 -1.994001296906923182e-01
-2.316584493909703835e-01 5.960866524684646853e-03
1.273225293525124813e-01 1.960425063560381209e-01
1.663744178447190414e-01 1.654875017209583854e-01
-3.900950253132502710e-02 -2.322905497701682753e-01
1.761022311819042049e-03 2.366709449426059875e-01
-1.676946598867387894e-01 1.675719481836281666e-01
2.348866034434598515e-01 -3.609064139292834927e-02
-2.014964574526726948e-01 1.263249971616156042e-01
-1.671729226882854302e-01 -1.694575581095086048e-01
2.413658541240817912e-01 4.838383135309612393e-03
-2.369227627068456188e-01 4.875679680391790255e-02
2.090471074833876730e-01 -1.223511687326973019e-01
2.387337078404433155e-01 4.177142266238324103e-02
-4.067889363734045194e-02 2.405063583609420574e-01
3.610150305216750649e-02 -2.418445088553019817e-01
-2.425945752470631545e-01 -3.656467827019816569e-02
7.431521119096494779e-03 -2.473564616810100536e-01
4.602005317899455356e-02 2.452568990140064631e-01
8.545056911537227129e-02 -2.362663055657732436e-01
1.987249843696983487e-01 1.558383950006198004e-01
-2.439987864978215848e-01 -7.218900760164642660e-02
7.317549153807166584e-02 2.438112150836768688e-01
-1.987520357686700656e-01 -1.591863121721895369e-01
2.404916683178375814e-01 8.511643114360042950e-02
-7.237782411105983527e-02 -2.451709295640712161e-01
1.500792920377375106e-01 -2.073859880405930223e-01
-2.077563308021613264e-01 1.500959739253900915e-01
2.424317198403381224e-01 -8.895014523823972785e-02
-7.512052932490992374e-02 2.472308112181976214e-01
1.686125660447811148e-01 1.959046397668204043e-01
2.018259856074950120e-01 -1.619993967897435105e-01
1.142897783129475237e-01 2.356829624769601894e-01
-2.490063389947641814e-01 8.511668824913701248e-02
-2.357437009492769908e-01 1.176403379883882994e-01
-2.338599003550956290e-01 -1.235346884945260487e-01
-1.691000744060229544e-01 2.056647981459081842e-01
-1.180542175167984542e-01 2.409839706166043150e-01
-1.686198345604801030e-01 -2.090792332305230206e-01
2.391766078246806704e-01 -1.242199886461969466e-01
1.207346068480918133e-01 -2.424628241246953586e-01
-1.197014282664859153e-01 -2.433466056113978981e-01
2.430711659634502142e-01 1.242466831339046202e-01
-7.231090023290769400e-03 -2.733957161670144687e-01
-3.902597365373900590e-02 -2.709373102982972070e-01
4.465479021486473687e-02 -2.706793294236347069e-01
2.714650316375057937e-01 -4.315163356797918626e-02
2.306751111084494044e-01 -1.554210487588517653e-01
-2.786146408767166127e-01 -8.484524100306872416e-03
-1.996057565290842162e-01 1.967531157678670817e-01
7.169053307320105706e-02 2.709640930987330942e-01
2.803005447779325920e-01 -6.524741377948979973e-03
-2.710843460276031736e-01 7.238567130325514187e-02
-2.304220094117036266e-01 1.608428749916952227e-01
2.784836065997238208e-01 4.029457132753573589e-02
-1.598935500594285131e-01 -2.320369153229789039e-01
-2.774043072409883015e-01 -4.961695479889994403e-02
-3.588921863476357554e-02 2.811857297645591336e-01
-2.815649034412288643e-01 3.621300898331170082e-02
2.713514606414579866e-01 -8.395623381394244633e-02
-1.668749675758460504e-01 2.302356866069548424e-01
1.557382141252241226e-01 -2.383505504508207085e-01
-2.001882797296963834e-01 -2.035471954959759133e-01
-2.730044421609224559e-01 -8.469955600516720917e-02
1.955819820601308323e-01 -2.090632312184178554e-01
-2.808536509499234834e-04 2.871674028666463818e-01
-7.927223212034058275e-02 2.761078447865639718e-01
2.322979416533586805e-01 1.690580026930298130e-01
1.614855403746396911e-01 2.388032015777390993e-01
-2.441921206926696564e-01 -1.541998171302504383e-01
3.098708833577852595e-02 2.887165981378502222e-01
2.027224907087255557e-01 2.088634202838342280e-01
2.793769861498417439e-01 8.454633724460712541e-02
7.977094978436145845e-02 -2.808946241668756061e-01
-7.215505492273488475e-02 -2.834429604927677926e-01
2.702049834921446680e-01 -1.212433858178381396e-01
-1.197622614922850270e-01 -2.745691583276033132e-01
-1.297306596171708959e-01 2.710203679408716426e-01
1.292353485739140273e-01 2.732434497689559261e-01
-2.803898767761577870e-01 1.156282384982698919e-01
-2.367656525319264404e-01 1.932293504652596028e-01
-2.859616152586256232e-01 -1.105234857298226236e-01
1.209066999307203683e-01 -2.827761653255060903e-01
2.827672021996959772e-01 1.219081767413417033e-01
2.015579007809312762e-01 2.347279649403961610e-01
2.347646627380125250e-01 -2.015780876215423900e-01
2.439514443125358201e-01 1.910756007558644387e-01
2.702533434691136716e-01 -1.570292497089015027e-01
-2.440506775493929692e-01 -1.962687884874916300e-01
3.140280378325818744e-01 -9.254163892978457817e-04
-3.854161066369629629e-02 3.125027399826352803e-01
-3.154330450169163247e-01 -6.210298215343895006e-03
1.511662605221657241e-01 -2.786281339244585653e-01
2.060763576022701105e-01 -2.429743787906320229e-01
1.592401924540549907e-01 2.772890582602136056e-01
4.144660046186900842e-02 -3.173076251646247958e-01
-3.185348970827484583e-01 3.776372998859446606e-02
3.180177671658406258e-01 4.625509347051247333e-02
-3.194669000199490960e-01 -3.564376122497595750e-02
7.080919020698155097e-02 -3.137036322470657113e-01
-2.081806253241629268e-01 2.454051811967932761e-01
4.244366261095468967e-02 3.191919118846711090e-01
-1.473551320754454275e-03 -3.220892373317048585e-01
-2.465413378873008987e-03 3.221022693023796180e-01
-2.076063804818502612e-01 -2.488397053244546242e-01
3.231526635339445064e-01 -3.126137690179102424e-02
-1.670140583215955488e-01 2.793136300963303120e-01
3.189564199383503884e-01 -7.141588967679134148e-02
-2.892274485576519782e-01 1.522688325006259225e-01
-1.561929064704363768e-01 -2.874835829462122905e-01
-3.189249443567122033e-01 7.335848947887428639e-02
-2.876668173405398377e-01 -1.561104836786321171e-01
-3.382447614704969796e-02 -3.261457891837878931e-01
2.863837373803327369e-01 1.648620396492219420e-01
3.232852134346847484e-01 7.219779714629341594e-02
-3.227804634496496128e-01 -8.421983742861471889e-02
1.205282236312195526e-01 -3.116301712391417733e-01
-8.316100402724263541e-02 3.237001027294805211e-01
7.373047635173224368e-02 3.265928540587208495e-01
-7.278987968765600336e-02 -3.275431659939813112e-01
2.451698932481604642e-01 2.322298790040113470e-01
-2.307785852864519260e-01 -2.484508382577069741e-01
-3.149007809653215917e-01 -1.273847626550053957e-01
-1.181483017845673111e-01 3.197161630682233691e-01
1.953724522239641548e-01 2.802486393102088802e-01
3.199797871020606532e-01 -1.207220039915348347e-01
1.977970624459178817e-01 -2.798935663377523086e-01
2.356834516220739639e-01 -2.498039706132376137e-01
1.205455408508356446e-01 3.227989430720524244e-01
3.211240012226206919e-01 1.253519245751000821e-01
2.871633047609824518e-01 -1.916191734280691117e-01
-3.216219573717311597e-01 1.264684185863694799e-01
-1.152759355101467958e-01 -3.263976382031839596e-01
-2.793593537511474545e-01 -2.063527269930093277e-01
-1.989944662082779592e-01 -2.848898833895588956e-01
-2.087914653580102420e-01 2.792402647002394933e-01
-3.118453672591455783e-01 -1.564939467989164279e-01
-2.893028690026076544e-01 1.970534852010224769e-01
2.824350185615197018e-01 2.071219016482103714e-01
-3.511573995834711415e-01 5.311135904340388847e-03
3.152997528090122903e-01 -1.564882337544534485e-01
-3.104484260955866493e-01 1.665929229425902325e-01
-2.499360092519990750e-01 2.485688103042697494e-01
1.673073405871580988e-01 3.109183976379113479e-01
3.517124241211712077e-01 -4.096416551824458990e-02
-1.603951543084455866e-01 3.165777191672731750e-01
3.550586070740482381e-01 -5.857619719295712943e-03
1.533795027867206617e-01 -3.211136735536585518e-01
-4.404951924434301336e-02 -3.534973341070501429e-01
3.150295132732292558e-01 1.664021879294585726e-01
2.701544167143788422e-01 2.341202726128005507e-01
-5.173634149501240252e-03 3.574811789762055159e-01
3.510394543323485106e-01 -7.553599129063859330e-02
-1.691553713939540904e-01 -3.172632120130762790e-01
-3.580991051994228958e-01 3.915860530747070772e-02
-3.522268466704551737e-01 -8.076448475889194678e-02
4.071166591558198627e-02 -3.607752183321903394e-01
1.598811468801902141e-03 -3.633841377286523566e-01
-2.805975396777009023e-01 -2.313031394022329879e-01
-7.499764024980171140e-02 3.569185952054743649e-01
-3.628739572424143911e-01 -4.707784083766620303e-02
-4.446140782945093295e-02 3.635147419881950559e-01
3.595426349939974675e-01 7.062402831401094760e-02


==> figures/kernel/sphere_1e-2/data/selected_2.csv <==
-2.095109743580469280e-04 8.890595613525479821e-03
1.341336143171712597e-03 -4.511937476191524993e-02
-4.564111019340764963e-02 -1.896629859303730972e-03
4.555989018675138391e-02 9.757796061383213621e-04
3.093615314334267549e-02 -3.899188243300592827e-02
3.100286279918767693e-03 4.445249018544694675e-02
4.554085812742170170e-02 -8.388078644011515150e-02
-4.883465718442175918e-02 -3.366319903316184609e-02
-8.901061905733495538e-02 5.469427694517312380e-03
8.617532197882135647e-02 -5.017767440957918851e-03
5.890429128207140194e-03 -7.424533084055569276e-02
-7.159889011598336017e-02 -4.671480432704135793e-02
-7.346044547322041346e-03 8.005055579916904585e-02
7.225354801264190219e-02 4.035420295500165289e-02
-7.626722576069641657e-02 3.749142765021595824e-02
7.306209900449389671e-02 -3.199444390955545614e-02
-3.759267862140886624e-02 -1.199097926423231403e-01
8.648878406981681810e-02 -8.017737585681719570e-02
-1.265823306941075144e-01 -3.464999986382485964e-02
3.447335929818951678e-02 8.623717336867380012e-02
-4.536840967571882655e-02 8.902356557487384192e-02
1.190332589972203370e-01 4.002291694852967707e-02
-8.409497931894389933e-02 -7.054558239889932580e-02
-9.462029085930100114e-04 -1.229544691564697784e-01
-7.944374982268027907e-02 7.636273136941083839e-02
1.281061046623255262e-01 -3.528810031260847663e-02
-4.833559808271371133e-02 3.923816061372713965e-02
8.648845033763107037e-02 1.633371090785580571e-01
-8.252275878497145056e-02 -1.184437670602281056e-01
-1.165401903044295112e-01 -7.366259628102443321e-03
8.238234790177467737e-02 8.240991562491552236e-02
4.465479021486473687e-02 -2.706793294236347069e-01
-2.077563308021613264e-01 1.500959739253900915e-01
4.323368290775202183e-02 4.573428527921988285e-02
1.117178584587819046e-01 -4.900556886016520924e-03
2.714650316375057937e-01 -4.315163356797918626e-02
-1.987520357686700656e-01 -1.591863121721895369e-01
-4.028439029361627344e-02 -7.208241296830625311e-02
-4.350990362440312204e-02 1.920564156605901185e-01
3.467232080290914842e-02 -1.281129200616080432e-01
-1.234869906244554089e-01 -8.390989391047226631e-02
2.322979416533586805e-01 1.690580026930298130e-01
1.959392512962850053e-03 1.128220883001210956e-01
2.018259856074950120e-01 -1.619993967897435105e-01
-3.154330450169163247e-01 -6.210298215343895006e-03
-7.237782411105983527e-02 -2.451709295640712161e-01
7.206294387612391383e-02 1.124346033476971707e-01
-2.465413378873008987e-03 3.221022693023796180e-01
-1.243101659540966353e-01 7.655431154554588613e-02
1.921321447067952382e-01 3.021294909510022220e-02
1.134861300821370794e-01 -8.494761676512663229e-02
1.187088135067767697e-01 7.916580828918920454e-02
-1.240132222819501223e-01 1.649185823417245456e-01
1.967259655370882099e-01 -4.062573926178331685e-01
-7.567644365726529029e-03 1.525566385633453648e-01
-2.788218657671009404e-01 -3.225512863727635904e-01
-2.369227627068456188e-01 4.875679680391790255e-02
1.605870267433607279e-01 -8.036958759044485201e-02
2.731923047381646374e-01 3.608204724385697393e-01
-1.105036661829288114e-01 -1.693928407071683961e-01
-3.180851546237851712e-01 3.143849165965371117e-01
4.776677354995909758e-02 1.235135664468117178e-01
7.648738422348097879e-03 -2.055251357049145688e-01
4.391088058752500300e-01 -3.504383666198739034e-02
3.886593664184501834e-02 2.017373743821503085e-01
1.617948830757303114e-01 1.119509240291300112e-01
-1.526234104692778260e-01 -2.847175946313207015e-03
-2.439987864978215848e-01 -7.218900760164642660e-02
-1.694134394451692893e-01 7.160035910424539241e-02
1.207346068480918133e-01 -2.424628241246953586e-01
1.619144209552236813e-01 -3.276394734987644712e-03
-1.109296889890501459e-01 4.905688550818049221e-02
-7.125267326531203871e-02 1.570979948512511160e-01
8.398449881750119639e-02 -1.296817273497059275e-01
1.142897783129475237e-01 2.356829624769601894e-01
-8.379980394159128321e-02 -3.951722948342677455e-01
-5.232867107465172252e-01 -7.608356111393536902e-02
8.460131001766270364e-02 -1.989097060590909460e-01
-1.297306596171708959e-01 2.710203679408716426e-01
-1.245565796424136784e-01 -1.160979361531308124e-01
2.793769861498417439e-01 8.454633724460712541e-02
-1.993052310389706594e-01 6.657024948257901989e-03
-1.138251387348550581e-01 1.265341994593401909e-01
3.186441052378937711e-01 -2.344833097974197422e-01
-3.819421308286769651e-02 -2.048901497278656225e-01
1.923684851853022793e-01 -3.713590262920453411e-02
-1.598935500594285131e-01 -2.320369153229789039e-01
-2.006040612027542858e-01 -8.903622334425226326e-02
-4.664082239382628253e-02 5.589166578270674535e-01
1.291607601944998462e-01 1.584357756651537663e-01
-3.216219573717311597e-01 1.264684185863694799e-01
-1.628758968519458117e-01 1.206009764548046648e-01
4.802457748755136618e-02 1.667592433343624281e-01
2.031493441590923321e-01 7.176342756836003034e-02
5.226201888855404043e-01 2.010435848986203977e-01
1.601680932198145113e-01 -1.504247527019993147e-01
-3.118453672591455783e-01 -1.564939467989164279e-01
1.761022311819042049e-03 2.366709449426059875e-01
1.246683928891655635e-01 -1.149194033022669370e-01
-4.057607167151090072e-02 -6.762428671335065644e-01
2.424317198403381224e-01 -8.895014523823972785e-02
1.165529890826397241e-01 -1.558330825926601826e-01
-7.214714300119889900e-02 -2.051452715948078043e-01
-1.473551320754454275e-03 -3.220892373317048585e-01
-3.137287117225166788e-02 1.676445012537838286e-01
1.593191896366002447e-01 4.209357040254409210e-02
2.413658541240817912e-01 4.838383135309612393e-03
1.205455408508356446e-01 3.227989430720524244e-01
-1.902851766249717413e-01 3.764558667102396727e-02
5.643531060543397482e-01 -3.545329061325512288e-01
-1.691000744060229544e-01 2.056647981459081842e-01
-5.910075406975434653e-01 2.773238759485101568e-01
2.060763576022701105e-01 -2.429743787906320229e-01
-7.632723704450891655e-02 1.241965464114753726e-01
-7.512052932490992374e-02 2.472308112181976214e-01
4.091509646536353045e-02 -1.906718299906586256e-01
-2.020815160696394774e-01 -4.121081734136271268e-02
-1.649213219175824641e-01 -1.230998334024247937e-01
-8.896386107053043391e-02 -1.608296280257160427e-01
1.686125660447811148e-01 1.959046397668204043e-01
-5.170598567558688519e-01 -4.433582853237115762e-01
1.696702482704055548e-01 -4.389076167664662798e-02
-2.014526034945064714e-01 8.305197879461775901e-02
3.539246677851798917e-01 1.627058504375692438e-01
3.199797871020606532e-01 -1.207220039915348347e-01
1.661208872674851400e-01 -1.171671379491758258e-01
-1.197622614922850270e-01 -2.745691583276033132e-01
1.120713169427197259e-01 1.128963958383852328e-01
-1.661311642500289398e-01 3.990071996007055199e-01
7.431521119096494779e-03 -2.473564616810100536e-01
3.228273888180339668e-01 6.408067765385624392e-01
4.641338511262503574e-02 -1.536138081981966996e-01
8.088275575104612869e-02 -3.652491718623964156e-01
-1.671729226882854302e-01 -1.694575581095086048e-01
9.753894753114165581e-03 2.018677434219024180e-01
1.172845039875761164e-01 -1.994001296906923182e-01
1.981755964566999373e-01 1.157732260888046510e-01
-2.316584493909703835e-01 5.960866524684646853e-03
-7.685143857149102919e-02 1.988012891833679519e-01
-2.440506775493929692e-01 -1.962687884874916300e-01
-4.040983513770638469e-01 3.941185510912866702e-02
7.906629608450758961e-02 2.057853560189236708e-01
-2.367656525319264404e-01 1.932293504652596028e-01
3.140280378325818744e-01 -9.254163892978457817e-04
2.097356878029262572e-01 -7.761078184054324980e-02
-1.675654402150944244e-01 -7.492440624985798048e-02
-1.542175630224586480e-01 -4.691085359511743685e-02
8.886012545380521377e-02 -1.506214702738722933e-01
-3.227804634496496128e-01 -8.421983742861471889e-02
2.097675997574309226e-01 1.045494526604821492e-03
-1.115121030984377870e-01 -2.016792318319350352e-01
-2.490063389947641814e-01 8.511668824913701248e-02
2.451698932481604642e-01 2.322298790040113470e-01
3.155763148865824430e-01 -6.054142337172947474e-01
-2.073461142388157707e-01 -4.326269323297360914e-01
7.508225689499571365e-01 1.002481688354974962e-03
-4.046571250461191149e-01 6.819589731921804621e-01
4.037805420796723721e-02 4.069046018200311865e-01
-2.338599003550956290e-01 -1.235346884945260487e-01
-3.902597365373900590e-02 -2.709373102982972070e-01
-4.809627638010928463e-02 1.209046076497716227e-01
1.209066999307203683e-01 -2.827761653255060903e-01
7.169053307320105706e-02 2.709640930987330942e-01
-2.425945752470631545e-01 -3.656467827019816569e-02
-3.995968953127200796e-01 -2.086760057896406839e-01
2.702533434691136716e-01 -1.570292497089015027e-01
1.500792920377375106e-01 -2.073859880405930223e-01
9.844699464273182557e-03 -1.556811812810623974e-01
-1.691043249084911437e-01 4.268908088742276452e-02
2.387337078404433155e-01 4.177142266238324103e-02
-1.242004950094112159e-01 1.936258745013288429e-01
1.698437034342617225e-01 7.849655473171349152e-02
1.663744178447190414e-01 1.654875017209583854e-01
-1.989944662082779592e-01 -2.848898833895588956e-01
8.545056911537227129e-02 -2.362663055657732436e-01
-3.588921863476357554e-02 2.811857297645591336e-01
-8.438121242592866444e-01 -1.128155872444774471e-01
-3.125225903853880854e-02 -1.591712030959661628e-01
-2.087914653580102420e-01 2.792402647002394933e-01
-4.076500785594949772e-01 1.971064594487148824e-01
2.883017146103510342e-01 -3.298455444568749728e-01
4.153133860296047419e-02 -4.735112288714916073e-01
-2.815649034412288643e-01 3.621300898331170082e-02
3.595426349939974675e-01 7.062402831401094760e-02
2.090471074833876730e-01 -1.223511687326973019e-01
-1.676946598867387894e-01 1.675719481836281666e-01
4.332574837668585199e-01 -1.552418407699462100e-01
2.348866034434598515e-01 -3.609064139292834927e-02
2.430711659634502142e-01 1.242466831339046202e-01
1.953724522239641548e-01 2.802486393102088802e-01
4.888277935967457744e-01 4.025157361557121227e-01
3.610150305216750649e-02 -2.418445088553019817e-01
-2.357437009492769908e-01 1.176403379883882994e-01
1.273225293525124813e-01 1.960425063560381209e-01
-3.584099283616560827e-01 -7.625649589037870602e-01
-7.278987968765600336e-02 -3.275431659939813112e-01
-7.499764024980171140e-02 3.569185952054743649e-01
-3.900950253132502710e-02 -2.322905497701682753e-01
-1.911466742435531108e-01 -1.204524146783852862e-01
1.526819113466775790e-01 4.811606870750528842e-01
-4.067889363734045194e-02 2.405063583609420574e-01
-1.686198345604801030e-01 -2.090792332305230206e-01
4.602005317899455356e-02 2.452568990140064631e-01
1.955819820601308323e-01 -2.090632312184178554e-01
1.533795027867206617e-01 -3.211136735536585518e-01
4.503590722488933634e-02 9.238547949139960247e-01
3.189564199383503884e-01 -7.141588967679134148e-02
-2.893028690026076544e-01 1.970534852010224769e-01
-3.241403745438253270e-01 4.418914756471320482e-01
6.894380747378844321e-01 -7.132450471545905835e-01
-2.014964574526726948e-01 1.263249971616156042e-01
3.200560235492453942e-01 2.470137777769629006e-01
-2.774043072409883015e-01 -4.961695479889994403e-02
-3.963722148292865843e-01 -8.944160897478256600e-02
-2.805975396777009023e-01 -2.313031394022329879e-01
2.404916683178375814e-01 8.511643114360042950e-02
-1.197014282664859153e-01 -2.433466056113978981e-01
-3.189249443567122033e-01 7.335848947887428639e-02
-5.167039720403276970e-01 8.954339555698789810e-02
1.987249843696983487e-01 1.558383950006198004e-01
-1.180542175167984542e-01 2.409839706166043150e-01
8.873961618036766419e-01 4.420192221726905180e-01
4.862819904154850881e-01 4.431835260260125198e-02
7.080919020698155097e-02 -3.137036322470657113e-01
2.784836065997238208e-01 4.029457132753573589e-02
-1.612933499312037278e-01 -3.503951343315381273e-01
-3.988463424039711547e-01 -3.181905141903297873e-01
1.614855403746396911e-01 2.388032015777390993e-01
-2.859616152586256232e-01 -1.105234857298226236e-01
-8.873415655822081138e-01 4.423366766310277698e-01
4.065386812424149898e-01 -3.280312330614754135e-01
2.347646627380125250e-01 -2.015780876215423900e-01
-1.214826900662288878e-01 -5.296057751562510685e-01
4.244366261095468967e-02 3.191919118846711090e-01
2.863837373803327369e-01 1.648620396492219420e-01
1.977970624459178817e-01 -2.798935663377523086e-01
4.648088608208318651e-04 -3.992268265672249128e-01
1.146379975692428804e-01 -9.531754401461521864e-01
-2.001882797296963834e-01 -2.035471954959759133e-01
2.391766078246806704e-01 -1.242199886461969466e-01
-1.181483017845673111e-01 3.197161630682233691e-01
-2.786146408767166127e-01 -8.484524100306872416e-03
1.656214162983158933e-01 -5.296466807230588714e-01
-7.231090023290769400e-03 -2.733957161670144687e-01
-6.082163747265311171e-01 -2.305846897757760361e-01
5.955352639166539008e-01 -1.696606071492224588e-01
-2.441921206926696564e-01 -1.541998171302504383e-01
3.550586070740482381e-01 -5.857619719295712943e-03
1.608399562361507162e-01 3.572500545285496321e-01
-7.215505492273488475e-02 -2.834429604927677926e-01
-7.965988059315297354e-02 4.485032419776371349e-01
-2.081806253241629268e-01 2.454051811967932761e-01
-3.114546240253886489e-01 -4.755942917124706404e-01
-7.921882346343830372e-01 -6.084516558945075593e-01
-2.803898767761577870e-01 1.156282384982698919e-01
-3.511573995834711415e-01 5.311135904340388847e-03
4.037699984925735008e-01 2.892595007752574721e-01
3.698363976558147748e-01 -1.630300748436052660e-01
2.713514606414579866e-01 -8.395623381394244633e-02
2.803005447779325920e-01 -6.524741377948979973e-03
1.292353485739140273e-01 2.732434497689559261e-01
-4.314451249005296085e-01 3.292769679341542854e-01
-2.425598482041592951e-01 3.559229479680971475e-01
-2.808536509499234834e-04 2.871674028666463818e-01
7.977094978436145845e-02 -2.808946241668756061e-01


==> figures/kernel/sphere_1e-2/data/selected_3.csv <==
-2.095109743580469280e-04 8.890595613525479821e-03
1.341336143171712597e-03 -4.511937476191524993e-02
3.100286279918767693e-03 4.445249018544694675e-02
-3.759267862140886624e-02 -1.199097926423231403e-01
5.890429128207140194e-03 -7.424533084055569276e-02
3.447335929818951678e-02 8.623717336867380012e-02
3.093615314334267549e-02 -3.899188243300592827e-02
-7.346044547322041346e-03 8.005055579916904585e-02
-4.833559808271371133e-02 3.923816061372713965e-02
-4.564111019340764963e-02 -1.896629859303730972e-03
-9.462029085930100114e-04 -1.229544691564697784e-01
4.554085812742170170e-02 -8.388078644011515150e-02
1.959392512962850053e-03 1.128220883001210956e-01
7.306209900449389671e-02 -3.199444390955545614e-02
4.555989018675138391e-02 9.757796061383213621e-04
-7.159889011598336017e-02 -4.671480432704135793e-02
-4.883465718442175918e-02 -3.366319903316184609e-02
-7.944374982268027907e-02 7.636273136941083839e-02
4.323368290775202183e-02 4.573428527921988285e-02
-8.409497931894389933e-02 -7.054558239889932580e-02
-4.028439029361627344e-02 -7.208241296830625311e-02
1.134861300821370794e-01 -8.494761676512663229e-02
-3.125225903853880854e-02 -1.591712030959661628e-01
7.225354801264190219e-02 4.035420295500165289e-02
-8.901061905733495538e-02 5.469427694517312380e-03
-7.626722576069641657e-02 3.749142765021595824e-02
-1.165401903044295112e-01 -7.366259628102443321e-03
1.281061046623255262e-01 -3.528810031260847663e-02
-1.243101659540966353e-01 7.655431154554588613e-02
3.467232080290914842e-02 -1.281129200616080432e-01
9.844699464273182557e-03 -1.556811812810623974e-01
8.617532197882135647e-02 -5.017767440957918851e-03
1.117178584587819046e-01 -4.900556886016520924e-03
-7.567644365726529029e-03 1.525566385633453648e-01
4.776677354995909758e-02 1.235135664468117178e-01
-4.809627638010928463e-02 1.209046076497716227e-01
1.696702482704055548e-01 -4.389076167664662798e-02
7.648738422348097879e-03 -2.055251357049145688e-01
8.238234790177467737e-02 8.240991562491552236e-02
-1.234869906244554089e-01 -8.390989391047226631e-02
4.641338511262503574e-02 -1.536138081981966996e-01
7.206294387612391383e-02 1.124346033476971707e-01
8.648845033763107037e-02 1.633371090785580571e-01
9.753894753114165581e-03 2.018677434219024180e-01
4.802457748755136618e-02 1.667592433343624281e-01
8.648878406981681810e-02 -8.017737585681719570e-02
1.619144209552236813e-01 -3.276394734987644712e-03
1.190332589972203370e-01 4.002291694852967707e-02
-1.526234104692778260e-01 -2.847175946313207015e-03
-1.694134394451692893e-01 7.160035910424539241e-02
-8.252275878497145056e-02 -1.184437670602281056e-01
1.923684851853022793e-01 -3.713590262920453411e-02
3.610150305216750649e-02 -2.418445088553019817e-01
4.091509646536353045e-02 -1.906718299906586256e-01
-3.819421308286769651e-02 -2.048901497278656225e-01
8.398449881750119639e-02 -1.296817273497059275e-01
1.246683928891655635e-01 -1.149194033022669370e-01
7.906629608450758961e-02 2.057853560189236708e-01
-3.900950253132502710e-02 -2.322905497701682753e-01
1.761022311819042049e-03 2.366709449426059875e-01
-4.536840967571882655e-02 8.902356557487384192e-02
-1.649213219175824641e-01 -1.230998334024247937e-01
8.886012545380521377e-02 -1.506214702738722933e-01
-7.125267326531203871e-02 1.570979948512511160e-01
-1.138251387348550581e-01 1.265341994593401909e-01
-3.137287117225166788e-02 1.676445012537838286e-01
4.465479021486473687e-02 -2.706793294236347069e-01
1.593191896366002447e-01 4.209357040254409210e-02
1.921321447067952382e-01 3.021294909510022220e-02
-7.632723704450891655e-02 1.241965464114753726e-01
-7.685143857149102919e-02 1.988012891833679519e-01
2.387337078404433155e-01 4.177142266238324103e-02
-2.014526034945064714e-01 8.305197879461775901e-02
-1.628758968519458117e-01 1.206009764548046648e-01
-1.691043249084911437e-01 4.268908088742276452e-02
7.317549153807166584e-02 2.438112150836768688e-01
1.165529890826397241e-01 -1.558330825926601826e-01
3.886593664184501834e-02 2.017373743821503085e-01
-1.675654402150944244e-01 -7.492440624985798048e-02
-3.902597365373900590e-02 -2.709373102982972070e-01
1.605870267433607279e-01 -8.036958759044485201e-02
1.661208872674851400e-01 -1.171671379491758258e-01
-8.896386107053043391e-02 -1.608296280257160427e-01
1.273225293525124813e-01 1.960425063560381209e-01
2.348866034434598515e-01 -3.609064139292834927e-02
7.169053307320105706e-02 2.709640930987330942e-01
7.431521119096494779e-03 -2.473564616810100536e-01
-1.109296889890501459e-01 4.905688550818049221e-02
-1.245565796424136784e-01 -1.160979361531308124e-01
-1.911466742435531108e-01 -1.204524146783852862e-01
-1.542175630224586480e-01 -4.691085359511743685e-02
-1.265823306941075144e-01 -3.464999986382485964e-02
-1.993052310389706594e-01 6.657024948257901989e-03
-1.902851766249717413e-01 3.764558667102396727e-02
1.617948830757303114e-01 1.119509240291300112e-01
1.686125660447811148e-01 1.959046397668204043e-01
7.080919020698155097e-02 -3.137036322470657113e-01
1.120713169427197259e-01 1.128963958383852328e-01
1.187088135067767697e-01 7.916580828918920454e-02
-2.006040612027542858e-01 -8.903622334425226326e-02
2.784836065997238208e-01 4.029457132753573589e-02
2.097675997574309226e-01 1.045494526604821492e-03
-2.014964574526726948e-01 1.263249971616156042e-01
-2.357437009492769908e-01 1.176403379883882994e-01
-1.240132222819501223e-01 1.649185823417245456e-01
2.097356878029262572e-01 -7.761078184054324980e-02
-7.231090023290769400e-03 -2.733957161670144687e-01
1.142897783129475237e-01 2.356829624769601894e-01
4.602005317899455356e-02 2.452568990140064631e-01
1.981755964566999373e-01 1.157732260888046510e-01
-1.105036661829288114e-01 -1.693928407071683961e-01
-1.473551320754454275e-03 -3.220892373317048585e-01
8.545056911537227129e-02 -2.362663055657732436e-01
1.172845039875761164e-01 -1.994001296906923182e-01
-7.512052932490992374e-02 2.472308112181976214e-01
-2.808536509499234834e-04 2.871674028666463818e-01
-1.242004950094112159e-01 1.936258745013288429e-01
-1.115121030984377870e-01 -2.016792318319350352e-01
-2.338599003550956290e-01 -1.235346884945260487e-01
4.244366261095468967e-02 3.191919118846711090e-01
2.413658541240817912e-01 4.838383135309612393e-03
2.803005447779325920e-01 -6.524741377948979973e-03
-2.316584493909703835e-01 5.960866524684646853e-03
-2.369227627068456188e-01 4.875679680391790255e-02
2.090471074833876730e-01 -1.223511687326973019e-01
1.698437034342617225e-01 7.849655473171349152e-02
-1.180542175167984542e-01 2.409839706166043150e-01
-7.927223212034058275e-02 2.761078447865639718e-01
8.088275575104612869e-02 -3.652491718623964156e-01
3.180177671658406258e-01 4.625509347051247333e-02
-4.350990362440312204e-02 1.920564156605901185e-01
-2.465413378873008987e-03 3.221022693023796180e-01
1.209066999307203683e-01 -2.827761653255060903e-01
1.500792920377375106e-01 -2.073859880405930223e-01
2.714650316375057937e-01 -4.315163356797918626e-02
2.424317198403381224e-01 -8.895014523823972785e-02
-1.987520357686700656e-01 -1.591863121721895369e-01
-1.676946598867387894e-01 1.675719481836281666e-01
-7.237782411105983527e-02 -2.451709295640712161e-01
1.601680932198145113e-01 -1.504247527019993147e-01
1.207346068480918133e-01 -2.424628241246953586e-01
-2.803898767761577870e-01 1.156282384982698919e-01
2.027224907087255557e-01 2.088634202838342280e-01
3.098708833577852595e-02 2.887165981378502222e-01
2.031493441590923321e-01 7.176342756836003034e-02
1.598811468801902141e-03 -3.633841377286523566e-01
-1.691000744060229544e-01 2.056647981459081842e-01
3.140280378325818744e-01 -9.254163892978457817e-04
-3.382447614704969796e-02 -3.261457891837878931e-01
4.144660046186900842e-02 -3.173076251646247958e-01
-2.786146408767166127e-01 -8.484524100306872416e-03
1.292353485739140273e-01 2.732434497689559261e-01
1.291607601944998462e-01 1.584357756651537663e-01
-7.214714300119889900e-02 -2.051452715948078043e-01
-1.297306596171708959e-01 2.710203679408716426e-01
3.662032077454778212e-01 3.302120757848173854e-02
2.018259856074950120e-01 -1.619993967897435105e-01
2.347646627380125250e-01 -2.015780876215423900e-01
1.205455408508356446e-01 3.227989430720524244e-01
3.758133233500670495e-02 3.655956781639370101e-01
-8.316100402724263541e-02 3.237001027294805211e-01
-3.588921863476357554e-02 2.811857297645591336e-01
-4.404951924434301336e-02 -3.534973341070501429e-01
-2.439987864978215848e-01 -7.218900760164642660e-02
-1.671729226882854302e-01 -1.694575581095086048e-01
-2.490063389947641814e-01 8.511668824913701248e-02
-2.710843460276031736e-01 7.238567130325514187e-02
-3.216219573717311597e-01 1.264684185863694799e-01
-2.730044421609224559e-01 -8.469955600516720917e-02
-2.001882797296963834e-01 -2.035471954959759133e-01
4.648088608208318651e-04 -3.992268265672249128e-01
1.511662605221657241e-01 -2.786281339244585653e-01
2.430711659634502142e-01 1.242466831339046202e-01
2.404916683178375814e-01 8.511643114360042950e-02
-3.854161066369629629e-02 3.125027399826352803e-01
4.071166591558198627e-02 -3.607752183321903394e-01
-7.215505492273488475e-02 -2.834429604927677926e-01
1.955819820601308323e-01 -2.090632312184178554e-01
2.306751111084494044e-01 -1.554210487588517653e-01
-5.173634149501240252e-03 3.574811789762055159e-01
-2.020815160696394774e-01 -4.121081734136271268e-02
1.614855403746396911e-01 2.388032015777390993e-01
2.863837373803327369e-01 1.648620396492219420e-01
-2.441921206926696564e-01 -1.541998171302504383e-01
-3.256660810895342095e-01 -3.234910599273507770e-01
-1.996057565290842162e-01 1.967531157678670817e-01
-2.304220094117036266e-01 1.608428749916952227e-01
3.231526635339445064e-01 -3.126137690179102424e-02
3.550586070740482381e-01 -5.857619719295712943e-03
2.702049834921446680e-01 -1.212433858178381396e-01
7.373047635173224368e-02 3.265928540587208495e-01
-5.300244811689662494e-04 3.981233789208649121e-01
8.439500285092832454e-02 3.684135662587445514e-01
-4.067889363734045194e-02 2.405063583609420574e-01
-1.181483017845673111e-01 3.197161630682233691e-01
-7.499764024980171140e-02 3.569185952054743649e-01
-3.189249443567122033e-01 7.335848947887428639e-02
3.287546437229870583e-02 -4.023585408720077305e-01
3.207038138772131536e-02 -4.306388646516369212e-01
-1.561929064704363768e-01 -2.874835829462122905e-01
-1.197014282664859153e-01 -2.433466056113978981e-01
-1.197622614922850270e-01 -2.745691583276033132e-01
-1.598935500594285131e-01 -2.320369153229789039e-01
2.793769861498417439e-01 8.454633724460712541e-02
1.663744178447190414e-01 1.654875017209583854e-01
8.045891527480980576e-02 4.063429170776385879e-01
3.189564199383503884e-01 -7.141588967679134148e-02
2.713514606414579866e-01 -8.395623381394244633e-02
3.510394543323485106e-01 -7.553599129063859330e-02
-7.278987968765600336e-02 -3.275431659939813112e-01
-3.146794729345842034e-02 -3.943966616567317063e-01
3.973558974365018481e-01 6.044098728962563408e-03
2.451698932481604642e-01 2.322298790040113470e-01
8.645003951500782047e-02 -3.963763300315784610e-01
2.895054625715388630e-01 -3.984895653980456975e-01
-2.440506775493929692e-01 -1.962687884874916300e-01
-2.425945752470631545e-01 -3.656467827019816569e-02
-3.154330450169163247e-01 -6.210298215343895006e-03
-3.963722148292865843e-01 -8.944160897478256600e-02
1.557382141252241226e-01 -2.383505504508207085e-01
-1.668749675758460504e-01 2.302356866069548424e-01
-2.859616152586256232e-01 -1.105234857298226236e-01
1.155847549690762477e-01 3.699221469450533761e-01
-1.670140583215955488e-01 2.793136300963303120e-01
-3.227804634496496128e-01 -8.421983742861471889e-02
2.702533434691136716e-01 -1.570292497089015027e-01
1.977970624459178817e-01 -2.798935663377523086e-01
-2.774043072409883015e-01 -4.961695479889994403e-02
8.460131001766270364e-02 -1.989097060590909460e-01
-2.077563308021613264e-01 1.500959739253900915e-01
-2.892274485576519782e-01 1.522688325006259225e-01
2.356834516220739639e-01 -2.498039706132376137e-01
6.020250824882490415e-01 4.353963162823294708e-02
-3.650246247234906205e-01 8.435128698011412629e-02
-5.998509602676141972e-01 2.029431663217604875e-01
-1.910160782838906668e-01 -5.571835804667549796e-01
-1.686198345604801030e-01 -2.090792332305230206e-01
-2.076063804818502612e-01 -2.488397053244546242e-01
1.205282236312195526e-01 -3.116301712391417733e-01
2.827672021996959772e-01 1.219081767413417033e-01
3.517124241211712077e-01 -4.096416551824458990e-02
-1.152759355101467958e-01 -3.263976382031839596e-01
1.987249843696983487e-01 1.558383950006198004e-01
3.211240012226206919e-01 1.253519245751000821e-01
3.595426349939974675e-01 7.062402831401094760e-02
-3.511573995834711415e-01 5.311135904340388847e-03
-4.446140782945093295e-02 3.635147419881950559e-01
-4.973521232151008331e-02 3.987703181453339796e-01
-9.223919935573216683e-03 4.344228106859021055e-01
-2.081806253241629268e-01 2.454051811967932761e-01
-2.499360092519990750e-01 2.485688103042697494e-01
-1.278317827508864135e-01 3.508792187889034353e-01
-5.249640988641265382e-01 -1.954073211947025268e-01
-2.067363629025880112e-01 5.653467402670020459e-01
3.580877150180595825e-01 -2.470791452022419454e-01
1.256892456632068000e-01 -4.307072541556574707e-01
-3.420735485757043365e-02 -4.461783800070414641e-01
-3.149007809653215917e-01 -1.273847626550053957e-01
-2.876668173405398377e-01 -1.561104836786321171e-01
2.439514443125358201e-01 1.910756007558644387e-01
2.322979416533586805e-01 1.690580026930298130e-01
3.925759965216127911e-01 4.794680678242336236e-01
2.824350185615197018e-01 2.071219016482103714e-01
2.391766078246806704e-01 -1.242199886461969466e-01
-4.014913615897475196e-01 7.843576821096524820e-02


==> figures/kernel/sphere_1e-2/data/selected_4.csv <==
-2.095109743580469280e-04 8.890595613525479821e-03
1.341336143171712597e-03 -4.511937476191524993e-02
1.959392512962850053e-03 1.128220883001210956e-01
-9.462029085930100114e-04 -1.229544691564697784e-01
9.753894753114165581e-03 2.018677434219024180e-01
3.100286279918767693e-03 4.445249018544694675e-02
4.323368290775202183e-02 4.573428527921988285e-02
7.225354801264190219e-02 4.035420295500165289e-02
5.890429128207140194e-03 -7.424533084055569276e-02
-4.028439029361627344e-02 -7.208241296830625311e-02
-7.346044547322041346e-03 8.005055579916904585e-02
-4.536840967571882655e-02 8.902356557487384192e-02
3.093615314334267549e-02 -3.899188243300592827e-02
-3.125225903853880854e-02 -1.591712030959661628e-01
-7.632723704450891655e-02 1.241965464114753726e-01
3.447335929818951678e-02 8.623717336867380012e-02
-4.833559808271371133e-02 3.923816061372713965e-02
-4.564111019340764963e-02 -1.896629859303730972e-03
-7.944374982268027907e-02 7.636273136941083839e-02
9.844699464273182557e-03 -1.556811812810623974e-01
-7.567644365726529029e-03 1.525566385633453648e-01
4.091509646536353045e-02 -1.906718299906586256e-01
4.555989018675138391e-02 9.757796061383213621e-04
7.306209900449389671e-02 -3.199444390955545614e-02
3.467232080290914842e-02 -1.281129200616080432e-01
1.117178584587819046e-01 -4.900556886016520924e-03
-8.901061905733495538e-02 5.469427694517312380e-03
-7.626722576069641657e-02 3.749142765021595824e-02
-1.265823306941075144e-01 -3.464999986382485964e-02
7.648738422348097879e-03 -2.055251357049145688e-01
-4.883465718442175918e-02 -3.366319903316184609e-02
-3.759267862140886624e-02 -1.199097926423231403e-01
-7.159889011598336017e-02 -4.671480432704135793e-02
-8.409497931894389933e-02 -7.054558239889932580e-02
-1.234869906244554089e-01 -8.390989391047226631e-02
-1.109296889890501459e-01 4.905688550818049221e-02
-1.165401903044295112e-01 -7.366259628102443321e-03
3.610150305216750649e-02 -2.418445088553019817e-01
7.206294387612391383e-02 1.124346033476971707e-01
-3.137287117225166788e-02 1.676445012537838286e-01
-7.125267326531203871e-02 1.570979948512511160e-01
8.238234790177467737e-02 8.240991562491552236e-02
8.648845033763107037e-02 1.633371090785580571e-01
8.648878406981681810e-02 -8.017737585681719570e-02
1.619144209552236813e-01 -3.276394734987644712e-03
4.641338511262503574e-02 -1.536138081981966996e-01
4.465479021486473687e-02 -2.706793294236347069e-01
8.617532197882135647e-02 -5.017767440957918851e-03
-3.819421308286769651e-02 -2.048901497278656225e-01
-3.900950253132502710e-02 -2.322905497701682753e-01
-8.252275878497145056e-02 -1.184437670602281056e-01
-1.245565796424136784e-01 -1.160979361531308124e-01
4.554085812742170170e-02 -8.388078644011515150e-02
-4.350990362440312204e-02 1.920564156605901185e-01
-3.902597365373900590e-02 -2.709373102982972070e-01
2.097675997574309226e-01 1.045494526604821492e-03
1.273225293525124813e-01 1.960425063560381209e-01
1.761022311819042049e-03 2.366709449426059875e-01
1.187088135067767697e-01 7.916580828918920454e-02
1.281061046623255262e-01 -3.528810031260847663e-02
-7.685143857149102919e-02 1.988012891833679519e-01
1.190332589972203370e-01 4.002291694852967707e-02
1.605870267433607279e-01 -8.036958759044485201e-02
-4.809627638010928463e-02 1.209046076497716227e-01
-1.526234104692778260e-01 -2.847175946313207015e-03
-1.691043249084911437e-01 4.268908088742276452e-02
-1.675654402150944244e-01 -7.492440624985798048e-02
-1.138251387348550581e-01 1.265341994593401909e-01
-1.902851766249717413e-01 3.764558667102396727e-02
1.593191896366002447e-01 4.209357040254409210e-02
-3.382447614704969796e-02 -3.261457891837878931e-01
2.413658541240817912e-01 4.838383135309612393e-03
1.686125660447811148e-01 1.959046397668204043e-01
-1.243101659540966353e-01 7.655431154554588613e-02
-1.993052310389706594e-01 6.657024948257901989e-03
-1.628758968519458117e-01 1.206009764548046648e-01
-2.006040612027542858e-01 -8.903622334425226326e-02
1.120713169427197259e-01 1.128963958383852328e-01
4.802457748755136618e-02 1.667592433343624281e-01
-2.808536509499234834e-04 2.871674028666463818e-01
1.617948830757303114e-01 1.119509240291300112e-01
1.921321447067952382e-01 3.021294909510022220e-02
-8.896386107053043391e-02 -1.608296280257160427e-01
2.097356878029262572e-01 -7.761078184054324980e-02
1.134861300821370794e-01 -8.494761676512663229e-02
1.246683928891655635e-01 -1.149194033022669370e-01
7.080919020698155097e-02 -3.137036322470657113e-01
1.661208872674851400e-01 -1.171671379491758258e-01
1.923684851853022793e-01 -3.713590262920453411e-02
1.696702482704055548e-01 -4.389076167664662798e-02
-2.465413378873008987e-03 3.221022693023796180e-01
4.776677354995909758e-02 1.235135664468117178e-01
1.291607601944998462e-01 1.584357756651537663e-01
7.906629608450758961e-02 2.057853560189236708e-01
4.602005317899455356e-02 2.452568990140064631e-01
-7.512052932490992374e-02 2.472308112181976214e-01
-3.146794729345842034e-02 -3.943966616567317063e-01
-2.020815160696394774e-01 -4.121081734136271268e-02
-1.105036661829288114e-01 -1.693928407071683961e-01
-2.014964574526726948e-01 1.263249971616156042e-01
-2.357437009492769908e-01 1.176403379883882994e-01
2.803005447779325920e-01 -6.524741377948979973e-03
1.663744178447190414e-01 1.654875017209583854e-01
-4.067889363734045194e-02 2.405063583609420574e-01
2.348866034434598515e-01 -3.609064139292834927e-02
2.387337078404433155e-01 4.177142266238324103e-02
1.698437034342617225e-01 7.849655473171349152e-02
1.165529890826397241e-01 -1.558330825926601826e-01
8.460131001766270364e-02 -1.989097060590909460e-01
7.431521119096494779e-03 -2.473564616810100536e-01
-7.214714300119889900e-02 -2.051452715948078043e-01
-7.237782411105983527e-02 -2.451709295640712161e-01
-7.215505492273488475e-02 -2.834429604927677926e-01
4.144660046186900842e-02 -3.173076251646247958e-01
4.071166591558198627e-02 -3.607752183321903394e-01
-4.404951924434301336e-02 -3.534973341070501429e-01
-7.231090023290769400e-03 -2.733957161670144687e-01
1.601680932198145113e-01 -1.504247527019993147e-01
1.172845039875761164e-01 -1.994001296906923182e-01
-5.173634149501240252e-03 3.574811789762055159e-01
1.981755964566999373e-01 1.157732260888046510e-01
1.142897783129475237e-01 2.356829624769601894e-01
7.169053307320105706e-02 2.709640930987330942e-01
7.317549153807166584e-02 2.438112150836768688e-01
-7.927223212034058275e-02 2.761078447865639718e-01
-1.542175630224586480e-01 -4.691085359511743685e-02
-2.338599003550956290e-01 -1.235346884945260487e-01
-2.316584493909703835e-01 5.960866524684646853e-03
-2.369227627068456188e-01 4.875679680391790255e-02
-2.490063389947641814e-01 8.511668824913701248e-02
-2.439987864978215848e-01 -7.218900760164642660e-02
3.886593664184501834e-02 2.017373743821503085e-01
-1.649213219175824641e-01 -1.230998334024247937e-01
2.031493441590923321e-01 7.176342756836003034e-02
1.987249843696983487e-01 1.558383950006198004e-01
-2.014526034945064714e-01 8.305197879461775901e-02
-1.694134394451692893e-01 7.160035910424539241e-02
-2.803898767761577870e-01 1.156282384982698919e-01
7.373047635173224368e-02 3.265928540587208495e-01
3.140280378325818744e-01 -9.254163892978457817e-04
2.784836065997238208e-01 4.029457132753573589e-02
2.714650316375057937e-01 -4.315163356797918626e-02
2.090471074833876730e-01 -1.223511687326973019e-01
-4.973521232151008331e-02 3.987703181453339796e-01
7.977094978436145845e-02 -2.808946241668756061e-01
8.545056911537227129e-02 -2.362663055657732436e-01
3.287546437229870583e-02 -4.023585408720077305e-01
-1.987520357686700656e-01 -1.591863121721895369e-01
-2.859616152586256232e-01 -1.105234857298226236e-01
1.292353485739140273e-01 2.732434497689559261e-01
-3.216219573717311597e-01 1.264684185863694799e-01
6.463476022993146566e-03 -4.388366053535555089e-01
-3.854161066369629629e-02 3.125027399826352803e-01
-1.180542175167984542e-01 2.409839706166043150e-01
-1.911466742435531108e-01 -1.204524146783852862e-01
-2.786146408767166127e-01 -8.484524100306872416e-03
-2.710843460276031736e-01 7.238567130325514187e-02
8.886012545380521377e-02 -1.506214702738722933e-01
8.398449881750119639e-02 -1.296817273497059275e-01
1.500792920377375106e-01 -2.073859880405930223e-01
1.209066999307203683e-01 -2.827761653255060903e-01
1.955819820601308323e-01 -2.090632312184178554e-01
1.533795027867206617e-01 -3.211136735536585518e-01
3.550586070740482381e-01 -5.857619719295712943e-03
1.598811468801902141e-03 -3.633841377286523566e-01
-7.278987968765600336e-02 -3.275431659939813112e-01
2.430711659634502142e-01 1.242466831339046202e-01
2.404916683178375814e-01 8.511643114360042950e-02
2.322979416533586805e-01 1.690580026930298130e-01
-1.473551320754454275e-03 -3.220892373317048585e-01
-3.536414996041698511e-01 1.695552807862968081e-01
3.189564199383503884e-01 -7.141588967679134148e-02
3.180177671658406258e-01 4.625509347051247333e-02
4.244366261095468967e-02 3.191919118846711090e-01
-3.149007809653215917e-01 -1.273847626550053957e-01
2.827672021996959772e-01 1.219081767413417033e-01
3.098708833577852595e-02 2.887165981378502222e-01
1.511662605221657241e-01 -2.786281339244585653e-01
1.557382141252241226e-01 -2.383505504508207085e-01
-1.297306596171708959e-01 2.710203679408716426e-01
-2.001882797296963834e-01 -2.035471954959759133e-01
-2.441921206926696564e-01 -1.541998171302504383e-01
-1.671729226882854302e-01 -1.694575581095086048e-01
-8.587775241982792407e-02 -3.633028237920215009e-01
-1.197014282664859153e-01 -2.433466056113978981e-01
-1.686198345604801030e-01 -2.090792332305230206e-01
-1.197622614922850270e-01 -2.745691583276033132e-01
-1.115121030984377870e-01 -2.016792318319350352e-01
-3.194669000199490960e-01 -3.564376122497595750e-02
-3.189249443567122033e-01 7.335848947887428639e-02
3.758133233500670495e-02 3.655956781639370101e-01
-5.300244811689662494e-04 3.981233789208649121e-01
-1.181483017845673111e-01 3.197161630682233691e-01
-9.223919935573216683e-03 4.344228106859021055e-01
-3.154330450169163247e-01 -6.210298215343895006e-03
-2.774043072409883015e-01 -4.961695479889994403e-02
-3.650246247234906205e-01 8.435128698011412629e-02
1.205455408508356446e-01 3.227989430720524244e-01
8.439500285092832454e-02 3.684135662587445514e-01
-2.815649034412288643e-01 3.621300898331170082e-02
3.199797871020606532e-01 -1.207220039915348347e-01
-1.242004950094112159e-01 1.936258745013288429e-01
-1.691000744060229544e-01 2.056647981459081842e-01
-1.240132222819501223e-01 1.649185823417245456e-01
2.424317198403381224e-01 -8.895014523823972785e-02
2.391766078246806704e-01 -1.242199886461969466e-01
2.347646627380125250e-01 -2.015780876215423900e-01
2.018259856074950120e-01 -1.619993967897435105e-01
8.045891527480980576e-02 4.063429170776385879e-01
-7.499764024980171140e-02 3.569185952054743649e-01
2.027224907087255557e-01 2.088634202838342280e-01
-8.379980394159128321e-02 -3.951722948342677455e-01
-5.906492975721679833e-03 -4.780252454302074128e-01
3.207038138772131536e-02 -4.306388646516369212e-01
3.973558974365018481e-01 6.044098728962563408e-03
3.231526635339445064e-01 -3.126137690179102424e-02
-3.588921863476357554e-02 2.811857297645591336e-01
3.662032077454778212e-01 3.302120757848173854e-02
3.517124241211712077e-01 -4.096416551824458990e-02
-2.076063804818502612e-01 -2.488397053244546242e-01
-2.440506775493929692e-01 -1.962687884874916300e-01
1.155847549690762477e-01 3.699221469450533761e-01
2.015579007809312762e-01 2.347279649403961610e-01
3.211240012226206919e-01 1.253519245751000821e-01
-2.425945752470631545e-01 -3.656467827019816569e-02
-2.730044421609224559e-01 -8.469955600516720917e-02
-4.014913615897475196e-01 7.843576821096524820e-02
-3.420735485757043365e-02 -4.461783800070414641e-01
-3.227804634496496128e-01 -8.421983742861471889e-02
-1.152759355101467958e-01 -3.263976382031839596e-01
-3.694553506226840311e-01 -1.195709914398961904e-01
8.645003951500782047e-02 -3.963763300315784610e-01
-8.316100402724263541e-02 3.237001027294805211e-01
-3.567503414072623752e-02 4.817102699076326600e-01
-1.598935500594285131e-01 -2.320369153229789039e-01
4.472986150226889168e-01 -4.732772125302180631e-03
-3.511573995834711415e-01 5.311135904340388847e-03
-2.892274485576519782e-01 1.522688325006259225e-01
2.793769861498417439e-01 8.454633724460712541e-02
3.595426349939974675e-01 7.062402831401094760e-02
1.207346068480918133e-01 -2.424628241246953586e-01
-2.077563308021613264e-01 1.500959739253900915e-01
-1.996057565290842162e-01 1.967531157678670817e-01
-2.367656525319264404e-01 1.932293504652596028e-01
-1.676946598867387894e-01 1.675719481836281666e-01
-3.104484260955866493e-01 1.665929229425902325e-01
-1.278317827508864135e-01 3.508792187889034353e-01
-1.670140583215955488e-01 2.793136300963303120e-01
-1.668749675758460504e-01 2.302356866069548424e-01
-4.446140782945093295e-02 3.635147419881950559e-01
8.851411295227173959e-02 4.423037371828888453e-01
2.306751111084494044e-01 -1.554210487588517653e-01
-1.561929064704363768e-01 -2.874835829462122905e-01
-1.989944662082779592e-01 -2.848898833895588956e-01
-1.691553713939540904e-01 -3.172632120130762790e-01
-4.040983513770638469e-01 3.941185510912866702e-02
1.977970624459178817e-01 -2.798935663377523086e-01
2.060763576022701105e-01 -2.429743787906320229e-01
1.205282236312195526e-01 -3.116301712391417733e-01
-2.061715983015687537e-01 3.136029949220078272e-01
-4.069822624252461205e-03 -5.232483340968318020e-01
4.153133860296047419e-02 -4.735112288714916073e-01
-7.697487808203967719e-02 -4.787494135176690868e-01
-1.298562484212774926e-01 -3.903506260881568490e-01
-2.304220094117036266e-01 1.608428749916952227e-01


==> figures/kernel/sphere_1e-2/data/target.csv <==
0.000000000000000000e+00 0.000000000000000000e+00


==> figures/kernel/sphere_1e-3/data/points.csv <==
3.665738120065143574e-04 -9.994258061168903584e-01
-2.796207396891058905e-01 -9.599992871385262250e-01
-2.408458323829989201e-01 -9.600231015458289274e-01
-2.005743380093192862e-01 -9.607346074049063489e-01
-1.599878701549412863e-01 -9.594298294148060346e-01
-1.204099871143889527e-01 -9.594624564801815803e-01
-7.994874095367544842e-02 -9.607019039532584959e-01
-3.907006451204056430e-02 -9.601967275522229617e-01
-4.095314886746084619e-04 -9.593060032587324981e-01
3.924892066503099519e-02 -9.595328190778525945e-01
7.937564948513101126e-02 -9.602150164479748007e-01
1.194637997569243798e-01 -9.593175440146152200e-01
1.597801491038796373e-01 -9.590506143742353329e-01
2.002505229688301691e-01 -9.596127543305941199e-01
2.400430502442648384e-01 -9.603820636018487455e-01
2.797911128421048943e-01 -9.591181316246761845e-01
-3.596568247320385825e-01 -9.193099538168633122e-01
-3.191224963430401851e-01 -9.209547645422260231e-01
-2.807637895456983057e-01 -9.202794722306327779e-01
-2.408128262939147890e-01 -9.198009510538934785e-01
-2.004792715553037341e-01 -9.204713205417354160e-01
-1.604233440227043062e-01 -9.208045686848312927e-01
-1.195181110935236712e-01 -9.196986551408007360e-01
-7.978698381871743295e-02 -9.209319088354445126e-01
-4.014107171072228003e-02 -9.196295928202004033e-01
-6.873067001928272711e-04 -9.202286843106849412e-01
3.903966829093991064e-02 -9.208362840058456067e-01
7.943290715999817841e-02 -9.201706996777175851e-01
1.199264800725748648e-01 -9.192309569367638211e-01
1.596333168843479533e-01 -9.209570722474456073e-01
2.006524466935422912e-01 -9.208763061292528640e-01
2.391859839853244518e-01 -9.190736365665205243e-01
2.805067308362567680e-01 -9.203242915944415126e-01
3.192643576832384644e-01 -9.202265388536563506e-01
3.596783897855604373e-01 -9.192511175971150861e-01
-4.404336578868610075e-01 -8.793510357120961629e-01
-3.995081032396473608e-01 -8.807463705032853030e-01
-3.593873021305872828e-01 -8.793374977827294048e-01
-3.206443484328657667e-01 -8.797461040028549117e-01
-2.806065127563575623e-01 -8.805130145759438864e-01
-2.400119884893427147e-01 -8.799555599440983533e-01
-2.000419329692035841e-01 -8.799177178933915711e-01
-1.605736706471491138e-01 -8.794428392637442249e-01
-1.204443031759427768e-01 -8.791746334205617908e-01
-7.996968939282078637e-02 -8.803926318941108775e-01
-4.065123219498343460e-02 -8.800295920751679546e-01
-2.474053996972953558e-04 -8.797538124185561026e-01
3.999691916524593382e-02 -8.809260806039985736e-01
8.066618953761714450e-02 -8.808966521217611589e-01
1.206551903277185284e-01 -8.793745007131664737e-01
1.608479662505750418e-01 -8.796711979176969898e-01
1.993212472682106551e-01 -8.801161411770919152e-01
2.398788653203409449e-01 -8.797353340270361866e-01
2.797622750648081080e-01 -8.796486438240617156e-01
3.194078147601957518e-01 -8.802932984437068509e-01
3.600866268225748068e-01 -8.801446978975711044e-01
3.992450513015381452e-01 -8.790683437584749793e-01
4.403825908042728887e-01 -8.793339298444179386e-01
-5.200545040429437327e-01 -8.393999920639779733e-01
-4.797140997722647571e-01 -8.398750198669557854e-01
-4.392602652125991436e-01 -8.406053022704463862e-01
-4.007918339296439592e-01 -8.402125495732645222e-01
-3.607256200888854236e-01 -8.398880379237981808e-01
-3.198527133358681773e-01 -8.407368129005006185e-01
-2.795678920106072218e-01 -8.398869210331487700e-01
-2.401536360114606972e-01 -8.391650364534013473e-01
-1.992881754112332815e-01 -8.405580616724702692e-01
-1.606668336469483926e-01 -8.391689271921705107e-01
-1.206854962229724493e-01 -8.394855873471627206e-01
-8.037496596837573337e-02 -8.402776293067348856e-01
-3.989255070806448089e-02 -8.391480716651532612e-01
-9.958863138707604087e-04 -8.406754253311953251e-01
4.044042355731993638e-02 -8.402110669411509969e-01
7.957562083979366485e-02 -8.390742086837449376e-01
1.195280568466486615e-01 -8.395716660842631462e-01
1.609284513381850357e-01 -8.394744678875071253e-01
2.004188280718409709e-01 -8.395535865744645498e-01
2.406104522136618962e-01 -8.404575727021601494e-01
2.802533734503568907e-01 -8.393942282119127851e-01
3.207764592825937400e-01 -8.391883316935838666e-01
3.608077927871750634e-01 -8.408047324010702317e-01
3.997528121747558894e-01 -8.400872158330191519e-01
4.407833708079337831e-01 -8.401614927612401917e-01
4.795298242067182470e-01 -8.409602824536814847e-01
5.195775085555243145e-01 -8.394385516305331585e-01
-5.595428833053323059e-01 -8.007387067284122972e-01
-5.203470957969901223e-01 -7.991105908888028742e-01
-4.790679574248747352e-01 -7.990152224737286923e-01
-4.409149483322233887e-01 -7.993469824621763919e-01
-3.991294483860116094e-01 -7.991961111198895296e-01
-3.595701173930387351e-01 -7.996487613142242434e-01
-3.195607867670231528e-01 -7.998502283637060062e-01
-2.794231598403134065e-01 -7.999961407923987800e-01
-2.405481250002175220e-01 -8.008113019500436858e-01
-1.991834885533952104e-01 -7.994902420371938767e-01
-1.606455161284793542e-01 -7.993550834453532206e-01
-1.203993064941516339e-01 -7.997286900557828426e-01
-8.028769428450256707e-02 -8.005716738273387367e-01
-4.064878247243441239e-02 -8.008580993785112678e-01
-8.511228872106829050e-04 -8.008618195785348615e-01
3.917983753327478058e-02 -7.993319414219999253e-01
8.003561665103275935e-02 -8.007428319704010811e-01
1.200499892977657246e-01 -7.999147403968919212e-01
1.599931840698882723e-01 -8.005870272707661384e-01
1.998687957744490207e-01 -7.992582870928612859e-01
2.397674709555701333e-01 -7.999920295141756954e-01
2.808604847981500674e-01 -8.005343972041112366e-01
3.204510153736125355e-01 -8.000323173309922264e-01
3.605747358265993796e-01 -8.002806529703484495e-01
4.000847172297480325e-01 -8.002634281126970173e-01
4.407322984809058930e-01 -7.991703642206828828e-01
4.802636425677081489e-01 -7.990379595270743485e-01
5.204641113638157623e-01 -7.993391521360635465e-01
5.607894412997238565e-01 -8.004561884764678226e-01
-6.405622103251441546e-01 -7.598010642524370972e-01
-5.999401187737065655e-01 -7.601102715870476922e-01
-5.598391589526885426e-01 -7.593717629528550228e-01
-5.205650238866430524e-01 -7.600055316982411435e-01
-4.808041588777077213e-01 -7.599735248898625839e-01
-4.394179842853593865e-01 -7.590028822186966062e-01
-4.000486138918284418e-01 -7.604067931986004947e-01
-3.598409928361656074e-01 -7.602564958903786918e-01
-3.207659952217608579e-01 -7.599510028559389729e-01
-2.794017286179882875e-01 -7.592177454252537760e-01
-2.390437776245991630e-01 -7.602645507542828973e-01
-2.004966696448368946e-01 -7.607783584529074217e-01
-1.601275361654012075e-01 -7.593859456795059026e-01
-1.205307104247509559e-01 -7.593008670038674524e-01
-7.957652596436259884e-02 -7.605981143589479743e-01
-3.973649692172144532e-02 -7.593606156344130387e-01
8.657407322419472407e-04 -7.606755704726068101e-01
4.064403038731168732e-02 -7.594483018243365358e-01
7.948744328128325154e-02 -7.604108371786637566e-01
1.209141680645046124e-01 -7.602759678840792512e-01
1.595779522105008064e-01 -7.595599777615905657e-01
1.992658120209198636e-01 -7.600336613667562080e-01
2.397162662524752186e-01 -7.599120273140752557e-01
2.802065002877010547e-01 -7.597197850921990625e-01
3.198647981163776910e-01 -7.592261351824919346e-01
3.606713521847280113e-01 -7.591332844292159043e-01
3.998918112832466343e-01 -7.595398281710513677e-01
4.398613915735725133e-01 -7.604424344909387345e-01
4.803037728942344819e-01 -7.591080256849787045e-01
5.206086157618103893e-01 -7.604295964512559625e-01
5.594562115127231783e-01 -7.594567090776235263e-01
6.004102569588736227e-01 -7.592727965074903551e-01
6.392927232219178801e-01 -7.592766415276941405e-01
-6.806294650360396048e-01 -7.193465361540886116e-01
-6.393981976580351834e-01 -7.203345129427496385e-01
-6.003194360018193620e-01 -7.207788560133314704e-01
-5.601090336880522047e-01 -7.207804774798427516e-01
-5.199131857161564119e-01 -7.197508333662577806e-01
-4.798361177145826217e-01 -7.208567029122966430e-01
-4.397566591060031449e-01 -7.194955701376893886e-01
-4.007162935843931462e-01 -7.198098464082670622e-01
-3.593618890495225981e-01 -7.206127611172405967e-01
-3.191731701584067937e-01 -7.190561718371719646e-01
-2.795767108876535678e-01 -7.192559284639507000e-01
-2.404564345729278685e-01 -7.196700632259271924e-01
-1.991477114910841228e-01 -7.209105419585082331e-01
-1.593583509273551746e-01 -7.205261536658827959e-01
-1.193977737761406227e-01 -7.197151609195080457e-01
-7.939691079205686564e-02 -7.201980100394261841e-01
-4.009956790497491014e-02 -7.191514053496537162e-01
-8.575325987749267105e-04 -7.206875985463947476e-01
4.094566482102251354e-02 -7.191734973866449332e-01
7.929373610854463517e-02 -7.190530815659761377e-01
1.195309108630376593e-01 -7.192157862674614099e-01
1.608095504551604327e-01 -7.209525084127106354e-01
1.990194232699362409e-01 -7.203460102773943108e-01
2.408623569547110321e-01 -7.194173126233004423e-01
2.797737019569203065e-01 -7.192839783723575797e-01
3.196151236605840884e-01 -7.203051651947917078e-01
3.593809566436775849e-01 -7.190808977911461453e-01
4.006072612664071664e-01 -7.200751503891784644e-01
4.395285531411767255e-01 -7.190680407989425982e-01
4.797936399311197309e-01 -7.205785888710662945e-01
5.198493127627674681e-01 -7.195617565794977244e-01
5.605413695979661881e-01 -7.207820288957269561e-01
6.008918615351076520e-01 -7.196508584947669540e-01
6.391249915241312696e-01 -7.193251271246818845e-01
6.809438074737883539e-01 -7.193245047154590566e-01
-7.195473691361345958e-01 -6.794829325207536463e-01
-6.795885833215458138e-01 -6.792299087722580841e-01
-6.394875843190553910e-01 -6.791560201999450319e-01
-6.001703859928357865e-01 -6.809316780266696512e-01
-5.606379931699856378e-01 -6.804244354372278591e-01
-5.209164167723934202e-01 -6.807836809162878255e-01
-4.799624417577341706e-01 -6.804950212337361748e-01
-4.404289297302083628e-01 -6.795170609467426903e-01
-3.992906407313728256e-01 -6.792759203835319060e-01
-3.602587568051948685e-01 -6.795807398533857402e-01
-3.192953907341742337e-01 -6.806980849198775996e-01
-2.805988926650557769e-01 -6.797040794138098363e-01
-2.404688992801591596e-01 -6.806146456923898302e-01
-2.002649595453548093e-01 -6.809680335056554901e-01
-1.601233614470784772e-01 -6.809054601155792863e-01
-1.205105795032010013e-01 -6.805649155982772536e-01
-8.034110953224304907e-02 -6.807492200870344234e-01
-4.005760716715112135e-02 -6.796242867133506227e-01
-3.221421529916159918e-04 -6.791456135624284185e-01
4.071953375777676021e-02 -6.803879697291340678e-01
7.907780080704435166e-02 -6.794636165984614395e-01
1.194800246258102827e-01 -6.803356779188424186e-01
1.601586704526935800e-01 -6.790022406462256077e-01
1.995993551332239380e-01 -6.800629539941519530e-01
2.402549017657261698e-01 -6.796332552416861628e-01
2.794243323668996193e-01 -6.798093565049954101e-01
3.200882128858130726e-01 -6.796828402743847475e-01
3.592299939500666062e-01 -6.807474109681261876e-01
4.009510549808320556e-01 -6.793573968709092359e-01
4.406551146301909694e-01 -6.791317911837980725e-01
4.809212955200358186e-01 -6.802130249358000480e-01
5.205081343524737836e-01 -6.797167598148888823e-01
5.601197005389227934e-01 -6.796413032333569193e-01
5.996388669022491014e-01 -6.792756425641292006e-01
6.398140446564152262e-01 -6.807036426245790528e-01
6.790219617020276655e-01 -6.797216213358682202e-01
7.194632633779298736e-01 -6.790878688801835761e-01
-7.590197628300873189e-01 -6.392291932394892351e-01
-7.190016013634430436e-01 -6.390927333208767935e-01
-6.796650062965227113e-01 -6.403893756126790571e-01
-6.397437136439456662e-01 -6.403035803283724237e-01
-5.993784609384161799e-01 -6.407253990778485342e-01
-5.600749073330429928e-01 -6.393184479557062483e-01
-5.200909758270896299e-01 -6.397979643011602047e-01
-4.808034341240305931e-01 -6.404297900330870874e-01
-4.390910295426245225e-01 -6.396861209093350764e-01
-4.002701216625501046e-01 -6.399662376480683701e-01
-3.594502628437329927e-01 -6.394250593001062910e-01
-3.193440641220418041e-01 -6.404207146424049091e-01
-2.805233881224038495e-01 -6.397229830350015245e-01
-2.399455987052488692e-01 -6.398702264970038689e-01
-2.005707701635918438e-01 -6.403627517436691896e-01
-1.594958936388674586e-01 -6.402833534855889575e-01
-1.194850288987671372e-01 -6.409067106743475684e-01
-7.909826764059081639e-02 -6.405838539226222927e-01
-4.004358473389832418e-02 -6.391582294935356234e-01
-4.930406347228888679e-04 -6.405452314548347736e-01
4.097128141186474892e-02 -6.391911396655586275e-01
8.006449239443830246e-02 -6.408779561098820743e-01
1.202093374164178025e-01 -6.404968436248466013e-01
1.594280209518098845e-01 -6.391357139266546916e-01
2.002388464844345461e-01 -6.401119209500462093e-01
2.391253177171713262e-01 -6.402567572027939580e-01
2.807279662995223468e-01 -6.403946474347506079e-01
3.196455885461377266e-01 -6.397862878663771458e-01
3.595042813572411622e-01 -6.398861304743808098e-01
4.005373650676444797e-01 -6.404266524466911692e-01
4.399455017415895286e-01 -6.398474653267314238e-01
4.797266627828905561e-01 -6.405527632508908331e-01
5.192288037340350160e-01 -6.398690324158166076e-01
5.608748584357418077e-01 -6.409624675949850969e-01
6.007313269237404274e-01 -6.390750537795139019e-01
6.400846530029684622e-01 -6.390642330831042273e-01
6.804095648730349444e-01 -6.399095495839413061e-01
7.199273500357900035e-01 -6.400672019861326500e-01
7.603639934541482903e-01 -6.405309892624481138e-01
-7.992188234634383104e-01 -6.008451655894507804e-01
-7.592866163854385952e-01 -6.003692307652049864e-01
-7.205844305656908810e-01 -6.000242424738804203e-01
-6.800331637704948307e-01 -5.990706060254862297e-01
-6.394949906009198548e-01 -6.000797551329009050e-01
-5.998811036412444730e-01 -6.003632634657386502e-01
-5.590345568153312072e-01 -6.002281223937642185e-01
-5.192286211460406253e-01 -5.996878456286266479e-01
-4.791677118551267989e-01 -6.002908646786390134e-01
-4.401666071467907893e-01 -6.002613460738084328e-01
-3.993459143635972319e-01 -5.990937544694173722e-01
-3.593508613355926862e-01 -6.000971574549496257e-01
-3.193418065451438248e-01 -5.995396272620542311e-01
-2.799617335246996630e-01 -6.006330099808060430e-01
-2.405242581331070439e-01 -5.995924714895163321e-01
-2.006025211860492929e-01 -5.998793080307618375e-01
-1.593916225849608403e-01 -5.996922038452516812e-01
-1.197804885656283957e-01 -6.004845332732564600e-01
-8.076012806277363398e-02 -6.009321803005064355e-01
-4.090731981286326729e-02 -6.005364750789382589e-01
1.153653582105431275e-04 -6.001526394776813822e-01
3.940819786167309990e-02 -6.003946257226443484e-01
7.992250258150912501e-02 -5.994021155401916268e-01
1.203118582977933670e-01 -6.009181889383119479e-01
1.599630379921329892e-01 -6.006280057182761256e-01
2.007096657354285052e-01 -5.992301915324652617e-01
2.401093294222262642e-01 -5.995271839150347892e-01
2.803735620050324950e-01 -5.993663302642870949e-01
3.195576314886582892e-01 -6.005414233717294437e-01
3.604926181112280137e-01 -5.990818361478122966e-01
3.994596356456748265e-01 -5.998644520329201590e-01
4.400884390250636713e-01 -6.002528835532097151e-01
4.805004755734708088e-01 -6.007364673046482473e-01
5.197435541476561616e-01 -6.001378655428151188e-01
5.609059995586227476e-01 -5.996313924192402389e-01
6.004219177572467370e-01 -5.990004177127937757e-01
6.394535574100593811e-01 -5.997929467351915678e-01
6.792153233915246835e-01 -6.006750066516827191e-01
7.203922556819476464e-01 -5.993480331446459086e-01
7.602715951791935156e-01 -5.998404342108761833e-01
8.005812614525917859e-01 -5.990875251576964766e-01
-7.996791721015040766e-01 -5.601839166487204702e-01
-7.594226084140581756e-01 -5.597896980223330266e-01
-7.205812778075072478e-01 -5.594147436878934565e-01
-6.800687249670354095e-01 -5.592260989995481157e-01
-6.396695426194299872e-01 -5.606977077857636660e-01
-5.994866486069172495e-01 -5.598375884942887737e-01
-5.599168410837191967e-01 -5.601605248904817369e-01
-5.196742195104753215e-01 -5.608734204235494847e-01
-4.799923328750458351e-01 -5.591289865623695343e-01
-4.405902657255648114e-01 -5.607259732122188423e-01
-4.001789593109620347e-01 -5.599609791161113126e-01
-3.602469483308506359e-01 -5.600321179408684902e-01
-3.196506637453822575e-01 -5.594144428628933241e-01
-2.808968170262304831e-01 -5.602365755718331508e-01
-2.397615381679800983e-01 -5.609581686790664490e-01
-1.991016078283890378e-01 -5.597183580466755792e-01
-1.600299926512777360e-01 -5.601033713962016991e-01
-1.207054846361203249e-01 -5.608674899938294045e-01
-7.963806658523568671e-02 -5.591520277210220158e-01
-3.941526299624405205e-02 -5.609570913301569206e-01
-9.220630361118245608e-04 -5.599746830038183631e-01
4.014652825122980856e-02 -5.597873071922623289e-01
8.075204965088803033e-02 -5.592042684237447103e-01
1.209785888617857380e-01 -5.603327274370327737e-01
1.599370877488108800e-01 -5.590127413741232676e-01
2.004007255903240692e-01 -5.608851301699546710e-01
2.408191031854767516e-01 -5.597666545266207772e-01
2.793874245035350978e-01 -5.603045418905510111e-01
3.201553185842173077e-01 -5.596944671117697334e-01
3.598214569507628413e-01 -5.595112818081076078e-01
4.000656530514499210e-01 -5.590504843876216157e-01
4.407069921260987067e-01 -5.606998069134098150e-01
4.792061753828242288e-01 -5.592929408139347691e-01
5.202154613449154752e-01 -5.590475528670791894e-01
5.598716695589253112e-01 -5.606414032533467706e-01
5.990739766927506427e-01 -5.594628305565794157e-01
6.391670358587340228e-01 -5.597121936946340970e-01
6.801270871336746460e-01 -5.595208633591961522e-01
7.208877825260039396e-01 -5.605269570192317197e-01
7.599652081853919272e-01 -5.594968758625411542e-01
7.994047163371835740e-01 -5.608159767530144224e-01
-8.399314821965525590e-01 -5.209594730385254113e-01
-7.991071798846198782e-01 -5.206978192937944394e-01
-7.598930881788283909e-01 -5.196347042864223331e-01
-7.194273877736757639e-01 -5.199155536407783496e-01
-6.797217782419396892e-01 -5.193457812810015062e-01
-6.397129432862808107e-01 -5.196663163689230203e-01
-5.992918958878991065e-01 -5.208531766661689266e-01
-5.599629578983816858e-01 -5.209468959524775622e-01
-5.206972276573137437e-01 -5.209429871715660632e-01
-4.792675170069641832e-01 -5.203405235639945170e-01
-4.399577375853073180e-01 -5.194254841240217857e-01
-3.996222063505004418e-01 -5.191473708790087516e-01
-3.600203926225540307e-01 -5.195951243699312716e-01
-3.192644906622179590e-01 -5.207856059539228699e-01
-2.800602896822506072e-01 -5.208240114831910184e-01
-2.398860712757314717e-01 -5.203732933071327782e-01
-1.993190034536959920e-01 -5.200632382609943205e-01
-1.606742093986245623e-01 -5.192532417297059943e-01
-1.201482690066228848e-01 -5.209605775156250784e-01
-8.046262228282594076e-02 -5.202338011563799602e-01
-4.094751135853039181e-02 -5.207197769296169065e-01
-4.069822624252462072e-04 -5.203248334096831629e-01
3.987515892884332946e-02 -5.204047643711862126e-01
7.964133648253887698e-02 -5.200758424503506561e-01
1.197038654926206869e-01 -5.195004281044667271e-01
1.605621416298315118e-01 -5.209646680723059031e-01
1.993241844238256011e-01 -5.207963617122142175e-01
2.397057374013171482e-01 -5.202874788932643213e-01
2.804985861908920186e-01 -5.195409597486513320e-01
3.207648294651228582e-01 -5.196340039593820848e-01
3.601910682806018782e-01 -5.190113335970197861e-01
4.002839334301375174e-01 -5.202210564835867412e-01
4.396095342901098491e-01 -5.209284973282177766e-01
4.808882767642038703e-01 -5.194947207932291144e-01
5.197541489480770327e-01 -5.192499471823224244e-01
5.605258470605157806e-01 -5.200696532670786576e-01
6.009115666896265306e-01 -5.192152009498078868e-01
6.398920924452957681e-01 -5.201459801289640694e-01
6.793033917000576016e-01 -5.207951857435647591e-01
7.197144211716651752e-01 -5.205708073554691229e-01
7.591372097507185224e-01 -5.195290405152849234e-01
8.009223512534462408e-01 -5.196252232377159830e-01
8.408148649561452137e-01 -5.192592661174106894e-01
-8.396846562395144931e-01 -4.805521141628358306e-01
-8.000639654307418747e-01 -4.809955077109202559e-01
-7.596273992043538481e-01 -4.792692824698176479e-01
-7.192826847580621186e-01 -4.792506332018307003e-01
-6.806077360201170379e-01 -4.790371574227398899e-01
-6.398972598889242080e-01 -4.806288404190341979e-01
-6.008178918750901598e-01 -4.808580486457020298e-01
-5.597260653280203835e-01 -4.797428241089075618e-01
-5.194264843693907618e-01 -4.796827702441279762e-01
-4.799611927871954564e-01 -4.806743567083893720e-01
-4.395310523059084429e-01 -4.809918784416494786e-01
-3.996793887347548924e-01 -4.806693787187297229e-01
-3.606823749990117900e-01 -4.791878160353559291e-01
-3.191454624025388265e-01 -4.795594291712470536e-01
-2.805427734500964276e-01 -4.800612472551629706e-01
-2.403076034778519887e-01 -4.807647909038208489e-01
-2.005263677126799537e-01 -4.808840622556536104e-01
-1.590554021217653324e-01 -4.805274096336672462e-01
-1.202257393933399005e-01 -4.805067739230409751e-01
-7.969748780820393175e-02 -4.798749413517668927e-01
-3.946866840980282898e-02 -4.809771660350267708e-01
-5.906492975721680267e-04 -4.798025245430207475e-01
4.015313386029607801e-02 -4.793511228871491503e-01
7.916109372915078324e-02 -4.802576950138017775e-01
1.198075122788041097e-01 -4.799739461564429543e-01
1.597028584384578287e-01 -4.795306604171055143e-01
1.992086253388864192e-01 -4.808787469024534134e-01
2.396269939313887265e-01 -4.808212632832879474e-01
2.797848226214904588e-01 -4.798431391274476376e-01
3.191683792671728415e-01 -4.800804082214500390e-01
3.601106352768559948e-01 -4.798709214275809765e-01
3.990604054227687714e-01 -4.794535314167557294e-01
4.404439888241534207e-01 -4.804059776430503748e-01
4.799426908609072950e-01 -4.795216362411025002e-01
5.206681494615961192e-01 -4.805045671641041127e-01
5.605416641927457588e-01 -4.801516032608594831e-01
6.009063209760742152e-01 -4.792432690099671655e-01
6.397159830462162411e-01 -4.802803349715550341e-01
6.799716717227977103e-01 -4.790787104066545621e-01
7.192879610823958991e-01 -4.799021974669752111e-01
7.602954215088867373e-01 -4.795598898511507779e-01
7.991342297014760732e-01 -4.798013693647401601e-01
8.399008820688738108e-01 -4.803211662149268757e-01
-8.792922950047334929e-01 -4.408554568739401214e-01
-8.395366582335963557e-01 -4.408842937524867778e-01
-7.999809134479585193e-01 -4.397529840249976840e-01
-7.607060029266755619e-01 -4.393957808129085874e-01
-7.205579784400376608e-01 -4.400486350284055215e-01
-6.805194375774136217e-01 -4.394728281551784632e-01
-6.404977173604058382e-01 -4.404756348029464919e-01
-6.009756464464119929e-01 -4.392003248036470131e-01
-5.609328060744862565e-01 -4.403708271047070411e-01
-5.197059856755869012e-01 -4.403358285323711319e-01
-4.798055878002173702e-01 -4.402708702537693752e-01
-4.392400977538158391e-01 -4.406820415674153057e-01
-4.009631791376346288e-01 -4.408005999926706830e-01
-3.599520159259499419e-01 -4.398154626007603762e-01
-3.193321943632511095e-01 -4.390907040362025948e-01
-2.801973911502502190e-01 -4.393526096510839141e-01
-2.401896605063013057e-01 -4.402586859521061546e-01
-2.007346114238815482e-01 -4.392626932329735667e-01
-1.603277854723695051e-01 -4.397066177977739243e-01
-1.199656690421976452e-01 -4.390063249501368059e-01
-8.048873203555120814e-02 -4.398970027088012769e-01
-3.942073548575707187e-02 -4.406178380007040873e-01
6.463476022993146133e-04 -4.398836605353554918e-01
3.920703813877216004e-02 -4.390638864651636442e-01
7.982370313232120540e-02 -4.400491876344618247e-01
1.205689245663207759e-01 -4.390707254155656880e-01
1.594910770525124755e-01 -4.407276690233553063e-01
2.004894617906015919e-01 -4.396459249842133432e-01
2.398930410863973905e-01 -4.397047862014207276e-01
2.808882999612790088e-01 -4.393161780432199848e-01
3.201364394266651425e-01 -4.391827464622919952e-01
3.608258229436437925e-01 -4.394576887541138954e-01
3.992371219111398584e-01 -4.398765821586313463e-01
4.402145337772134792e-01 -4.392413304254629836e-01
4.800324597988644970e-01 -4.397748204484346890e-01
5.204303277873956191e-01 -4.408322574126362636e-01
5.591126858874467809e-01 -4.409392043471489497e-01
5.992136709268564010e-01 -4.404890317074624528e-01
6.390967735820431983e-01 -4.398071073134036113e-01
6.801445783685660107e-01 -4.400894170811790462e-01
7.190178987072843864e-01 -4.399616344776856591e-01
7.592527372463725444e-01 -4.409897886409036571e-01
8.005924547807689029e-01 -4.391786939770941367e-01
8.391446401948208234e-01 -4.396820037008378756e-01
8.791065737880279229e-01 -4.398356224880746179e-01
-8.801145689134345362e-01 -3.998051723437927585e-01
-8.391841841683217451e-01 -4.003970037262665760e-01
-8.003089266250749123e-01 -3.996559877450376885e-01
-7.605820851647128178e-01 -3.999802349467449503e-01
-7.203605578621850025e-01 -3.997524998013397557e-01
-6.798388612201562431e-01 -3.996281786100050470e-01
-6.401406074445038508e-01 -4.005327072268903277e-01
-6.009707649469421264e-01 -3.997968031321816329e-01
-5.605503705998687858e-01 -4.009903474482360841e-01
-5.202499425132073307e-01 -4.004517364456646189e-01
-4.796345278844246773e-01 -4.004044103200774529e-01
-4.402646802684475613e-01 -3.995521745761542176e-01
-3.996516911943679418e-01 -4.006785374871987271e-01
-3.598263769089493080e-01 -3.991343316337044311e-01
-3.191812961406840232e-01 -3.993012347913232341e-01
-2.804359728630463344e-01 -3.990808217165467409e-01
-2.406007010039968308e-01 -4.001962397338275634e-01
-2.007717316832489662e-01 -3.998687773324227090e-01
-1.595546955210651874e-01 -3.996247318464888898e-01
-1.209856248421277425e-01 -3.990350626088157160e-01
-8.037998039415909790e-02 -3.995172294834267723e-01
-3.914679472934587401e-02 -3.994396661656731684e-01
4.648088608208314314e-05 -3.999226826567225390e-01
3.928754643722990464e-02 -4.002358540872008041e-01
8.064500395150084322e-02 -3.996376330031578550e-01
1.203270466762018237e-01 -3.996371391411366325e-01
1.596990835700515532e-01 -3.990395939192300512e-01
1.996725965537087810e-01 -4.006257392617833535e-01
2.403374362822087440e-01 -4.006616159760507112e-01
2.809505462571539325e-01 -3.998489565398045675e-01
3.192402834766825404e-01 -4.009527629755537115e-01
3.602024124195472021e-01 -4.009157009705184294e-01
3.991048858556063283e-01 -4.001751143396214405e-01
4.398965780430402761e-01 -3.993420747768879897e-01
4.792587903225510870e-01 -3.992633351986342172e-01
5.198100042450832792e-01 -3.992940394483913691e-01
5.593026918574780515e-01 -4.009038606664462878e-01
5.998716519750690868e-01 -4.005686940146730990e-01
6.399565054801010788e-01 -3.993596070415185162e-01
6.807708575607140933e-01 -4.008263703475316020e-01
7.195141797279747120e-01 -4.003902782626747592e-01
7.593487351374391681e-01 -4.000659431439201330e-01
7.991071722254031728e-01 -4.006054422807681092e-01
8.391302567859743045e-01 -4.000861350476037637e-01
8.808799758136783842e-01 -4.006937337008674160e-01
-9.204181009628999988e-01 -3.606863306786806112e-01
-8.799757324045938134e-01 -3.605417262621519736e-01
-8.405302855815606211e-01 -3.592359031717367590e-01
-7.996005079932592130e-01 -3.599210707477753513e-01
-7.593137346555237643e-01 -3.599492389791703606e-01
-7.202111412981921923e-01 -3.596289857781749810e-01
-6.797824239297837190e-01 -3.605829843040672111e-01
-6.403628377370815805e-01 -3.598780241397736557e-01
-6.005627172410983317e-01 -3.591662341548794712e-01
-5.609113941587635654e-01 -3.592472763073940589e-01
-5.190401722108872740e-01 -3.597695195002112989e-01
-4.805762107654439341e-01 -3.593804910645563844e-01
-4.401173316113895506e-01 -3.595751027392325994e-01
-4.003546695220949747e-01 -3.605570970602036684e-01
-3.590915236475922812e-01 -3.608485056786941425e-01
-3.208838219715201556e-01 -3.594344381888313622e-01
-2.794489929735990974e-01 -3.603770478587576265e-01
-2.402518816003495761e-01 -3.596241463034542396e-01
-1.998004097291519177e-01 -3.597030432245719722e-01
-1.601293349931204035e-01 -3.590395134331538229e-01
-1.207040240949906751e-01 -3.597365229755555838e-01
-8.058777524198275366e-02 -3.603302823792021159e-01
-4.040495192443433609e-02 -3.593497334107049745e-01
1.598811468801902575e-04 -3.603384137728652403e-01
4.007116659155823130e-02 -3.600775218332190053e-01
8.008827557510467265e-02 -3.605249171862396351e-01
1.197481250172664491e-01 -3.600831644400352416e-01
1.591663890704376472e-01 -3.609713120949683551e-01
2.001872714706509626e-01 -3.605858600350874132e-01
2.406043631196589927e-01 -3.609498818841643253e-01
2.794464070484267704e-01 -3.597402642597286038e-01
3.192639950249582803e-01 -3.601585824308048411e-01
3.595965497276860656e-01 -3.604629384487494370e-01
3.994698197563274489e-01 -3.590481153879785392e-01
4.396393306431453096e-01 -3.607642493729368294e-01
4.808304735924471829e-01 -3.606832990061773492e-01
5.204733969454430342e-01 -3.596823526377077029e-01
5.604353106054340561e-01 -3.594532906132550942e-01
5.993606060283985792e-01 -3.609253932350080518e-01
6.398614660331252146e-01 -3.601102398661527593e-01
6.794732348764220831e-01 -3.593799730967037753e-01
7.192180444250482196e-01 -3.600049801671343364e-01
7.600569303011880384e-01 -3.609812781322309094e-01
8.006218110866387683e-01 -3.602836410419310020e-01
8.399160879079957676e-01 -3.606783472019738368e-01
8.797982126751729970e-01 -3.600949426107213358e-01
9.202046138238189066e-01 -3.609290519468928427e-01
-9.201698342796972296e-01 -3.190125126261152411e-01
-8.797810807678041467e-01 -3.191672650899667341e-01
-8.398463114365389837e-01 -3.193565934763083480e-01
-7.993555683914514987e-01 -3.202285470196477024e-01
-7.603415273997162771e-01 -3.191208269743391890e-01
-7.203413642146427875e-01 -3.194331069321586503e-01
-6.806451606639207785e-01 -3.200217672000686409e-01
-6.402442668643554269e-01 -3.204480820789836204e-01
-6.005238434041568762e-01 -3.190696619037551862e-01
-5.596623256237150956e-01 -3.200699632100468817e-01
-5.198543095075760512e-01 -3.193089926528300815e-01
-4.796463396289259995e-01 -3.207432109356237460e-01
-4.405782641212312445e-01 -3.192173356666042627e-01
-3.998846342403971077e-01 -3.198190514190329403e-01
-3.606740159436411797e-01 -3.207259702463672868e-01
-3.205666081089533770e-01 -3.203491059927350282e-01
-2.798821865767101014e-01 -3.202551286372762873e-01
-2.396449518106927856e-01 -3.201374049947638412e-01
-1.999713439624784539e-01 -3.190962249749568769e-01
-1.609155371393954370e-01 -3.197263212013075617e-01
-1.195275935510146798e-01 -3.206397638203183353e-01
-7.927898796876556298e-02 -3.207543165993980705e-01
-3.938244761470500316e-02 -3.206145789183787453e-01
-1.473551320754453624e-04 -3.202089237331704474e-01
4.014466004618693490e-02 -3.197307625164624301e-01
7.908091902069822043e-02 -3.193703632247065216e-01
1.200528223631220498e-01 -3.191630171239141500e-01
1.593379502786720081e-01 -3.201113673553658279e-01
2.009109524799867208e-01 -3.197306421126785980e-01
2.400142755483914425e-01 -3.200594418322615931e-01
2.808301714610351163e-01 -3.209845544456874644e-01
3.209810690650573561e-01 -3.200582506101823377e-01
3.606435026294770307e-01 -3.200333061595526662e-01
4.006538681242416411e-01 -3.208031233061475196e-01
4.398513614631514024e-01 -3.194597915567494728e-01
4.809927469670931544e-01 -3.199736370032336130e-01
5.191486505947007224e-01 -3.195049234330609722e-01
5.602965497091269009e-01 -3.207006781736208012e-01
5.994192438434545744e-01 -3.199961833189838289e-01
6.393324117879335411e-01 -3.191669672567946647e-01
6.809815406226389367e-01 -3.194952044598732832e-01
7.206879845467246692e-01 -3.203375607557561455e-01
7.592133608687875457e-01 -3.195419627685436859e-01
8.005879502323438590e-01 -3.196104397306372968e-01
8.393541028803189752e-01 -3.209466187769373646e-01
8.801091137204716253e-01 -3.207001586072610877e-01
9.195893863641581012e-01 -3.200471887508227198e-01
-9.206129137514025285e-01 -2.807920455166744156e-01
-8.809224418007450819e-01 -2.796643824687121693e-01
-8.396840238428431302e-01 -2.796580817024005849e-01
-7.996532069091837336e-01 -2.798344450672671235e-01
-7.591164885373723470e-01 -2.800803241043105518e-01
-7.207533495372108190e-01 -2.805000114851717852e-01
-6.801832617081997601e-01 -2.797753593465728827e-01
-6.402845274245112517e-01 -2.801285801844697887e-01
-6.004128332029814441e-01 -2.795445331183684656e-01
-5.593097316899384719e-01 -2.803224327738713662e-01
-5.193992993658728130e-01 -2.806058304794838421e-01
-4.790501456494749566e-01 -2.802876942794859105e-01
-4.396771888155278085e-01 -2.797955788204782301e-01
-4.008356931540314472e-01 -2.798283318150628918e-01
-3.609067506552215976e-01 -2.800288398442640214e-01
-3.199256234031892521e-01 -2.790960047778520137e-01
-2.806357325092240784e-01 -2.809028107296048238e-01
-2.397460163024099922e-01 -2.803800848352283048e-01
-1.998994466208277587e-01 -2.804889883389559135e-01
-1.596192906470436657e-01 -2.807483582946212475e-01
-1.199762261492284959e-01 -2.794569158327603331e-01
-7.921550549227344973e-02 -2.803442960492767977e-01
-3.990259736537393048e-02 -2.790937310298297613e-01
-7.231090023290770268e-04 -2.793395716167014764e-01
4.046547902148650566e-02 -2.790679329423634836e-01
7.997709497843620563e-02 -2.800894624166875846e-01
1.200906699930721355e-01 -2.802776165325506219e-01
1.591166260522164921e-01 -2.798628133924458972e-01
1.997797062445917371e-01 -2.799893566337752771e-01
2.403991028293133436e-01 -2.802123636528198736e-01
2.793242372926842410e-01 -2.793384801883519453e-01
3.208884157712843521e-01 -2.805304313547046235e-01
3.602216473993360979e-01 -2.802452880947450264e-01
4.004037669437006675e-01 -2.808906539347398312e-01
4.408388069081314864e-01 -2.792907833034638521e-01
4.792774162460092802e-01 -2.797178863260422754e-01
5.196612047812937396e-01 -2.805799424541338682e-01
5.606949744256454204e-01 -2.794940015187112881e-01
6.001543544632533811e-01 -2.797591324891576803e-01
6.407394402792789823e-01 -2.803172239764899487e-01
6.799860013139351622e-01 -2.805412432054299465e-01
7.199062048663807944e-01 -2.806581552616828068e-01
7.596912162294109372e-01 -2.797135961289578532e-01
7.995533735583728596e-01 -2.796942756379303119e-01
8.405942524733773791e-01 -2.797408350449044900e-01
8.799385730793998217e-01 -2.802185298089744370e-01
9.191447405783864655e-01 -2.794675291084571245e-01
-9.606078498669143872e-01 -2.407301644515674466e-01
-9.203263762917281987e-01 -2.406277433010635680e-01
-8.797952475139546591e-01 -2.408242689495458944e-01
-8.396494348370012739e-01 -2.394293201635489532e-01
-8.009173060253474974e-01 -2.392255729002676912e-01
-7.593593864089744905e-01 -2.409146530772390826e-01
-7.199047760138101992e-01 -2.409446024842833989e-01
-6.800463013522998201e-01 -2.408378586867495064e-01
-6.398482495633730505e-01 -2.408458165909787840e-01
-6.008216374726530473e-01 -2.390584689775775984e-01
-5.593827136504543329e-01 -2.396547086853944575e-01
-5.194252931651925920e-01 -2.405723862787315648e-01
-4.807929402255474716e-01 -2.403558363899558348e-01
-4.394780302063236999e-01 -2.394891447734074641e-01
-3.995648016089719534e-01 -2.401660243779664972e-01
-3.599826193651590733e-01 -2.395199967968580645e-01
-3.198249527042418272e-01 -2.405573818586344836e-01
-2.800597539677701087e-01 -2.391303139402232991e-01
-2.390778585286451874e-01 -2.408450838257706894e-01
-2.007606380481849750e-01 -2.408839705324454517e-01
-1.599893550059428848e-01 -2.392036915322978685e-01
-1.199701428266485848e-01 -2.403346605611397790e-01
-7.923778241110594756e-02 -2.405170929564071081e-01
-3.990095025313253330e-02 -2.392290549770168251e-01
7.431521119096494779e-04 -2.407356461681010029e-01
3.961015030521677915e-02 -2.401844508855301985e-01
8.054505691153729385e-02 -2.396266305565773191e-01
1.200734606848092717e-01 -2.402462824124695362e-01
1.595738214125223264e-01 -2.398350550450820684e-01
2.006076357602269711e-01 -2.402974378790631860e-01
2.395683451622074023e-01 -2.409803970613237645e-01
2.792207613338069661e-01 -2.407374979405387250e-01
3.198644105237894442e-01 -2.394483309797419690e-01
3.598087715018060684e-01 -2.407079145202241921e-01
3.993358427398203125e-01 -2.390942301825278171e-01
4.402403684615620594e-01 -2.404070429146723253e-01
4.806889321389551384e-01 -2.391051110049217387e-01
5.200934087420256979e-01 -2.400939134424810162e-01
5.597731218925505736e-01 -2.402498225558732659e-01
6.007282669187560264e-01 -2.395757661822787432e-01
6.408232374798099595e-01 -2.409338276762632014e-01
6.792634201498203295e-01 -2.399505202107801161e-01
7.201739868263803412e-01 -2.401395645124137501e-01
7.600351444299399128e-01 -2.391973211244250164e-01
8.001257433734840774e-01 -2.404758586030460721e-01
8.399996832237354161e-01 -2.404046296955764939e-01
8.802610008076650061e-01 -2.398252589492853304e-01
9.204160564126243615e-01 -2.390519399939315948e-01
9.599972831276116780e-01 -2.409248270012704640e-01
-9.606775445920527901e-01 -1.992281717240613759e-01
-9.206546912318120945e-01 -1.998195208106376131e-01
-8.809906635871224134e-01 -1.993100170425954054e-01
-8.401756576027595846e-01 -2.005665769343515092e-01
-7.991076733646105268e-01 -2.008283494708962558e-01
-7.602960888632104286e-01 -2.000675806685194846e-01
-7.204716779153601536e-01 -2.002845513953421253e-01
-6.793121098876283570e-01 -2.006066292694047570e-01
-6.398863511203524146e-01 -2.005752319664722838e-01
-5.997613496974365521e-01 -2.004991842205196828e-01
-5.603692307784665649e-01 -1.999464191888002673e-01
-5.204964098864126587e-01 -1.995407321194702099e-01
-4.805508199514840206e-01 -1.993253539003620178e-01
-4.395983946899045813e-01 -2.007415471293876041e-01
-3.999596895312720335e-01 -2.008676005789640229e-01
-3.606556910555065998e-01 -2.003742156794063312e-01
-3.195842951007415444e-01 -1.997634381401696968e-01
-2.799359353751147417e-01 -2.006352726993008984e-01
-2.404050677549392778e-01 -1.996268788487491341e-01
-2.000188279729696039e-01 -2.003547195495975486e-01
-1.608619834560480466e-01 -2.009079233230522676e-01
-1.191512103098437692e-01 -2.001679231831934580e-01
-7.921471430011985115e-02 -2.005145271594807321e-01
-3.981942130828679954e-02 -2.004890149727865112e-01
7.648738422348097879e-04 -2.005525135704914197e-01
4.009150964653638433e-02 -1.990671829990658115e-01
8.046013100176634125e-02 -1.998909706059090463e-01
1.197284503987577076e-01 -1.999400129690691863e-01
1.590079292037736847e-01 -2.007385988040592539e-01
1.995581982060130322e-01 -2.009063231218417567e-01
2.394764662738012584e-01 -2.001578087621541935e-01
2.807163304760982858e-01 -1.991619173428068601e-01
3.190412937095886137e-01 -2.000802036476221069e-01
3.603669822550149004e-01 -1.994953136446891151e-01
3.993186220085855331e-01 -2.009855267998131023e-01
4.394987616951318565e-01 -2.003715997967497331e-01
4.793743257348615505e-01 -2.005590391433886843e-01
5.203240006974332310e-01 -2.005565421995955111e-01
5.593776936639479613e-01 -2.004583120882475755e-01
5.999107957709304273e-01 -2.006036332064011496e-01
6.399912362445590031e-01 -1.991260620266790682e-01
6.806435245417034041e-01 -1.994972794565816054e-01
7.208849817647647873e-01 -1.991566617264954320e-01
7.601060759056976757e-01 -1.996165484512591459e-01
7.997053574527162034e-01 -1.999233476488653793e-01
8.408413099398563961e-01 -1.999847602610882458e-01
8.798425338273232477e-01 -1.996837153765147199e-01
9.199301380214378598e-01 -2.008098496977140102e-01
9.597578805138158309e-01 -2.007282940576255448e-01
-9.607739440271549913e-01 -1.604751687957768347e-01
-9.199514286148632314e-01 -1.607876475097308466e-01
-8.802742329694747125e-01 -1.606378261129461638e-01
-8.407918610235817214e-01 -1.607585687939604158e-01
-8.007588453839171727e-01 -1.593371319736752723e-01
-7.606397922868514128e-01 -1.607771076481603889e-01
-7.193383442882883561e-01 -1.590779779467927646e-01
-6.795315443819929246e-01 -1.608540752246754579e-01
-6.407295448290201145e-01 -1.607089524108723799e-01
-6.008043633426979335e-01 -1.600389093670409879e-01
-5.608881644383895138e-01 -1.594101643611950392e-01
-5.201785177821471873e-01 -1.606094509276846383e-01
-4.808139475525631257e-01 -1.598617071434305925e-01
-4.394438355027250886e-01 -1.598344849641373799e-01
-4.005247593086311841e-01 -1.593941943591909993e-01
-3.599710824530711339e-01 -1.598294542940823793e-01
-3.191845367259145139e-01 -1.596493946798916708e-01
-2.807666817340540022e-01 -1.596110483678632452e-01
-2.404192120692669465e-01 -1.594199817130250718e-01
-1.998752035768669721e-01 -1.599186312172189706e-01
-1.607172922688285821e-01 -1.609457558109508857e-01
-1.190503666182928799e-01 -1.609392840707168648e-01
-8.089638610705300603e-02 -1.600829628025716433e-01
-3.912522590385391491e-02 -1.599171203095966498e-01
9.844699464273179955e-04 -1.595681181281062566e-01
4.064133851126253832e-02 -1.593613808198197090e-01
8.088601254538058116e-02 -1.590621470273872462e-01
1.196552989082640683e-01 -1.595833082592660601e-01
1.600168093219813681e-01 -1.590424752701999622e-01
2.001825985607494640e-01 -1.601999396789743901e-01
2.390675111108449269e-01 -1.595421048758852156e-01
2.790253343469114022e-01 -1.597029249708901699e-01
3.195299752809012683e-01 -1.596488233754453645e-01
3.609836397655815654e-01 -1.603030074843605490e-01
4.001143587534257140e-01 -1.598873376803366941e-01
4.393257483766858096e-01 -1.595241840769946462e-01
4.804061327860915664e-01 -1.594572116023750818e-01
5.194416282853492328e-01 -1.608645309909165488e-01
5.597874526458637146e-01 -1.607655275854442123e-01
5.995535263916654811e-01 -1.609660607149222822e-01
6.398044978438856001e-01 -1.602786450422345466e-01
6.796524611166990804e-01 -1.602288803633437342e-01
7.190804933510928088e-01 -1.601300485028107068e-01
7.603074292311485793e-01 -1.603515791343863017e-01
8.001333218892362487e-01 -1.593957225763934782e-01
8.400502051962177585e-01 -1.591462759986123632e-01
8.805414972662507500e-01 -1.598852867149019863e-01
9.191674203137342181e-01 -1.600625877983817835e-01
9.590689224716932859e-01 -1.590886875249583887e-01
-9.591846573647548890e-01 -1.195478998422890848e-01
-9.192931281001319732e-01 -1.204791276273207562e-01
-8.792092409600038572e-01 -1.207977173262141102e-01
-8.403812124259286698e-01 -1.192815587244477338e-01
-7.996182257571392560e-01 -1.191330992284051482e-01
-7.593026216593931066e-01 -1.205778041016527802e-01
-7.201630752125988133e-01 -1.190221799622210586e-01
-6.795940234732076313e-01 -1.194121888751040056e-01
-6.408343297636578395e-01 -1.190924972042480962e-01
-5.998991095632100201e-01 -1.206928009387367717e-01
-5.598526553605173151e-01 -1.191692249986243402e-01
-5.199110348003112003e-01 -1.190137574435077561e-01
-4.791449365052363185e-01 -1.200056563509848684e-01
-4.390658340607274113e-01 -1.194653371230554317e-01
-4.004904863567331774e-01 -1.208030195787976463e-01
-3.609455350622683967e-01 -1.199570991439896095e-01
-3.194900780965321263e-01 -1.207384762655005356e-01
-2.805961615258625863e-01 -1.190523485729822611e-01
-2.393859900355095605e-01 -1.203534688494525967e-01
-1.991146674243552683e-01 -1.200452414678385288e-01
-1.604921321917582855e-01 -1.203099833402424684e-01
-1.204556579642413611e-01 -1.196097936153130842e-01
-8.025227587849710631e-02 -1.198443767060228121e-01
-3.975926786214092207e-02 -1.199909792642323142e-01
-9.462029085930106619e-05 -1.202954469156469752e-01
3.946723208029094543e-02 -1.208112920061607948e-01
8.039844988175018359e-02 -1.209681727349705832e-01
1.204668392889166467e-01 -1.194919403302266842e-01
1.606120887267484532e-01 -1.197167137949175786e-01
2.009047107483387384e-01 -1.202351168732697234e-01
2.399176607824680674e-01 -1.204219988646196976e-01
2.790204983492144963e-01 -1.201243385817838127e-01
3.199979787102061324e-01 -1.200722003991534781e-01
3.590726804502364922e-01 -1.206800138693722713e-01
3.995463018818147805e-01 -1.201812126697230088e-01
4.394106126484088604e-01 -1.202716754038444386e-01
4.795746130721746381e-01 -1.207832104732291245e-01
5.207525792853557878e-01 -1.197843241960965116e-01
5.609667677444026834e-01 -1.197932892014682144e-01
6.002303488960666344e-01 -1.202722142624622209e-01
6.406100214024562645e-01 -1.200748437741087360e-01
6.806466915167117548e-01 -1.200656242393531026e-01
7.204783308432280986e-01 -1.196750195859686283e-01
7.597932507423452719e-01 -1.208178633693333254e-01
7.994653818312391635e-01 -1.201188869938150106e-01
8.399496930022225527e-01 -1.205701472003994634e-01
8.795222382003156092e-01 -1.203518666593227093e-01
9.200953417770650899e-01 -1.208211778820229010e-01
9.598138286994013502e-01 -1.196361553829527469e-01
-9.594201829478010701e-01 -8.072972725342715539e-02
-9.199891067709016212e-01 -8.092896826537240851e-02
-8.796627880992637927e-01 -8.034973312612092577e-02
-8.392403943668492738e-01 -8.073841931621081325e-02
-8.008511428960028988e-01 -8.020905562288319079e-02
-7.606835289940215850e-01 -7.990011377971856232e-02
-7.201328327219547187e-01 -8.095335864981317853e-02
-6.805131440284697408e-01 -8.069410589310095638e-02
-6.406428846035264746e-01 -7.902704698716637999e-02
-5.998394660197037265e-01 -7.944270255826604843e-02
-5.602293472648163242e-01 -8.063822566011144555e-02
-5.203286710746517496e-01 -7.960835611139349677e-02
-4.801744902901414203e-01 -8.097963107313869979e-02
-4.398889990244022608e-01 -7.997675091367255351e-02
-3.996372214829286840e-01 -8.094416089747821785e-02
-3.592226846670454887e-01 -8.007644847588915593e-02
-3.202780463449649284e-01 -8.042198374286144147e-02
-2.793004442160922918e-01 -8.046995560051668772e-02
-2.403998786497821560e-01 -7.921890076016460669e-02
-2.000604061202753969e-01 -8.090362233442519035e-02
-1.607565440215094621e-01 -7.949244062498576902e-02
-1.203486990624455383e-01 -8.039098939104719066e-02
-8.040949793189434980e-02 -7.905455823988989661e-02
-4.002843902936165793e-02 -7.920824129683058656e-02
5.890429128207138893e-04 -7.942453308405553192e-02
4.055408581274220353e-02 -8.038807864401148473e-02
8.064887840698174715e-02 -8.001773758568168915e-02
1.193486130082138108e-01 -8.049476167651262171e-02
1.600587026743360008e-01 -8.003695875904444368e-02
2.009735687802925719e-01 -7.976107818405428485e-02
2.402431719840338042e-01 -8.089501452382392988e-02
2.791351460641458004e-01 -8.039562338139420727e-02
3.198956419938350781e-01 -7.914158896767910234e-02
3.591039454332349279e-01 -7.955359912906381781e-02
4.002426941663664306e-01 -8.051172999371131178e-02
4.408346564977376203e-01 -8.023824417720666624e-02
4.806722193949820587e-01 -8.045277525755566150e-02
5.201334831702374428e-01 -7.944506271333962033e-02
5.607272610054652162e-01 -8.028426387748914539e-02
5.994224918880766140e-01 -7.969124697895137166e-02
6.402807402280615845e-01 -8.090578844903667521e-02
6.802036969609061012e-01 -7.911536729588973527e-02
7.194929370497413768e-01 -7.974548962868914515e-02
7.608333057014364798e-01 -8.022994306862614444e-02
8.006377757203534395e-01 -7.920718806401470802e-02
8.390968600713031300e-01 -8.041376939641899091e-02
8.794872735026196819e-01 -7.918265165795680682e-02
9.202009760933588245e-01 -8.075303361481712960e-02
9.597631811241091881e-01 -8.045604517088347785e-02
-9.602370402247452086e-01 -4.011773542575119283e-02
-9.203544885706277379e-01 -3.922777051835318191e-02
-8.800894250921935669e-01 -3.947076941409190243e-02
-8.398350509535250641e-01 -4.019476942266315272e-02
-8.008227693982079565e-01 -3.928726179754103015e-02
-7.600386417155704510e-01 -4.085441355081952108e-02
-7.200444296125650956e-01 -4.090998374619688599e-02
-6.803632892729437609e-01 -3.920473215305019660e-02
-6.403121855733043821e-01 -4.033514121706192196e-02
-6.003921267985823373e-01 -3.986022420225236035e-02
-5.600020082172618707e-01 -4.023730686882690671e-02
-5.192957455460257554e-01 -4.006350094290805214e-02
-4.793249669305316152e-01 -4.019279978147365789e-02
-4.402971964667455884e-01 -4.064749761087583374e-02
-4.008648095762326613e-01 -3.985657950838430302e-02
-3.602873957242413994e-01 -4.070778408376665020e-02
-3.199466900019948823e-01 -3.956437612249762842e-02
-2.797404307240988763e-01 -4.096169547989002291e-02
-2.402594575247063158e-01 -3.965646782701984924e-02
-2.002081516069638967e-01 -4.012108173413630324e-02
-1.594217563022458928e-01 -4.069108535951177635e-02
-1.206582330694107447e-01 -3.946499998638251794e-02
-7.915988901159830282e-02 -4.067148043270416707e-02
-4.088346571844220928e-02 -3.936631990331621728e-02
1.341336143171711730e-04 -4.051193747619155627e-02
3.909361531433429987e-02 -3.989918824330062480e-02
7.930620990044945362e-02 -3.919944439095558036e-02
1.208106104662326485e-01 -3.952881003126088033e-02
1.609670248270404780e-01 -4.038907616766469755e-02
1.992368485185301852e-01 -3.971359026292048400e-02
2.394886603443459883e-01 -3.960906413929286829e-02
2.791465031637506145e-01 -4.031516335679795338e-02
3.203152663533945232e-01 -3.912613769017913440e-02
3.591712424121172309e-01 -4.009641655182449166e-02
4.008923399138935584e-01 -4.089244417485855126e-02
4.399108805875249772e-01 -3.950438366619877378e-02
4.799595157127777290e-01 -3.929487450766902534e-02
5.198060949080223203e-01 -4.038789586439889279e-02
5.590508861858114464e-01 -4.001537672337504570e-02
6.009604236611368888e-01 -3.917286062381297729e-02
6.390015364698833356e-01 -4.093624160630853631e-02
6.791171879247362986e-01 -3.928178123123580306e-02
7.197285697023313444e-01 -4.044777666433619495e-02
7.604856006840404747e-01 -4.032402077192182022e-02
7.997659840678398302e-01 -3.960474608217436077e-02
8.407854059045143380e-01 -4.064487186860202966e-02
8.794069897593201901e-01 -4.060192623702730402e-02
9.208886543864313046e-01 -3.988091156600661463e-02
9.606413333229469886e-01 -4.062111225238631412e-02
-9.997598117394386197e-01 -5.668965211341135116e-04
-9.599743294265498106e-01 5.068009267656708918e-04
-9.206469363360435532e-01 9.282801703733121069e-04
-8.793021054661860347e-01 4.068234822495854844e-04
-8.394925208463378530e-01 -4.316921303586079275e-04
-8.008146800153086442e-01 -3.492553700755897774e-04
-7.607348877370817553e-01 -3.310983762201658541e-04
-7.194653262342651789e-01 -6.573097836155779349e-04
-6.808517152184286880e-01 6.154701196741014808e-04
-6.391349419867458082e-01 -1.793104229066191371e-04
-6.005695434186658632e-01 7.702006212486438557e-04
-5.608861503760785849e-01 -3.060590365215753875e-04
-5.193894640051808231e-01 4.627122020312885060e-04
-4.794761488935043170e-01 -3.836066633321167599e-05
-4.395923002055793782e-01 -3.917451925233051161e-04
-3.992691175520060032e-01 5.758740829004337872e-04
-3.591157399583471133e-01 5.311135904340390582e-04
-3.195433045016916052e-01 -6.210298215343895006e-04
-2.798614640876717075e-01 -8.484524100306872199e-04
-2.391658449390970387e-01 5.960866524684646853e-04
-1.999305231038970287e-01 6.657024948257903724e-04
-1.592623410469278245e-01 -2.847175946313207232e-04
-1.196540190304429402e-01 -7.366259628102443755e-04
-8.090106190573345679e-02 5.469427694517311946e-04
-4.056411101934079971e-02 -1.896629859303730972e-04
-2.095109743580460607e-05 8.890595613525477652e-04
4.055598901867517314e-02 9.757796061383213621e-05
8.061753219788220237e-02 -5.017767440957919284e-04
1.191717858458782864e-01 -4.900556886016520274e-04
1.601914420955223017e-01 -3.276394734987644062e-04
2.009767599757430467e-01 1.045494526604822359e-04
2.401365854124081767e-01 4.838383135309612827e-04
2.800300544777932776e-01 -6.524741377948979973e-04
3.194028037832582489e-01 -9.254163892978464322e-05
3.595058607074049228e-01 -5.857619719295712943e-04
3.997355897436503103e-01 6.044098728962563408e-04
4.407298615022688382e-01 -4.732772125302180631e-04
4.793952891799188043e-01 -9.280705005558949339e-04
5.190185461654641674e-01 -2.665081834606172935e-04
5.593872488348511363e-01 7.256669166165376911e-06
5.992628396103973909e-01 2.535179574928959293e-04
6.401146269994907323e-01 8.278269904668357580e-04
6.806213868630490715e-01 -7.567708789624004017e-04
7.200939760374730492e-01 -2.659788191106713740e-04
7.590822568949957549e-01 1.002481688354974962e-04
8.009513614203265242e-01 -7.095329731688449024e-04
8.390099463905749122e-01 -6.032859216868795499e-04
8.798594816630719295e-01 -4.715291236187604557e-04
9.203865873471865910e-01 -4.654752621652981761e-04
9.607253943238204252e-01 -7.434681307933497336e-04
9.993108025674396488e-01 9.387546008568119823e-04
-9.608324644771490952e-01 3.931748026120520517e-02
-9.197505811261692532e-01 4.064967284397994624e-02
-8.797663281284521242e-01 4.099262618473958897e-02
-8.390274698734003778e-01 3.929936505210315095e-02
-8.000672717911279097e-01 3.993875107917672224e-02
-7.606267161222723949e-01 4.031744801056916933e-02
-7.192601540871336185e-01 4.047862938613072670e-02
-6.794221758876066719e-01 3.952179067477601393e-02
-6.398682046003100199e-01 3.935438404162580617e-02
-5.994735166628024636e-01 4.086071136409394344e-02
-5.600039848030313738e-01 4.003600276323588530e-02
-5.195227311175296681e-01 4.078736843038465593e-02
-4.808159325646850779e-01 4.050710598376743021e-02
-4.392090466550171990e-01 3.941691466240383052e-02
-4.004098351377063936e-01 3.994118551091289937e-02
-3.598099105199422665e-01 3.991586053074710344e-02
-3.198534897082748185e-01 3.977637299885947858e-02
-2.801564903441229326e-01 3.962130089833119928e-02
-2.396922762706845678e-01 4.087567968039182431e-02
-1.990285176624971286e-01 3.976455866710242731e-02
-1.609104324908491312e-01 4.026890808874231120e-02
-1.190929688989050134e-01 4.090568855081808120e-02
-7.962672257606960569e-02 3.974914276502163057e-02
-4.083355980827139964e-02 3.992381606137274802e-02
3.100286279918767693e-04 4.044524901854472387e-02
4.032336829077523555e-02 4.057342852792202026e-02
7.922535480126424723e-02 4.003542029550019588e-02
1.199033258997221352e-01 4.000229169485299691e-02
1.599319189636599636e-01 4.020935704025443980e-02
1.992132144706794949e-01 3.902129490951005558e-02
2.398733707840443319e-01 4.017714226623835677e-02
2.798483606599724283e-01 4.002945713275360418e-02
3.198017767165841074e-01 4.062550934705128070e-02
3.606203207745478645e-01 3.930212075784820375e-02
4.002475876327626914e-01 4.004646537395530059e-02
4.391120427590297637e-01 3.917614797129932713e-02
4.806281990415485206e-01 4.043183526026015995e-02
5.193156401133868227e-01 4.017360225395079365e-02
5.607871713677238246e-01 4.004640735459943229e-02
6.002025082488250396e-01 4.035396316282332391e-02
6.400589606879506510e-01 4.075861167797961010e-02
6.795105980964698533e-01 3.945134822464365504e-02
7.192017371770372813e-01 3.988881256017322297e-02
7.596532373209916589e-01 3.999962119640519675e-02
7.993493043542848620e-01 3.996122903801928999e-02
8.399922050907088211e-01 3.961133163748219860e-02
8.806086152414340784e-01 4.001064599673877231e-02
9.201892175248257422e-01 4.090448118001399624e-02
9.607539098194709526e-01 4.028994621364500456e-02
9.990106072050695118e-01 4.028858464843129011e-02
-9.597894823804040687e-01 7.935224128594479953e-02
-9.195281158498489482e-01 8.055270123613957056e-02
-8.807243343010825454e-01 7.930393270724839239e-02
-8.391494298441724009e-01 7.906109084206475179e-02
-7.994037625951013748e-01 8.049383031826255752e-02
-7.595934242156776595e-01 7.906760477952631816e-02
-7.191163432326551641e-01 7.941093680056611481e-02
-6.792543844069117709e-01 8.000147926242202889e-02
-6.403487081453005381e-01 7.934966833831599842e-02
-6.009770465735405631e-01 7.946858130539474763e-02
-5.607674803539175468e-01 7.901331264010259814e-02
-5.196703972040327413e-01 8.095433955569884821e-02
-4.799711694942062623e-01 8.064083630905537203e-02
-4.390592247654448999e-01 7.916149327085968135e-02
-4.001491361589747942e-01 7.984357682109659293e-02
-3.605024624723490723e-01 8.043512869801147658e-02
-3.198924944356711930e-01 7.933584894788749120e-02
-2.791084346027603580e-01 7.923856713032557952e-02
-2.409006338994764129e-01 8.051166882491377075e-02
-2.001452603494505988e-01 8.030519787946184540e-02
-1.609413439445169514e-01 7.916003591042460041e-02
-1.204310165954096540e-01 7.965543115455465950e-02
-7.994437498226798777e-02 7.963627313694114640e-02
-4.053684096757191602e-02 8.090235655748745369e-02
-7.346044547322041780e-04 8.000505557991696715e-02
3.944733592981898573e-02 8.062371733686744812e-02
8.023823479017752613e-02 8.024099156249162035e-02
1.198708813506777771e-01 7.991658082891898995e-02
1.609843703434261086e-01 7.984965547317141032e-02
2.003149344159091960e-01 7.917634275683606282e-02
2.400491668317837612e-01 8.051164311436011245e-02
2.799376986149841873e-01 8.045463372446078065e-02
3.203285213434685086e-01 7.921977971462940138e-02
3.599542634993998513e-01 7.906240283140116010e-02
3.991818858229228550e-01 8.034645395897657694e-02
4.394397364583180754e-01 7.910127979838257883e-02
4.799367994516495761e-01 8.039642494238284642e-02
5.195603808343296492e-01 7.938120111049119798e-02
5.594615952942905146e-01 7.904617786814009672e-02
5.990834789449733799e-01 7.992486358947087366e-02
6.394307959704176314e-01 7.985595988186026950e-02
6.808265148930507937e-01 8.060847666534531886e-02
7.206534547009982861e-01 8.085804723290426765e-02
7.603339539119519097e-01 7.987540908116290417e-02
7.991466716496455902e-01 8.044341275037585060e-02
8.392223580886131185e-01 7.960677329575548133e-02
8.795612172382216709e-01 8.087570716924571967e-02
9.207332390184407300e-01 7.950918640466700382e-02
9.597495100602563278e-01 7.995469699411479614e-02
-9.597410726824223692e-01 1.207568313244685304e-01
-9.207233389111573185e-01 1.207919615218909504e-01
-8.805807855340664902e-01 1.208453579683880230e-01
-8.406827979814739393e-01 1.197989662849545250e-01
-7.995271175107131478e-01 1.194004079186280487e-01
-7.607656554696802242e-01 1.195374671513263071e-01
-7.203271335490988303e-01 1.207718471599136117e-01
-6.804985186828158561e-01 1.203637452768497873e-01
-6.393302774612272810e-01 1.190267011915732837e-01
-6.004524743315572399e-01 1.208054533129191144e-01
-5.598365824449329509e-01 1.193386253855753532e-01
-5.200136589299814149e-01 1.198004195471874256e-01
-4.793291560134964047e-01 1.205852196647638486e-01
-4.403516441189259667e-01 1.209661293929655407e-01
-4.009044230264362518e-01 1.208193035073403809e-01
-3.608054659343512549e-01 1.201085498372090887e-01
-3.201621957371730831e-01 1.206468418586370411e-01
-2.800389876776158138e-01 1.195628238498270823e-01
-2.395743700949276855e-01 1.197640337988389314e-01
-2.001496457452672240e-01 1.206324997161616619e-01
-1.602875896851946036e-01 1.200600976454805624e-01
-1.193825138734855018e-01 1.206534199459341206e-01
-7.963272370445086124e-02 1.204196546411476360e-01
-4.080962763801095766e-02 1.200904607649772582e-01
1.959392512962850053e-04 1.192822088300122124e-01
4.077667735499593965e-02 1.203513566446812733e-01
7.920629438761245256e-02 1.192434603347698185e-01
1.192071316942720643e-01 1.192896395838386192e-01
1.601794883075729481e-01 1.191950924029130943e-01
1.998175596456699399e-01 1.195773226088805569e-01
2.403071165963450162e-01 1.204246683133905621e-01
2.802767202199696328e-01 1.201908176741342676e-01
3.201124001222621085e-01 1.205351924575100986e-01
3.600025535243341901e-01 1.194281912729893008e-01
3.992188215142408181e-01 1.202000964400606192e-01
4.406100396382329754e-01 1.204353071563252497e-01
4.804155956397856975e-01 1.205543708938483644e-01
5.191613067988607444e-01 1.207014908334257119e-01
5.590625392251892256e-01 1.201191244895085386e-01
5.998309541483975993e-01 1.192635334238638795e-01
6.401462464845355527e-01 1.192299767329714072e-01
6.791011524808331368e-01 1.204217265645863427e-01
7.207830690250526251e-01 1.198810927480596505e-01
7.606129242269079604e-01 1.209078525881920052e-01
8.004611462535087263e-01 1.198433607681000101e-01
8.408868068858131872e-01 1.194945273914191641e-01
8.794771176141019664e-01 1.203397726462949457e-01
9.206504727838160651e-01 1.195219091893681002e-01
9.596273564264097278e-01 1.190555707757894877e-01
-9.594588592897451695e-01 1.607667178857866974e-01
-9.207269343322114219e-01 1.596859493271185204e-01
-8.809682436207564304e-01 1.598411446825119264e-01
-8.407611047598765319e-01 1.601361730435169883e-01
-7.996452289072721875e-01 1.604323173204465214e-01
-7.607913864474279420e-01 1.605983943961039884e-01
-7.193233353488747150e-01 1.595423853319273277e-01
-6.790529048940596724e-01 1.596750298501129761e-01
-6.404848945166551344e-01 1.593166537866803900e-01
-5.990755264549054715e-01 1.609690137873798776e-01
-5.594332764785294732e-01 1.596003182285833655e-01
-5.206273662084133225e-01 1.606321912556150922e-01
-4.793608267002235079e-01 1.603834137449472175e-01
-4.409717427228418973e-01 1.591795405498532823e-01
-3.998573908217485928e-01 1.590789906823831812e-01
-3.593641499604169898e-01 1.609555280786296172e-01
-3.190448426095586210e-01 1.606592922942589596e-01
-2.809227448557652385e-01 1.592268832500625120e-01
-2.390422009411703463e-01 1.600842874991694476e-01
-2.007756330802160927e-01 1.590095973925389483e-01
-1.607694659886739208e-01 1.607571948183627586e-01
-1.204013222281950096e-01 1.604918582341723909e-01
-7.912526732653116235e-02 1.597097994851250369e-01
-3.913728711722520154e-02 1.607644501253783220e-01
-7.567644365726528596e-04 1.592556638563344673e-01
4.080245774875516929e-02 1.606759243334361653e-01
8.064884503376316960e-02 1.603337109078557254e-01
1.209160760194500778e-01 1.598435775665152936e-01
1.606374417844718405e-01 1.605487501720957721e-01
1.998724984369698032e-01 1.595838395000619137e-01
2.392297941653358517e-01 1.609058002693029010e-01
2.806383737380332977e-01 1.604862039649221361e-01
3.195029513273229815e-01 1.606402187929457936e-01
3.593924667785180493e-01 1.602705850437568524e-01
3.993242654473658781e-01 1.599054137512349039e-01
4.402221380637441062e-01 1.604383075596589048e-01
4.808348640726705092e-01 1.609156677869373331e-01
5.205210915270531702e-01 1.590899347100034611e-01
5.597740989329680339e-01 1.604527130434281468e-01
6.007365103723583122e-01 1.590447508262141374e-01
6.397989855710352058e-01 1.608705730610661411e-01
6.808552344841241055e-01 1.607682901474265236e-01
7.193062648087550359e-01 1.596440344843846337e-01
7.608559386390321144e-01 1.608397155996572347e-01
8.009274013718159502e-01 1.603998809625413746e-01
8.404202155782791728e-01 1.595044753944470928e-01
8.804206293425589358e-01 1.595263778832143320e-01
9.206840651863235081e-01 1.602098054513563241e-01
9.595670113606182827e-01 1.592971032902331385e-01
-9.598660809063294108e-01 1.992940373192775005e-01
-9.192065773817936769e-01 2.009840042189042220e-01
-8.799705019449686194e-01 2.008999771200737361e-01
-8.390597726749707830e-01 2.003513103374423288e-01
-8.007141349347730586e-01 2.003202499165565587e-01
-7.606351404611489953e-01 2.007904220003528528e-01
-7.192167165303998688e-01 1.993610929820155697e-01
-6.802925536755011215e-01 2.003670503018149807e-01
-6.405198300134699041e-01 2.006853859753494063e-01
-5.999850960267614219e-01 2.002943166321760060e-01
-5.600899568945969520e-01 2.006163751807088780e-01
-5.194171276842196594e-01 2.006084757533689311e-01
-4.802696694562082480e-01 1.997153608236559019e-01
-4.405147078831812557e-01 2.007990417180342824e-01
-4.007650078559495399e-01 1.997106459448714511e-01
-3.609318066934610880e-01 2.003116652331342895e-01
-3.190805908523690615e-01 2.000714769348981570e-01
-2.809302869002607839e-01 1.997053485201022160e-01
-2.396765652531926416e-01 1.993229350465259286e-01
-1.999605756529083678e-01 1.996753115767866682e-01
-1.609100074406023262e-01 2.005664798145907757e-01
-1.204200495009411231e-01 1.993625874501328554e-01
-7.968514385714907389e-02 1.998801289183367580e-01
-4.035099036244034487e-02 1.992056415660589663e-01
9.753894753114166448e-04 2.001867743421902046e-01
3.988659366418453173e-02 2.001737374382149826e-01
7.990662960845082430e-02 2.005785356018923160e-01
1.207322529352513468e-01 1.996042506356037749e-01
1.608612566044780312e-01 1.995904639766820088e-01
2.002722490708725156e-01 2.008863420283833745e-01
2.403951444312535657e-01 1.991075600755864150e-01
2.802435018561519886e-01 2.007121901648210027e-01
3.191051632360892287e-01 1.994015247305998551e-01
3.598202069878891907e-01 1.997790954207991077e-01
4.009614757633203630e-01 1.991716789380974795e-01
4.393539869895609629e-01 2.002664198832745657e-01
4.792244502497403080e-01 2.002352082645694753e-01
5.202620188885540564e-01 2.001043584898619943e-01
5.598438661087554724e-01 1.999377346337299077e-01
5.997406101406950185e-01 1.997749700757643632e-01
6.396959579688793474e-01 1.996118379565757217e-01
6.793449079114949329e-01 2.001244790420314557e-01
7.202129346065949678e-01 2.000900722811706778e-01
7.600161083255809746e-01 2.006218131624134537e-01
8.008259695617486740e-01 1.991247881804988906e-01
8.398107171670874393e-01 1.999404685308144025e-01
8.791979790512689519e-01 1.996658845357190126e-01
9.198354799651343727e-01 1.990810842143550252e-01
9.598651973676913807e-01 1.992039556847570170e-01
-9.599706170012533013e-01 2.390058872925920619e-01
-9.202055371092013880e-01 2.391206805093761545e-01
-8.796229398278092582e-01 2.402985175846613086e-01
-8.406930160490831971e-01 2.397275592947554212e-01
-7.995522518491234853e-01 2.392560639113972820e-01
-7.593743536702068919e-01 2.403229705263836558e-01
-7.191173239046314558e-01 2.402036985963147686e-01
-6.809108194981472462e-01 2.398182488898433218e-01
-6.396227764203824551e-01 2.399383315900746050e-01
-6.002565027919424256e-01 2.395011849719968500e-01
-5.596202240813795692e-01 2.393111762480444604e-01
-5.194729157576329914e-01 2.395619549645227886e-01
-4.798450559456174935e-01 2.408435508302702310e-01
-4.398136701865418829e-01 2.407379189549633813e-01
-4.008212486126148666e-01 2.400206242385939104e-01
-3.596912846039576062e-01 2.393246856426046454e-01
-3.196077010878327629e-01 2.403184404494352888e-01
-2.800821746785272515e-01 2.405884230984385586e-01
-2.409936009251998912e-01 2.408568810304269614e-01
-2.008180625324162416e-01 2.405405181196793307e-01
-1.606874967575846191e-01 2.390235686606954624e-01
-1.198054217516798386e-01 2.400983970616604180e-01
-7.951205293249095918e-02 2.407230811218197541e-01
-4.006788936373407994e-02 2.400506358360942061e-01
1.761022311819043784e-04 2.396670944942606019e-01
4.060200531789948802e-02 2.405256899014006355e-01
7.931754915380723192e-02 2.403811215083676844e-01
1.194289778312948441e-01 2.395682962476960165e-01
1.601485540374638916e-01 2.398803201577739130e-01
2.001557900780930876e-01 2.394727964940396026e-01
2.405169893248160495e-01 2.392229879004011406e-01
2.790154416714378804e-01 2.394120272612800526e-01
3.200056023549245898e-01 2.407013777776962904e-01
3.596796849261689188e-01 2.391749901353280305e-01
4.009731115323846296e-01 2.403649059017730349e-01
4.395661508570048448e-01 2.394556720499655678e-01
4.793000693629719811e-01 2.392231125323086849e-01
5.204379421427628438e-01 2.392314161330037769e-01
5.603592092619583687e-01 2.398042560958429659e-01
6.002549563462212801e-01 2.397356088690325293e-01
6.392340747978386695e-01 2.390007535590875642e-01
6.806682593624048261e-01 2.406534375852531771e-01
7.192603311193043192e-01 2.395504773079826788e-01
7.599108161330674349e-01 2.408736590928488575e-01
7.997342033010199636e-01 2.401161797038270651e-01
8.390162208427830448e-01 2.391186479714794977e-01
8.804760062310472701e-01 2.400257919399240991e-01
9.191312736325853994e-01 2.404456809546702822e-01
9.594062728844914290e-01 2.408037415228191092e-01
-9.592447536246094808e-01 2.802509473801936823e-01
-9.208648218480879333e-01 2.795218730105073490e-01
-8.796582697615649149e-01 2.797597809623091902e-01
-8.406730968242490665e-01 2.801310584886637645e-01
-7.992932865545681054e-01 2.803608344347776615e-01
-7.604719882964291466e-01 2.793853360411333031e-01
-7.207789974814862166e-01 2.795496340608804586e-01
-6.798172749006794469e-01 2.808216331241526476e-01
-6.404626666078399033e-01 2.804940562080052158e-01
-5.991007540697542710e-01 2.797323875948510286e-01
-5.594518229446597823e-01 2.809847198696548976e-01
-5.205125455222620046e-01 2.800955949801716693e-01
-4.792495700635443501e-01 2.792762897400279387e-01
-4.408483733919587033e-01 2.802766533367579416e-01
-3.998120216948964911e-01 2.808131565963306042e-01
-3.596834689114202233e-01 2.808139429379150065e-01
-3.199557550509619097e-01 2.802524095880903343e-01
-2.793534060534662578e-01 2.798250252530959381e-01
-2.401881048136629282e-01 2.803983686659689556e-01
-2.008791465358009953e-01 2.799240264700239567e-01
-1.607014058321595829e-01 2.799313630096330607e-01
-1.209730659617170856e-01 2.791020367940871827e-01
-7.992722321203402092e-02 2.796107844786564489e-01
-3.958892186347638675e-02 2.801185729764559262e-01
-2.808536509499239171e-05 2.807167402866646566e-01
3.909870883357788318e-02 2.808716598137850351e-01
7.916905330732017243e-02 2.790964093098733390e-01
1.209235348573915042e-01 2.793243449768956221e-01
1.599240192454054188e-01 2.797289058260213901e-01
1.995372452223963811e-01 2.800248639310209398e-01
2.407625399890982176e-01 2.798486315234757216e-01
2.802594425780703946e-01 2.809107871633928499e-01
3.198994084939781324e-01 2.796506965010567836e-01
3.599669794800299805e-01 2.805936983977075361e-01
4.003769998492574533e-01 2.809259500775257434e-01
4.396762332157899134e-01 2.808723732453002886e-01
4.797613322298711624e-01 2.790294194691150809e-01
5.202887903611898013e-01 2.808761252500986960e-01
5.594770409337052053e-01 2.807981528703805685e-01
6.006817514163192984e-01 2.796381123429903526e-01
6.405676047140719254e-01 2.796506255541834074e-01
6.802532475556809510e-01 2.799998419563835550e-01
7.194140971181587352e-01 2.798597413553482460e-01
7.598016885061044112e-01 2.791587721751045970e-01
8.007579195918747006e-01 2.795914381159547712e-01
8.396445054813750364e-01 2.809075048437795763e-01
8.797950956404897438e-01 2.797913129433660107e-01
9.206827522018179444e-01 2.796909419531228291e-01
-9.208442311426779936e-01 3.205581010199022862e-01
-8.792024543008832849e-01 3.209196544797656703e-01
-8.408556122972571378e-01 3.195044374734616888e-01
-7.993413253459989987e-01 3.206463281377507912e-01
-7.593516902910717459e-01 3.193442337853589219e-01
-7.194736920883614273e-01 3.204799904773473762e-01
-6.791916788389255055e-01 3.198916434578655266e-01
-6.397020439274734294e-01 3.194026951296541905e-01
-5.995112487671652168e-01 3.190334792232569772e-01
-5.592853463215434751e-01 3.203468175487670933e-01
-5.203720767971733441e-01 3.193997379557211858e-01
-4.800562023035855330e-01 3.204829890483945065e-01
-4.391445124900529295e-01 3.209276967934154845e-01
-3.999188968397989763e-01 3.195953179939123867e-01
-3.607509545630656067e-01 3.204559538797235874e-01
-3.198085154623784843e-01 3.194384916596537671e-01
-2.799294579235414582e-01 3.197862861788109967e-01
-2.394117570966452779e-01 3.191682378051006186e-01
-2.006171598301568215e-01 3.193602994922008498e-01
-1.600395154308445755e-01 3.196577719167273957e-01
-1.198148301784567327e-01 3.199716163068224151e-01
-8.031610040272423034e-02 3.203700102729480914e-01
-3.985416106636965883e-02 3.192502739982636117e-01
-2.465413378873008987e-04 3.202102269302380400e-01
4.024436626109550302e-02 3.199191911884671780e-01
7.937304763517329109e-02 3.206592854058721298e-01
1.200545540850836562e-01 3.202798943072052706e-01
1.607307340587157407e-01 3.190918397637911852e-01
1.992406969870725852e-01 3.204610668744343194e-01
2.392045076062031261e-01 3.190105951992495692e-01
2.809553360967741997e-01 3.190935900978028594e-01
3.207213905010956601e-01 3.209610024173246701e-01
3.597804382364576115e-01 3.202417004786454746e-01
3.992271777343666117e-01 3.209935140571281709e-01
4.407893953700790513e-01 3.195841246813817538e-01
4.791487239484782945e-01 3.205517470669587698e-01
5.209990314186287996e-01 3.192951857140749472e-01
5.607881142212112202e-01 3.207238142507544132e-01
5.994222908983121156e-01 3.193663951106999743e-01
6.394016847467778319e-01 3.195614419564626330e-01
6.798415746654633551e-01 3.194152208033205764e-01
7.196417435837032528e-01 3.201468944123554983e-01
7.601939708289386921e-01 3.209986289922225344e-01
7.993051029995359436e-01 3.207936342644538974e-01
8.394846131817648160e-01 3.194130303650618563e-01
8.807720239322355260e-01 3.201440099245584370e-01
9.203938734747916239e-01 3.207950479551697764e-01
-9.194516463079699387e-01 3.608278716426667199e-01
-8.796955643486454868e-01 3.600267789751908087e-01
-8.402821803220137387e-01 3.598050708874497294e-01
-7.993544938915754239e-01 3.604666527845931667e-01
-7.607946051571916612e-01 3.601855889406148092e-01
-7.192126286882257746e-01 3.606889964090469469e-01
-6.802421087257788379e-01 3.606481157815740191e-01
-6.393120069928464044e-01 3.602394592909055060e-01
-5.992463309340693156e-01 3.592918283324560424e-01
-5.591258851873883717e-01 3.606950584778948476e-01
-5.201918452536308246e-01 3.605986605812531720e-01
-4.799938533551035280e-01 3.605821324209615431e-01
-4.403490545557970925e-01 3.603121223483820024e-01
-4.008603022040076458e-01 3.609618773370090739e-01
-3.595715757246977784e-01 3.608119519360355465e-01
-3.196839884966872769e-01 3.603605027871105149e-01
-2.791984542286423121e-01 3.609921637481543488e-01
-2.402559848204159354e-01 3.595922947968098193e-01
-1.994965132095840865e-01 3.599634591727352007e-01
-1.590009932037629303e-01 3.601245616311318787e-01
-1.207831782750886374e-01 3.590879218788904370e-01
-7.949976402498012962e-02 3.596918595205475522e-01
-4.044614078294512388e-02 3.603514741988195769e-01
-5.173634149501240252e-04 3.597481178976206229e-01
3.975813323350070594e-02 3.605595678163938111e-01
8.043950028509289085e-02 3.608413566258745209e-01
1.195584754969077207e-01 3.609922146945054311e-01
1.600839956236149997e-01 3.597250054528550733e-01
2.008822366234529200e-01 3.593543185335054679e-01
2.409218150993528151e-01 3.590438523620759215e-01
2.793192304738164600e-01 3.600820472438570619e-01
3.195411281517149260e-01 3.604583959630411338e-01
3.601844447355852519e-01 3.595006064562646930e-01
3.999013898236702391e-01 3.590304778982500444e-01
4.408117283850052082e-01 3.591021543012981043e-01
4.796375493437802229e-01 3.608129868923208305e-01
5.200360320707742012e-01 3.600900699559704821e-01
5.602990557700414653e-01 3.603988919290059267e-01
5.996452319112717255e-01 3.592367379761381430e-01
6.402396209834659846e-01 3.599401878507247909e-01
6.802223105778133494e-01 3.609130979108504111e-01
7.201392960877514016e-01 3.593930815133981049e-01
7.596739876186635598e-01 3.607575406537938956e-01
7.995219573064390461e-01 3.596099921263196664e-01
8.408863540987774332e-01 3.599581567174329200e-01
8.803693190963028936e-01 3.608669337048152626e-01
9.207148074360584911e-01 3.590441503319720673e-01
-8.795902104302103508e-01 3.991952758325327255e-01
-8.396754860887766236e-01 4.002933099883930201e-01
-7.996277459065624926e-01 4.006591763436231357e-01
-7.595389006457869963e-01 4.001041590460702735e-01
-7.202480379363052077e-01 3.993963582008722146e-01
-6.790315876617082358e-01 3.998944641450796200e-01
-6.404574661119613044e-01 4.003017405389137084e-01
-5.996500406066035405e-01 4.001894843443264960e-01
-5.592444877298577977e-01 4.002143984002240473e-01
-5.202362195164318415e-01 3.991862229401163531e-01
-4.807586257254644058e-01 3.999875704902143836e-01
-4.404778158853082659e-01 3.992873502866393642e-01
-3.993381741367609261e-01 3.999085335751677017e-01
-3.595430066120959833e-01 4.007027713953567050e-01
-3.208918829901232783e-01 4.009125321026693611e-01
-2.798918397481089393e-01 3.996597058294975580e-01
-2.400279826759664781e-01 3.994467151484781264e-01
-2.003354899623483454e-01 4.002191869519892142e-01
-1.606131164250029220e-01 3.999007199600706497e-01
-1.204330561467723687e-01 4.005589943775391681e-01
-8.051993625035396007e-02 4.004588941203198194e-01
-4.097352123215104031e-02 3.998770318145334901e-01
-5.300244811689668999e-05 3.998123378920865889e-01
4.003780542079675431e-02 4.006904601820032163e-01
8.004589152748103897e-02 4.006342917077639898e-01
1.204593336681406973e-01 3.993921960827410134e-01
1.595966727541862085e-01 3.993154109886899450e-01
2.005576140301461585e-01 3.991926129473167828e-01
2.407128727376482424e-01 4.001098817007877062e-01
2.798616739149161758e-01 4.001257327851089896e-01
3.200755232848561116e-01 4.002391592803060116e-01
3.600850706832223747e-01 3.996120484998283429e-01
4.007972307748139396e-01 4.002336303112910554e-01
4.409908818532279895e-01 3.992611329368355721e-01
4.808827793596745503e-01 4.002515736155713433e-01
5.203578338378204160e-01 4.008824278752822212e-01
5.591249275832946841e-01 3.993780588562718670e-01
6.001413458625181052e-01 3.995957324525531429e-01
6.390328797770400415e-01 3.995824976230832326e-01
6.803812449840875853e-01 4.003649495093026256e-01
7.190486946359950782e-01 3.996467544315379650e-01
7.607141792501278532e-01 4.003054948209339159e-01
8.002383609342449411e-01 4.009475464829422298e-01
8.396573535159566060e-01 3.991664768055678270e-01
8.802400551722029398e-01 4.002802670727484968e-01
-8.807341565582208487e-01 4.402336676631027346e-01
-8.391135225645431905e-01 4.390782085685893676e-01
-7.994587158132836491e-01 4.397060113781348090e-01
-7.604568061115041244e-01 4.405876256646975575e-01
-7.191366169320757562e-01 4.409632048738261756e-01
-6.791337030924506912e-01 4.392491492387975427e-01
-6.409774121838235361e-01 4.404951205412209192e-01
-5.994718862017558436e-01 4.392980022377718785e-01
-5.598545970350237155e-01 4.402881862679179914e-01
-5.202351051809993576e-01 4.393381547326419279e-01
-4.803202000688925333e-01 4.395632328578584769e-01
-4.409846417579547095e-01 4.395514244519457825e-01
-4.005027281595471833e-01 4.403512763036876998e-01
-3.597252550060169862e-01 4.403512496000092646e-01
-3.204140374543825165e-01 4.401891475647131680e-01
-2.807591220134941223e-01 4.405290654935750116e-01
-2.391201143531885842e-01 4.405301718831136637e-01
-1.995372568617030107e-01 4.401435419108029601e-01
-1.594749238982262618e-01 4.399282787182226540e-01
-1.204848497949070757e-01 4.405573117328223098e-01
-7.996598805931526277e-02 4.408503241977636544e-01
-3.982658583412643227e-02 4.400679890660010862e-01
-9.223919935573217550e-04 4.394422810685901792e-01
4.043732279770656524e-02 4.398777619615312218e-01
8.085141129522724346e-02 4.402303737182888255e-01
1.195278315339155933e-01 4.394901869761014823e-01
1.595830622515926056e-01 4.394342038735890577e-01
2.000632248494181031e-01 4.391692136230382904e-01
2.401568183437205184e-01 4.398579363036084766e-01
2.807576686302759028e-01 4.407814937594567994e-01
3.195943047892076394e-01 4.393816013355024142e-01
3.598439665510991259e-01 4.400126563494487497e-01
4.004219566504881311e-01 4.409414501614354331e-01
4.407899611373868876e-01 4.397937995364893382e-01
4.800981608281776336e-01 4.401622793570266756e-01
5.207582151873366705e-01 4.392111175107669685e-01
5.606314621167911572e-01 4.395251642001796744e-01
5.992150002148689536e-01 4.409603163738013420e-01
6.396945967389489063e-01 4.404956913276670272e-01
6.797268429803567935e-01 4.395813552330091190e-01
7.200866421304371601e-01 4.394658934178807819e-01
7.594888482995851842e-01 4.391017241926258863e-01
8.004292271201884912e-01 4.408427114050789131e-01
8.390098782743321548e-01 4.395766866119168448e-01
8.807396161803677792e-01 4.402019222172690038e-01
-8.391403006676443344e-01 4.795215578942451096e-01
-7.992735038252363200e-01 4.793489888202533411e-01
-7.592413395075819915e-01 4.798806366879640461e-01
-7.209421748097658567e-01 4.809780634657390697e-01
-6.807662569627305205e-01 4.790472836174473059e-01
-6.393982751455158375e-01 4.796522331934128802e-01
-6.009366141599725708e-01 4.790242771349251250e-01
-5.601858209148146139e-01 4.792107517082396795e-01
-5.202956612166435013e-01 4.803730039495087700e-01
-4.790980620648941368e-01 4.795869709699513428e-01
-4.398489049215118518e-01 4.804081710842499353e-01
-3.994113700014020885e-01 4.799872439969580795e-01
-3.594176821186293447e-01 4.799235096801982570e-01
-3.195135821136171894e-01 4.802689382878530533e-01
-2.800708148739381453e-01 4.807407532517651849e-01
-2.403748043653962108e-01 4.797186320398165171e-01
-2.000345026493086653e-01 4.791224500720284163e-01
-1.598166935574194536e-01 4.790484088591578926e-01
-1.192673293203772716e-01 4.796969865773906827e-01
-7.922362458962456389e-02 4.792987615285299041e-01
-3.956750341407265503e-02 4.801710269907632500e-01
1.336109982349438594e-04 4.808130897153280459e-01
3.917351517769540603e-02 4.808354854936642830e-01
7.956099384827826360e-02 4.795076499096178613e-01
1.203693807623922030e-01 4.798263773225425188e-01
1.592681911346676971e-01 4.801160687075052835e-01
2.007519345239545394e-01 4.790176831333325391e-01
2.398048682418003896e-01 4.793583107159368750e-01
2.804172704037933839e-01 4.805742063215579507e-01
3.192832051936639326e-01 4.806890034328680783e-01
3.596245570216552445e-01 4.804997339604365481e-01
3.992575996521613990e-01 4.799468067824233519e-01
4.402984780825902056e-01 4.799900133068028540e-01
4.803785433352163459e-01 4.805505703801659645e-01
5.208567788631413009e-01 4.802981271600816338e-01
5.593519003371055787e-01 4.805362254138820233e-01
5.998474866546418260e-01 4.803971853344635723e-01
6.403784004596219104e-01 4.807745824450531114e-01
6.801785409648800629e-01 4.794589482407757841e-01
7.198124955483082843e-01 4.802412391874767983e-01
7.601416213696340352e-01 4.793872542366195977e-01
8.006480644335250973e-01 4.801589155429064615e-01
8.401536027586493649e-01 4.794101964915758463e-01
-8.391747789315289197e-01 5.194727517267235806e-01
-8.008130685974120810e-01 5.204764721842987107e-01
-7.594570937319043979e-01 5.205427927720794878e-01
-7.197681057691636131e-01 5.190524092672563761e-01
-6.799311028983341387e-01 5.209213922750207670e-01
-6.400895796089125511e-01 5.195931682577039634e-01
-5.998852624857984317e-01 5.202646198863442040e-01
-5.604048384715129005e-01 5.205497966683957367e-01
-5.193169633705303490e-01 5.190485082859199739e-01
-4.807991048195480732e-01 5.200011578730928674e-01
-4.408821196226134220e-01 5.193917450097671473e-01
-3.992548382591907807e-01 5.209971224819486268e-01
-3.593151182932562415e-01 5.193289686404551908e-01
-3.193922219266675522e-01 5.201639383786225146e-01
-2.790103159309141878e-01 5.195649037732035236e-01
-2.391978916799005206e-01 5.190322887239293692e-01
-2.005560365157814662e-01 5.208086534513186594e-01
-1.599802025782729176e-01 5.194168615358901731e-01
-1.196001391952507403e-01 5.196367862313113761e-01
-7.982167380959716285e-02 5.198312846715424929e-01
-4.083911535426686112e-02 5.191278904814993211e-01
8.268398873645923988e-04 5.207371899980981489e-01
3.991611345672261418e-02 5.194804382383360064e-01
7.926634294859634389e-02 5.209151707652236452e-01
1.200807643089882859e-01 5.190154139576433900e-01
1.602512383122689787e-01 5.205151316292490060e-01
1.996079080462838662e-01 5.209599331144199041e-01
2.391179529415347338e-01 5.192234477966429784e-01
2.802076636071049731e-01 5.199249798097244080e-01
3.197391872928780909e-01 5.203927338121561164e-01
3.608578222987108841e-01 5.207207608369778251e-01
4.004532258658049515e-01 5.195786597575040577e-01
4.396071508557144458e-01 5.193562973633921720e-01
4.807513791226726840e-01 5.203536426757209288e-01
5.201515663790083899e-01 5.191403345053454688e-01
5.606969850896583729e-01 5.192897069994463211e-01
6.000190902583336650e-01 5.208710201584537680e-01
6.397149095484344627e-01 5.199152972897813640e-01
6.808894060283102734e-01 5.195946851814314815e-01
7.199045363111107321e-01 5.197625288664932119e-01
7.598143536447260482e-01 5.198623811405662654e-01
8.009818503599664963e-01 5.206108542369135561e-01
8.390816046582185717e-01 5.202183451753956689e-01
-8.002823521065433043e-01 5.600434825774066594e-01
-7.608438019946887065e-01 5.605482600653651781e-01
-7.206531956211564838e-01 5.597970204478197598e-01
-6.804511578299651253e-01 5.600387273070733807e-01
-6.404008590748492269e-01 5.599366203054569890e-01
-6.001180093785278835e-01 5.602262071743154825e-01
-5.596221274110498856e-01 5.600631827114097572e-01
-5.195147968973305996e-01 5.607952006902142683e-01
-4.800843586231430815e-01 5.590655599255277552e-01
-4.394662021010600217e-01 5.599180296592327633e-01
-3.994348573972444361e-01 5.607071199458577571e-01
-3.608462676278060832e-01 5.597962904879348889e-01
-3.195188550219766888e-01 5.599033875153313078e-01
-2.800972778092761795e-01 5.599570952289049108e-01
-2.390231125939554502e-01 5.594798984665496633e-01
-2.006736362902587500e-01 5.605346740267002081e-01
-1.593211372288836636e-01 5.590912614260760138e-01
-1.197733741351209719e-01 5.607145991967045218e-01
-7.956366508889432809e-02 5.592946834855117011e-01
-4.066408223938265676e-02 5.598916657827067711e-01
-2.532834073348191753e-04 5.593364647584497806e-01
4.003770635165036784e-02 5.593795896570959991e-01
7.915348860811516341e-02 5.599804570285122907e-01
1.208789762310570892e-01 5.593059922408470941e-01
1.593975550058526758e-01 5.600216732775297190e-01
2.008962177436073027e-01 5.599030722182770647e-01
2.394216022016310008e-01 5.601497585526916678e-01
2.796455439609516480e-01 5.592296524427855520e-01
3.202576581069307982e-01 5.598689049871469203e-01
3.609116733807342103e-01 5.597682249483910688e-01
3.993054800206970456e-01 5.596470429540710834e-01
4.399574107942193502e-01 5.595793489363345419e-01
4.798472087306014933e-01 5.604117593629502903e-01
5.205299683981359227e-01 5.601827570790008926e-01
5.599639577980722871e-01 5.592289291913350446e-01
6.003362039144075624e-01 5.594631211426868145e-01
6.404780041230616616e-01 5.609088979234023720e-01
6.807089588992703000e-01 5.595505708623919050e-01
7.199266456024606686e-01 5.598896300015606675e-01
7.605391405388159942e-01 5.598354707653219187e-01
7.997047608596311585e-01 5.601752978082307211e-01
-7.990409495864553291e-01 6.002201061517140612e-01
-7.595135829785252257e-01 5.995487787663174029e-01
-7.199424633353450620e-01 5.997687351776888054e-01
-6.796283684589892182e-01 6.008851063706378559e-01
-6.398841705085036580e-01 5.990134043626310634e-01
-6.003685105025062807e-01 6.000787508812134297e-01
-5.594144898876773908e-01 6.001702988371169223e-01
-5.205990021460596973e-01 6.002173478510675064e-01
-4.792429341562586265e-01 6.000393152336636060e-01
-4.393106378413950130e-01 6.000735450982035424e-01
-4.008752387110214310e-01 6.009480994432436773e-01
-3.609113297584647939e-01 5.995577355902086403e-01
-3.197006032911275386e-01 6.006286071208458699e-01
-2.805712003706878344e-01 6.007419324022884588e-01
-2.395916000316366534e-01 5.991784202310150853e-01
-2.001131903168575088e-01 6.007771122798499785e-01
-1.601047244519534785e-01 6.007286714032377128e-01
-1.205839430527039097e-01 6.007459424378751578e-01
-7.960425515589797385e-02 5.990520165107058315e-01
-4.078990791822317830e-02 6.004745543361963422e-01
6.775305681882518461e-04 5.997414896365053094e-01
3.953287530645558517e-02 6.009481026794079028e-01
8.069410234939111692e-02 6.009926030548893294e-01
1.193511443112238585e-01 6.000179752771236386e-01
1.591944056059638735e-01 6.003584539637040196e-01
1.998122237128717171e-01 5.991700010627155626e-01
2.393052634502453591e-01 6.008205987493631106e-01
2.807537807108939631e-01 6.009103050456523487e-01
3.207931071902337394e-01 6.000703092726511478e-01
3.600309114663169385e-01 6.001742057464478641e-01
4.005336475288728271e-01 5.993954371487201227e-01
4.398902303044694984e-01 5.997951868412860765e-01
4.805793058917801619e-01 5.990919967137112723e-01
5.202804054280071311e-01 5.991774141272222520e-01
5.600842996572836796e-01 5.994448947665602656e-01
6.009551543350858394e-01 5.992675541146161855e-01
6.396430814464211245e-01 5.994209085141629645e-01
6.795185304955189132e-01 6.003597932293465167e-01
7.191372202975043759e-01 6.002408864480344164e-01
7.600420653727301135e-01 5.990958346398269629e-01
-7.600444277302865759e-01 6.404858618522963898e-01
-7.209878571964264404e-01 6.402644746416861210e-01
-6.792446494024420023e-01 6.407778155220185123e-01
-6.399821430758055874e-01 6.402957619152681579e-01
-6.006887353749145175e-01 6.394136700076458180e-01
-5.590438327416119568e-01 6.390713983080639204e-01
-5.191815235430158326e-01 6.395344748454406814e-01
-4.799384150999475018e-01 6.394711587793668883e-01
-4.408197998821707930e-01 6.407284052560796583e-01
-3.997365716698860760e-01 6.407533152307059998e-01
-3.597374138160711055e-01 6.404390263554692320e-01
-3.207643011205957295e-01 6.390161826268535572e-01
-2.808254342265767978e-01 6.407016052824761054e-01
-2.409338430318915536e-01 6.391946556066591123e-01
-2.007922501080552646e-01 6.391301967554087193e-01
-1.603373185098227183e-01 6.401956080096813384e-01
-1.191668349334403243e-01 6.393403116536279240e-01
-8.090106012987476058e-02 6.409293138291601855e-01
-4.072052104881756368e-02 6.404767136310207665e-01
8.577457718609295904e-04 6.398203002432570896e-01
4.097138925416086985e-02 6.396255842235467615e-01
7.932943593740561516e-02 6.407209512228374537e-01
1.203138873919460117e-01 6.396049042865626921e-01
1.590784578548026795e-01 6.395952790532810628e-01
2.002488151913515424e-01 6.401407856010358222e-01
2.395480805192875262e-01 6.398343298013958735e-01
2.796766147524176738e-01 6.391521971567056815e-01
3.202827388818034748e-01 6.400806776538563447e-01
3.607365398788681121e-01 6.406102951107752741e-01
3.998063680523777363e-01 6.405343788333734967e-01
4.402468906725574560e-01 6.408320507403967303e-01
4.794521059295129839e-01 6.396030271121420085e-01
5.199629349936810696e-01 6.392723620387393835e-01
5.601572716308653721e-01 6.397891456103173002e-01
6.004780550880365331e-01 6.406099923205471613e-01
6.391948818744147554e-01 6.409916549494999449e-01
6.805661188247371651e-01 6.405105844152393368e-01
7.194873931991311311e-01 6.395106265556441683e-01
7.607561392922896903e-01 6.390948784362798785e-01
-7.203859567948877052e-01 6.801422156480546599e-01
-6.800715693319846489e-01 6.790887965433234363e-01
-6.403825745654619928e-01 6.801402020428939377e-01
-5.993772062328697192e-01 6.793847520852699384e-01
-5.605274159312931825e-01 6.798423545092222575e-01
-5.204180032641693154e-01 6.806629419335493703e-01
-4.798930343107755681e-01 6.794351632675798003e-01
-4.400186484664431741e-01 6.800398004898270399e-01
-4.004657125046119370e-01 6.801958973192180347e-01
-3.594562541951731860e-01 6.794329890210922818e-01
-3.204001130011390197e-01 6.793067016577990502e-01
-2.803609264634261411e-01 6.805641700739372135e-01
-2.395102760801458841e-01 6.808497935732822359e-01
-2.002224244853991753e-01 6.791971408335431004e-01
-1.606649104666349193e-01 6.800274985929559701e-01
-1.207788473387040734e-01 6.804029747863183930e-01
-8.039679620527687143e-02 6.799523023067046701e-01
-4.017464502537399645e-02 6.797468840329232709e-01
6.778598934189389302e-04 6.790785758976179975e-01
4.075552647482486024e-02 6.791832091427320028e-01
7.924798459316141630e-02 6.793908494427882694e-01
1.207188572247119285e-01 6.809568322963137632e-01
1.593188482639266990e-01 6.800922898891347268e-01
2.001885892835950642e-01 6.793904074769383516e-01
2.404518481277694297e-01 6.799195189344935386e-01
2.794861358549588504e-01 6.794875096797045044e-01
3.202501281426749502e-01 6.790698098817741224e-01
3.606274922247589831e-01 6.806044165483187136e-01
4.000924791128555036e-01 6.790514420213488167e-01
4.403928348652338953e-01 6.797521562384468696e-01
4.791365675921436806e-01 6.796244549660531709e-01
5.197889799134194355e-01 6.792453234463519118e-01
5.608950415256405142e-01 6.798520829173860802e-01
6.006200565360559906e-01 6.801950919007242469e-01
6.397633982459433044e-01 6.800252848538400618e-01
6.800122233118250925e-01 6.797577930073859243e-01
7.192258280182254326e-01 6.806725557054028597e-01
-6.801537448318256684e-01 7.209914771887484530e-01
-6.408949732098984109e-01 7.193438908724084646e-01
-6.009642152947142213e-01 7.200629742006767753e-01
-5.604670748191225016e-01 7.190947859004852560e-01
-5.208130549263695341e-01 7.191577423323713969e-01
-4.796571863073245678e-01 7.192496736192071083e-01
-4.390833608829585177e-01 7.200050740251081605e-01
-4.003883649712853821e-01 7.208082978019668685e-01
-3.594334333589325192e-01 7.196938654841664729e-01
-3.198282929550696485e-01 7.202595640970359536e-01
-2.791265723046705283e-01 7.209285966885755625e-01
-2.395367758385110735e-01 7.193144631266941147e-01
-1.998093200625409294e-01 7.191617659304400112e-01
-1.601382024677749372e-01 7.205171626323757517e-01
-1.193587274800343850e-01 7.197218389465910304e-01
-8.043357890876368099e-02 7.204483948767235191e-01
-3.918022644635807405e-02 7.206560979167079273e-01
3.741935732861963876e-04 7.197342147714439475e-01
3.963794230006518343e-02 7.205001321757241728e-01
8.031560408244446669e-02 7.190312318430103211e-01
1.200162105219941405e-01 7.209558668050728425e-01
1.595872870935564070e-01 7.209255170834324433e-01
2.006189222431353503e-01 7.201033512151653326e-01
2.393223724640010930e-01 7.199780606626260404e-01
2.809065892103427831e-01 7.190006262249486468e-01
3.197032101878077293e-01 7.196946716033744140e-01
3.606147542528416183e-01 7.190961963438147198e-01
3.994960594035361079e-01 7.208155308334893707e-01
4.405249657912787553e-01 7.195628992237940169e-01
4.805593014347139813e-01 7.208465060403991265e-01
5.209465849077399291e-01 7.209614726458665190e-01
5.600769696746119575e-01 7.192192101480598954e-01
6.000443865911861963e-01 7.193235706362707260e-01
6.400824404624034791e-01 7.191539321888833491e-01
6.804075373882026989e-01 7.191233211447177753e-01
-6.407981907185101855e-01 7.604785080777213269e-01
-5.995112452275873638e-01 7.592534965758056531e-01
-5.594698710606929026e-01 7.608999133086324917e-01
-5.191022254846561212e-01 7.601227737830625886e-01
-4.807097663377650210e-01 7.605599059739254209e-01
-4.399672083655786770e-01 7.608097975867514906e-01
-3.999223298072626664e-01 7.594224791931789564e-01
-3.607645092892234895e-01 7.590478252697866468e-01
-3.192147192651899612e-01 7.608441773080606430e-01
-2.808115467273879506e-01 7.603636153872938008e-01
-2.404096900355194577e-01 7.607476196897472454e-01
-1.990676831060792240e-01 7.599011445591389302e-01
-1.602318236230590720e-01 7.608012388533065273e-01
-1.204379442553618340e-01 7.607860576149223508e-01
-7.908821367288162985e-02 7.594427689761992228e-01
-4.020684080816187139e-02 7.605191043710465282e-01
-5.136781243931902441e-04 7.603831630833388644e-01
3.985582634730153867e-02 7.609374969929872945e-01
8.071843269262975185e-02 7.608918071675615513e-01
1.201627645797433419e-01 7.605093905599414894e-01
1.595105663979215771e-01 7.604153057380751424e-01
1.992403927056153046e-01 7.595848887378723324e-01
2.403480197738319390e-01 7.607443265901732143e-01
2.793640012881962731e-01 7.595367951648076543e-01
3.191880428797264635e-01 7.590324159629503464e-01
3.595500645193720479e-01 7.599018611733369122e-01
3.990904626483577911e-01 7.592885688448602899e-01
4.403675832785026167e-01 7.607261607314935725e-01
4.790818554240521276e-01 7.605238676301022682e-01
5.196147666761823380e-01 7.598274430174412064e-01
5.609140912577496030e-01 7.597114721407424165e-01
5.993939000232901826e-01 7.606624306927417534e-01
6.394355338722198523e-01 7.602468863531974819e-01
-5.598259134201759579e-01 8.001226024994464447e-01
-5.201482544390728657e-01 8.005694771899638518e-01
-4.790886955503409483e-01 7.991586632989583494e-01
-4.407711892588551117e-01 8.004198758682381509e-01
-3.994494519232338892e-01 7.999865636220490073e-01
-3.607329615486429275e-01 7.996682805352083312e-01
-3.200610395274814390e-01 8.003108251661137373e-01
-2.802738098954622448e-01 8.000161260710316746e-01
-2.395208731814730541e-01 8.003776178125545648e-01
-2.004807613381915654e-01 7.994119395246384041e-01
-1.598516755500781761e-01 8.007077651500309479e-01
-1.190658624309394453e-01 7.992401067009372584e-01
-7.953030380591800952e-02 7.995226219963115222e-01
-4.047256420563893203e-02 8.000624865129229990e-01
8.652919361022959593e-04 7.995829934463903887e-01
3.924631969939909593e-02 7.996413090427128001e-01
7.961960659823694164e-02 8.007818092251743902e-01
1.203305025793965088e-01 8.004484816783788981e-01
1.598683230452259407e-01 8.001122918826698571e-01
2.004918317153834284e-01 7.990783452184024860e-01
2.406861242383425137e-01 8.004424736978313915e-01
2.790866215926634530e-01 8.003937690805433824e-01
3.197222114733316300e-01 7.991494943028401021e-01
3.604143068765604530e-01 8.003892582122246191e-01
4.002459633323215416e-01 7.996254822143462615e-01
4.392533001275464311e-01 7.994080077168183029e-01
4.798114813720134597e-01 7.995686787800218021e-01
5.197740803201651438e-01 7.996271182471882399e-01
5.608491403195741132e-01 7.999951908014164559e-01
6.007475906866528437e-01 7.992125532865677062e-01
-5.204874992685266655e-01 8.398621651519507791e-01
-4.803766980399103992e-01 8.394802449619203077e-01
-4.403583573663317763e-01 8.407907886907054484e-01
-3.993184811800963852e-01 8.401116146768208282e-01
-3.598710013769953475e-01 8.399114803587270917e-01
-3.196031535812999258e-01 8.406046466528118710e-01
-2.801115936853948996e-01 8.405469745252621694e-01
-2.390924640687441816e-01 8.403488942613587254e-01
-1.994861825960092261e-01 8.391782219221565198e-01
-1.604975293110333101e-01 8.396478021447822959e-01
-1.202456686111179479e-01 8.405135894601701851e-01
-8.065286737845087095e-02 8.394891855592281349e-01
-4.004782101956830265e-02 8.406661534299886274e-01
-8.845674404334992989e-05 8.405651987072417786e-01
3.966954062262915970e-02 8.398071366061382603e-01
7.995939967540052762e-02 8.393309400547525057e-01
1.196713030483923523e-01 8.396695648195889872e-01
1.601561883537517550e-01 8.392740771879175776e-01
2.005281846824193692e-01 8.405055240770651359e-01
2.403660649502067925e-01 8.396123689572535520e-01
2.807121035286588850e-01 8.396819060541939050e-01
3.196697249027337095e-01 8.393459330094502624e-01
3.590898891968135054e-01 8.402979184654766343e-01
3.999427329407796439e-01 8.394602877230107341e-01
4.397451415288518572e-01 8.398874248687292488e-01
4.795163013998816059e-01 8.395031292187831173e-01
5.191616876342616260e-01 8.393832875867268672e-01
-4.395865407078762832e-01 8.792515817117404486e-01
-3.995374478289769327e-01 8.802710733484874206e-01
-3.592315923082984863e-01 8.797748852971228883e-01
-3.192985383418101009e-01 8.806049731702363381e-01
-2.800114154214530804e-01 8.803652198015728958e-01
-2.402548716672952833e-01 8.790545347877105620e-01
-1.998295122899796938e-01 8.796058832167141794e-01
-1.594634438953263789e-01 8.790171495822991510e-01
-1.207720484409630229e-01 8.795439814916697907e-01
-8.015405811159696803e-02 8.804804811741688830e-01
-3.918117113082898728e-02 8.799068741168946106e-01
6.458322524936172069e-04 8.803127103949963672e-01
3.926181473135067351e-02 8.792804008916891290e-01
7.956148784629803183e-02 8.807913202435359024e-01
1.190104207188326657e-01 8.790048768367358933e-01
1.607079211319293321e-01 8.805174973382409176e-01
2.006974069415894402e-01 8.804049175494806923e-01
2.406129794712150161e-01 8.791920801297399279e-01
2.801562089502515063e-01 8.797114570257776878e-01
3.200704747222393731e-01 8.796276170490318069e-01
3.594336482496828800e-01 8.793664293512503116e-01
3.992228734452920036e-01 8.797583512988819132e-01
4.406602802684215225e-01 8.801512924581015307e-01
-3.608826678316876535e-01 9.195696003676061547e-01
-3.194888704297690341e-01 9.200947130450289890e-01
-2.791129898388526320e-01 9.205431224446596339e-01
-2.395188124014906439e-01 9.206206333515927209e-01
-2.008300532331361299e-01 9.197042861487783050e-01
-1.593751841387167911e-01 9.195951281810300637e-01
-1.201071437397228103e-01 9.202448643496629055e-01
-8.077540573860271522e-02 9.203955389574601798e-01
-4.020992063403362737e-02 9.207553056427957294e-01
-2.277554956455689165e-05 9.190617893880371758e-01
4.050359072248896353e-02 9.203854794913995940e-01
8.089896996946915886e-02 9.206232731809571579e-01
1.201330457786442679e-01 9.205638470794795802e-01
1.593901841704414568e-01 9.208147224940324005e-01
2.005307093475138525e-01 9.199891678413002483e-01
2.390815559193482931e-01 9.198284702466623663e-01
2.797070084969941473e-01 9.203241063990853510e-01
3.209761685035760759e-01 9.196271972987788423e-01
3.608668621832872847e-01 9.203684274838730417e-01
-2.790854793739626083e-01 9.600186821858875952e-01
-2.395338077249725972e-01 9.596685995411781134e-01
-1.995113326562505396e-01 9.604957812467879164e-01
-1.596608692522971940e-01 9.605085914979974993e-01
-1.198552866082323587e-01 9.607112791505120208e-01
-7.933493213050681059e-02 9.591927795477982466e-01
-4.010328842528775029e-02 9.592413441287976905e-01
9.010780785834141167e-04 9.598697823925580463e-01
3.944015663620160234e-02 9.606752570834451443e-01
7.917443231919252256e-02 9.593081738972917272e-01
1.203576598734991815e-01 9.600148466457776308e-01
1.595345893325430808e-01 9.601525595385242973e-01
1.994147673476230065e-01 9.596184712217946666e-01
2.402221212282817930e-01 9.607658643095803308e-01


==> figures/kernel/sphere_1e-3/data/selected_1.csv <==
-2.095109743580460607e-05 8.890595613525477652e-04
3.100286279918767693e-04 4.044524901854472387e-02
1.341336143171711730e-04 -4.051193747619155627e-02
4.055598901867517314e-02 9.757796061383213621e-05
-4.056411101934079971e-02 -1.896629859303730972e-04
3.909361531433429987e-02 -3.989918824330062480e-02
-4.088346571844220928e-02 -3.936631990331621728e-02
-4.083355980827139964e-02 3.992381606137274802e-02
4.032336829077523555e-02 4.057342852792202026e-02
5.890429128207138893e-04 -7.942453308405553192e-02
-7.346044547322041780e-04 8.000505557991696715e-02
8.061753219788220237e-02 -5.017767440957919284e-04
-8.090106190573345679e-02 5.469427694517311946e-04
7.930620990044945362e-02 -3.919944439095558036e-02
-4.002843902936165793e-02 -7.920824129683058656e-02
7.922535480126424723e-02 4.003542029550019588e-02
-7.962672257606960569e-02 3.974914276502163057e-02
-7.915988901159830282e-02 -4.067148043270416707e-02
3.944733592981898573e-02 8.062371733686744812e-02
4.055408581274220353e-02 -8.038807864401148473e-02
-4.053684096757191602e-02 8.090235655748745369e-02
-8.040949793189434980e-02 -7.905455823988989661e-02
-7.994437498226798777e-02 7.963627313694114640e-02
8.023823479017752613e-02 8.024099156249162035e-02
8.064887840698174715e-02 -8.001773758568168915e-02
1.191717858458782864e-01 -4.900556886016520274e-04
1.959392512962850053e-04 1.192822088300122124e-01
-1.196540190304429402e-01 -7.366259628102443755e-04
-9.462029085930106619e-05 -1.202954469156469752e-01
-1.190929688989050134e-01 4.090568855081808120e-02
1.199033258997221352e-01 4.000229169485299691e-02
-3.975926786214092207e-02 -1.199909792642323142e-01
-4.080962763801095766e-02 1.200904607649772582e-01
-1.206582330694107447e-01 -3.946499998638251794e-02
4.077667735499593965e-02 1.203513566446812733e-01
3.946723208029094543e-02 -1.208112920061607948e-01
1.208106104662326485e-01 -3.952881003126088033e-02
7.920629438761245256e-02 1.192434603347698185e-01
1.193486130082138108e-01 -8.049476167651262171e-02
1.198708813506777771e-01 7.991658082891898995e-02
-8.025227587849710631e-02 -1.198443767060228121e-01
-7.963272370445086124e-02 1.204196546411476360e-01
-1.204310165954096540e-01 7.965543115455465950e-02
-1.203486990624455383e-01 -8.039098939104719066e-02
8.039844988175018359e-02 -1.209681727349705832e-01
-7.567644365726528596e-04 1.592556638563344673e-01
-1.592623410469278245e-01 -2.847175946313207232e-04
9.844699464273179955e-04 -1.595681181281062566e-01
1.601914420955223017e-01 -3.276394734987644062e-04
4.064133851126253832e-02 -1.593613808198197090e-01
-1.594217563022458928e-01 -4.069108535951177635e-02
-3.912522590385391491e-02 -1.599171203095966498e-01
1.599319189636599636e-01 4.020935704025443980e-02
-3.913728711722520154e-02 1.607644501253783220e-01
4.080245774875516929e-02 1.606759243334361653e-01
-1.609104324908491312e-01 4.026890808874231120e-02
1.609670248270404780e-01 -4.038907616766469755e-02
1.192071316942720643e-01 1.192896395838386192e-01
1.204668392889166467e-01 -1.194919403302266842e-01
-1.193825138734855018e-01 1.206534199459341206e-01
-1.204556579642413611e-01 -1.196097936153130842e-01
-7.912526732653116235e-02 1.597097994851250369e-01
8.088601254538058116e-02 -1.590621470273872462e-01
1.600587026743360008e-01 -8.003695875904444368e-02
-1.607565440215094621e-01 -7.949244062498576902e-02
-1.609413439445169514e-01 7.916003591042460041e-02
-8.089638610705300603e-02 -1.600829628025716433e-01
8.064884503376316960e-02 1.603337109078557254e-01
1.609843703434261086e-01 7.984965547317141032e-02
1.196552989082640683e-01 -1.595833082592660601e-01
1.601794883075729481e-01 1.191950924029130943e-01
-1.999305231038970287e-01 6.657024948257903724e-04
-1.190503666182928799e-01 -1.609392840707168648e-01
9.753894753114166448e-04 2.001867743421902046e-01
-1.602875896851946036e-01 1.200600976454805624e-01
1.606120887267484532e-01 -1.197167137949175786e-01
1.209160760194500778e-01 1.598435775665152936e-01
7.648738422348097879e-04 -2.005525135704914197e-01
-1.604921321917582855e-01 -1.203099833402424684e-01
-1.204013222281950096e-01 1.604918582341723909e-01
2.009767599757430467e-01 1.045494526604822359e-04
-1.990285176624971286e-01 3.976455866710242731e-02
1.992132144706794949e-01 3.902129490951005558e-02
4.009150964653638433e-02 -1.990671829990658115e-01
1.992368485185301852e-01 -3.971359026292048400e-02
-4.035099036244034487e-02 1.992056415660589663e-01
3.988659366418453173e-02 2.001737374382149826e-01
-2.002081516069638967e-01 -4.012108173413630324e-02
-3.981942130828679954e-02 -2.004890149727865112e-01
-7.968514385714907389e-02 1.998801289183367580e-01
2.003149344159091960e-01 7.917634275683606282e-02
8.046013100176634125e-02 -1.998909706059090463e-01
-7.921471430011985115e-02 -2.005145271594807321e-01
-2.001452603494505988e-01 8.030519787946184540e-02
-2.000604061202753969e-01 -8.090362233442519035e-02
7.990662960845082430e-02 2.005785356018923160e-01
2.009735687802925719e-01 -7.976107818405428485e-02
1.600168093219813681e-01 -1.590424752701999622e-01
1.606374417844718405e-01 1.605487501720957721e-01
-1.607694659886739208e-01 1.607571948183627586e-01
-1.607172922688285821e-01 -1.609457558109508857e-01
-1.991146674243552683e-01 -1.200452414678385288e-01
1.998175596456699399e-01 1.195773226088805569e-01
-1.204200495009411231e-01 1.993625874501328554e-01
-1.191512103098437692e-01 -2.001679231831934580e-01
1.197284503987577076e-01 -1.999400129690691863e-01
1.207322529352513468e-01 1.996042506356037749e-01
-2.001496457452672240e-01 1.206324997161616619e-01
2.009047107483387384e-01 -1.202351168732697234e-01
-2.391658449390970387e-01 5.960866524684646853e-04
1.761022311819043784e-04 2.396670944942606019e-01
2.401365854124081767e-01 4.838383135309612827e-04
7.431521119096494779e-04 -2.407356461681010029e-01
-3.990095025313253330e-02 -2.392290549770168251e-01
2.394886603443459883e-01 -3.960906413929286829e-02
-2.396922762706845678e-01 4.087567968039182431e-02
2.398733707840443319e-01 4.017714226623835677e-02
-4.006788936373407994e-02 2.400506358360942061e-01
3.961015030521677915e-02 -2.401844508855301985e-01
-2.402594575247063158e-01 -3.965646782701984924e-02
4.060200531789948802e-02 2.405256899014006355e-01
8.054505691153729385e-02 -2.396266305565773191e-01
-2.403998786497821560e-01 -7.921890076016460669e-02
7.931754915380723192e-02 2.403811215083676844e-01
2.400491668317837612e-01 8.051164311436011245e-02
-7.923778241110594756e-02 -2.405170929564071081e-01
2.402431719840338042e-01 -8.089501452382392988e-02
-7.951205293249095918e-02 2.407230811218197541e-01
-2.409006338994764129e-01 8.051166882491377075e-02
1.998724984369698032e-01 1.595838395000619137e-01
-1.998752035768669721e-01 -1.599186312172189706e-01
1.590079292037736847e-01 -2.007385988040592539e-01
-2.007756330802160927e-01 1.590095973925389483e-01
1.608612566044780312e-01 1.995904639766820088e-01
2.001825985607494640e-01 -1.601999396789743901e-01
-1.609100074406023262e-01 2.005664798145907757e-01
-1.608619834560480466e-01 -2.009079233230522676e-01
1.194289778312948441e-01 2.395682962476960165e-01
-2.395743700949276855e-01 1.197640337988389314e-01
-2.393859900355095605e-01 -1.203534688494525967e-01
-1.198054217516798386e-01 2.400983970616604180e-01
2.399176607824680674e-01 -1.204219988646196976e-01
1.200734606848092717e-01 -2.402462824124695362e-01
-1.199701428266485848e-01 -2.403346605611397790e-01
2.403071165963450162e-01 1.204246683133905621e-01
-7.231090023290770268e-04 -2.793395716167014764e-01
-2.798614640876717075e-01 -8.484524100306872199e-04
2.800300544777932776e-01 -6.524741377948979973e-04
-2.808536509499239171e-05 2.807167402866646566e-01
-3.990259736537393048e-02 -2.790937310298297613e-01
4.046547902148650566e-02 -2.790679329423634836e-01
2.791465031637506145e-01 -4.031516335679795338e-02
-1.999605756529083678e-01 1.996753115767866682e-01
2.798483606599724283e-01 4.002945713275360418e-02
-2.797404307240988763e-01 -4.096169547989002291e-02
-3.958892186347638675e-02 2.801185729764559262e-01
-2.801564903441229326e-01 3.962130089833119928e-02
-2.000188279729696039e-01 -2.003547195495975486e-01
1.995581982060130322e-01 -2.009063231218417567e-01
3.909870883357788318e-02 2.808716598137850351e-01
2.002722490708725156e-01 2.008863420283833745e-01
2.390675111108449269e-01 -1.595421048758852156e-01
-2.390422009411703463e-01 1.600842874991694476e-01
-1.599893550059428848e-01 -2.392036915322978685e-01
-1.606874967575846191e-01 2.390235686606954624e-01
1.595738214125223264e-01 -2.398350550450820684e-01
2.392297941653358517e-01 1.609058002693029010e-01
1.601485540374638916e-01 2.398803201577739130e-01
-2.404192120692669465e-01 -1.594199817130250718e-01
7.916905330732017243e-02 2.790964093098733390e-01
-2.791084346027603580e-01 7.923856713032557952e-02
2.791351460641458004e-01 -8.039562338139420727e-02
-2.793004442160922918e-01 -8.046995560051668772e-02
-7.992722321203402092e-02 2.796107844786564489e-01
2.799376986149841873e-01 8.045463372446078065e-02
7.997709497843620563e-02 -2.800894624166875846e-01
-7.921550549227344973e-02 -2.803442960492767977e-01
2.790204983492144963e-01 -1.201243385817838127e-01
-1.199762261492284959e-01 -2.794569158327603331e-01
-1.209730659617170856e-01 2.791020367940871827e-01
1.209235348573915042e-01 2.793243449768956221e-01
-2.800389876776158138e-01 1.195628238498270823e-01
-2.805961615258625863e-01 -1.190523485729822611e-01
1.200906699930721355e-01 -2.802776165325506219e-01
2.802767202199696328e-01 1.201908176741342676e-01
-2.396765652531926416e-01 1.993229350465259286e-01
2.001557900780930876e-01 2.394727964940396026e-01
2.394764662738012584e-01 -2.001578087621541935e-01
2.403951444312535657e-01 1.991075600755864150e-01
-2.404050677549392778e-01 -1.996268788487491341e-01
2.006076357602269711e-01 -2.402974378790631860e-01
-2.008180625324162416e-01 2.405405181196793307e-01
-2.007606380481849750e-01 -2.408839705324454517e-01
3.194028037832582489e-01 -9.254163892978464322e-05
-3.195433045016916052e-01 -6.210298215343895006e-04
-1.473551320754453624e-04 -3.202089237331704474e-01
-2.465413378873008987e-04 3.202102269302380400e-01
2.790253343469114022e-01 -1.597029249708901699e-01
-3.985416106636965883e-02 3.192502739982636117e-01
1.591166260522164921e-01 -2.798628133924458972e-01
1.599240192454054188e-01 2.797289058260213901e-01
4.014466004618693490e-02 -3.197307625164624301e-01
-3.198534897082748185e-01 3.977637299885947858e-02
3.198017767165841074e-01 4.062550934705128070e-02
-3.199466900019948823e-01 -3.956437612249762842e-02
4.024436626109550302e-02 3.199191911884671780e-01
3.203152663533945232e-01 -3.912613769017913440e-02
-1.607014058321595829e-01 2.799313630096330607e-01
-2.809227448557652385e-01 1.592268832500625120e-01
-1.596192906470436657e-01 -2.807483582946212475e-01
-2.807666817340540022e-01 -1.596110483678632452e-01
-3.938244761470500316e-02 -3.206145789183787453e-01
2.806383737380332977e-01 1.604862039649221361e-01
7.908091902069822043e-02 -3.193703632247065216e-01
3.198956419938350781e-01 -7.914158896767910234e-02
-3.198924944356711930e-01 7.933584894788749120e-02
3.203285213434685086e-01 7.921977971462940138e-02
-3.202780463449649284e-01 -8.042198374286144147e-02
-8.031610040272423034e-02 3.203700102729480914e-01
7.937304763517329109e-02 3.206592854058721298e-01
-7.927898796876556298e-02 -3.207543165993980705e-01
2.405169893248160495e-01 2.392229879004011406e-01
-2.390778585286451874e-01 -2.408450838257706894e-01
2.395683451622074023e-01 -2.409803970613237645e-01
-2.409936009251998912e-01 2.408568810304269614e-01
1.200528223631220498e-01 -3.191630171239141500e-01
-3.194900780965321263e-01 -1.207384762655005356e-01
-1.198148301784567327e-01 3.199716163068224151e-01
3.199979787102061324e-01 -1.200722003991534781e-01
1.200545540850836562e-01 3.202798943072052706e-01
3.201124001222621085e-01 1.205351924575100986e-01
-3.201621957371730831e-01 1.206468418586370411e-01
-1.195275935510146798e-01 -3.206397638203183353e-01
1.995372452223963811e-01 2.800248639310209398e-01
1.997797062445917371e-01 -2.799893566337752771e-01
2.807163304760982858e-01 -1.991619173428068601e-01
-2.799359353751147417e-01 -2.006352726993008984e-01
-1.998994466208277587e-01 -2.804889883389559135e-01
-2.008791465358009953e-01 2.799240264700239567e-01
-2.809302869002607839e-01 1.997053485201022160e-01
2.802435018561519886e-01 2.007121901648210027e-01
-3.191845367259145139e-01 -1.596493946798916708e-01
3.195299752809012683e-01 -1.596488233754453645e-01
-3.190448426095586210e-01 1.606592922942589596e-01
1.607307340587157407e-01 3.190918397637911852e-01
-1.600395154308445755e-01 3.196577719167273957e-01
1.593379502786720081e-01 -3.201113673553658279e-01
3.195029513273229815e-01 1.606402187929457936e-01
-1.609155371393954370e-01 -3.197263212013075617e-01
-3.591157399583471133e-01 5.311135904340390582e-04
3.595058607074049228e-01 -5.857619719295712943e-04
-5.173634149501240252e-04 3.597481178976206229e-01
1.598811468801902575e-04 -3.603384137728652403e-01
3.591712424121172309e-01 -4.009641655182449166e-02
-4.040495192443433609e-02 -3.593497334107049745e-01
-3.598099105199422665e-01 3.991586053074710344e-02
4.007116659155823130e-02 -3.600775218332190053e-01
-3.602873957242413994e-01 -4.070778408376665020e-02
-4.044614078294512388e-02 3.603514741988195769e-01
3.975813323350070594e-02 3.605595678163938111e-01
3.606203207745478645e-01 3.930212075784820375e-02
2.790154416714378804e-01 2.394120272612800526e-01
3.591039454332349279e-01 -7.955359912906381781e-02
-3.592226846670454887e-01 -8.007644847588915593e-02
-2.800597539677701087e-01 -2.391303139402232991e-01


==> figures/kernel/sphere_1e-3/data/selected_2.csv <==
-2.095109743580460607e-05 8.890595613525477652e-04
1.341336143171711730e-04 -4.051193747619155627e-02
4.055598901867517314e-02 9.757796061383213621e-05
-4.056411101934079971e-02 -1.896629859303730972e-04
3.100286279918767693e-04 4.044524901854472387e-02
-7.962672257606960569e-02 3.974914276502163057e-02
-4.088346571844220928e-02 -3.936631990331621728e-02
-4.002843902936165793e-02 -7.920824129683058656e-02
3.909361531433429987e-02 -3.989918824330062480e-02
8.061753219788220237e-02 -5.017767440957919284e-04
4.055408581274220353e-02 -8.038807864401148473e-02
5.890429128207138893e-04 -7.942453308405553192e-02
-7.915988901159830282e-02 -4.067148043270416707e-02
4.032336829077523555e-02 4.057342852792202026e-02
-4.083355980827139964e-02 3.992381606137274802e-02
7.930620990044945362e-02 -3.919944439095558036e-02
-8.090106190573345679e-02 5.469427694517311946e-04
7.922535480126424723e-02 4.003542029550019588e-02
-7.346044547322041780e-04 8.000505557991696715e-02
8.064887840698174715e-02 -8.001773758568168915e-02
-8.040949793189434980e-02 -7.905455823988989661e-02
3.944733592981898573e-02 8.062371733686744812e-02
-4.053684096757191602e-02 8.090235655748745369e-02
9.844699464273179955e-04 -1.595681181281062566e-01
1.601914420955223017e-01 -3.276394734987644062e-04
-1.999305231038970287e-01 6.657024948257903724e-04
-9.462029085930106619e-05 -1.202954469156469752e-01
3.988659366418453173e-02 2.001737374382149826e-01
-1.206582330694107447e-01 -3.946499998638251794e-02
1.590079292037736847e-01 -2.007385988040592539e-01
-3.975926786214092207e-02 -1.199909792642323142e-01
1.208106104662326485e-01 -3.952881003126088033e-02
-1.193825138734855018e-01 1.206534199459341206e-01
8.023823479017752613e-02 8.024099156249162035e-02
-1.608619834560480466e-01 -2.009079233230522676e-01
3.946723208029094543e-02 -1.208112920061607948e-01
-1.196540190304429402e-01 -7.366259628102443755e-04
1.998175596456699399e-01 1.195773226088805569e-01
1.191717858458782864e-01 -4.900556886016520274e-04
-7.994437498226798777e-02 7.963627313694114640e-02
-2.008180625324162416e-01 2.405405181196793307e-01
2.402431719840338042e-01 -8.089501452382392988e-02
7.431521119096494779e-04 -2.407356461681010029e-01
-1.604921321917582855e-01 -1.203099833402424684e-01
1.199033258997221352e-01 4.000229169485299691e-02
-7.567644365726528596e-04 1.592556638563344673e-01
1.193486130082138108e-01 -8.049476167651262171e-02
-8.025227587849710631e-02 -1.198443767060228121e-01
-3.602873957242413994e-01 -4.070778408376665020e-02
-1.190929688989050134e-01 4.090568855081808120e-02
1.995372452223963811e-01 2.800248639310209398e-01
3.928754643722990464e-02 -4.002358540872008041e-01
8.088601254538058116e-02 -1.590621470273872462e-01
3.595058607074049228e-01 -5.857619719295712943e-04
7.920629438761245256e-02 1.192434603347698185e-01
-7.968514385714907389e-02 1.998801289183367580e-01
-2.001452603494505988e-01 8.030519787946184540e-02
-1.203486990624455383e-01 -8.039098939104719066e-02
-7.921471430011985115e-02 -2.005145271594807321e-01
1.959392512962850053e-04 1.192822088300122124e-01
-2.000604061202753969e-01 -8.090362233442519035e-02
1.992132144706794949e-01 3.902129490951005558e-02
1.600587026743360008e-01 -8.003695875904444368e-02
-5.173634149501240252e-04 3.597481178976206229e-01
-2.798821865767101014e-01 -3.202551286372762873e-01
1.209160760194500778e-01 1.598435775665152936e-01
3.208884157712843521e-01 -2.805304313547046235e-01
4.009150964653638433e-02 -1.990671829990658115e-01
-1.592623410469278245e-01 -2.847175946313207232e-04
-3.593641499604169898e-01 1.609555280786296172e-01
-4.080962763801095766e-02 1.200904607649772582e-01
8.039844988175018359e-02 -1.209681727349705832e-01
4.077667735499593965e-02 1.203513566446812733e-01
-3.912522590385391491e-02 -1.599171203095966498e-01
1.992368485185301852e-01 -3.971359026292048400e-02
4.009614757633203630e-01 1.991716789380974795e-01
1.609843703434261086e-01 7.984965547317141032e-02
-7.912526732653116235e-02 1.597097994851250369e-01
1.600168093219813681e-01 -1.590424752701999622e-01
1.200906699930721355e-01 -2.802776165325506219e-01
-7.921550549227344973e-02 -2.803442960492767977e-01
-1.602875896851946036e-01 1.200600976454805624e-01
-1.594217563022458928e-01 -4.069108535951177635e-02
-2.805961615258625863e-01 -1.190523485729822611e-01
-1.190503666182928799e-01 -1.609392840707168648e-01
-1.609104324908491312e-01 4.026890808874231120e-02
-2.391978916799005206e-01 5.190322887239293692e-01
1.761022311819043784e-04 2.396670944942606019e-01
-2.801564903441229326e-01 3.962130089833119928e-02
8.064884503376316960e-02 1.603337109078557254e-01
-1.593916225849608403e-01 -5.996922038452516812e-01
2.798483606599724283e-01 4.002945713275360418e-02
2.390675111108449269e-01 -1.595421048758852156e-01
8.046013100176634125e-02 -1.998909706059090463e-01
-3.981942130828679954e-02 -2.004890149727865112e-01
1.609670248270404780e-01 -4.038907616766469755e-02
5.995535263916654811e-01 -1.609660607149222822e-01
-3.913728711722520154e-02 1.607644501253783220e-01
1.194289778312948441e-01 2.395682962476960165e-01
-5.998991095632100201e-01 -1.206928009387367717e-01
4.064133851126253832e-02 -1.593613808198197090e-01
-1.607694659886739208e-01 1.607571948183627586e-01
1.192071316942720643e-01 1.192896395838386192e-01
4.080245774875516929e-02 1.606759243334361653e-01
2.391179529415347338e-01 5.192234477966429784e-01
-1.607565440215094621e-01 -7.949244062498576902e-02
-2.402594575247063158e-01 -3.965646782701984924e-02
-1.998752035768669721e-01 -1.599186312172189706e-01
1.599319189636599636e-01 4.020935704025443980e-02
1.606120887267484532e-01 -1.197167137949175786e-01
-7.992722321203402092e-02 2.796107844786564489e-01
2.392297941653358517e-01 1.609058002693029010e-01
-8.089638610705300603e-02 -1.600829628025716433e-01
2.401365854124081767e-01 4.838383135309612827e-04
2.396269939313887265e-01 -4.808212632832879474e-01
-1.596192906470436657e-01 -2.807483582946212475e-01
7.648738422348097879e-04 -2.005525135704914197e-01
4.046547902148650566e-02 -2.790679329423634836e-01
-7.963272370445086124e-02 1.204196546411476360e-01
-2.395743700949276855e-01 1.197640337988389314e-01
-1.609413439445169514e-01 7.916003591042460041e-02
1.196552989082640683e-01 -1.595833082592660601e-01
1.601794883075729481e-01 1.191950924029130943e-01
3.199979787102061324e-01 -1.200722003991534781e-01
-5.203720767971733441e-01 3.193997379557211858e-01
-1.990285176624971286e-01 3.976455866710242731e-02
-3.606556910555065998e-01 -2.003742156794063312e-01
2.009735687802925719e-01 -7.976107818405428485e-02
-2.002081516069638967e-01 -4.012108173413630324e-02
-1.204013222281950096e-01 1.604918582341723909e-01
2.009767599757430467e-01 1.045494526604822359e-04
-4.035099036244034487e-02 1.992056415660589663e-01
1.997797062445917371e-01 -2.799893566337752771e-01
2.400491668317837612e-01 8.051164311436011245e-02
-8.058777524198275366e-02 -3.603302823792021159e-01
7.916905330732017243e-02 2.790964093098733390e-01
1.608612566044780312e-01 1.995904639766820088e-01
6.405676047140719254e-01 2.796506255541834074e-01
-1.590009932037629303e-01 3.601245616311318787e-01
-1.191512103098437692e-01 -2.001679231831934580e-01
8.054505691153729385e-02 -2.396266305565773191e-01
-3.990095025313253330e-02 -2.392290549770168251e-01
-5.206972276573137437e-01 -5.209429871715660632e-01
-2.404050677549392778e-01 -1.996268788487491341e-01
2.009047107483387384e-01 -1.202351168732697234e-01
-1.991146674243552683e-01 -1.200452414678385288e-01
7.990662960845082430e-02 2.005785356018923160e-01
-1.198054217516798386e-01 2.400983970616604180e-01
-2.396765652531926416e-01 1.993229350465259286e-01
9.753894753114166448e-04 2.001867743421902046e-01
-1.607172922688285821e-01 -1.609457558109508857e-01
4.797266627828905561e-01 -6.405527632508908331e-01
1.197284503987577076e-01 -1.999400129690691863e-01
3.991611345672261418e-02 5.194804382383360064e-01
3.201124001222621085e-01 1.205351924575100986e-01
2.791465031637506145e-01 -4.031516335679795338e-02
-4.392090466550171990e-01 3.941691466240383052e-02
-2.391658449390970387e-01 5.960866524684646853e-04
4.408346564977376203e-01 -8.023824417720666624e-02
3.207213905010956601e-01 3.209610024173246701e-01
2.003149344159091960e-01 7.917634275683606282e-02
-1.473551320754453624e-04 -3.202089237331704474e-01
-2.403998786497821560e-01 -7.921890076016460669e-02
1.995581982060130322e-01 -2.009063231218417567e-01
1.606374417844718405e-01 1.605487501720957721e-01
1.591663890704376472e-01 -3.609713120949683551e-01
-1.199701428266485848e-01 -2.403346605611397790e-01
-1.595546955210651874e-01 -3.996247318464888898e-01
-2.808536509499239171e-05 2.807167402866646566e-01
-3.198085154623784843e-01 3.194384916596537671e-01
-2.791084346027603580e-01 7.923856713032557952e-02
-2.001496457452672240e-01 1.206324997161616619e-01
-1.201071437397228103e-01 9.202448643496629055e-01
1.195584754969077207e-01 3.609922146945054311e-01
3.940819786167309990e-02 -6.003946257226443484e-01
-2.797404307240988763e-01 -4.096169547989002291e-02
-1.204200495009411231e-01 1.993625874501328554e-01
3.961015030521677915e-02 -2.401844508855301985e-01
-8.407611047598765319e-01 1.601361730435169883e-01
3.190412937095886137e-01 -2.000802036476221069e-01
4.799367994516495761e-01 8.039642494238284642e-02
2.403951444312535657e-01 1.991075600755864150e-01
-2.396922762706845678e-01 4.087567968039182431e-02
-1.204556579642413611e-01 -1.196097936153130842e-01
4.808304735924471829e-01 -3.606832990061773492e-01
-2.007606380481849750e-01 -2.408839705324454517e-01
2.394886603443459883e-01 -3.960906413929286829e-02
5.601572716308653721e-01 6.397891456103173002e-01
-4.396771888155278085e-01 -2.797955788204782301e-01
-7.923778241110594756e-02 -2.405170929564071081e-01
-4.006788936373407994e-02 2.400506358360942061e-01
4.060200531789948802e-02 2.405256899014006355e-01
-3.609455350622683967e-01 -1.199570991439896095e-01
-3.598099105199422665e-01 3.991586053074710344e-02
-2.007756330802160927e-01 1.590095973925389483e-01
2.398733707840443319e-01 4.017714226623835677e-02
1.207322529352513468e-01 1.996042506356037749e-01
1.200734606848092717e-01 -2.402462824124695362e-01
-2.393859900355095605e-01 -1.203534688494525967e-01
7.908091902069822043e-02 -3.193703632247065216e-01
-1.599878701549412863e-01 -9.594298294148060346e-01
2.399176607824680674e-01 -1.204219988646196976e-01
-3.990259736537393048e-02 -2.790937310298297613e-01
9.202009760933588245e-01 -8.075303361481712960e-02
-7.949976402498012962e-02 3.596918595205475522e-01
-2.809227448557652385e-01 1.592268832500625120e-01
2.001825985607494640e-01 -1.601999396789743901e-01
2.395683451622074023e-01 -2.409803970613237645e-01
-1.609100074406023262e-01 2.005664798145907757e-01
2.403071165963450162e-01 1.204246683133905621e-01
3.203152663533945232e-01 -3.912613769017913440e-02
-2.801973911502502190e-01 -4.393526096510839141e-01
-1.607014058321595829e-01 2.799313630096330607e-01
-5.590438327416119568e-01 6.390713983080639204e-01
-5.200136589299814149e-01 1.198004195471874256e-01
-3.942073548575707187e-02 -4.406178380007040873e-01
-2.799359353751147417e-01 -2.006352726993008984e-01
3.599542634993998513e-01 7.906240283140116010e-02
2.790154416714378804e-01 2.394120272612800526e-01
1.998724984369698032e-01 1.595838395000619137e-01
-8.801145689134345362e-01 -3.998051723437927585e-01
4.001143587534257140e-01 -1.598873376803366941e-01
-1.195275935510146798e-01 -3.206397638203183353e-01
2.794464070484267704e-01 -3.597402642597286038e-01
-2.409006338994764129e-01 8.051166882491377075e-02
-2.798614640876717075e-01 -8.484524100306872199e-04
1.595738214125223264e-01 -2.398350550450820684e-01
2.008822366234529200e-01 3.593543185335054679e-01
-7.922362458962456389e-02 4.792987615285299041e-01
-2.800821746785272515e-01 2.405884230984385586e-01
1.601485540374638916e-01 2.398803201577739130e-01
4.024436626109550302e-02 3.199191911884671780e-01
2.790204983492144963e-01 -1.201243385817838127e-01
-4.801744902901414203e-01 -8.097963107313869979e-02
1.205689245663207759e-01 -4.390707254155656880e-01
-7.951205293249095918e-02 2.407230811218197541e-01
7.931754915380723192e-02 2.403811215083676844e-01
-7.231090023290770268e-04 -2.793395716167014764e-01
-3.202780463449649284e-01 -8.042198374286144147e-02
4.408117283850052082e-01 3.591021543012981043e-01
2.799376986149841873e-01 8.045463372446078065e-02
-1.999713439624784539e-01 -3.190962249749568769e-01
2.800300544777932776e-01 -6.524741377948979973e-04
-3.198924944356711930e-01 7.933584894788749120e-02
2.406104522136618962e-01 -8.404575727021601494e-01
-2.000188279729696039e-01 -2.003547195495975486e-01
1.595105663979215771e-01 7.604153057380751424e-01
-2.402559848204159354e-01 3.595922947968098193e-01
-2.404192120692669465e-01 -1.594199817130250718e-01
6.002025082488250396e-01 4.035396316282332391e-02
-4.008212486126148666e-01 2.400206242385939104e-01
8.408148649561452137e-01 -5.192592661174106894e-01
3.195029513273229815e-01 1.606402187929457936e-01
-1.599893550059428848e-01 -2.392036915322978685e-01
-3.199256234031892521e-01 -2.790960047778520137e-01
2.791351460641458004e-01 -8.039562338139420727e-02
-3.985416106636965883e-02 3.192502739982636117e-01
8.085141129522724346e-02 4.402303737182888255e-01
1.209235348573915042e-01 2.793243449768956221e-01
7.997709497843620563e-02 -2.800894624166875846e-01
1.598811468801902575e-04 -3.603384137728652403e-01
2.394764662738012584e-01 -2.001578087621541935e-01
1.204668392889166467e-01 -1.194919403302266842e-01
2.002722490708725156e-01 2.008863420283833745e-01
1.593379502786720081e-01 -3.201113673553658279e-01


==> figures/kernel/sphere_1e-3/data/selected_3.csv <==
-2.095109743580460607e-05 8.890595613525477652e-04
1.341336143171711730e-04 -4.051193747619155627e-02
3.100286279918767693e-04 4.044524901854472387e-02
5.890429128207138893e-04 -7.942453308405553192e-02
-7.346044547322041780e-04 8.000505557991696715e-02
-4.083355980827139964e-02 3.992381606137274802e-02
-9.462029085930106619e-05 -1.202954469156469752e-01
1.959392512962850053e-04 1.192822088300122124e-01
3.909361531433429987e-02 -3.989918824330062480e-02
-4.088346571844220928e-02 -3.936631990331621728e-02
7.930620990044945362e-02 -3.919944439095558036e-02
-4.002843902936165793e-02 -7.920824129683058656e-02
4.055408581274220353e-02 -8.038807864401148473e-02
-4.053684096757191602e-02 8.090235655748745369e-02
4.080245774875516929e-02 1.606759243334361653e-01
4.032336829077523555e-02 4.057342852792202026e-02
3.944733592981898573e-02 8.062371733686744812e-02
4.055598901867517314e-02 9.757796061383213621e-05
9.844699464273179955e-04 -1.595681181281062566e-01
4.077667735499593965e-02 1.203513566446812733e-01
3.946723208029094543e-02 -1.208112920061607948e-01
-3.975926786214092207e-02 -1.199909792642323142e-01
-7.915988901159830282e-02 -4.067148043270416707e-02
-7.962672257606960569e-02 3.974914276502163057e-02
-4.080962763801095766e-02 1.200904607649772582e-01
-7.567644365726528596e-04 1.592556638563344673e-01
1.208106104662326485e-01 -3.952881003126088033e-02
9.753894753114166448e-04 2.001867743421902046e-01
-8.040949793189434980e-02 -7.905455823988989661e-02
7.648738422348097879e-04 -2.005525135704914197e-01
7.922535480126424723e-02 4.003542029550019588e-02
8.061753219788220237e-02 -5.017767440957919284e-04
-3.913728711722520154e-02 1.607644501253783220e-01
-3.912522590385391491e-02 -1.599171203095966498e-01
4.064133851126253832e-02 -1.593613808198197090e-01
-1.204310165954096540e-01 7.965543115455465950e-02
8.023823479017752613e-02 8.024099156249162035e-02
-1.206582330694107447e-01 -3.946499998638251794e-02
8.064887840698174715e-02 -8.001773758568168915e-02
-1.190929688989050134e-01 4.090568855081808120e-02
-4.056411101934079971e-02 -1.896629859303730972e-04
1.609670248270404780e-01 -4.038907616766469755e-02
-8.090106190573345679e-02 5.469427694517311946e-04
7.431521119096494779e-04 -2.407356461681010029e-01
1.761022311819043784e-04 2.396670944942606019e-01
-7.994437498226798777e-02 7.963627313694114640e-02
4.009150964653638433e-02 -1.990671829990658115e-01
-3.981942130828679954e-02 -2.004890149727865112e-01
-1.607565440215094621e-01 -7.949244062498576902e-02
-4.035099036244034487e-02 1.992056415660589663e-01
3.988659366418453173e-02 2.001737374382149826e-01
-1.609413439445169514e-01 7.916003591042460041e-02
1.191717858458782864e-01 -4.900556886016520274e-04
1.199033258997221352e-01 4.000229169485299691e-02
-7.912526732653116235e-02 1.597097994851250369e-01
1.992368485185301852e-01 -3.971359026292048400e-02
-7.963272370445086124e-02 1.204196546411476360e-01
-1.196540190304429402e-01 -7.366259628102443755e-04
-1.594217563022458928e-01 -4.069108535951177635e-02
-1.609104324908491312e-01 4.026890808874231120e-02
-8.089638610705300603e-02 -1.600829628025716433e-01
-7.231090023290770268e-04 -2.793395716167014764e-01
3.961015030521677915e-02 -2.401844508855301985e-01
-3.990095025313253330e-02 -2.392290549770168251e-01
-2.808536509499239171e-05 2.807167402866646566e-01
4.060200531789948802e-02 2.405256899014006355e-01
-4.006788936373407994e-02 2.400506358360942061e-01
-7.968514385714907389e-02 1.998801289183367580e-01
-2.000604061202753969e-01 -8.090362233442519035e-02
1.609843703434261086e-01 7.984965547317141032e-02
7.920629438761245256e-02 1.192434603347698185e-01
8.064884503376316960e-02 1.603337109078557254e-01
7.990662960845082430e-02 2.005785356018923160e-01
1.601914420955223017e-01 -3.276394734987644062e-04
8.088601254538058116e-02 -1.590621470273872462e-01
8.039844988175018359e-02 -1.209681727349705832e-01
8.046013100176634125e-02 -1.998909706059090463e-01
-7.921471430011985115e-02 -2.005145271594807321e-01
-8.025227587849710631e-02 -1.198443767060228121e-01
1.204668392889166467e-01 -1.194919403302266842e-01
-1.204556579642413611e-01 -1.196097936153130842e-01
-2.001452603494505988e-01 8.030519787946184540e-02
1.599319189636599636e-01 4.020935704025443980e-02
1.192071316942720643e-01 1.192896395838386192e-01
-2.002081516069638967e-01 -4.012108173413630324e-02
-1.592623410469278245e-01 -2.847175946313207232e-04
-2.465413378873008987e-04 3.202102269302380400e-01
-1.990285176624971286e-01 3.976455866710242731e-02
2.394886603443459883e-01 -3.960906413929286829e-02
-1.473551320754453624e-04 -3.202089237331704474e-01
4.046547902148650566e-02 -2.790679329423634836e-01
-3.990259736537393048e-02 -2.790937310298297613e-01
8.054505691153729385e-02 -2.396266305565773191e-01
-7.923778241110594756e-02 -2.405170929564071081e-01
-1.190503666182928799e-01 -1.609392840707168648e-01
-3.958892186347638675e-02 2.801185729764559262e-01
3.909870883357788318e-02 2.808716598137850351e-01
7.931754915380723192e-02 2.403811215083676844e-01
-7.951205293249095918e-02 2.407230811218197541e-01
1.601794883075729481e-01 1.191950924029130943e-01
2.009767599757430467e-01 1.045494526604822359e-04
1.196552989082640683e-01 -1.595833082592660601e-01
-2.403998786497821560e-01 -7.921890076016460669e-02
-2.396922762706845678e-01 4.087567968039182431e-02
-1.604921321917582855e-01 -1.203099833402424684e-01
-1.204200495009411231e-01 1.993625874501328554e-01
-1.193825138734855018e-01 1.206534199459341206e-01
-1.204013222281950096e-01 1.604918582341723909e-01
1.992132144706794949e-01 3.902129490951005558e-02
-2.402594575247063158e-01 -3.965646782701984924e-02
1.209160760194500778e-01 1.598435775665152936e-01
-1.203486990624455383e-01 -8.039098939104719066e-02
1.598811468801902575e-04 -3.603384137728652403e-01
2.791351460641458004e-01 -8.039562338139420727e-02
1.600587026743360008e-01 -8.003695875904444368e-02
1.193486130082138108e-01 -8.049476167651262171e-02
1.606120887267484532e-01 -1.197167137949175786e-01
2.009735687802925719e-01 -7.976107818405428485e-02
-5.173634149501240252e-04 3.597481178976206229e-01
-1.999305231038970287e-01 6.657024948257903724e-04
4.014466004618693490e-02 -3.197307625164624301e-01
-3.938244761470500316e-02 -3.206145789183787453e-01
7.997709497843620563e-02 -2.800894624166875846e-01
-7.921550549227344973e-02 -2.803442960492767977e-01
7.916905330732017243e-02 2.790964093098733390e-01
4.024436626109550302e-02 3.199191911884671780e-01
-3.985416106636965883e-02 3.192502739982636117e-01
-7.992722321203402092e-02 2.796107844786564489e-01
2.791465031637506145e-01 -4.031516335679795338e-02
2.401365854124081767e-01 4.838383135309612827e-04
-1.609100074406023262e-01 2.005664798145907757e-01
1.194289778312948441e-01 2.395682962476960165e-01
-2.797404307240988763e-01 -4.096169547989002291e-02
-1.608619834560480466e-01 -2.009079233230522676e-01
2.402431719840338042e-01 -8.089501452382392988e-02
-2.409006338994764129e-01 8.051166882491377075e-02
-2.801564903441229326e-01 3.962130089833119928e-02
7.908091902069822043e-02 -3.193703632247065216e-01
1.198708813506777771e-01 7.991658082891898995e-02
7.937304763517329109e-02 3.206592854058721298e-01
-1.991146674243552683e-01 -1.200452414678385288e-01
4.007116659155823130e-02 -3.600775218332190053e-01
3.928754643722990464e-02 -4.002358540872008041e-01
-8.031610040272423034e-02 3.203700102729480914e-01
-4.040495192443433609e-02 -3.593497334107049745e-01
-7.927898796876556298e-02 -3.207543165993980705e-01
4.648088608208314314e-05 -3.999226826567225390e-01
1.998724984369698032e-01 1.595838395000619137e-01
3.975813323350070594e-02 3.605595678163938111e-01
-4.044614078294512388e-02 3.603514741988195769e-01
-5.300244811689668999e-05 3.998123378920865889e-01
-2.391658449390970387e-01 5.960866524684646853e-04
2.009047107483387384e-01 -1.202351168732697234e-01
-1.999605756529083678e-01 1.996753115767866682e-01
-1.607694659886739208e-01 1.607571948183627586e-01
-1.198054217516798386e-01 2.400983970616604180e-01
2.800300544777932776e-01 -6.524741377948979973e-04
3.203152663533945232e-01 -3.912613769017913440e-02
2.003149344159091960e-01 7.917634275683606282e-02
1.998175596456699399e-01 1.195773226088805569e-01
-2.001496457452672240e-01 1.206324997161616619e-01
-1.209730659617170856e-01 2.791020367940871827e-01
1.207322529352513468e-01 1.996042506356037749e-01
1.209235348573915042e-01 2.793243449768956221e-01
-1.199701428266485848e-01 -2.403346605611397790e-01
-1.199762261492284959e-01 -2.794569158327603331e-01
8.008827557510467265e-02 -3.605249171862396351e-01
-2.791084346027603580e-01 7.923856713032557952e-02
1.600168093219813681e-01 -1.590424752701999622e-01
-2.395743700949276855e-01 1.197640337988389314e-01
2.398733707840443319e-01 4.017714226623835677e-02
-1.607172922688285821e-01 -1.609457558109508857e-01
6.463476022993146133e-04 -4.398836605353554918e-01
-3.914679472934587401e-02 -3.994396661656731684e-01
-8.058777524198275366e-02 -3.603302823792021159e-01
8.043950028509289085e-02 3.608413566258745209e-01
-2.793004442160922918e-01 -8.046995560051668772e-02
-3.202780463449649284e-01 -8.042198374286144147e-02
-3.198924944356711930e-01 7.933584894788749120e-02
-7.949976402498012962e-02 3.596918595205475522e-01
-1.198148301784567327e-01 3.199716163068224151e-01
1.200545540850836562e-01 3.202798943072052706e-01
1.197284503987577076e-01 -1.999400129690691863e-01
1.590079292037736847e-01 -2.007385988040592539e-01
-4.097352123215104031e-02 3.998770318145334901e-01
4.003780542079675431e-02 4.006904601820032163e-01
-9.223919935573217550e-04 4.394422810685901792e-01
-2.404192120692669465e-01 -1.594199817130250718e-01
1.200906699930721355e-01 -2.802776165325506219e-01
1.200734606848092717e-01 -2.402462824124695362e-01
1.200528223631220498e-01 -3.191630171239141500e-01
-1.195275935510146798e-01 -3.206397638203183353e-01
-1.191512103098437692e-01 -2.001679231831934580e-01
-3.199466900019948823e-01 -3.956437612249762842e-02
-2.798614640876717075e-01 -8.484524100306872199e-04
2.392297941653358517e-01 1.609058002693029010e-01
2.400491668317837612e-01 8.051164311436011245e-02
3.591712424121172309e-01 -4.009641655182449166e-02
3.194028037832582489e-01 -9.254163892978464322e-05
-1.599893550059428848e-01 -2.392036915322978685e-01
3.198956419938350781e-01 -7.914158896767910234e-02
-2.800389876776158138e-01 1.195628238498270823e-01
-2.007756330802160927e-01 1.590095973925389483e-01
-1.602875896851946036e-01 1.200600976454805624e-01
-3.602873957242413994e-01 -4.070778408376665020e-02
1.995581982060130322e-01 -2.009063231218417567e-01
2.403071165963450162e-01 1.204246683133905621e-01
-2.396765652531926416e-01 1.993229350465259286e-01
8.064500395150084322e-02 -3.996376330031578550e-01
1.197481250172664491e-01 -3.600831644400352416e-01
1.608612566044780312e-01 1.995904639766820088e-01
1.601485540374638916e-01 2.398803201577739130e-01
-3.605024624723490723e-01 8.043512869801147658e-02
8.004589152748103897e-02 4.006342917077639898e-01
1.195584754969077207e-01 3.609922146945054311e-01
-8.037998039415909790e-02 -3.995172294834267723e-01
-1.207040240949906751e-01 -3.597365229755555838e-01
3.920703813877216004e-02 -4.390638864651636442e-01
-3.942073548575707187e-02 -4.406178380007040873e-01
-5.906492975721680267e-04 -4.798025245430207475e-01
-8.051993625035396007e-02 4.004588941203198194e-01
-1.207831782750886374e-01 3.590879218788904370e-01
4.043732279770656524e-02 4.398777619615312218e-01
-3.982658583412643227e-02 4.400679890660010862e-01
1.336109982349438594e-04 4.808130897153280459e-01
-3.198534897082748185e-01 3.977637299885947858e-02
2.001825985607494640e-01 -1.601999396789743901e-01
2.790204983492144963e-01 -1.201243385817838127e-01
-3.195433045016916052e-01 -6.210298215343895006e-04
-1.606874967575846191e-01 2.390235686606954624e-01
2.799376986149841873e-01 8.045463372446078065e-02
-3.201621957371730831e-01 1.206468418586370411e-01
2.806383737380332977e-01 1.604862039649221361e-01
-2.000188279729696039e-01 -2.003547195495975486e-01
-2.393859900355095605e-01 -1.203534688494525967e-01
2.798483606599724283e-01 4.002945713275360418e-02
3.595058607074049228e-01 -5.857619719295712943e-04
3.997355897436503103e-01 6.044098728962563408e-04
3.591039454332349279e-01 -7.955359912906381781e-02
7.982370313232120540e-02 -4.400491876344618247e-01
-2.390422009411703463e-01 1.600842874991694476e-01
-2.809227448557652385e-01 1.592268832500625120e-01
4.008923399138935584e-01 -4.089244417485855126e-02
-8.048873203555120814e-02 -4.398970027088012769e-01
-1.209856248421277425e-01 -3.990350626088157160e-01
-3.592226846670454887e-01 -8.007644847588915593e-02
-1.596192906470436657e-01 -2.807483582946212475e-01
1.203270466762018237e-01 -3.996371391411366325e-01
-7.996598805931526277e-02 4.408503241977636544e-01
-1.204330561467723687e-01 4.005589943775391681e-01
8.085141129522724346e-02 4.402303737182888255e-01
1.204593336681406973e-01 3.993921960827410134e-01
-4.008648095762326613e-01 -3.985657950838430302e-02
-4.001491361589747942e-01 7.984357682109659293e-02
4.015313386029607801e-02 -4.793511228871491503e-01
3.987515892884332946e-02 -5.204047643711862126e-01
-3.946866840980282898e-02 -4.809771660350267708e-01
4.399108805875249772e-01 -3.950438366619877378e-02
-3.956750341407265503e-02 4.801710269907632500e-01
3.917351517769540603e-02 4.808354854936642830e-01
8.268398873645923988e-04 5.207371899980981489e-01
-2.404050677549392778e-01 -1.996268788487491341e-01
3.199979787102061324e-01 -1.200722003991534781e-01
2.002722490708725156e-01 2.008863420283833745e-01
2.001557900780930876e-01 2.394727964940396026e-01


==> figures/kernel/sphere_1e-3/data/selected_4.csv <==
-2.095109743580460607e-05 8.890595613525477652e-04
1.341336143171711730e-04 -4.051193747619155627e-02
3.100286279918767693e-04 4.044524901854472387e-02
4.077667735499593965e-02 1.203513566446812733e-01
5.890429128207138893e-04 -7.942453308405553192e-02
4.064133851126253832e-02 -1.593613808198197090e-01
8.064884503376316960e-02 1.603337109078557254e-01
-7.346044547322041780e-04 8.000505557991696715e-02
3.944733592981898573e-02 8.062371733686744812e-02
-4.053684096757191602e-02 8.090235655748745369e-02
-9.462029085930106619e-05 -1.202954469156469752e-01
3.946723208029094543e-02 -1.208112920061607948e-01
1.959392512962850053e-04 1.192822088300122124e-01
-7.567644365726528596e-04 1.592556638563344673e-01
-4.083355980827139964e-02 3.992381606137274802e-02
9.844699464273179955e-04 -1.595681181281062566e-01
3.909361531433429987e-02 -3.989918824330062480e-02
7.648738422348097879e-04 -2.005525135704914197e-01
9.753894753114166448e-04 2.001867743421902046e-01
7.930620990044945362e-02 -3.919944439095558036e-02
4.055408581274220353e-02 -8.038807864401148473e-02
-4.080962763801095766e-02 1.200904607649772582e-01
-7.962672257606960569e-02 3.974914276502163057e-02
7.431521119096494779e-04 -2.407356461681010029e-01
1.761022311819043784e-04 2.396670944942606019e-01
4.032336829077523555e-02 4.057342852792202026e-02
4.055598901867517314e-02 9.757796061383213621e-05
-1.190929688989050134e-01 4.090568855081808120e-02
-4.056411101934079971e-02 -1.896629859303730972e-04
-4.002843902936165793e-02 -7.920824129683058656e-02
-4.088346571844220928e-02 -3.936631990331621728e-02
-3.975926786214092207e-02 -1.199909792642323142e-01
-3.912522590385391491e-02 -1.599171203095966498e-01
8.064887840698174715e-02 -8.001773758568168915e-02
-7.231090023290770268e-04 -2.793395716167014764e-01
-2.808536509499239171e-05 2.807167402866646566e-01
-7.912526732653116235e-02 1.597097994851250369e-01
4.080245774875516929e-02 1.606759243334361653e-01
-3.913728711722520154e-02 1.607644501253783220e-01
1.208106104662326485e-01 -3.952881003126088033e-02
-8.090106190573345679e-02 5.469427694517311946e-04
-1.592623410469278245e-01 -2.847175946313207232e-04
-3.981942130828679954e-02 -2.004890149727865112e-01
4.009150964653638433e-02 -1.990671829990658115e-01
1.600587026743360008e-01 -8.003695875904444368e-02
-4.035099036244034487e-02 1.992056415660589663e-01
3.988659366418453173e-02 2.001737374382149826e-01
-7.994437498226798777e-02 7.963627313694114640e-02
-2.465413378873008987e-04 3.202102269302380400e-01
-1.473551320754453624e-04 -3.202089237331704474e-01
-3.990095025313253330e-02 -2.392290549770168251e-01
3.961015030521677915e-02 -2.401844508855301985e-01
8.039844988175018359e-02 -1.209681727349705832e-01
7.920629438761245256e-02 1.192434603347698185e-01
-7.915988901159830282e-02 -4.067148043270416707e-02
-8.040949793189434980e-02 -7.905455823988989661e-02
-8.025227587849710631e-02 -1.198443767060228121e-01
1.606120887267484532e-01 -1.197167137949175786e-01
-1.206582330694107447e-01 -3.946499998638251794e-02
-1.594217563022458928e-01 -4.069108535951177635e-02
-1.609104324908491312e-01 4.026890808874231120e-02
-1.203486990624455383e-01 -8.039098939104719066e-02
-1.604921321917582855e-01 -1.203099833402424684e-01
-4.006788936373407994e-02 2.400506358360942061e-01
4.060200531789948802e-02 2.405256899014006355e-01
-7.963272370445086124e-02 1.204196546411476360e-01
-5.173634149501240252e-04 3.597481178976206229e-01
1.598811468801902575e-04 -3.603384137728652403e-01
-2.001452603494505988e-01 8.030519787946184540e-02
8.061753219788220237e-02 -5.017767440957919284e-04
7.922535480126424723e-02 4.003542029550019588e-02
8.023823479017752613e-02 8.024099156249162035e-02
1.191717858458782864e-01 -4.900556886016520274e-04
1.601914420955223017e-01 -3.276394734987644062e-04
2.009767599757430467e-01 1.045494526604822359e-04
4.046547902148650566e-02 -2.790679329423634836e-01
-3.990259736537393048e-02 -2.790937310298297613e-01
-3.958892186347638675e-02 2.801185729764559262e-01
3.909870883357788318e-02 2.808716598137850351e-01
1.192071316942720643e-01 1.192896395838386192e-01
1.193486130082138108e-01 -8.049476167651262171e-02
2.401365854124081767e-01 4.838383135309612827e-04
1.609670248270404780e-01 -4.038907616766469755e-02
1.199033258997221352e-01 4.000229169485299691e-02
1.198708813506777771e-01 7.991658082891898995e-02
-8.089638610705300603e-02 -1.600829628025716433e-01
-1.607565440215094621e-01 -7.949244062498576902e-02
4.648088608208314314e-05 -3.999226826567225390e-01
1.992368485185301852e-01 -3.971359026292048400e-02
-5.300244811689668999e-05 3.998123378920865889e-01
-1.204310165954096540e-01 7.965543115455465950e-02
-1.193825138734855018e-01 1.206534199459341206e-01
4.014466004618693490e-02 -3.197307625164624301e-01
-3.938244761470500316e-02 -3.206145789183787453e-01
8.088601254538058116e-02 -1.590621470273872462e-01
-3.985416106636965883e-02 3.192502739982636117e-01
4.024436626109550302e-02 3.199191911884671780e-01
7.990662960845082430e-02 2.005785356018923160e-01
-1.204556579642413611e-01 -1.196097936153130842e-01
-1.990285176624971286e-01 3.976455866710242731e-02
-2.002081516069638967e-01 -4.012108173413630324e-02
-1.204013222281950096e-01 1.604918582341723909e-01
-2.000604061202753969e-01 -8.090362233442519035e-02
-2.396922762706845678e-01 4.087567968039182431e-02
1.609843703434261086e-01 7.984965547317141032e-02
2.798483606599724283e-01 4.002945713275360418e-02
1.599319189636599636e-01 4.020935704025443980e-02
-1.607694659886739208e-01 1.607571948183627586e-01
1.204668392889166467e-01 -1.194919403302266842e-01
-2.402594575247063158e-01 -3.965646782701984924e-02
6.463476022993146133e-04 -4.398836605353554918e-01
-9.223919935573217550e-04 4.394422810685901792e-01
7.931754915380723192e-02 2.403811215083676844e-01
7.916905330732017243e-02 2.790964093098733390e-01
-4.040495192443433609e-02 -3.593497334107049745e-01
4.007116659155823130e-02 -3.600775218332190053e-01
-2.007756330802160927e-01 1.590095973925389483e-01
2.394886603443459883e-01 -3.960906413929286829e-02
2.791465031637506145e-01 -4.031516335679795338e-02
-4.044614078294512388e-02 3.603514741988195769e-01
3.975813323350070594e-02 3.605595678163938111e-01
3.203152663533945232e-01 -3.912613769017913440e-02
7.937304763517329109e-02 3.206592854058721298e-01
-1.196540190304429402e-01 -7.366259628102443755e-04
8.054505691153729385e-02 -2.396266305565773191e-01
-2.403998786497821560e-01 -7.921890076016460669e-02
-2.801564903441229326e-01 3.962130089833119928e-02
-5.906492975721680267e-04 -4.798025245430207475e-01
-2.797404307240988763e-01 -4.096169547989002291e-02
1.336109982349438594e-04 4.808130897153280459e-01
-4.097352123215104031e-02 3.998770318145334901e-01
4.003780542079675431e-02 4.006904601820032163e-01
-1.199701428266485848e-01 -2.403346605611397790e-01
2.003149344159091960e-01 7.917634275683606282e-02
2.800300544777932776e-01 -6.524741377948979973e-04
3.928754643722990464e-02 -4.002358540872008041e-01
-3.914679472934587401e-02 -3.994396661656731684e-01
-7.951205293249095918e-02 2.407230811218197541e-01
-7.968514385714907389e-02 1.998801289183367580e-01
-7.992722321203402092e-02 2.796107844786564489e-01
-8.031610040272423034e-02 3.203700102729480914e-01
-2.395743700949276855e-01 1.197640337988389314e-01
-1.609413439445169514e-01 7.916003591042460041e-02
1.197284503987577076e-01 -1.999400129690691863e-01
1.601794883075729481e-01 1.191950924029130943e-01
1.998175596456699399e-01 1.195773226088805569e-01
8.043950028509289085e-02 3.608413566258745209e-01
2.400491668317837612e-01 8.051164311436011245e-02
-7.949976402498012962e-02 3.596918595205475522e-01
1.194289778312948441e-01 2.395682962476960165e-01
3.591712424121172309e-01 -4.009641655182449166e-02
1.209160760194500778e-01 1.598435775665152936e-01
1.207322529352513468e-01 1.996042506356037749e-01
7.997709497843620563e-02 -2.800894624166875846e-01
8.046013100176634125e-02 -1.998909706059090463e-01
7.908091902069822043e-02 -3.193703632247065216e-01
8.008827557510467265e-02 -3.605249171862396351e-01
-7.921550549227344973e-02 -2.803442960492767977e-01
1.992132144706794949e-01 3.902129490951005558e-02
3.194028037832582489e-01 -9.254163892978464322e-05
-3.198534897082748185e-01 3.977637299885947858e-02
-3.199466900019948823e-01 -3.956437612249762842e-02
-7.923778241110594756e-02 -2.405170929564071081e-01
-7.927898796876556298e-02 -3.207543165993980705e-01
-7.921471430011985115e-02 -2.005145271594807321e-01
-8.058777524198275366e-02 -3.603302823792021159e-01
-4.069822624252462072e-04 -5.203248334096831629e-01
8.268398873645923988e-04 5.207371899980981489e-01
-3.942073548575707187e-02 -4.406178380007040873e-01
3.920703813877216004e-02 -4.390638864651636442e-01
8.064500395150084322e-02 -3.996376330031578550e-01
-1.999305231038970287e-01 6.657024948257903724e-04
-8.037998039415909790e-02 -3.995172294834267723e-01
4.043732279770656524e-02 4.398777619615312218e-01
-3.982658583412643227e-02 4.400679890660010862e-01
8.004589152748103897e-02 4.006342917077639898e-01
-8.051993625035396007e-02 4.004588941203198194e-01
1.601485540374638916e-01 2.398803201577739130e-01
1.600168093219813681e-01 -1.590424752701999622e-01
-1.199762261492284959e-01 -2.794569158327603331e-01
-3.198924944356711930e-01 7.933584894788749120e-02
-2.390422009411703463e-01 1.600842874991694476e-01
-2.409006338994764129e-01 8.051166882491377075e-02
-2.791084346027603580e-01 7.923856713032557952e-02
-3.605024624723490723e-01 8.043512869801147658e-02
-1.204200495009411231e-01 1.993625874501328554e-01
2.009735687802925719e-01 -7.976107818405428485e-02
4.002426941663664306e-01 -8.051172999371131178e-02
-2.532834073348191753e-04 5.593364647584497806e-01
-9.220630361118245608e-04 -5.599746830038183631e-01
1.209235348573915042e-01 2.793243449768956221e-01
1.606374417844718405e-01 1.605487501720957721e-01
-4.001491361589747942e-01 7.984357682109659293e-02
1.998724984369698032e-01 1.595838395000619137e-01
2.001557900780930876e-01 2.394727964940396026e-01
-2.809227448557652385e-01 1.592268832500625120e-01
1.196552989082640683e-01 -1.595833082592660601e-01
2.001825985607494640e-01 -1.601999396789743901e-01
1.200734606848092717e-01 -2.402462824124695362e-01
1.590079292037736847e-01 -2.007385988040592539e-01
-1.609100074406023262e-01 2.005664798145907757e-01
-1.999605756529083678e-01 1.996753115767866682e-01
-1.602875896851946036e-01 1.200600976454805624e-01
4.015313386029607801e-02 -4.793511228871491503e-01
-3.946866840980282898e-02 -4.809771660350267708e-01
7.982370313232120540e-02 -4.400491876344618247e-01
-8.048873203555120814e-02 -4.398970027088012769e-01
-3.190448426095586210e-01 1.606592922942589596e-01
2.403071165963450162e-01 1.204246683133905621e-01
2.799376986149841873e-01 8.045463372446078065e-02
-3.602873957242413994e-01 -4.070778408376665020e-02
3.917351517769540603e-02 4.808354854936642830e-01
-3.956750341407265503e-02 4.801710269907632500e-01
8.085141129522724346e-02 4.402303737182888255e-01
-7.996598805931526277e-02 4.408503241977636544e-01
-1.607172922688285821e-01 -1.609457558109508857e-01
-1.599893550059428848e-01 -2.392036915322978685e-01
-1.190503666182928799e-01 -1.609392840707168648e-01
-1.191512103098437692e-01 -2.001679231831934580e-01
-1.608619834560480466e-01 -2.009079233230522676e-01
-2.793004442160922918e-01 -8.046995560051668772e-02
-3.598099105199422665e-01 3.991586053074710344e-02
4.008923399138935584e-01 -4.089244417485855126e-02
3.595058607074049228e-01 -5.857619719295712943e-04
3.198017767165841074e-01 4.062550934705128070e-02
2.390675111108449269e-01 -1.595421048758852156e-01
-2.396765652531926416e-01 1.993229350465259286e-01
1.153653582105431275e-04 -6.001526394776813822e-01
2.398733707840443319e-01 4.017714226623835677e-02
2.802767202199696328e-01 1.201908176741342676e-01
3.201124001222621085e-01 1.205351924575100986e-01
4.399108805875249772e-01 -3.950438366619877378e-02
1.608612566044780312e-01 1.995904639766820088e-01
6.775305681882518461e-04 5.997414896365053094e-01
-4.083911535426686112e-02 5.191278904814993211e-01
3.991611345672261418e-02 5.194804382383360064e-01
-7.922362458962456389e-02 4.792987615285299041e-01
7.956099384827826360e-02 4.795076499096178613e-01
-2.001496457452672240e-01 1.206324997161616619e-01
-1.596192906470436657e-01 -2.807483582946212475e-01
-4.390592247654448999e-01 7.916149327085968135e-02
-2.393859900355095605e-01 -1.203534688494525967e-01
-1.991146674243552683e-01 -1.200452414678385288e-01
-2.805961615258625863e-01 -1.190523485729822611e-01
-1.998752035768669721e-01 -1.599186312172189706e-01
-2.000188279729696039e-01 -2.003547195495975486e-01
-2.391658449390970387e-01 5.960866524684646853e-04
-4.094751135853039181e-02 -5.207197769296169065e-01
3.987515892884332946e-02 -5.204047643711862126e-01
-7.969748780820393175e-02 -4.798749413517668927e-01
7.916109372915078324e-02 -4.802576950138017775e-01
-2.809302869002607839e-01 1.997053485201022160e-01
2.009047107483387384e-01 -1.202351168732697234e-01
1.595738214125223264e-01 -2.398350550450820684e-01
1.995581982060130322e-01 -2.009063231218417567e-01
1.200906699930721355e-01 -2.802776165325506219e-01
-2.404192120692669465e-01 -1.594199817130250718e-01
-2.807666817340540022e-01 -1.596110483678632452e-01
3.997355897436503103e-01 6.044098728962563408e-04
3.599542634993998513e-01 7.906240283140116010e-02
3.203285213434685086e-01 7.921977971462940138e-02
2.002722490708725156e-01 2.008863420283833745e-01
-3.593641499604169898e-01 1.609555280786296172e-01
-4.008648095762326613e-01 -3.985657950838430302e-02
1.200545540850836562e-01 3.202798943072052706e-01


==> figures/kernel/sphere_1e-3/data/target.csv <==
0.000000000000000000e+00 0.000000000000000000e+00


==> figures/mnist/data/k_acc_conditional-knn.csv <==
1.000000000000000000e+00 8.819000000000001283e-01
2.000000000000000000e+00 8.445999999999999064e-01
3.000000000000000000e+00 8.821000000000001062e-01
4.000000000000000000e+00 8.933000000000000940e-01
5.000000000000000000e+00 8.949000000000001398e-01
6.000000000000000000e+00 8.989000000000001434e-01
7.000000000000000000e+00 9.045000000000001927e-01
8.000000000000000000e+00 9.039000000000000368e-01
9.000000000000000000e+00 9.037999999999999368e-01
1.000000000000000000e+01 9.055000000000000826e-01
1.100000000000000000e+01 9.033999999999999808e-01
1.200000000000000000e+01 9.052000000000001156e-01
1.300000000000000000e+01 9.037000000000000588e-01
1.400000000000000000e+01 9.024999999999998579e-01
1.500000000000000000e+01 9.030000000000000249e-01
1.600000000000000000e+01 9.001000000000002332e-01
1.700000000000000000e+01 8.995999999999999552e-01
1.800000000000000000e+01 8.990000000000000213e-01
1.900000000000000000e+01 8.981000000000000094e-01
2.000000000000000000e+01 8.946999999999999398e-01
2.100000000000000000e+01 8.946000000000000618e-01
2.200000000000000000e+01 8.902999999999998693e-01
2.300000000000000000e+01 8.908000000000000362e-01
2.400000000000000000e+01 8.904999999999999583e-01
2.500000000000000000e+01 8.888000000000003675e-01
2.600000000000000000e+01 8.885999999999999455e-01
2.700000000000000000e+01 8.878000000000001446e-01
2.800000000000000000e+01 8.862999999999999767e-01
2.900000000000000000e+01 8.850999999999998868e-01
3.000000000000000000e+01 8.852999999999999758e-01
3.100000000000000000e+01 8.866000000000000547e-01
3.200000000000000000e+01 8.847000000000000419e-01
3.300000000000000000e+01 8.847000000000000419e-01
3.400000000000000000e+01 8.819000000000000172e-01
3.500000000000000000e+01 8.804999999999999494e-01
3.600000000000000000e+01 8.786999999999999256e-01
3.700000000000000000e+01 8.772000000000000908e-01
3.800000000000000000e+01 8.768000000000000238e-01
3.900000000000000000e+01 8.771000000000002128e-01
4.000000000000000000e+01 8.762000000000000899e-01
4.100000000000000000e+01 8.753000000000003000e-01
4.200000000000000000e+01 8.752000000000000890e-01
4.300000000000000000e+01 8.743999999999999551e-01
4.400000000000000000e+01 8.731000000000002093e-01
4.500000000000000000e+01 8.729999999999999982e-01
4.600000000000000000e+01 8.729999999999999982e-01
4.700000000000000000e+01 8.730999999999998762e-01
4.800000000000000000e+01 8.714999999999999414e-01
4.900000000000000000e+01 8.708000000000000185e-01


==> figures/mnist/data/k_acc_scikit-knn.csv <==
1.000000000000000000e+00 8.819000000000001283e-01
2.000000000000000000e+00 8.558000000000000052e-01
3.000000000000000000e+00 8.753999999999999559e-01
4.000000000000000000e+00 8.692000000000001947e-01
5.000000000000000000e+00 8.716999999999999194e-01
6.000000000000000000e+00 8.663000000000000700e-01
7.000000000000000000e+00 8.669000000000000039e-01
8.000000000000000000e+00 8.643999999999999462e-01
9.000000000000000000e+00 8.628999999999998893e-01
1.000000000000000000e+01 8.590000000000000968e-01
1.100000000000000000e+01 8.539999999999998703e-01
1.200000000000000000e+01 8.523999999999999355e-01
1.300000000000000000e+01 8.497000000000001219e-01
1.400000000000000000e+01 8.467999999999998861e-01
1.500000000000000000e+01 8.444999999999999174e-01
1.600000000000000000e+01 8.409999999999999698e-01
1.700000000000000000e+01 8.375000000000000222e-01
1.800000000000000000e+01 8.337999999999999856e-01
1.900000000000000000e+01 8.319999999999998508e-01
2.000000000000000000e+01 8.295999999999998931e-01
2.100000000000000000e+01 8.275000000000000133e-01
2.200000000000000000e+01 8.234000000000000208e-01
2.300000000000000000e+01 8.204000000000000181e-01
2.400000000000000000e+01 8.181000000000000494e-01
2.500000000000000000e+01 8.151000000000000467e-01
2.600000000000000000e+01 8.117999999999997440e-01
2.700000000000000000e+01 8.079000000000000625e-01
2.800000000000000000e+01 8.058999999999998387e-01
2.900000000000000000e+01 8.046999999999999709e-01
3.000000000000000000e+01 8.025999999999997581e-01
3.100000000000000000e+01 7.987000000000000766e-01
3.200000000000000000e+01 7.984999999999999876e-01
3.300000000000000000e+01 7.959999999999999298e-01
3.400000000000000000e+01 7.933000000000000052e-01
3.500000000000000000e+01 7.913000000000000034e-01
3.600000000000000000e+01 7.879999999999999227e-01
3.700000000000000000e+01 7.856000000000001871e-01
3.800000000000000000e+01 7.846000000000000751e-01
3.900000000000000000e+01 7.827999999999998293e-01
4.000000000000000000e+01 7.807999999999999385e-01
4.100000000000000000e+01 7.792000000000000037e-01
4.200000000000000000e+01 7.775000000000001910e-01
4.300000000000000000e+01 7.753999999999998671e-01
4.400000000000000000e+01 7.733000000000000984e-01
4.500000000000000000e+01 7.706999999999999407e-01
4.600000000000000000e+01 7.686999999999999389e-01
4.700000000000000000e+01 7.682000000000001050e-01
4.800000000000000000e+01 7.661999999999999922e-01
4.900000000000000000e+01 7.651999999999999913e-01


==> figures/mnist/data/k_time_conditional-knn.csv <==
1.000000000000000000e+00 8.953525543212891014e-02
2.000000000000000000e+00 1.180513167381286588e-01
3.000000000000000000e+00 1.425599002838134899e-01
4.000000000000000000e+00 1.690366792678832941e-01
5.000000000000000000e+00 1.955811071395874012e-01
6.000000000000000000e+00 2.224646306037902921e-01
7.000000000000000000e+00 2.486175203323364169e-01
8.000000000000000000e+00 2.747863483428955034e-01
9.000000000000000000e+00 3.013438844680786377e-01
1.000000000000000000e+01 3.274398326873779186e-01
1.100000000000000000e+01 3.617232942581176669e-01
1.200000000000000000e+01 3.935497999191284180e-01
1.300000000000000000e+01 4.206721138954162553e-01
1.400000000000000000e+01 4.349592900276184060e-01
1.500000000000000000e+01 4.704259991645812766e-01
1.600000000000000000e+01 4.901584172248840132e-01
1.700000000000000000e+01 5.167975163459778143e-01
1.800000000000000000e+01 5.439749407768249556e-01
1.900000000000000000e+01 5.703214788436890004e-01
2.000000000000000000e+01 6.038827490806579767e-01
2.100000000000000000e+01 6.249880027770996493e-01
2.200000000000000000e+01 6.493945813179016202e-01
2.300000000000000000e+01 6.799144482612610174e-01
2.400000000000000000e+01 7.065258860588073953e-01
2.500000000000000000e+01 7.280779623985290661e-01
2.600000000000000000e+01 7.574271893501282049e-01
2.700000000000000000e+01 7.862136721611022727e-01
2.800000000000000000e+01 8.160733938217162864e-01
2.900000000000000000e+01 8.346892595291137695e-01
3.000000000000000000e+01 8.621234989166259854e-01
3.100000000000000000e+01 8.932905745506286577e-01
3.200000000000000000e+01 9.222196364402770463e-01
3.300000000000000000e+01 9.484404087066650169e-01
3.400000000000000000e+01 1.002160072326660156e+00
3.500000000000000000e+01 1.009856059551238916e+00
3.600000000000000000e+01 1.023508951663971045e+00
3.700000000000000000e+01 1.053133561611175439e+00
3.800000000000000000e+01 1.082864387035369802e+00
3.900000000000000000e+01 1.127446794509887606e+00
4.000000000000000000e+01 1.153586659431457440e+00
4.100000000000000000e+01 1.156188375949859681e+00
4.200000000000000000e+01 1.176108908653259233e+00
4.300000000000000000e+01 1.191328778266906641e+00
4.400000000000000000e+01 1.222785909175872820e+00
4.500000000000000000e+01 1.255132434368133598e+00
4.600000000000000000e+01 1.322163715362548730e+00
4.700000000000000000e+01 1.325830795764923131e+00
4.800000000000000000e+01 1.348713030815124503e+00
4.900000000000000000e+01 1.393117306232452446e+00


==> figures/mnist/data/k_time_scikit-knn.csv <==
1.000000000000000000e+00 2.458557844161987291e-02
2.000000000000000000e+00 1.670409679412841741e-02
3.000000000000000000e+00 1.696510791778564620e-02
4.000000000000000000e+00 1.746473073959350572e-02
5.000000000000000000e+00 1.755450010299682700e-02
6.000000000000000000e+00 1.730708599090576005e-02
7.000000000000000000e+00 1.731436014175415095e-02
8.000000000000000000e+00 1.731074094772338742e-02
9.000000000000000000e+00 1.735276937484741058e-02
1.000000000000000000e+01 1.737628936767578181e-02
1.100000000000000000e+01 1.732246637344360407e-02
1.200000000000000000e+01 1.739452123641967857e-02
1.300000000000000000e+01 1.751247167587280384e-02
1.400000000000000000e+01 1.747200489044189314e-02
1.500000000000000000e+01 1.747330188751220620e-02
1.600000000000000000e+01 1.747324943542480358e-02
1.700000000000000000e+01 1.750683546066284305e-02
1.800000000000000000e+01 1.745995998382568470e-02
1.900000000000000000e+01 1.754781007766723772e-02
2.000000000000000000e+01 1.726938724517822210e-02
2.100000000000000000e+01 1.755132913589477553e-02
2.200000000000000000e+01 1.751432418823242049e-02
2.300000000000000000e+01 1.758681058883666826e-02
2.400000000000000000e+01 1.759654045104980594e-02
2.500000000000000000e+01 1.743631362915038993e-02
2.600000000000000000e+01 1.735506772994994951e-02
2.700000000000000000e+01 1.733627319335937639e-02
2.800000000000000000e+01 1.745520353317260576e-02
2.900000000000000000e+01 1.733226299285888644e-02
3.000000000000000000e+01 1.746759653091430747e-02
3.100000000000000000e+01 1.747192859649658245e-02
3.200000000000000000e+01 1.757823705673217801e-02
3.300000000000000000e+01 1.759887933731079171e-02
3.400000000000000000e+01 1.754836082458496177e-02
3.500000000000000000e+01 1.756246566772461104e-02
3.600000000000000000e+01 1.743779897689819169e-02
3.700000000000000000e+01 1.762557506561279394e-02
3.800000000000000000e+01 1.746070861816406347e-02
3.900000000000000000e+01 1.756783246994018596e-02
4.000000000000000000e+01 1.743484735488891671e-02
4.100000000000000000e+01 1.764468431472778279e-02
4.200000000000000000e+01 1.763091325759887779e-02
4.300000000000000000e+01 2.049076795578002805e-02
4.400000000000000000e+01 1.954629182815551675e-02
4.500000000000000000e+01 1.759460210800170912e-02
4.600000000000000000e+01 1.769436120986938449e-02
4.700000000000000000e+01 1.763270378112792927e-02
4.800000000000000000e+01 1.746664762496948076e-02
4.900000000000000000e+01 1.751955032348632979e-02


==> figures/points/data/all_points.csv <==
8.564916714362436068e-02 2.368105065960997013e-01
8.012744652063968909e-01 5.821620360643677827e-01
9.412864224039918515e-02 4.331269402364738008e-01
4.790512981408340254e-01 1.597389146370785662e-01
7.345771514092145349e-01 1.136720199214034110e-01
3.912281904956620426e-01 5.167401826213636751e-01
4.306280204141778034e-01 5.867985714381407369e-01
7.378377872921602076e-01 9.562672548360985347e-01
2.842011637487914522e-01 6.485472070798250499e-01
6.962159966701554348e-01 2.927207490124871248e-01
1.490083508836170800e-03 9.734602747664127254e-01
2.984012230168756608e-01 3.139860020343367975e-01
8.917110704451571834e-01 5.851629398909080626e-01
4.713096651818313720e-01 7.732770096488164047e-01
3.034600766247119719e-02 7.069650956556234878e-01
3.742438334784707887e-01 9.085271350425783154e-02


==> figures/points/data/candidates.csv <==
4.790512981408340254e-01 1.597389146370785662e-01
7.345771514092145349e-01 1.136720199214034110e-01
3.912281904956620426e-01 5.167401826213636751e-01
4.306280204141778034e-01 5.867985714381407369e-01
7.378377872921602076e-01 9.562672548360985347e-01
2.842011637487914522e-01 6.485472070798250499e-01
6.962159966701554348e-01 2.927207490124871248e-01
1.490083508836170800e-03 9.734602747664127254e-01
2.984012230168756608e-01 3.139860020343367975e-01
8.917110704451571834e-01 5.851629398909080626e-01
4.713096651818313720e-01 7.732770096488164047e-01
3.034600766247119719e-02 7.069650956556234878e-01
3.742438334784707887e-01 9.085271350425783154e-02


==> figures/points/data/selected.csv <==
4.790512981408340254e-01 1.597389146370785662e-01
3.912281904956620426e-01 5.167401826213636751e-01
7.378377872921602076e-01 9.562672548360985347e-01
6.962159966701554348e-01 2.927207490124871248e-01
8.917110704451571834e-01 5.851629398909080626e-01
3.034600766247119719e-02 7.069650956556234878e-01
3.742438334784707887e-01 9.085271350425783154e-02


==> figures/points/data/target.csv <==
4.790512981408340254e-01 1.597389146370785662e-01


==> figures/recover/data/n_score_cknn.csv <==
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+00
1.800000000000000000e+01 1.000000000000000000e+00
1.900000000000000000e+01 1.000000000000000000e+00
2.000000000000000000e+01 1.000000000000000000e+00
2.100000000000000000e+01 1.000000000000000000e+00
2.200000000000000000e+01 1.000000000000000000e+00
2.300000000000000000e+01 1.000000000000000000e+00
2.400000000000000000e+01 1.000000000000000000e+00
2.500000000000000000e+01 1.000000000000000000e+00
2.600000000000000000e+01 1.000000000000000000e+00
2.700000000000000000e+01 1.000000000000000000e+00
2.800000000000000000e+01 1.000000000000000000e+00
2.900000000000000000e+01 1.000000000000000000e+00
3.000000000000000000e+01 1.000000000000000000e+00
3.100000000000000000e+01 1.000000000000000000e+00
3.200000000000000000e+01 1.000000000000000000e+00
3.300000000000000000e+01 1.000000000000000000e+00
3.400000000000000000e+01 1.000000000000000000e+00
3.500000000000000000e+01 1.000000000000000000e+00
3.600000000000000000e+01 1.000000000000000000e+00
3.700000000000000000e+01 1.000000000000000000e+00
3.800000000000000000e+01 1.000000000000000000e+00
3.900000000000000000e+01 1.000000000000000000e+00
4.000000000000000000e+01 9.997452229299362836e-01
4.100000000000000000e+01 1.000000000000000000e+00
4.200000000000000000e+01 1.000000000000000000e+00
4.300000000000000000e+01 9.997729852440407905e-01
4.400000000000000000e+01 1.000000000000000000e+00
4.500000000000000000e+01 1.000000000000000000e+00
4.600000000000000000e+01 1.000000000000000000e+00
4.700000000000000000e+01 9.998017839444994781e-01
4.800000000000000000e+01 9.996157540826129395e-01
4.900000000000000000e+01 1.000000000000000000e+00
5.000000000000000000e+01 1.000000000000000000e+00
5.100000000000000000e+01 1.000000000000000000e+00
5.200000000000000000e+01 9.998289136013687184e-01
5.300000000000000000e+01 1.000000000000000000e+00
5.400000000000000000e+01 9.998377939983779106e-01
5.500000000000000000e+01 1.000000000000000000e+00
5.600000000000000000e+01 9.998457979953739860e-01
5.700000000000000000e+01 1.000000000000000000e+00
5.800000000000000000e+01 1.000000000000000000e+00
5.900000000000000000e+01 9.997130559540888806e-01
6.000000000000000000e+01 9.998596491228071148e-01
6.100000000000000000e+01 9.998627316403568832e-01
6.200000000000000000e+01 1.000000000000000000e+00
6.300000000000000000e+01 9.997370151216304901e-01
6.400000000000000000e+01 9.997424339987122099e-01
6.500000000000000000e+01 1.000000000000000000e+00
6.600000000000000000e+01 9.998763141620283790e-01
6.700000000000000000e+01 9.998787143723468773e-01
6.800000000000000000e+01 1.000000000000000000e+00
6.900000000000000000e+01 9.998832457676591901e-01
7.000000000000000000e+01 1.000000000000000000e+00
7.100000000000000000e+01 9.998874507597073080e-01
7.200000000000000000e+01 9.998894416804864349e-01
7.300000000000000000e+01 9.997827267789244354e-01
7.400000000000000000e+01 9.995729916963009831e-01
7.500000000000000000e+01 9.998950131233594885e-01
7.600000000000000000e+01 9.997934950955084110e-01
7.700000000000000000e+01 9.998984255967495738e-01
7.800000000000000000e+01 9.997002497752122130e-01
7.900000000000000000e+01 9.998032464338415526e-01
8.000000000000000000e+01 9.998063891577928519e-01
8.100000000000000000e+01 1.000000000000000000e+00
8.200000000000000000e+01 1.000000000000000000e+00
8.300000000000000000e+01 9.999074502545116649e-01
8.400000000000000000e+01 1.000000000000000000e+00
8.500000000000000000e+01 9.998202247191011471e-01
8.600000000000000000e+01 1.000000000000000000e+00
8.700000000000000000e+01 1.000000000000000000e+00
8.800000000000000000e+01 9.999138302455838900e-01
8.900000000000000000e+01 1.000000000000000000e+00
9.000000000000000000e+01 1.000000000000000000e+00
9.100000000000000000e+01 9.998345055854365171e-01
9.200000000000000000e+01 9.999183340138830811e-01
9.300000000000000000e+01 9.997582269892602014e-01
9.400000000000000000e+01 1.000000000000000000e+00
9.500000000000000000e+01 9.999214145383105157e-01
9.600000000000000000e+01 1.000000000000000000e+00
9.700000000000000000e+01 1.000000000000000000e+00
9.800000000000000000e+01 9.999242711094282754e-01
9.900000000000000000e+01 1.000000000000000000e+00
1.000000000000000000e+02 1.000000000000000000e+00
1.010000000000000000e+02 1.000000000000000000e+00
1.020000000000000000e+02 9.999277717587577996e-01
1.030000000000000000e+02 9.999285969296678456e-01
1.040000000000000000e+02 9.996470172961524625e-01
1.050000000000000000e+02 9.997905759162304395e-01
1.060000000000000000e+02 9.998619737750171765e-01
1.070000000000000000e+02 9.998634346193240319e-01
1.080000000000000000e+02 9.999324552516041242e-01
1.090000000000000000e+02 1.000000000000000000e+00
1.100000000000000000e+02 1.000000000000000000e+00
1.110000000000000000e+02 9.999345763820738364e-01
1.120000000000000000e+02 1.000000000000000000e+00
1.130000000000000000e+02 9.998077539250239676e-01
1.140000000000000000e+02 9.999365683476055811e-01
1.150000000000000000e+02 1.000000000000000000e+00
1.160000000000000000e+02 9.998134908299658452e-01
1.170000000000000000e+02 9.998153277931672855e-01
1.180000000000000000e+02 9.998171289241085669e-01
1.190000000000000000e+02 9.999396317536974887e-01
1.200000000000000000e+02 1.000000000000000000e+00
1.210000000000000000e+02 9.998815516730825692e-01
1.220000000000000000e+02 9.998239953065415353e-01
1.230000000000000000e+02 9.998837547224643796e-01
1.240000000000000000e+02 1.000000000000000000e+00
1.250000000000000000e+02 1.000000000000000000e+00
1.260000000000000000e+02 1.000000000000000000e+00
1.270000000000000000e+02 9.997758789702487769e-01
1.280000000000000000e+02 9.998889505830094171e-01
1.290000000000000000e+02 9.998348472336910930e-01
1.300000000000000000e+02 9.999454297407911474e-01
1.310000000000000000e+02 9.999459020827698996e-01
1.320000000000000000e+02 9.999463663180477857e-01
1.330000000000000000e+02 9.998936735778840568e-01
1.340000000000000000e+02 1.000000000000000000e+00
1.350000000000000000e+02 9.998954248366012099e-01
1.360000000000000000e+02 9.999481462276380572e-01
1.370000000000000000e+02 1.000000000000000000e+00
1.380000000000000000e+02 9.999489926039275556e-01
1.390000000000000000e+02 9.998988110295977672e-01
1.400000000000000000e+02 9.998494605649259626e-01
1.410000000000000000e+02 9.999502116006970809e-01
1.420000000000000000e+02 9.999506050876760810e-01
1.430000000000000000e+02 9.999509924038225694e-01
1.440000000000000000e+02 9.999513736931679997e-01
1.450000000000000000e+02 9.999517490952956056e-01
1.460000000000000000e+02 9.999521187455112647e-01
1.470000000000000000e+02 9.999524827750059242e-01
1.480000000000000000e+02 9.999056826220231731e-01
1.490000000000000000e+02 9.998595834308450225e-01
1.500000000000000000e+02 9.998606487557808453e-01
1.510000000000000000e+02 9.999077703481669133e-01
1.520000000000000000e+02 9.999084458686198218e-01
1.530000000000000000e+02 9.999545557827765885e-01
1.540000000000000000e+02 9.999548838258516259e-01
1.550000000000000000e+02 1.000000000000000000e+00
1.560000000000000000e+02 9.999555259061596590e-01
1.570000000000000000e+02 9.998675204239345637e-01
1.580000000000000000e+02 9.999561499671123510e-01
1.590000000000000000e+02 9.999564554757238710e-01
1.600000000000000000e+02 9.999135322092520539e-01
1.610000000000000000e+02 1.000000000000000000e+00
1.620000000000000000e+02 9.999147121535181260e-01
1.630000000000000000e+02 9.999576360940478637e-01
1.640000000000000000e+02 9.999579213128549915e-01
1.650000000000000000e+02 1.000000000000000000e+00
1.660000000000000000e+02 9.998339387631307584e-01
1.670000000000000000e+02 9.999175087646937632e-01
1.680000000000000000e+02 9.996722318924946560e-01
1.690000000000000000e+02 9.999592916751474103e-01
1.700000000000000000e+02 1.000000000000000000e+00
1.710000000000000000e+02 9.999196302993771379e-01
1.720000000000000000e+02 9.997604471631701406e-01
1.730000000000000000e+02 9.999206506645507142e-01
1.740000000000000000e+02 9.999605755962941434e-01
1.750000000000000000e+02 9.999608227228208301e-01
1.760000000000000000e+02 1.000000000000000000e+00
1.770000000000000000e+02 9.999226155929580306e-01
1.780000000000000000e+02 9.999615458565660475e-01
1.790000000000000000e+02 9.999617810051596445e-01
1.800000000000000000e+02 9.999240265906932379e-01
1.810000000000000000e+02 1.000000000000000000e+00
1.820000000000000000e+02 9.998498780258959773e-01
1.830000000000000000e+02 9.999253870546539469e-01
1.840000000000000000e+02 9.999629148896718167e-01
1.850000000000000000e+02 9.999631336405530035e-01
1.860000000000000000e+02 1.000000000000000000e+00
1.870000000000000000e+02 9.999635634906175463e-01
1.880000000000000000e+02 9.998913371558636465e-01
1.890000000000000000e+02 9.998559337295155336e-01
1.900000000000000000e+02 1.000000000000000000e+00
1.910000000000000000e+02 9.998575752180880460e-01
1.920000000000000000e+02 9.999291910072578560e-01
1.930000000000000000e+02 9.999295898609400490e-01
1.940000000000000000e+02 9.999299842464554056e-01
1.950000000000000000e+02 9.998955613577024115e-01
1.960000000000000000e+02 1.000000000000000000e+00
1.970000000000000000e+02 9.999655706662075039e-01
1.980000000000000000e+02 9.999315185755863755e-01
1.990000000000000000e+02 9.999659458539078560e-01
2.000000000000000000e+02 9.999322607959356679e-01
2.010000000000000000e+02 9.998989502042695543e-01
2.020000000000000000e+02 1.000000000000000000e+00
2.030000000000000000e+02 9.999333444425928530e-01
2.040000000000000000e+02 9.999668489971821339e-01
2.050000000000000000e+02 9.998680956306678080e-01
2.060000000000000000e+02 9.998687879284894331e-01
2.070000000000000000e+02 9.998694942903751937e-01
2.080000000000000000e+02 9.999026132121409116e-01
2.090000000000000000e+02 9.999677054739221083e-01
2.100000000000000000e+02 9.999678714859439044e-01
2.110000000000000000e+02 9.999041073997123608e-01
2.120000000000000000e+02 9.999681984417236880e-01
2.130000000000000000e+02 9.999367188735959200e-01
2.140000000000000000e+02 9.998740950582309939e-01
2.150000000000000000e+02 9.999373531714956798e-01
2.160000000000000000e+02 1.000000000000000000e+00
2.170000000000000000e+02 9.999379748798263856e-01
2.180000000000000000e+02 9.999382811294552642e-01
2.190000000000000000e+02 9.999692921848609695e-01
2.200000000000000000e+02 9.999694423223834949e-01
2.210000000000000000e+02 9.999391819978713514e-01
2.220000000000000000e+02 9.998487003350540192e-01
2.230000000000000000e+02 1.000000000000000000e+00
2.240000000000000000e+02 9.999400569459012678e-01
2.250000000000000000e+02 9.998210379788332602e-01
2.260000000000000000e+02 9.999703131957844437e-01
2.270000000000000000e+02 1.000000000000000000e+00
2.280000000000000000e+02 9.999705925599176037e-01
2.290000000000000000e+02 9.999707302795257657e-01
2.300000000000000000e+02 9.999417334304443461e-01
2.310000000000000000e+02 9.998840075395099003e-01
2.320000000000000000e+02 9.999711358060325850e-01
2.330000000000000000e+02 1.000000000000000000e+00
2.340000000000000000e+02 1.000000000000000000e+00
2.350000000000000000e+02 1.000000000000000000e+00
2.360000000000000000e+02 9.999716593453309432e-01
2.370000000000000000e+02 1.000000000000000000e+00
2.380000000000000000e+02 9.999157500581377089e-01
2.390000000000000000e+02 9.998881666311723038e-01
2.400000000000000000e+02 9.999443362092957921e-01
2.410000000000000000e+02 9.999168706411267760e-01
2.420000000000000000e+02 1.000000000000000000e+00
2.430000000000000000e+02 1.000000000000000000e+00
2.440000000000000000e+02 9.999726514426363622e-01
2.450000000000000000e+02 9.999727705922396570e-01
2.460000000000000000e+02 9.999186734736660309e-01
2.470000000000000000e+02 9.999730058037521463e-01
2.480000000000000000e+02 1.000000000000000000e+00
2.490000000000000000e+02 9.999732369864847703e-01
2.500000000000000000e+02 1.000000000000000000e+00
2.510000000000000000e+02 9.998938640128001154e-01
2.520000000000000000e+02 9.999735764301757035e-01
2.530000000000000000e+02 9.999210699404990077e-01
2.540000000000000000e+02 9.999737979824446787e-01
2.550000000000000000e+02 9.999478147423352947e-01
2.560000000000000000e+02 9.999740158503312992e-01
2.570000000000000000e+02 1.000000000000000000e+00
2.580000000000000000e+02 9.999742301249838761e-01
2.590000000000000000e+02 9.999486784706184128e-01
2.600000000000000000e+02 9.999233226837060950e-01
2.610000000000000000e+02 9.998472893841391373e-01
2.620000000000000000e+02 9.999746482443908624e-01
2.630000000000000000e+02 9.999747506627951754e-01
2.640000000000000000e+02 1.000000000000000000e+00
2.650000000000000000e+02 9.999499060738885614e-01
2.660000000000000000e+02 9.999750530123486802e-01
2.670000000000000000e+02 9.999751521928189613e-01
2.680000000000000000e+02 1.000000000000000000e+00
2.690000000000000000e+02 1.000000000000000000e+00
2.700000000000000000e+02 9.999508901166359598e-01
2.710000000000000000e+02 9.999755411520115933e-01
2.720000000000000000e+02 9.999756364965282085e-01
2.730000000000000000e+02 9.999514622011892451e-01
2.740000000000000000e+02 1.000000000000000000e+00
2.750000000000000000e+02 9.998795906080673035e-01
2.760000000000000000e+02 9.999520211107112422e-01
2.770000000000000000e+02 9.999761022822319934e-01
2.780000000000000000e+02 9.999761933103201716e-01
2.790000000000000000e+02 9.998814238618619621e-01
2.800000000000000000e+02 9.999763733018310896e-01
2.810000000000000000e+02 9.999529245616098905e-01
2.820000000000000000e+02 9.999765505920976683e-01
2.830000000000000000e+02 9.998831966730588050e-01
2.840000000000000000e+02 9.999301757244267730e-01
2.850000000000000000e+02 9.999536231884057491e-01
2.860000000000000000e+02 9.999306919256094606e-01
2.870000000000000000e+02 9.999309630652399861e-01
2.880000000000000000e+02 9.999541337002636476e-01
2.890000000000000000e+02 9.999771506911916408e-01
2.900000000000000000e+02 9.999544678429140854e-01
2.910000000000000000e+02 9.999546330951570861e-01
2.920000000000000000e+02 9.999095994121077746e-01
2.930000000000000000e+02 9.998874102094138516e-01
2.940000000000000000e+02 9.999551217323011665e-01
2.950000000000000000e+02 9.999329284195328515e-01
2.960000000000000000e+02 9.999331674895124422e-01
2.970000000000000000e+02 9.998668047946628334e-01
2.980000000000000000e+02 9.999778785532573711e-01
2.990000000000000000e+02 9.999338697233550732e-01
3.000000000000000000e+02 9.999560680944536983e-01
3.010000000000000000e+02 1.000000000000000000e+00
3.020000000000000000e+02 9.999781873704876034e-01
3.030000000000000000e+02 1.000000000000000000e+00
3.040000000000000000e+02 9.999566771363586071e-01
3.050000000000000000e+02 1.000000000000000000e+00
3.060000000000000000e+02 9.999569753683983375e-01
3.070000000000000000e+02 9.999785614749704399e-01
3.080000000000000000e+02 9.999359042837303591e-01
3.090000000000000000e+02 1.000000000000000000e+00
3.100000000000000000e+02 9.999575596816974166e-01
3.110000000000000000e+02 9.999788516442846831e-01
3.120000000000000000e+02 9.999578459268626540e-01
3.130000000000000000e+02 9.999369814095157016e-01
3.140000000000000000e+02 9.999371968876040739e-01
3.150000000000000000e+02 9.999374021909233079e-01
3.160000000000000000e+02 9.999792034938129737e-01
3.170000000000000000e+02 9.999585449269353665e-01
3.180000000000000000e+02 9.999793409771717823e-01
3.190000000000000000e+02 1.000000000000000000e+00
3.200000000000000000e+02 9.999589575210343639e-01
3.210000000000000000e+02 9.999795438273497705e-01
3.220000000000000000e+02 9.999592211234581418e-01
3.230000000000000000e+02 9.999593537242148500e-01
3.240000000000000000e+02 9.999392281981162034e-01
3.250000000000000000e+02 9.999394245330641695e-01
3.260000000000000000e+02 9.999798732011673241e-01
3.270000000000000000e+02 9.999799378072022904e-01
3.280000000000000000e+02 9.999800019997999723e-01
3.290000000000000000e+02 9.999402013220832774e-01
3.300000000000000000e+02 9.999403874813712623e-01
3.310000000000000000e+02 9.999603842725562908e-01
3.320000000000000000e+02 9.999802547141870557e-01
3.330000000000000000e+02 9.999606376697499632e-01
3.340000000000000000e+02 9.999411360737759935e-01
3.350000000000000000e+02 9.999804400977995167e-01
3.360000000000000000e+02 9.999610022423709443e-01
3.370000000000000000e+02 9.999222470599669066e-01
3.380000000000000000e+02 1.000000000000000000e+00
3.390000000000000000e+02 9.999613638558871864e-01
3.400000000000000000e+02 1.000000000000000000e+00
3.410000000000000000e+02 1.000000000000000000e+00
3.420000000000000000e+02 9.999808594123840155e-01
3.430000000000000000e+02 9.999809178513501262e-01
3.440000000000000000e+02 9.999809759345572591e-01
3.450000000000000000e+02 9.999620673304884244e-01
3.460000000000000000e+02 9.999621820932211858e-01
3.470000000000000000e+02 9.999434442454520067e-01
3.480000000000000000e+02 9.999248226282230201e-01
3.490000000000000000e+02 9.999812611262063333e-01
3.500000000000000000e+02 9.999439549147339790e-01
3.510000000000000000e+02 9.999627456458973773e-01
3.520000000000000000e+02 1.000000000000000000e+00
3.530000000000000000e+02 9.999629663920007738e-01
3.540000000000000000e+02 9.999630757869473197e-01
3.550000000000000000e+02 9.999815922687528280e-01
3.560000000000000000e+02 9.999449423422944738e-01
3.570000000000000000e+02 9.999634001280994777e-01
3.580000000000000000e+02 1.000000000000000000e+00
3.590000000000000000e+02 9.999636132084053219e-01
3.600000000000000000e+02 9.999818594104308289e-01
3.610000000000000000e+02 9.999638238220132092e-01
3.620000000000000000e+02 9.999639282171521870e-01
3.630000000000000000e+02 9.999640320115098513e-01
3.640000000000000000e+02 1.000000000000000000e+00
3.650000000000000000e+02 9.999642410155551442e-01
3.660000000000000000e+02 9.999821699206561387e-01
3.670000000000000000e+02 9.999822206418349513e-01
3.680000000000000000e+02 9.999822710752592769e-01
3.690000000000000000e+02 9.999823212233713843e-01
3.700000000000000000e+02 9.999823710885852313e-01
3.710000000000000000e+02 9.999824206732881304e-01
3.720000000000000000e+02 9.999474099395213589e-01
3.730000000000000000e+02 9.999475600873107828e-01
3.740000000000000000e+02 9.999477033034080975e-01
3.750000000000000000e+02 9.999478517830917568e-01
3.760000000000000000e+02 9.999653289416660096e-01
3.770000000000000000e+02 9.999827124211254636e-01
3.780000000000000000e+02 9.999827601068872474e-01
3.790000000000000000e+02 1.000000000000000000e+00
3.800000000000000000e+02 9.999828546935276563e-01
3.810000000000000000e+02 1.000000000000000000e+00
3.820000000000000000e+02 9.999658964958649809e-01
3.830000000000000000e+02 9.999829946433127503e-01
3.840000000000000000e+02 9.999660815738149466e-01
3.850000000000000000e+02 1.000000000000000000e+00
3.860000000000000000e+02 9.999493998256305805e-01
3.870000000000000000e+02 9.999663554546218691e-01
3.880000000000000000e+02 9.999328999786770700e-01
3.890000000000000000e+02 9.999665355977578329e-01
3.900000000000000000e+02 9.999666249478516011e-01
3.910000000000000000e+02 9.999667138220853513e-01
3.920000000000000000e+02 9.999668022242509391e-01
3.930000000000000000e+02 9.999668901580995861e-01
3.940000000000000000e+02 9.999834888136712729e-01
3.950000000000000000e+02 9.999670673472748073e-01
3.960000000000000000e+02 9.999835755933317305e-01
3.970000000000000000e+02 9.999836186419853723e-01
3.980000000000000000e+02 9.999836614655664979e-01
3.990000000000000000e+02 1.000000000000000000e+00
4.000000000000000000e+02 9.999837464445346935e-01
4.010000000000000000e+02 1.000000000000000000e+00
4.020000000000000000e+02 9.999838305441022257e-01
4.030000000000000000e+02 9.999516194059239194e-01
4.040000000000000000e+02 9.999678275556984630e-01
4.050000000000000000e+02 1.000000000000000000e+00
4.060000000000000000e+02 9.999839961590781812e-01
4.070000000000000000e+02 9.999840370340808970e-01
4.080000000000000000e+02 9.999363108032801595e-01
4.090000000000000000e+02 9.999841181608829510e-01
4.100000000000000000e+02 9.999524777568838951e-01
4.110000000000000000e+02 9.999367938690053581e-01
4.120000000000000000e+02 9.999684766333043484e-01
4.130000000000000000e+02 9.999528338967061947e-01
4.140000000000000000e+02 9.999686348310202755e-01
4.150000000000000000e+02 9.999530724508577384e-01
4.160000000000000000e+02 9.999843957244284320e-01
4.170000000000000000e+02 9.999688691726982270e-01
4.180000000000000000e+02 9.999689465103640540e-01
4.190000000000000000e+02 9.999380469294509854e-01
4.200000000000000000e+02 9.999536524447719676e-01
4.210000000000000000e+02 9.999845881174385109e-01
4.220000000000000000e+02 1.000000000000000000e+00
4.230000000000000000e+02 9.999846637527796123e-01
4.240000000000000000e+02 9.999694025854815038e-01
4.250000000000000000e+02 9.999542159481112913e-01
4.260000000000000000e+02 9.999543274720256170e-01
4.270000000000000000e+02 9.999544407602746210e-01
4.280000000000000000e+02 9.999696992652072902e-01
4.290000000000000000e+02 9.999244336299536462e-01
4.300000000000000000e+02 9.999396909159443680e-01
4.310000000000000000e+02 1.000000000000000000e+00
4.320000000000000000e+02 9.999549853702452973e-01
4.330000000000000000e+02 9.999550931816481025e-01
4.340000000000000000e+02 9.999402695336458979e-01
4.350000000000000000e+02 9.999553094817830168e-01
4.360000000000000000e+02 9.999554157480938787e-01
4.370000000000000000e+02 9.999555215102375882e-01
4.380000000000000000e+02 9.999852081946600801e-01
4.390000000000000000e+02 9.999557293588134943e-01
4.400000000000000000e+02 9.999852778800146780e-01
4.410000000000000000e+02 9.999412520652779524e-01
4.420000000000000000e+02 9.999853469118615834e-01
4.430000000000000000e+02 9.999415268792845035e-01
4.440000000000000000e+02 9.999562458980528756e-01
4.450000000000000000e+02 9.999417991341850165e-01
4.460000000000000000e+02 9.999709661029252405e-01
4.470000000000000000e+02 9.999710333840248211e-01
4.480000000000000000e+02 9.999855501770102961e-01
4.490000000000000000e+02 9.999567505225979147e-01
4.500000000000000000e+02 9.999712333692916122e-01
4.510000000000000000e+02 9.999569491282198630e-01
4.520000000000000000e+02 9.999713651657241575e-01
4.530000000000000000e+02 9.999571479585277478e-01
4.540000000000000000e+02 9.999857478799970556e-01
4.550000000000000000e+02 9.999857803057234928e-01
4.560000000000000000e+02 9.999716251684755974e-01
4.570000000000000000e+02 9.999716894330810124e-01
4.580000000000000000e+02 9.999717534072452008e-01
4.590000000000000000e+02 9.999295447178834229e-01
4.600000000000000000e+02 9.999578207381369932e-01
4.610000000000000000e+02 9.999579154099740297e-01
4.620000000000000000e+02 1.000000000000000000e+00
4.630000000000000000e+02 1.000000000000000000e+00
4.640000000000000000e+02 9.999860656308785511e-01
4.650000000000000000e+02 9.999582918182001734e-01
4.660000000000000000e+02 9.999306374419090204e-01
4.670000000000000000e+02 9.999723164232818817e-01
4.680000000000000000e+02 9.999309497172681471e-01
4.690000000000000000e+02 9.999586577551161648e-01
4.700000000000000000e+02 9.999587487108971828e-01
4.710000000000000000e+02 9.999862797557795835e-01
4.720000000000000000e+02 9.999452411101723559e-01
4.730000000000000000e+02 9.999453589235708373e-01
4.740000000000000000e+02 9.999727390445034558e-01
4.750000000000000000e+02 9.999591975518530296e-01
4.760000000000000000e+02 9.999728574336703701e-01
4.770000000000000000e+02 9.999864581217415838e-01
4.780000000000000000e+02 9.999864873995001346e-01
4.790000000000000000e+02 9.999595551061679632e-01
4.800000000000000000e+02 1.000000000000000000e+00
4.810000000000000000e+02 1.000000000000000000e+00
4.820000000000000000e+02 9.999598097662267815e-01
4.830000000000000000e+02 9.999866319096316625e-01
4.840000000000000000e+02 9.999599813246181634e-01
4.850000000000000000e+02 9.999866888519134411e-01
4.860000000000000000e+02 9.999468685661154765e-01
4.870000000000000000e+02 9.999469865145200753e-01
4.880000000000000000e+02 9.999735467231003483e-01
4.890000000000000000e+02 9.999868012934733930e-01
4.900000000000000000e+02 9.999604873230161228e-01
4.910000000000000000e+02 9.999868568048893014e-01
4.920000000000000000e+02 9.999868843858614742e-01
4.930000000000000000e+02 9.999869118513184940e-01
4.940000000000000000e+02 1.000000000000000000e+00
4.950000000000000000e+02 9.999739328771586333e-01
4.960000000000000000e+02 9.999349695006298777e-01
4.970000000000000000e+02 9.999480822895711052e-01
4.980000000000000000e+02 9.999740949420374836e-01
4.990000000000000000e+02 9.999482987041823367e-01
5.000000000000000000e+02 9.999871009351821716e-01
5.010000000000000000e+02 9.999871275020918437e-01
5.020000000000000000e+02 9.999743079195837492e-01
5.030000000000000000e+02 9.999615409268637345e-01
5.040000000000000000e+02 9.999616196507388199e-01
5.050000000000000000e+02 9.999872326843280979e-01
5.060000000000000000e+02 9.999872587118557865e-01
5.070000000000000000e+02 9.999618539004385687e-01
5.080000000000000000e+02 9.999873104498444576e-01
5.090000000000000000e+02 9.999746723231812684e-01
5.100000000000000000e+02 1.000000000000000000e+00
5.110000000000000000e+02 9.999369411406202612e-01
5.120000000000000000e+02 9.999874126754357828e-01
5.130000000000000000e+02 9.999623139250047865e-01
5.140000000000000000e+02 9.999498542639052578e-01
5.150000000000000000e+02 9.999749781058426823e-01
5.160000000000000000e+02 9.999875132671537381e-01
5.170000000000000000e+02 9.999376970330746683e-01
5.180000000000000000e+02 9.999751259250047042e-01
5.190000000000000000e+02 9.999751753242722696e-01
5.200000000000000000e+02 9.999752260621825872e-01
5.210000000000000000e+02 9.999876367682511979e-01
5.220000000000000000e+02 9.999753223517799938e-01
5.230000000000000000e+02 9.999630564620405337e-01
5.240000000000000000e+02 9.999508403231784914e-01
5.250000000000000000e+02 9.999754676479607474e-01
5.260000000000000000e+02 1.000000000000000000e+00
5.270000000000000000e+02 9.999633468406710080e-01
5.280000000000000000e+02 9.999756112432169886e-01
5.290000000000000000e+02 9.999878293677356700e-01
5.300000000000000000e+02 9.999878530215609018e-01
5.310000000000000000e+02 9.999636297508638361e-01
5.320000000000000000e+02 9.999879000544498187e-01
5.330000000000000000e+02 9.999758468691503088e-01
5.340000000000000000e+02 9.999638401735670978e-01
5.350000000000000000e+02 9.999639097744360550e-01
5.360000000000000000e+02 1.000000000000000000e+00
5.370000000000000000e+02 9.999760321169631760e-01
5.380000000000000000e+02 9.999641169786496198e-01
5.390000000000000000e+02 9.999880618396705945e-01
5.400000000000000000e+02 9.999761691986893686e-01
5.410000000000000000e+02 9.999524290896119050e-01
5.420000000000000000e+02 9.999643895780165881e-01
5.430000000000000000e+02 9.999644584855088558e-01
5.440000000000000000e+02 9.999881747767990214e-01
5.450000000000000000e+02 9.999763956095832906e-01
5.460000000000000000e+02 9.999764387111975683e-01
5.470000000000000000e+02 9.999529660767828565e-01
5.480000000000000000e+02 9.999530543982160236e-01
5.490000000000000000e+02 9.999882855971418127e-01
5.500000000000000000e+02 9.999649225372697625e-01
5.510000000000000000e+02 9.999766586917196998e-01
5.520000000000000000e+02 1.000000000000000000e+00
5.530000000000000000e+02 1.000000000000000000e+00
5.540000000000000000e+02 9.999651830789764162e-01
5.550000000000000000e+02 9.999884158702577741e-01
5.560000000000000000e+02 9.999537492050644127e-01
5.570000000000000000e+02 9.999769173062496019e-01
5.580000000000000000e+02 9.999884799262716006e-01
5.590000000000000000e+02 9.999655033634219370e-01
5.600000000000000000e+02 9.999311360636106150e-01
5.610000000000000000e+02 1.000000000000000000e+00
5.620000000000000000e+02 9.999656927211389990e-01
5.630000000000000000e+02 9.999885851264197489e-01
5.640000000000000000e+02 9.999658178089216864e-01
5.650000000000000000e+02 1.000000000000000000e+00
5.660000000000000000e+02 9.999886473292842748e-01
5.670000000000000000e+02 9.999660050236777176e-01
5.680000000000000000e+02 9.999660652678017403e-01
5.690000000000000000e+02 9.999774177158020638e-01
5.700000000000000000e+02 9.999436473677256743e-01
5.710000000000000000e+02 9.999887495077910415e-01
5.720000000000000000e+02 9.999887697231736317e-01
5.730000000000000000e+02 9.999775797320777926e-01
5.740000000000000000e+02 9.999552397471045406e-01
5.750000000000000000e+02 9.999664898073163943e-01
5.760000000000000000e+02 9.999888498634108558e-01
5.770000000000000000e+02 9.999666103989828247e-01
5.780000000000000000e+02 9.999777790122770238e-01
5.790000000000000000e+02 9.999778184439638284e-01
5.800000000000000000e+02 9.999778577359534903e-01
5.810000000000000000e+02 9.999778968889870834e-01
5.820000000000000000e+02 9.999889679519002872e-01
5.830000000000000000e+02 9.999779759938333124e-01
5.840000000000000000e+02 9.999670214909729404e-01
5.850000000000000000e+02 9.999780521262003896e-01
5.860000000000000000e+02 9.999780917953773329e-01
5.870000000000000000e+02 9.999671945907305792e-01
5.880000000000000000e+02 9.999672518875432070e-01
5.890000000000000000e+02 9.999564139583327904e-01
5.900000000000000000e+02 1.000000000000000000e+00
5.910000000000000000e+02 9.999891404680457674e-01
5.920000000000000000e+02 9.999566372161092787e-01
5.930000000000000000e+02 9.999675353954158297e-01
5.940000000000000000e+02 9.999567882895948889e-01
5.950000000000000000e+02 1.000000000000000000e+00
5.960000000000000000e+02 1.000000000000000000e+00
5.970000000000000000e+02 9.999785050244505147e-01
5.980000000000000000e+02 9.999892709618583009e-01
5.990000000000000000e+02 9.999250288791554642e-01
6.000000000000000000e+02 9.999893076717455420e-01
6.010000000000000000e+02 9.999893259326466666e-01
6.020000000000000000e+02 9.999573765251212887e-01
6.030000000000000000e+02 9.999787245359289534e-01
6.040000000000000000e+02 1.000000000000000000e+00
6.050000000000000000e+02 9.999893983567453848e-01
6.060000000000000000e+02 9.999788326189342769e-01
6.070000000000000000e+02 9.999788684029795593e-01
6.080000000000000000e+02 9.999894520331207293e-01
6.090000000000000000e+02 9.999789396093298199e-01
6.100000000000000000e+02 9.999789750328516025e-01
6.110000000000000000e+02 9.999685166074702147e-01
6.120000000000000000e+02 9.999790455235999520e-01
6.130000000000000000e+02 9.999790805920192316e-01
6.140000000000000000e+02 9.999895577716284567e-01
6.150000000000000000e+02 9.999583018425090009e-01
6.160000000000000000e+02 9.999791850965291662e-01
6.170000000000000000e+02 9.999896098498624042e-01
6.180000000000000000e+02 9.999896270940304976e-01
6.190000000000000000e+02 9.999792885621083816e-01
6.200000000000000000e+02 1.000000000000000000e+00
6.210000000000000000e+02 1.000000000000000000e+00
6.220000000000000000e+02 1.000000000000000000e+00
6.230000000000000000e+02 9.999794249267012214e-01
6.240000000000000000e+02 9.999794587377394128e-01
6.250000000000000000e+02 9.999589848756726962e-01
6.260000000000000000e+02 9.999795260275374797e-01
6.270000000000000000e+02 9.999795595073841525e-01
6.280000000000000000e+02 9.999897964389571348e-01
6.290000000000000000e+02 9.999796261396628472e-01
6.300000000000000000e+02 9.999898296465801195e-01
6.310000000000000000e+02 9.999898461694674001e-01
6.320000000000000000e+02 9.999695879162654455e-01
6.330000000000000000e+02 9.999797581094075349e-01
6.340000000000000000e+02 9.999595826912617280e-01
6.350000000000000000e+02 9.999394703656998562e-01
6.360000000000000000e+02 9.999899279850934519e-01
6.370000000000000000e+02 9.999899441902559971e-01
6.380000000000000000e+02 9.999598413734250846e-01
6.390000000000000000e+02 9.999799538939561083e-01
6.400000000000000000e+02 9.999799849887416325e-01
6.410000000000000000e+02 9.999800169855621590e-01
6.420000000000000000e+02 9.999800488802433884e-01
6.430000000000000000e+02 9.999900403366366319e-01
6.440000000000000000e+02 9.999900561825685319e-01
6.450000000000000000e+02 9.999801439563167360e-01
6.460000000000000000e+02 9.999900877236458374e-01
6.470000000000000000e+02 9.999901034192685279e-01
6.480000000000000000e+02 9.999703581720712497e-01
6.490000000000000000e+02 9.999901346618654818e-01
6.500000000000000000e+02 9.999606018073681213e-01
6.510000000000000000e+02 9.999901657078231754e-01
6.520000000000000000e+02 9.999410898378551238e-01
6.530000000000000000e+02 9.999705896769766067e-01
6.540000000000000000e+02 9.999902119121030220e-01
6.550000000000000000e+02 9.999902272172001005e-01
6.560000000000000000e+02 9.999707274235254406e-01
6.570000000000000000e+02 9.999707730527547245e-01
6.580000000000000000e+02 9.999513642332571450e-01
6.590000000000000000e+02 1.000000000000000000e+00
6.600000000000000000e+02 9.999612130614787819e-01
6.610000000000000000e+02 9.999806361039841329e-01
6.620000000000000000e+02 9.999903330272126301e-01
6.630000000000000000e+02 1.000000000000000000e+00
6.640000000000000000e+02 1.000000000000000000e+00
6.650000000000000000e+02 9.999615116306819207e-01
6.660000000000000000e+02 9.999807849353892220e-01
6.670000000000000000e+02 9.999328541769797463e-01
6.680000000000000000e+02 9.999904219146593665e-01
6.690000000000000000e+02 9.999713106262106965e-01
6.700000000000000000e+02 9.999618056384209641e-01
6.710000000000000000e+02 9.999904657482003856e-01
6.720000000000000000e+02 9.999904802703604156e-01
6.730000000000000000e+02 9.999904947483484463e-01
6.740000000000000000e+02 9.999715275470981712e-01
6.750000000000000000e+02 9.999905235726131991e-01
6.760000000000000000e+02 9.999716137578651409e-01
6.770000000000000000e+02 9.999811044451792919e-01
6.780000000000000000e+02 9.999434015657641117e-01
6.790000000000000000e+02 1.000000000000000000e+00
6.800000000000000000e+02 9.999811906329352240e-01
6.810000000000000000e+02 1.000000000000000000e+00
6.820000000000000000e+02 9.999906230953161668e-01
6.830000000000000000e+02 9.999719114273675213e-01
6.840000000000000000e+02 1.000000000000000000e+00
6.850000000000000000e+02 9.999906651108517730e-01
6.860000000000000000e+02 9.999627161299343703e-01
6.870000000000000000e+02 9.999906929126529676e-01
6.880000000000000000e+02 9.999628295968732150e-01
6.890000000000000000e+02 9.999907205493434592e-01
6.900000000000000000e+02 9.999907343062310883e-01
6.910000000000000000e+02 9.999814960447797052e-01
6.920000000000000000e+02 9.999630467919995436e-01
6.930000000000000000e+02 9.999815506664821996e-01
6.940000000000000000e+02 9.999447335697508876e-01
6.950000000000000000e+02 9.999724082958927340e-01
6.960000000000000000e+02 9.999816319970612488e-01
6.970000000000000000e+02 9.999816589481405060e-01
6.980000000000000000e+02 9.999725287303693477e-01
6.990000000000000000e+02 9.999634277354336742e-01
7.000000000000000000e+02 1.000000000000000000e+00
7.010000000000000000e+02 1.000000000000000000e+00
7.020000000000000000e+02 9.999908962629160403e-01
7.030000000000000000e+02 9.999818190082269131e-01
7.040000000000000000e+02 1.000000000000000000e+00
7.050000000000000000e+02 9.999818717425789094e-01
7.060000000000000000e+02 9.999909489976015475e-01
7.070000000000000000e+02 9.999638483438022529e-01
7.080000000000000000e+02 9.999278035353430516e-01
7.090000000000000000e+02 9.999819762988331195e-01
7.100000000000000000e+02 1.000000000000000000e+00
7.110000000000000000e+02 9.999910140629915123e-01
7.120000000000000000e+02 9.999820539279464793e-01
7.130000000000000000e+02 9.999731194838942239e-01
7.140000000000000000e+02 1.000000000000000000e+00
7.150000000000000000e+02 9.999910654456108938e-01
7.160000000000000000e+02 9.999732345987419890e-01
7.170000000000000000e+02 9.999554553796323741e-01
7.180000000000000000e+02 9.999911035985944441e-01
7.190000000000000000e+02 9.999733487318438474e-01
7.200000000000000000e+02 9.999822577068085971e-01
7.210000000000000000e+02 9.999734250660565760e-01
7.220000000000000000e+02 9.999911539652350800e-01
7.230000000000000000e+02 1.000000000000000000e+00
7.240000000000000000e+02 9.999647157411899467e-01
7.250000000000000000e+02 1.000000000000000000e+00
7.260000000000000000e+02 1.000000000000000000e+00
7.270000000000000000e+02 9.999560829504418047e-01
7.280000000000000000e+02 9.999912284548923003e-01
7.290000000000000000e+02 9.999824814960802666e-01
7.300000000000000000e+02 9.999825060135577592e-01
7.310000000000000000e+02 9.999737956937588823e-01
7.320000000000000000e+02 9.999825548432117461e-01
7.330000000000000000e+02 9.999912895779801136e-01
7.340000000000000000e+02 9.999739058581237350e-01
7.350000000000000000e+02 9.999913137893592374e-01
7.360000000000000000e+02 9.999913258446457842e-01
7.370000000000000000e+02 9.999393673163974317e-01
7.380000000000000000e+02 1.000000000000000000e+00
7.390000000000000000e+02 9.999913618105644719e-01
7.400000000000000000e+02 9.999741211990510470e-01
7.410000000000000000e+02 9.999913856226040343e-01
7.420000000000000000e+02 9.999655906578477360e-01
7.430000000000000000e+02 1.000000000000000000e+00
7.440000000000000000e+02 9.999828421910521570e-01
7.450000000000000000e+02 9.999828657100021667e-01
7.460000000000000000e+02 9.999914445822817299e-01
7.470000000000000000e+02 9.999743695624211393e-01
7.480000000000000000e+02 9.999914679407876372e-01
7.490000000000000000e+02 9.999744387168234550e-01
7.500000000000000000e+02 9.999744742402437714e-01
7.510000000000000000e+02 9.999745089431023581e-01
7.520000000000000000e+02 9.999660571089143968e-01
7.530000000000000000e+02 1.000000000000000000e+00
7.540000000000000000e+02 9.999576862861253579e-01
7.550000000000000000e+02 9.999830974012254847e-01
7.560000000000000000e+02 9.999746810515703910e-01
7.570000000000000000e+02 9.999831429895907897e-01
7.580000000000000000e+02 9.999831656916796652e-01
7.590000000000000000e+02 9.999663773719564830e-01
7.600000000000000000e+02 1.000000000000000000e+00
7.610000000000000000e+02 9.999916167162676839e-01
7.620000000000000000e+02 1.000000000000000000e+00
7.630000000000000000e+02 9.999749174365619719e-01
7.640000000000000000e+02 9.999833013275445381e-01
7.650000000000000000e+02 1.000000000000000000e+00
7.660000000000000000e+02 9.999916725652662208e-01
7.670000000000000000e+02 9.999916836458897507e-01
7.680000000000000000e+02 9.999584734853202983e-01
7.690000000000000000e+02 9.999917057189067204e-01
7.700000000000000000e+02 9.999751501346034743e-01
7.710000000000000000e+02 9.999917276750631689e-01
7.720000000000000000e+02 9.999669544384319764e-01
7.730000000000000000e+02 9.999834990305679350e-01
7.740000000000000000e+02 9.999917603922053866e-01
7.750000000000000000e+02 9.999835424809709883e-01
7.760000000000000000e+02 9.999835641204750658e-01
7.770000000000000000e+02 9.999835857031473818e-01
7.780000000000000000e+02 9.999590180730297817e-01
7.790000000000000000e+02 9.999918143494455069e-01
7.800000000000000000e+02 9.999918250562027655e-01
7.810000000000000000e+02 9.999755072049637539e-01
7.820000000000000000e+02 9.999755391577316299e-01
7.830000000000000000e+02 9.999755710272382192e-01
7.840000000000000000e+02 9.999837352092058040e-01
7.850000000000000000e+02 9.999918781725888328e-01
7.860000000000000000e+02 9.999513329367690773e-01
7.870000000000000000e+02 9.999675969055044078e-01
7.880000000000000000e+02 1.000000000000000000e+00
7.890000000000000000e+02 9.999434438102072775e-01
7.900000000000000000e+02 9.999838618575001004e-01
7.910000000000000000e+02 9.999919410081797855e-01
7.920000000000000000e+02 9.999597575796441706e-01
7.930000000000000000e+02 9.999919617378723036e-01
7.940000000000000000e+02 9.999839441255570227e-01
7.950000000000000000e+02 9.999919823611946867e-01
7.960000000000000000e+02 1.000000000000000000e+00
7.970000000000000000e+02 9.999760105553555656e-01
7.980000000000000000e+02 9.999760392955554522e-01
7.990000000000000000e+02 9.999920232919873309e-01
8.000000000000000000e+02 9.999442361201129614e-01
8.010000000000000000e+02 9.999522622394145799e-01
8.020000000000000000e+02 9.999920537168739409e-01
8.030000000000000000e+02 9.999841276139835866e-01
8.040000000000000000e+02 9.999841477430349013e-01
8.050000000000000000e+02 1.000000000000000000e+00
8.060000000000000000e+02 9.999920939241807583e-01
8.070000000000000000e+02 9.999842078250227306e-01
8.080000000000000000e+02 9.999921138756358019e-01
8.090000000000000000e+02 9.999842476272988723e-01
8.100000000000000000e+02 1.000000000000000000e+00
8.110000000000000000e+02 9.999842872294457674e-01
8.120000000000000000e+02 9.999764604339127505e-01
8.130000000000000000e+02 9.999686532659378679e-01
8.140000000000000000e+02 9.999843462607129752e-01
8.150000000000000000e+02 9.999765493700820684e-01
8.160000000000000000e+02 9.999765786631542586e-01
8.170000000000000000e+02 9.999766072751373747e-01
8.180000000000000000e+02 9.999766370302991536e-01
8.190000000000000000e+02 9.999844436666277536e-01
8.200000000000000000e+02 9.999766945037871224e-01
8.210000000000000000e+02 9.999767234356209400e-01
8.220000000000000000e+02 9.999845015304739126e-01
8.230000000000000000e+02 9.999922603614411765e-01
8.240000000000000000e+02 9.999768103992400237e-01
8.250000000000000000e+02 9.999845595614914595e-01
8.260000000000000000e+02 9.999845780159617448e-01
8.270000000000000000e+02 9.999614931419150698e-01
8.280000000000000000e+02 9.999846159763088327e-01
8.290000000000000000e+02 9.999769523297354912e-01
8.300000000000000000e+02 9.999539647829236433e-01
8.310000000000000000e+02 9.999693457227591953e-01
8.320000000000000000e+02 9.999846913391250425e-01
8.330000000000000000e+02 9.999923550322999954e-01
8.340000000000000000e+02 9.999770931164814192e-01
8.350000000000000000e+02 9.999847473784555518e-01
8.360000000000000000e+02 9.999619149179267419e-01
8.370000000000000000e+02 9.999771767659477728e-01
8.380000000000000000e+02 9.999772045135063570e-01
8.390000000000000000e+02 9.999772321936781783e-01
8.400000000000000000e+02 9.999924199355694210e-01
8.410000000000000000e+02 9.999924291176135460e-01
8.420000000000000000e+02 9.999924382774395548e-01
8.430000000000000000e+02 9.999697896605113101e-01
8.440000000000000000e+02 9.999698266920518108e-01
8.450000000000000000e+02 9.999623281220568760e-01
8.460000000000000000e+02 9.999924746961659228e-01
8.470000000000000000e+02 9.999774512383028391e-01
8.480000000000000000e+02 9.999924927742952496e-01
8.490000000000000000e+02 1.000000000000000000e+00
8.500000000000000000e+02 9.999925107657741119e-01
8.510000000000000000e+02 9.999850394584284263e-01
8.520000000000000000e+02 1.000000000000000000e+00
8.530000000000000000e+02 9.999701503675234582e-01
8.540000000000000000e+02 9.999776400293095557e-01
8.550000000000000000e+02 9.999776666625240784e-01
8.560000000000000000e+02 1.000000000000000000e+00
8.570000000000000000e+02 9.999777197390665728e-01
8.580000000000000000e+02 9.999925818775267095e-01
8.590000000000000000e+02 9.999703643334448833e-01
8.600000000000000000e+02 9.999555972174121177e-01
8.610000000000000000e+02 9.999630415339121337e-01
8.620000000000000000e+02 9.999704677175238476e-01
8.630000000000000000e+02 9.999778774657341884e-01
8.640000000000000000e+02 9.999926343313813026e-01
8.650000000000000000e+02 9.999632150082765625e-01
8.660000000000000000e+02 9.999706066061653242e-01
8.670000000000000000e+02 9.999779808433337802e-01
8.680000000000000000e+02 9.999926688904366978e-01
8.690000000000000000e+02 9.999853549591769530e-01
8.700000000000000000e+02 9.999780581459132289e-01
8.710000000000000000e+02 9.999926945976550519e-01
8.720000000000000000e+02 9.999781093801306531e-01
8.730000000000000000e+02 9.999854232717467761e-01
8.740000000000000000e+02 9.999781609055879983e-01
8.750000000000000000e+02 9.999781863131168569e-01
8.760000000000000000e+02 9.999854740894068561e-01
8.770000000000000000e+02 9.999854909499801270e-01
8.780000000000000000e+02 9.999855077714576712e-01
8.790000000000000000e+02 1.000000000000000000e+00
8.800000000000000000e+02 9.999927706488342949e-01
8.810000000000000000e+02 9.999711165267530788e-01
8.820000000000000000e+02 1.000000000000000000e+00
8.830000000000000000e+02 9.999927956485716862e-01
8.840000000000000000e+02 9.999856078868779585e-01
8.850000000000000000e+02 9.999712493935325464e-01
8.860000000000000000e+02 9.999928204760024641e-01
8.870000000000000000e+02 9.999856574276595467e-01
8.880000000000000000e+02 9.999928369327746314e-01
8.890000000000000000e+02 9.999785353987050707e-01
8.900000000000000000e+02 9.999714132571020375e-01
8.910000000000000000e+02 9.999785844308813898e-01
8.920000000000000000e+02 9.999786093714659874e-01
8.930000000000000000e+02 9.999928777465190155e-01
8.940000000000000000e+02 9.999928858535197529e-01
8.950000000000000000e+02 1.000000000000000000e+00
8.960000000000000000e+02 9.999858040245591662e-01
8.970000000000000000e+02 9.999787301924918381e-01
8.980000000000000000e+02 9.999787542934033269e-01
8.990000000000000000e+02 9.999858522265057115e-01
9.000000000000000000e+02 9.999929341105812108e-01
9.010000000000000000e+02 9.999858846778177934e-01
9.020000000000000000e+02 9.999929500511122171e-01
9.030000000000000000e+02 9.999788739833104234e-01
9.040000000000000000e+02 1.000000000000000000e+00
9.050000000000000000e+02 9.999648696311910223e-01
9.060000000000000000e+02 9.999929817173736080e-01
9.070000000000000000e+02 9.999929895895405263e-01
9.080000000000000000e+02 9.999929974440670000e-01
9.090000000000000000e+02 9.999930052810128700e-01
9.100000000000000000e+02 9.999860262008732903e-01
9.110000000000000000e+02 9.999930209023972782e-01
9.120000000000000000e+02 9.999930286869531670e-01
9.130000000000000000e+02 9.999930364541624872e-01
9.140000000000000000e+02 1.000000000000000000e+00
9.150000000000000000e+02 9.999722082298296844e-01
9.160000000000000000e+02 9.999861193045770369e-01
9.170000000000000000e+02 9.999861347013760948e-01
9.180000000000000000e+02 9.999930750320279449e-01
9.190000000000000000e+02 9.999792480890949964e-01
9.200000000000000000e+02 9.999792710312661592e-01
9.210000000000000000e+02 9.999861959485109031e-01
9.220000000000000000e+02 9.999931055879210939e-01
9.230000000000000000e+02 9.999931131848075472e-01
9.240000000000000000e+02 1.000000000000000000e+00
9.250000000000000000e+02 9.999793854575802499e-01
9.260000000000000000e+02 9.999656803190293264e-01
9.270000000000000000e+02 9.999862868113407188e-01
9.280000000000000000e+02 9.999863018389781866e-01
9.290000000000000000e+02 9.999863168337153052e-01
9.300000000000000000e+02 9.999794976934903712e-01
9.310000000000000000e+02 9.999931733624602970e-01
9.320000000000000000e+02 9.999863620866008551e-01
9.330000000000000000e+02 9.999863764858144544e-01
9.340000000000000000e+02 9.999727826353213000e-01
9.350000000000000000e+02 9.999932030586237142e-01
9.360000000000000000e+02 9.999932104423396861e-01
9.370000000000000000e+02 1.000000000000000000e+00
9.380000000000000000e+02 9.999932251617492662e-01
9.390000000000000000e+02 1.000000000000000000e+00
9.400000000000000000e+02 9.999932398174751214e-01
9.410000000000000000e+02 9.999864942431712089e-01
9.420000000000000000e+02 9.999932544099294773e-01
9.430000000000000000e+02 9.999865233651157315e-01
9.440000000000000000e+02 9.999798068185642430e-01
9.450000000000000000e+02 9.999663809043536356e-01
9.460000000000000000e+02 9.999664170332807078e-01
9.470000000000000000e+02 9.999731624677110631e-01
9.480000000000000000e+02 9.999932978117355153e-01
9.490000000000000000e+02 9.999866099822583010e-01
9.500000000000000000e+02 9.999933121551579651e-01
9.510000000000000000e+02 1.000000000000000000e+00
9.520000000000000000e+02 9.999666326319424092e-01
9.530000000000000000e+02 9.999733346665926614e-01
9.540000000000000000e+02 9.999733630778889770e-01
9.550000000000000000e+02 9.999733909861966419e-01
9.560000000000000000e+02 9.999734192776689179e-01
9.570000000000000000e+02 1.000000000000000000e+00
9.580000000000000000e+02 9.999801067603859561e-01
9.590000000000000000e+02 9.999867518961348400e-01
9.600000000000000000e+02 9.999933829611249436e-01
9.610000000000000000e+02 9.999933899593482778e-01
9.620000000000000000e+02 9.999801912643426771e-01
9.630000000000000000e+02 9.999934039114805051e-01
9.640000000000000000e+02 1.000000000000000000e+00
9.650000000000000000e+02 1.000000000000000000e+00
9.660000000000000000e+02 9.999934247295920731e-01
9.670000000000000000e+02 9.999934316397911527e-01
9.680000000000000000e+02 1.000000000000000000e+00
9.690000000000000000e+02 9.999934454167076492e-01
9.700000000000000000e+02 1.000000000000000000e+00
9.710000000000000000e+02 9.999803774078556140e-01
9.720000000000000000e+02 9.999869319481199392e-01
9.730000000000000000e+02 9.999869455957703934e-01
9.740000000000000000e+02 9.999739188550307301e-01
9.750000000000000000e+02 9.999804592085979049e-01
9.760000000000000000e+02 9.999934931841103491e-01
9.770000000000000000e+02 9.999870003249918815e-01
9.780000000000000000e+02 1.000000000000000000e+00
9.790000000000000000e+02 9.999805403301657014e-01
9.800000000000000000e+02 9.999870403369512939e-01
9.810000000000000000e+02 9.999935268796322774e-01
9.820000000000000000e+02 9.999806011488386881e-01
9.830000000000000000e+02 9.999935402603273848e-01
9.840000000000000000e+02 9.999935469299519042e-01
9.850000000000000000e+02 1.000000000000000000e+00
9.860000000000000000e+02 9.999742413265650942e-01
9.870000000000000000e+02 9.999871337128887205e-01
9.880000000000000000e+02 9.999871473555683732e-01
9.890000000000000000e+02 9.999807402176354998e-01
9.900000000000000000e+02 1.000000000000000000e+00
9.910000000000000000e+02 9.999871864689111600e-01
9.920000000000000000e+02 1.000000000000000000e+00
9.930000000000000000e+02 9.999808194363002389e-01
9.940000000000000000e+02 9.999872261608226953e-01
9.950000000000000000e+02 9.999872387940660357e-01
9.960000000000000000e+02 9.999745048360944022e-01
9.970000000000000000e+02 9.999936323983572573e-01
9.980000000000000000e+02 9.999809166375115410e-01
9.990000000000000000e+02 9.999936453468052378e-01
1.000000000000000000e+03 9.999873040055863305e-01
1.001000000000000000e+03 9.999809751302631833e-01
1.002000000000000000e+03 9.999746590855034256e-01
1.003000000000000000e+03 9.999873421727158984e-01
1.004000000000000000e+03 9.999873549773969916e-01
1.005000000000000000e+03 9.999873677561976759e-01
1.006000000000000000e+03 9.999747610183928881e-01
1.007000000000000000e+03 9.999684830911785838e-01
1.008000000000000000e+03 9.999937029690502133e-01
1.009000000000000000e+03 9.999937093070802030e-01
1.010000000000000000e+03 9.999874312647289987e-01
1.011000000000000000e+03 9.999874438898828100e-01
1.012000000000000000e+03 9.999874564896986673e-01
1.013000000000000000e+03 9.999874690642525099e-01
1.014000000000000000e+03 9.999874816136200550e-01
1.015000000000000000e+03 9.999749890577127598e-01
1.016000000000000000e+03 9.999875066370990107e-01
1.017000000000000000e+03 9.999937595556802616e-01
1.018000000000000000e+03 9.999750631214737728e-01
1.019000000000000000e+03 9.999875439853018744e-01
1.020000000000000000e+03 9.999813345776947804e-01
1.021000000000000000e+03 1.000000000000000000e+00
1.022000000000000000e+03 9.999751622217392111e-01
1.023000000000000000e+03 9.999813901553922246e-01


==> figures/recover/data/n_score_corr.csv <==
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+00
1.800000000000000000e+01 1.000000000000000000e+00
1.900000000000000000e+01 1.000000000000000000e+00
2.000000000000000000e+01 1.000000000000000000e+00
2.100000000000000000e+01 1.000000000000000000e+00
2.200000000000000000e+01 1.000000000000000000e+00
2.300000000000000000e+01 1.000000000000000000e+00
2.400000000000000000e+01 1.000000000000000000e+00
2.500000000000000000e+01 1.000000000000000000e+00
2.600000000000000000e+01 1.000000000000000000e+00
2.700000000000000000e+01 1.000000000000000000e+00
2.800000000000000000e+01 1.000000000000000000e+00
2.900000000000000000e+01 1.000000000000000000e+00
3.000000000000000000e+01 1.000000000000000000e+00
3.100000000000000000e+01 1.000000000000000000e+00
3.200000000000000000e+01 1.000000000000000000e+00
3.300000000000000000e+01 1.000000000000000000e+00
3.400000000000000000e+01 9.986509274873525133e-01
3.500000000000000000e+01 9.955261292936086193e-01
3.600000000000000000e+01 9.924127228442932713e-01
3.700000000000000000e+01 9.878671031678736281e-01
3.800000000000000000e+01 9.834801153876455704e-01
3.900000000000000000e+01 9.761005413953224297e-01
4.000000000000000000e+01 9.730860174261402040e-01
4.100000000000000000e+01 9.662992934551368762e-01
4.200000000000000000e+01 9.623011438623706448e-01
4.300000000000000000e+01 9.577593221526748968e-01
4.400000000000000000e+01 9.497805981829763322e-01
4.500000000000000000e+01 9.478069412640230951e-01
4.600000000000000000e+01 9.433095865524314672e-01
4.700000000000000000e+01 9.366255226445586723e-01
4.800000000000000000e+01 9.291663913395838970e-01
4.900000000000000000e+01 9.288107255931535855e-01
5.000000000000000000e+01 9.200281308846147699e-01
5.100000000000000000e+01 9.195962677733972024e-01
5.200000000000000000e+01 9.088310270516600786e-01
5.300000000000000000e+01 9.093395387783628214e-01
5.400000000000000000e+01 9.022822132753617330e-01
5.500000000000000000e+01 8.926530935085317253e-01
5.600000000000000000e+01 8.841553820373851957e-01
5.700000000000000000e+01 8.898998888979205990e-01
5.800000000000000000e+01 8.831597337366782208e-01
5.900000000000000000e+01 8.804818376838827731e-01
6.000000000000000000e+01 8.739539382001053625e-01
6.100000000000000000e+01 8.698247109289152235e-01
6.200000000000000000e+01 8.687663192992433059e-01
6.300000000000000000e+01 8.657428770234293358e-01
6.400000000000000000e+01 8.607446623569202648e-01
6.500000000000000000e+01 8.579937870512217568e-01
6.600000000000000000e+01 8.529164764042567182e-01
6.700000000000000000e+01 8.499601925291914162e-01
6.800000000000000000e+01 8.454722913602795709e-01
6.900000000000000000e+01 8.486295877689913336e-01
7.000000000000000000e+01 8.462111349272903871e-01
7.100000000000000000e+01 8.344886804219944221e-01
7.200000000000000000e+01 8.350051679348109435e-01
7.300000000000000000e+01 8.301301494556204696e-01
7.400000000000000000e+01 8.298484536556733904e-01
7.500000000000000000e+01 8.297305265768629701e-01
7.600000000000000000e+01 8.219784862555586935e-01
7.700000000000000000e+01 8.246709306572433951e-01
7.800000000000000000e+01 8.183857523508093479e-01
7.900000000000000000e+01 8.173553358437972705e-01
8.000000000000000000e+01 8.146990502652728949e-01
8.100000000000000000e+01 8.128768618133912494e-01
8.200000000000000000e+01 8.121101215214062696e-01
8.300000000000000000e+01 8.181413977331126741e-01
8.400000000000000000e+01 8.047223503422232804e-01
8.500000000000000000e+01 8.062588555151564140e-01
8.600000000000000000e+01 8.045967729231675580e-01
8.700000000000000000e+01 8.009028653909557871e-01
8.800000000000000000e+01 7.965342764723236657e-01
8.900000000000000000e+01 7.905634342732941189e-01
9.000000000000000000e+01 7.912804134937108103e-01
9.100000000000000000e+01 7.869388423066716598e-01
9.200000000000000000e+01 7.877471683139961600e-01
9.300000000000000000e+01 7.874355914657160671e-01
9.400000000000000000e+01 7.887709943924214873e-01
9.500000000000000000e+01 7.848580240768130434e-01
9.600000000000000000e+01 7.853503530076906269e-01
9.700000000000000000e+01 7.868974024354569163e-01
9.800000000000000000e+01 7.802264008041843724e-01
9.900000000000000000e+01 7.827427227689007783e-01
1.000000000000000000e+02 7.804998159661609147e-01
1.010000000000000000e+02 7.760845653327275162e-01
1.020000000000000000e+02 7.778535587041350841e-01
1.030000000000000000e+02 7.745217904103330886e-01
1.040000000000000000e+02 7.737870958472135019e-01
1.050000000000000000e+02 7.692411273485530998e-01
1.060000000000000000e+02 7.675446718777493293e-01
1.070000000000000000e+02 7.672423032006532306e-01
1.080000000000000000e+02 7.633475668357787569e-01
1.090000000000000000e+02 7.623137512260538262e-01
1.100000000000000000e+02 7.667264214962138391e-01
1.110000000000000000e+02 7.610797754529738945e-01
1.120000000000000000e+02 7.628925054740518519e-01
1.130000000000000000e+02 7.580129783374440766e-01
1.140000000000000000e+02 7.595822146635216043e-01
1.150000000000000000e+02 7.565208543399899455e-01
1.160000000000000000e+02 7.602679967135709260e-01
1.170000000000000000e+02 7.531426110059475931e-01
1.180000000000000000e+02 7.512765316132756777e-01
1.190000000000000000e+02 7.528416973178508886e-01
1.200000000000000000e+02 7.513898699483327892e-01
1.210000000000000000e+02 7.500608721674244528e-01
1.220000000000000000e+02 7.456552311782518316e-01
1.230000000000000000e+02 7.454796360508592068e-01
1.240000000000000000e+02 7.417718743280570237e-01
1.250000000000000000e+02 7.422963576662005014e-01
1.260000000000000000e+02 7.403575623040076215e-01
1.270000000000000000e+02 7.399874152861416476e-01
1.280000000000000000e+02 7.403299286424230852e-01
1.290000000000000000e+02 7.388640862311907087e-01
1.300000000000000000e+02 7.353244580651610018e-01
1.310000000000000000e+02 7.374413793117635674e-01
1.320000000000000000e+02 7.412260778792820748e-01
1.330000000000000000e+02 7.347301884781747283e-01
1.340000000000000000e+02 7.365485582446134050e-01
1.350000000000000000e+02 7.373054033096944071e-01
1.360000000000000000e+02 7.380562069165058636e-01
1.370000000000000000e+02 7.329080225387004655e-01
1.380000000000000000e+02 7.306676674045936570e-01
1.390000000000000000e+02 7.317516327640153362e-01
1.400000000000000000e+02 7.253645121005222185e-01
1.410000000000000000e+02 7.340504474002447211e-01
1.420000000000000000e+02 7.294641549322913310e-01
1.430000000000000000e+02 7.306794691973121925e-01
1.440000000000000000e+02 7.293805045820928035e-01
1.450000000000000000e+02 7.291346037095228771e-01
1.460000000000000000e+02 7.276119035374291055e-01
1.470000000000000000e+02 7.250301474177240912e-01
1.480000000000000000e+02 7.245855992314146343e-01
1.490000000000000000e+02 7.231697245759880488e-01
1.500000000000000000e+02 7.204750446271760422e-01
1.510000000000000000e+02 7.212440510299785723e-01
1.520000000000000000e+02 7.253120147686333841e-01
1.530000000000000000e+02 7.185206476997823000e-01
1.540000000000000000e+02 7.187504587905689801e-01
1.550000000000000000e+02 7.202069431264961352e-01
1.560000000000000000e+02 7.175291772776691834e-01
1.570000000000000000e+02 7.198399766079391915e-01
1.580000000000000000e+02 7.169086766230946539e-01
1.590000000000000000e+02 7.180004784202294044e-01
1.600000000000000000e+02 7.173846984511704772e-01
1.610000000000000000e+02 7.155945152964717781e-01
1.620000000000000000e+02 7.155006251829665320e-01
1.630000000000000000e+02 7.153620321809878169e-01
1.640000000000000000e+02 7.164585322114576105e-01
1.650000000000000000e+02 7.139076231936698491e-01
1.660000000000000000e+02 7.129626723363668983e-01
1.670000000000000000e+02 7.129081304754378845e-01
1.680000000000000000e+02 7.143191482162773998e-01
1.690000000000000000e+02 7.124587317509779583e-01
1.700000000000000000e+02 7.107359579965240037e-01
1.710000000000000000e+02 7.088635308993718187e-01
1.720000000000000000e+02 7.133560510271836907e-01
1.730000000000000000e+02 7.117217950075254151e-01
1.740000000000000000e+02 7.085135568591751642e-01
1.750000000000000000e+02 7.071797876989138754e-01
1.760000000000000000e+02 7.107599689920776065e-01
1.770000000000000000e+02 7.083060691638995987e-01
1.780000000000000000e+02 7.083178165422966410e-01
1.790000000000000000e+02 7.050003520023281345e-01
1.800000000000000000e+02 7.050574497171445687e-01
1.810000000000000000e+02 7.091144111490174096e-01
1.820000000000000000e+02 7.045255734390211133e-01
1.830000000000000000e+02 7.012304536473280558e-01
1.840000000000000000e+02 7.043719370742576036e-01
1.850000000000000000e+02 7.034707283135315237e-01
1.860000000000000000e+02 7.052856973888423919e-01
1.870000000000000000e+02 7.035492083464147672e-01
1.880000000000000000e+02 7.015719855063649035e-01
1.890000000000000000e+02 7.032331714606784301e-01
1.900000000000000000e+02 7.025758865246249929e-01
1.910000000000000000e+02 7.006499505183927390e-01
1.920000000000000000e+02 7.025839675978027277e-01
1.930000000000000000e+02 6.993907454869132678e-01
1.940000000000000000e+02 6.983813936269287481e-01
1.950000000000000000e+02 7.011234181314598413e-01
1.960000000000000000e+02 7.023276286248502087e-01
1.970000000000000000e+02 6.986573433566632962e-01
1.980000000000000000e+02 6.988090582864504574e-01
1.990000000000000000e+02 6.985387523416823896e-01
2.000000000000000000e+02 6.999312487102093971e-01
2.010000000000000000e+02 6.989505653869662050e-01
2.020000000000000000e+02 6.957309909667002135e-01
2.030000000000000000e+02 6.959663258447970069e-01
2.040000000000000000e+02 6.975788547009280638e-01
2.050000000000000000e+02 6.974070609212313920e-01
2.060000000000000000e+02 6.952364736665173073e-01
2.070000000000000000e+02 6.930303924565955898e-01
2.080000000000000000e+02 6.974287519753551434e-01
2.090000000000000000e+02 6.963702553179794696e-01
2.100000000000000000e+02 6.944880743316522720e-01
2.110000000000000000e+02 6.948653547379429751e-01
2.120000000000000000e+02 6.937029262733084289e-01
2.130000000000000000e+02 6.919642638681799962e-01
2.140000000000000000e+02 6.930996581667197010e-01
2.150000000000000000e+02 6.930178270913486260e-01
2.160000000000000000e+02 6.959471038294858802e-01
2.170000000000000000e+02 6.918139788731295647e-01
2.180000000000000000e+02 6.928257289596573276e-01
2.190000000000000000e+02 6.910761012830233252e-01
2.200000000000000000e+02 6.915256563686017488e-01
2.210000000000000000e+02 6.865412194095179554e-01
2.220000000000000000e+02 6.891476643125613588e-01
2.230000000000000000e+02 6.893028837923944607e-01
2.240000000000000000e+02 6.885932873926788877e-01
2.250000000000000000e+02 6.903111282343290522e-01
2.260000000000000000e+02 6.902656286056421120e-01
2.270000000000000000e+02 6.903429691281134373e-01
2.280000000000000000e+02 6.850556316806686308e-01
2.290000000000000000e+02 6.875370508676480474e-01
2.300000000000000000e+02 6.854530459137019305e-01
2.310000000000000000e+02 6.849321066888098830e-01
2.320000000000000000e+02 6.890645301349959118e-01
2.330000000000000000e+02 6.871412830901425517e-01
2.340000000000000000e+02 6.857727300728029274e-01
2.350000000000000000e+02 6.856359665619905508e-01
2.360000000000000000e+02 6.857410728517356890e-01
2.370000000000000000e+02 6.870837376373728489e-01
2.380000000000000000e+02 6.841315508812136903e-01
2.390000000000000000e+02 6.859212897681834509e-01
2.400000000000000000e+02 6.829177102653641862e-01
2.410000000000000000e+02 6.861744596338017477e-01
2.420000000000000000e+02 6.857902899941271668e-01
2.430000000000000000e+02 6.833232282844995398e-01
2.440000000000000000e+02 6.832172862968812765e-01
2.450000000000000000e+02 6.847264468631137913e-01
2.460000000000000000e+02 6.841459649942877030e-01
2.470000000000000000e+02 6.828838062729000180e-01
2.480000000000000000e+02 6.826586836058012864e-01
2.490000000000000000e+02 6.815069483408260353e-01
2.500000000000000000e+02 6.839351853367965361e-01
2.510000000000000000e+02 6.812078677709845209e-01
2.520000000000000000e+02 6.793594777218270320e-01
2.530000000000000000e+02 6.797042922168496926e-01
2.540000000000000000e+02 6.793268308172975001e-01
2.550000000000000000e+02 6.785239098488490272e-01
2.560000000000000000e+02 6.806524534028255413e-01
2.570000000000000000e+02 6.838408124835939628e-01
2.580000000000000000e+02 6.827564193638815393e-01
2.590000000000000000e+02 6.819242363141062580e-01
2.600000000000000000e+02 6.809963049361698051e-01
2.610000000000000000e+02 6.776226629622706943e-01
2.620000000000000000e+02 6.783208355360733632e-01
2.630000000000000000e+02 6.766433442866446324e-01
2.640000000000000000e+02 6.779200378894819634e-01
2.650000000000000000e+02 6.742310764766227260e-01
2.660000000000000000e+02 6.760539235103489863e-01
2.670000000000000000e+02 6.765981195367308798e-01
2.680000000000000000e+02 6.781821030683926610e-01
2.690000000000000000e+02 6.777634601306266049e-01
2.700000000000000000e+02 6.784845660420071312e-01
2.710000000000000000e+02 6.773644980716418962e-01
2.720000000000000000e+02 6.763408818287093283e-01
2.730000000000000000e+02 6.730847335910083995e-01
2.740000000000000000e+02 6.752558876864610538e-01
2.750000000000000000e+02 6.764667295486086473e-01
2.760000000000000000e+02 6.755190590630146819e-01
2.770000000000000000e+02 6.768083961075134214e-01
2.780000000000000000e+02 6.749668721923809400e-01
2.790000000000000000e+02 6.754175802427300201e-01
2.800000000000000000e+02 6.722053636918883246e-01
2.810000000000000000e+02 6.721741469339526098e-01
2.820000000000000000e+02 6.758193807185894908e-01
2.830000000000000000e+02 6.752136187710443549e-01
2.840000000000000000e+02 6.746038705586097084e-01
2.850000000000000000e+02 6.711837048150038898e-01
2.860000000000000000e+02 6.724636016246849923e-01
2.870000000000000000e+02 6.738182046019176585e-01
2.880000000000000000e+02 6.740418931988219065e-01
2.890000000000000000e+02 6.725789818007296139e-01
2.900000000000000000e+02 6.720120116679387801e-01
2.910000000000000000e+02 6.727390181809999037e-01
2.920000000000000000e+02 6.729174013657135411e-01
2.930000000000000000e+02 6.724954498050527141e-01
2.940000000000000000e+02 6.721806002015286996e-01
2.950000000000000000e+02 6.719859095914060276e-01
2.960000000000000000e+02 6.721110076901082309e-01
2.970000000000000000e+02 6.720771034559960277e-01
2.980000000000000000e+02 6.724976578408325967e-01
2.990000000000000000e+02 6.698341670152649918e-01
3.000000000000000000e+02 6.712531599852528119e-01
3.010000000000000000e+02 6.721084547420130839e-01
3.020000000000000000e+02 6.704666315853434755e-01
3.030000000000000000e+02 6.722201508058057717e-01
3.040000000000000000e+02 6.716130688099284374e-01
3.050000000000000000e+02 6.740810182998265843e-01
3.060000000000000000e+02 6.705418807560900030e-01
3.070000000000000000e+02 6.708925293000731482e-01
3.080000000000000000e+02 6.686727172681801168e-01
3.090000000000000000e+02 6.725381700891813752e-01
3.100000000000000000e+02 6.712008114406651238e-01
3.110000000000000000e+02 6.678971446773160903e-01
3.120000000000000000e+02 6.672351238245879390e-01
3.130000000000000000e+02 6.661644980765356605e-01
3.140000000000000000e+02 6.673633358448565200e-01
3.150000000000000000e+02 6.663428853089059523e-01
3.160000000000000000e+02 6.647156454309941509e-01
3.170000000000000000e+02 6.661925386399623061e-01
3.180000000000000000e+02 6.687080300262412402e-01
3.190000000000000000e+02 6.680249714932878780e-01
3.200000000000000000e+02 6.682579685321835550e-01
3.210000000000000000e+02 6.689836693109034726e-01
3.220000000000000000e+02 6.679160129220369502e-01
3.230000000000000000e+02 6.701106600229873589e-01
3.240000000000000000e+02 6.697521018634702283e-01
3.250000000000000000e+02 6.688398025537087843e-01
3.260000000000000000e+02 6.662714895953987249e-01
3.270000000000000000e+02 6.676918526329927994e-01
3.280000000000000000e+02 6.682195368464085572e-01
3.290000000000000000e+02 6.674522808499327997e-01
3.300000000000000000e+02 6.680836480035796665e-01
3.310000000000000000e+02 6.690613736587607274e-01
3.320000000000000000e+02 6.666809391124252082e-01
3.330000000000000000e+02 6.660944514464175459e-01
3.340000000000000000e+02 6.667143988339434557e-01
3.350000000000000000e+02 6.632742186660703920e-01
3.360000000000000000e+02 6.652411430211234711e-01
3.370000000000000000e+02 6.672426239907551793e-01
3.380000000000000000e+02 6.677288172800315280e-01
3.390000000000000000e+02 6.668161460950701169e-01
3.400000000000000000e+02 6.651778586507011148e-01
3.410000000000000000e+02 6.649005345963969749e-01
3.420000000000000000e+02 6.635116424364755350e-01
3.430000000000000000e+02 6.653930482941974311e-01
3.440000000000000000e+02 6.651988154909682649e-01
3.450000000000000000e+02 6.658966302254317737e-01
3.460000000000000000e+02 6.632985394113694033e-01
3.470000000000000000e+02 6.656590078714765824e-01
3.480000000000000000e+02 6.642520298057601469e-01
3.490000000000000000e+02 6.646156476216518172e-01
3.500000000000000000e+02 6.629492971106273336e-01
3.510000000000000000e+02 6.632153341272953861e-01
3.520000000000000000e+02 6.641102824999729481e-01
3.530000000000000000e+02 6.641656419036222614e-01
3.540000000000000000e+02 6.653540373859219148e-01
3.550000000000000000e+02 6.656118920916666015e-01
3.560000000000000000e+02 6.616497783257349052e-01
3.570000000000000000e+02 6.631740779038937106e-01
3.580000000000000000e+02 6.618367532821024524e-01
3.590000000000000000e+02 6.653116511917815945e-01
3.600000000000000000e+02 6.622036704991935974e-01
3.610000000000000000e+02 6.638554582831137640e-01
3.620000000000000000e+02 6.626373866140162772e-01
3.630000000000000000e+02 6.640963785903568617e-01
3.640000000000000000e+02 6.608051741767713150e-01
3.650000000000000000e+02 6.623445010797681665e-01
3.660000000000000000e+02 6.602161676621525199e-01
3.670000000000000000e+02 6.603979905743587731e-01
3.680000000000000000e+02 6.586994139265022197e-01
3.690000000000000000e+02 6.609464081758698040e-01
3.700000000000000000e+02 6.601568680529321664e-01
3.710000000000000000e+02 6.610025504090091264e-01
3.720000000000000000e+02 6.621226497644062681e-01
3.730000000000000000e+02 6.610622733384220462e-01
3.740000000000000000e+02 6.626448040651814475e-01
3.750000000000000000e+02 6.607590740862550049e-01
3.760000000000000000e+02 6.620043172630947215e-01
3.770000000000000000e+02 6.623951969968844278e-01
3.780000000000000000e+02 6.612406881197352426e-01
3.790000000000000000e+02 6.609760536517576002e-01
3.800000000000000000e+02 6.594404073579533954e-01
3.810000000000000000e+02 6.601689237517970321e-01
3.820000000000000000e+02 6.594463371289389642e-01
3.830000000000000000e+02 6.598956575333148056e-01
3.840000000000000000e+02 6.619768737766291711e-01
3.850000000000000000e+02 6.604626594686714425e-01
3.860000000000000000e+02 6.567288832864788262e-01
3.870000000000000000e+02 6.582587510103243833e-01
3.880000000000000000e+02 6.596077064527661182e-01
3.890000000000000000e+02 6.606555196337484670e-01
3.900000000000000000e+02 6.605446930665801464e-01
3.910000000000000000e+02 6.590112466794753043e-01
3.920000000000000000e+02 6.597753070728109570e-01
3.930000000000000000e+02 6.590565529994751870e-01
3.940000000000000000e+02 6.592673692960395737e-01
3.950000000000000000e+02 6.557384623954559677e-01
3.960000000000000000e+02 6.581147050022890799e-01
3.970000000000000000e+02 6.590928910720160738e-01
3.980000000000000000e+02 6.583621147706144594e-01
3.990000000000000000e+02 6.589092956338370444e-01
4.000000000000000000e+02 6.588674437328084776e-01
4.010000000000000000e+02 6.560461626857189144e-01
4.020000000000000000e+02 6.597839392193753927e-01
4.030000000000000000e+02 6.568256408168113847e-01
4.040000000000000000e+02 6.589443845645778230e-01
4.050000000000000000e+02 6.594271239537023988e-01
4.060000000000000000e+02 6.582461108874325673e-01
4.070000000000000000e+02 6.605780647986753129e-01
4.080000000000000000e+02 6.582215526038764919e-01
4.090000000000000000e+02 6.575357752174817438e-01
4.100000000000000000e+02 6.569986630574875530e-01
4.110000000000000000e+02 6.577573925888283712e-01
4.120000000000000000e+02 6.588394160392001542e-01
4.130000000000000000e+02 6.574609769184990293e-01
4.140000000000000000e+02 6.570765898647957792e-01
4.150000000000000000e+02 6.561797238854639724e-01
4.160000000000000000e+02 6.564643885050084338e-01
4.170000000000000000e+02 6.590656428592600591e-01
4.180000000000000000e+02 6.564233265133202488e-01
4.190000000000000000e+02 6.578709358888847891e-01
4.200000000000000000e+02 6.559944234384087469e-01
4.210000000000000000e+02 6.555577400659248211e-01
4.220000000000000000e+02 6.570687764911287143e-01
4.230000000000000000e+02 6.583243558770081050e-01
4.240000000000000000e+02 6.565453581631082169e-01
4.250000000000000000e+02 6.586348627277469614e-01
4.260000000000000000e+02 6.584143052615095693e-01
4.270000000000000000e+02 6.555078095074884370e-01
4.280000000000000000e+02 6.563284058018008515e-01
4.290000000000000000e+02 6.583625750133184074e-01
4.300000000000000000e+02 6.553458473924336225e-01
4.310000000000000000e+02 6.562505671035215871e-01
4.320000000000000000e+02 6.574421828171828075e-01
4.330000000000000000e+02 6.553545786193816225e-01
4.340000000000000000e+02 6.563609327139103833e-01
4.350000000000000000e+02 6.565896150931311848e-01
4.360000000000000000e+02 6.579941851412104414e-01
4.370000000000000000e+02 6.573007784137014919e-01
4.380000000000000000e+02 6.558744186115801345e-01
4.390000000000000000e+02 6.575839646200292155e-01
4.400000000000000000e+02 6.578712484753425072e-01
4.410000000000000000e+02 6.559681153930269071e-01
4.420000000000000000e+02 6.551190039080676542e-01
4.430000000000000000e+02 6.541395200670723220e-01
4.440000000000000000e+02 6.534696132544896008e-01
4.450000000000000000e+02 6.563669632238360307e-01
4.460000000000000000e+02 6.550676091091061082e-01
4.470000000000000000e+02 6.552756689338534724e-01
4.480000000000000000e+02 6.559652325147741214e-01
4.490000000000000000e+02 6.548218368191000005e-01
4.500000000000000000e+02 6.536089583540041215e-01
4.510000000000000000e+02 6.564611052733709817e-01
4.520000000000000000e+02 6.554741737702992621e-01
4.530000000000000000e+02 6.549376167837973606e-01
4.540000000000000000e+02 6.555816187506369186e-01
4.550000000000000000e+02 6.539929782294737759e-01
4.560000000000000000e+02 6.541170784798914228e-01
4.570000000000000000e+02 6.542105311619603736e-01
4.580000000000000000e+02 6.541276777880424831e-01
4.590000000000000000e+02 6.527688197006510373e-01
4.600000000000000000e+02 6.513730435578447553e-01
4.610000000000000000e+02 6.549578938445979048e-01
4.620000000000000000e+02 6.540114205054144980e-01
4.630000000000000000e+02 6.535030696281753926e-01
4.640000000000000000e+02 6.532870471605705109e-01
4.650000000000000000e+02 6.529225456892928658e-01
4.660000000000000000e+02 6.518158274352937598e-01
4.670000000000000000e+02 6.531525774779536331e-01
4.680000000000000000e+02 6.527203435418551525e-01
4.690000000000000000e+02 6.544674606900459102e-01
4.700000000000000000e+02 6.531103546312744257e-01
4.710000000000000000e+02 6.538957054638563360e-01
4.720000000000000000e+02 6.551910489876999755e-01
4.730000000000000000e+02 6.534837899711092302e-01
4.740000000000000000e+02 6.551071543096960159e-01
4.750000000000000000e+02 6.510814714790407187e-01
4.760000000000000000e+02 6.528874998120974826e-01
4.770000000000000000e+02 6.525430326658514524e-01
4.780000000000000000e+02 6.531450209919068550e-01
4.790000000000000000e+02 6.526256755974715329e-01
4.800000000000000000e+02 6.521681310427795975e-01
4.810000000000000000e+02 6.518588110011502845e-01
4.820000000000000000e+02 6.533689006297566104e-01
4.830000000000000000e+02 6.517824282649764545e-01
4.840000000000000000e+02 6.516872899343943981e-01
4.850000000000000000e+02 6.523655801684500322e-01
4.860000000000000000e+02 6.516809949559381199e-01
4.870000000000000000e+02 6.522337856161096736e-01
4.880000000000000000e+02 6.523816531948400943e-01
4.890000000000000000e+02 6.521070036173031159e-01
4.900000000000000000e+02 6.511536733501077645e-01
4.910000000000000000e+02 6.521810331468018695e-01
4.920000000000000000e+02 6.515572783342845620e-01
4.930000000000000000e+02 6.530684772396817550e-01
4.940000000000000000e+02 6.527492821553035895e-01
4.950000000000000000e+02 6.533587800231344112e-01
4.960000000000000000e+02 6.539681442205343975e-01
4.970000000000000000e+02 6.514599090126005354e-01
4.980000000000000000e+02 6.509458356715553951e-01
4.990000000000000000e+02 6.503540390251715264e-01
5.000000000000000000e+02 6.495679888621626041e-01
5.010000000000000000e+02 6.499260199164369478e-01
5.020000000000000000e+02 6.510644402186213098e-01
5.030000000000000000e+02 6.490173836531160090e-01
5.040000000000000000e+02 6.505697980506537359e-01
5.050000000000000000e+02 6.504136054064082462e-01
5.060000000000000000e+02 6.502687572446010922e-01
5.070000000000000000e+02 6.523069360559989871e-01
5.080000000000000000e+02 6.513310713466292645e-01
5.090000000000000000e+02 6.505709399503405432e-01
5.100000000000000000e+02 6.519947779129442456e-01
5.110000000000000000e+02 6.530839511369387340e-01
5.120000000000000000e+02 6.503125696658617061e-01
5.130000000000000000e+02 6.511408908326570266e-01
5.140000000000000000e+02 6.518676717257032571e-01
5.150000000000000000e+02 6.517979401096124503e-01
5.160000000000000000e+02 6.501842100242212208e-01
5.170000000000000000e+02 6.506132426585568007e-01
5.180000000000000000e+02 6.523437311559150409e-01
5.190000000000000000e+02 6.503714390538331003e-01
5.200000000000000000e+02 6.528856850154797220e-01
5.210000000000000000e+02 6.523512332766467914e-01
5.220000000000000000e+02 6.512768308931706773e-01
5.230000000000000000e+02 6.501340590267283837e-01
5.240000000000000000e+02 6.507845374468975708e-01
5.250000000000000000e+02 6.502080077453973317e-01
5.260000000000000000e+02 6.504979032862239219e-01
5.270000000000000000e+02 6.486484982458025073e-01
5.280000000000000000e+02 6.501555874895740272e-01
5.290000000000000000e+02 6.491139119500982657e-01
5.300000000000000000e+02 6.496977149609908242e-01
5.310000000000000000e+02 6.501995559557631754e-01
5.320000000000000000e+02 6.504051348219969109e-01
5.330000000000000000e+02 6.501747805332211971e-01
5.340000000000000000e+02 6.508619548280376588e-01
5.350000000000000000e+02 6.504468493345954005e-01
5.360000000000000000e+02 6.485317507325170094e-01
5.370000000000000000e+02 6.480177550152462773e-01
5.380000000000000000e+02 6.493822026893993904e-01
5.390000000000000000e+02 6.494614169945243098e-01
5.400000000000000000e+02 6.517218504753166108e-01
5.410000000000000000e+02 6.495753913907378330e-01
5.420000000000000000e+02 6.511738614277768900e-01
5.430000000000000000e+02 6.493347001221010384e-01
5.440000000000000000e+02 6.491581627750896422e-01
5.450000000000000000e+02 6.502825975541932646e-01
5.460000000000000000e+02 6.499952074986300454e-01
5.470000000000000000e+02 6.499656548445134074e-01
5.480000000000000000e+02 6.491084775617744773e-01
5.490000000000000000e+02 6.496112857063967017e-01
5.500000000000000000e+02 6.480261520487753391e-01
5.510000000000000000e+02 6.494882239910776400e-01
5.520000000000000000e+02 6.490616353296350116e-01
5.530000000000000000e+02 6.491244705565107909e-01
5.540000000000000000e+02 6.482394812184442134e-01
5.550000000000000000e+02 6.473264444954420771e-01
5.560000000000000000e+02 6.479094688801235735e-01
5.570000000000000000e+02 6.496623142289329467e-01
5.580000000000000000e+02 6.464558077633917321e-01
5.590000000000000000e+02 6.498399495972417839e-01
5.600000000000000000e+02 6.498574217724671920e-01
5.610000000000000000e+02 6.494018661492613198e-01
5.620000000000000000e+02 6.485585230608461593e-01
5.630000000000000000e+02 6.482822972649839866e-01
5.640000000000000000e+02 6.463056897997352390e-01
5.650000000000000000e+02 6.472601204750010329e-01
5.660000000000000000e+02 6.485822078586365169e-01
5.670000000000000000e+02 6.497671323417019140e-01
5.680000000000000000e+02 6.476175424169718919e-01
5.690000000000000000e+02 6.472281904355551285e-01
5.700000000000000000e+02 6.482335612665617308e-01
5.710000000000000000e+02 6.474947868677903839e-01
5.720000000000000000e+02 6.474407941314851422e-01
5.730000000000000000e+02 6.484806639268531070e-01
5.740000000000000000e+02 6.466883231730994330e-01
5.750000000000000000e+02 6.477307497352283727e-01
5.760000000000000000e+02 6.479164852580986400e-01
5.770000000000000000e+02 6.492236275329947848e-01
5.780000000000000000e+02 6.479786477029808589e-01
5.790000000000000000e+02 6.489945831007410959e-01
5.800000000000000000e+02 6.499943053459120712e-01
5.810000000000000000e+02 6.479277594174106536e-01
5.820000000000000000e+02 6.471193865703144255e-01
5.830000000000000000e+02 6.456305252989378296e-01
5.840000000000000000e+02 6.466735780292440783e-01
5.850000000000000000e+02 6.469842219243697734e-01
5.860000000000000000e+02 6.466276461900208883e-01
5.870000000000000000e+02 6.479056334778816595e-01
5.880000000000000000e+02 6.474987981759878775e-01
5.890000000000000000e+02 6.476081751323061741e-01
5.900000000000000000e+02 6.487329624064710476e-01
5.910000000000000000e+02 6.483040992234020417e-01
5.920000000000000000e+02 6.488113545581506436e-01
5.930000000000000000e+02 6.484755437076334950e-01
5.940000000000000000e+02 6.481319879950248053e-01
5.950000000000000000e+02 6.491441531111817875e-01
5.960000000000000000e+02 6.484839451178804337e-01
5.970000000000000000e+02 6.473872875970003715e-01
5.980000000000000000e+02 6.463082154832635595e-01
5.990000000000000000e+02 6.462178071380902944e-01
6.000000000000000000e+02 6.474055572274246551e-01
6.010000000000000000e+02 6.474590323702476002e-01
6.020000000000000000e+02 6.460686567611947373e-01
6.030000000000000000e+02 6.465737185500541884e-01
6.040000000000000000e+02 6.470889905821212151e-01
6.050000000000000000e+02 6.477041097822415772e-01
6.060000000000000000e+02 6.469040493411586379e-01
6.070000000000000000e+02 6.468360319241055478e-01
6.080000000000000000e+02 6.474610264485963773e-01
6.090000000000000000e+02 6.492220014193716970e-01
6.100000000000000000e+02 6.502218069371259457e-01
6.110000000000000000e+02 6.485896514712974348e-01
6.120000000000000000e+02 6.483620439354238485e-01
6.130000000000000000e+02 6.472298503150752946e-01
6.140000000000000000e+02 6.474012761800300719e-01
6.150000000000000000e+02 6.472929483195878353e-01
6.160000000000000000e+02 6.477741052831924584e-01
6.170000000000000000e+02 6.474247995396390509e-01
6.180000000000000000e+02 6.471813404908325351e-01
6.190000000000000000e+02 6.498859686300548777e-01
6.200000000000000000e+02 6.475610844865540283e-01
6.210000000000000000e+02 6.481624921205184631e-01
6.220000000000000000e+02 6.476709014265085163e-01
6.230000000000000000e+02 6.481272909848299069e-01
6.240000000000000000e+02 6.483926020644263932e-01
6.250000000000000000e+02 6.478205206186009590e-01
6.260000000000000000e+02 6.463404995167267852e-01
6.270000000000000000e+02 6.460550499828693338e-01
6.280000000000000000e+02 6.465333122817378264e-01
6.290000000000000000e+02 6.481130446870942974e-01
6.300000000000000000e+02 6.472046232386547970e-01
6.310000000000000000e+02 6.467893017664543276e-01
6.320000000000000000e+02 6.474691583494840419e-01
6.330000000000000000e+02 6.454863423015920754e-01
6.340000000000000000e+02 6.465049198411271236e-01
6.350000000000000000e+02 6.458679769131780990e-01
6.360000000000000000e+02 6.484474245474955989e-01
6.370000000000000000e+02 6.464767278252450122e-01
6.380000000000000000e+02 6.471546133869006123e-01
6.390000000000000000e+02 6.491669705425806569e-01
6.400000000000000000e+02 6.477871722956576317e-01
6.410000000000000000e+02 6.468814499821952113e-01
6.420000000000000000e+02 6.471372037950857692e-01
6.430000000000000000e+02 6.459419531604766451e-01
6.440000000000000000e+02 6.478459607204919424e-01
6.450000000000000000e+02 6.460922025969146887e-01
6.460000000000000000e+02 6.481173913036406553e-01
6.470000000000000000e+02 6.473885462751804987e-01
6.480000000000000000e+02 6.470876724884957465e-01
6.490000000000000000e+02 6.463991472821465356e-01
6.500000000000000000e+02 6.451226882153716646e-01
6.510000000000000000e+02 6.453552679742970977e-01
6.520000000000000000e+02 6.466746742370044210e-01
6.530000000000000000e+02 6.450916248879712267e-01
6.540000000000000000e+02 6.444971044970095875e-01
6.550000000000000000e+02 6.455424881711238072e-01
6.560000000000000000e+02 6.462750800871674972e-01
6.570000000000000000e+02 6.477756353424990454e-01
6.580000000000000000e+02 6.455449697997751590e-01
6.590000000000000000e+02 6.454402548194713152e-01
6.600000000000000000e+02 6.468934570245592486e-01
6.610000000000000000e+02 6.457595535924467445e-01
6.620000000000000000e+02 6.458439563785863813e-01
6.630000000000000000e+02 6.449346797782334884e-01
6.640000000000000000e+02 6.452442055623717199e-01
6.650000000000000000e+02 6.467628771005424770e-01
6.660000000000000000e+02 6.444364956346630979e-01
6.670000000000000000e+02 6.447123733118743649e-01
6.680000000000000000e+02 6.454517166235993475e-01
6.690000000000000000e+02 6.456802879828826836e-01
6.700000000000000000e+02 6.456193584078764314e-01
6.710000000000000000e+02 6.465470440481626557e-01
6.720000000000000000e+02 6.469319942455559191e-01
6.730000000000000000e+02 6.467537933863634070e-01
6.740000000000000000e+02 6.450373490017995426e-01
6.750000000000000000e+02 6.462288245261318398e-01
6.760000000000000000e+02 6.464225415507294237e-01
6.770000000000000000e+02 6.466545581077307592e-01
6.780000000000000000e+02 6.454794038544328094e-01
6.790000000000000000e+02 6.452975367713225108e-01
6.800000000000000000e+02 6.460828317326787751e-01
6.810000000000000000e+02 6.457624863657878134e-01
6.820000000000000000e+02 6.447694435579907069e-01
6.830000000000000000e+02 6.449495243363095875e-01
6.840000000000000000e+02 6.452821974951226114e-01
6.850000000000000000e+02 6.466112580527875187e-01
6.860000000000000000e+02 6.462490291722484681e-01
6.870000000000000000e+02 6.456834574424681339e-01
6.880000000000000000e+02 6.457725753181895456e-01
6.890000000000000000e+02 6.460606267578163919e-01
6.900000000000000000e+02 6.459157848868796181e-01
6.910000000000000000e+02 6.465196152787199280e-01
6.920000000000000000e+02 6.459259413229141433e-01
6.930000000000000000e+02 6.449517569762833746e-01
6.940000000000000000e+02 6.457975977781603705e-01
6.950000000000000000e+02 6.444789015800442833e-01
6.960000000000000000e+02 6.444130036234065884e-01
6.970000000000000000e+02 6.440180859763448007e-01
6.980000000000000000e+02 6.443559297194493274e-01
6.990000000000000000e+02 6.437644696209068318e-01
7.000000000000000000e+02 6.456960079345320791e-01
7.010000000000000000e+02 6.451731994245786250e-01
7.020000000000000000e+02 6.438465724343973573e-01
7.030000000000000000e+02 6.443796947321469570e-01
7.040000000000000000e+02 6.453368472969044367e-01
7.050000000000000000e+02 6.452888890780820175e-01
7.060000000000000000e+02 6.456109290970081238e-01
7.070000000000000000e+02 6.437970124513723302e-01
7.080000000000000000e+02 6.437974874986236440e-01
7.090000000000000000e+02 6.445441859717948585e-01
7.100000000000000000e+02 6.455261004038094219e-01
7.110000000000000000e+02 6.460922878828869731e-01
7.120000000000000000e+02 6.463892818054193246e-01
7.130000000000000000e+02 6.453737600368253391e-01
7.140000000000000000e+02 6.459163331791883955e-01
7.150000000000000000e+02 6.468730434100788962e-01
7.160000000000000000e+02 6.438324290916194181e-01
7.170000000000000000e+02 6.436731556479330374e-01
7.180000000000000000e+02 6.453283290078996037e-01
7.190000000000000000e+02 6.452192612512345216e-01
7.200000000000000000e+02 6.425513401913630629e-01
7.210000000000000000e+02 6.453070946754768666e-01
7.220000000000000000e+02 6.446555893158251171e-01
7.230000000000000000e+02 6.447293189194660545e-01
7.240000000000000000e+02 6.436959818420803225e-01
7.250000000000000000e+02 6.448055558299994328e-01
7.260000000000000000e+02 6.456532024516525858e-01
7.270000000000000000e+02 6.463846935398050997e-01
7.280000000000000000e+02 6.456628218415538800e-01
7.290000000000000000e+02 6.447414333282626142e-01
7.300000000000000000e+02 6.462005979786307197e-01
7.310000000000000000e+02 6.459816195011549578e-01
7.320000000000000000e+02 6.453097620063628082e-01
7.330000000000000000e+02 6.443024356288841181e-01
7.340000000000000000e+02 6.450403643741825510e-01
7.350000000000000000e+02 6.451842285859032966e-01
7.360000000000000000e+02 6.442958274592793799e-01
7.370000000000000000e+02 6.448250247084448272e-01
7.380000000000000000e+02 6.453281249047116974e-01
7.390000000000000000e+02 6.452184086621216563e-01
7.400000000000000000e+02 6.440278084300656847e-01
7.410000000000000000e+02 6.451599960119350774e-01
7.420000000000000000e+02 6.447318606868843727e-01
7.430000000000000000e+02 6.456594199270512258e-01
7.440000000000000000e+02 6.453483257571235310e-01
7.450000000000000000e+02 6.463371488276741239e-01
7.460000000000000000e+02 6.443453806961966235e-01
7.470000000000000000e+02 6.450369688254598000e-01
7.480000000000000000e+02 6.417943304321568343e-01
7.490000000000000000e+02 6.448155875510548363e-01
7.500000000000000000e+02 6.436250972666719417e-01
7.510000000000000000e+02 6.431282667201445591e-01
7.520000000000000000e+02 6.446023349011344994e-01
7.530000000000000000e+02 6.434358742212089588e-01
7.540000000000000000e+02 6.436530899562746821e-01
7.550000000000000000e+02 6.440695948310570795e-01
7.560000000000000000e+02 6.419196707702093940e-01
7.570000000000000000e+02 6.440556004880926277e-01
7.580000000000000000e+02 6.441020630920105683e-01
7.590000000000000000e+02 6.439350373908843128e-01
7.600000000000000000e+02 6.424045194991276908e-01
7.610000000000000000e+02 6.427830727305168246e-01
7.620000000000000000e+02 6.438322772558724427e-01
7.630000000000000000e+02 6.431956523928316072e-01
7.640000000000000000e+02 6.432081981588610997e-01
7.650000000000000000e+02 6.445298502257872375e-01
7.660000000000000000e+02 6.442490549606818551e-01
7.670000000000000000e+02 6.440983296152207327e-01
7.680000000000000000e+02 6.437213098028881086e-01
7.690000000000000000e+02 6.453063077431393513e-01
7.700000000000000000e+02 6.454010138846668632e-01
7.710000000000000000e+02 6.459729450032209996e-01
7.720000000000000000e+02 6.434585494319225996e-01
7.730000000000000000e+02 6.434804581303900095e-01
7.740000000000000000e+02 6.426432735637179761e-01
7.750000000000000000e+02 6.431469797390976240e-01
7.760000000000000000e+02 6.428636917730485845e-01
7.770000000000000000e+02 6.448878343582904460e-01
7.780000000000000000e+02 6.429861195594896994e-01
7.790000000000000000e+02 6.419427952807187365e-01
7.800000000000000000e+02 6.458171944318882307e-01
7.810000000000000000e+02 6.449309303901460400e-01
7.820000000000000000e+02 6.449340358376237647e-01
7.830000000000000000e+02 6.436503319065939310e-01
7.840000000000000000e+02 6.426176116894235513e-01
7.850000000000000000e+02 6.429319490357006117e-01
7.860000000000000000e+02 6.443226300256867933e-01
7.870000000000000000e+02 6.433535030165433710e-01
7.880000000000000000e+02 6.426889278294030117e-01
7.890000000000000000e+02 6.424789867214624195e-01
7.900000000000000000e+02 6.428679256503082584e-01
7.910000000000000000e+02 6.437757209753703913e-01
7.920000000000000000e+02 6.429483875202912646e-01
7.930000000000000000e+02 6.438676581964513090e-01
7.940000000000000000e+02 6.436325625480330270e-01
7.950000000000000000e+02 6.415430906454726578e-01
7.960000000000000000e+02 6.430589204493568634e-01
7.970000000000000000e+02 6.421647248291942889e-01
7.980000000000000000e+02 6.429216533515795806e-01
7.990000000000000000e+02 6.436393638862594191e-01
8.000000000000000000e+02 6.453097486681826922e-01
8.010000000000000000e+02 6.436110057351284164e-01
8.020000000000000000e+02 6.450968760309405692e-01
8.030000000000000000e+02 6.446653275259850435e-01
8.040000000000000000e+02 6.430237576564969970e-01
8.050000000000000000e+02 6.435560539135363189e-01
8.060000000000000000e+02 6.437076364840400577e-01
8.070000000000000000e+02 6.415235500436311522e-01
8.080000000000000000e+02 6.424172720667391534e-01
8.090000000000000000e+02 6.436064003021362279e-01
8.100000000000000000e+02 6.440231789813558594e-01
8.110000000000000000e+02 6.415302334622368097e-01
8.120000000000000000e+02 6.410585299509833357e-01
8.130000000000000000e+02 6.407472516466491408e-01
8.140000000000000000e+02 6.417430641500534438e-01
8.150000000000000000e+02 6.434248007000246128e-01
8.160000000000000000e+02 6.418246121699128226e-01
8.170000000000000000e+02 6.419297709583565714e-01
8.180000000000000000e+02 6.426482800252902861e-01
8.190000000000000000e+02 6.434889787906973302e-01
8.200000000000000000e+02 6.412863327259265001e-01
8.210000000000000000e+02 6.417426008802984416e-01
8.220000000000000000e+02 6.418657222992333322e-01
8.230000000000000000e+02 6.419301230948192272e-01
8.240000000000000000e+02 6.421897529137734484e-01
8.250000000000000000e+02 6.422161332362670283e-01
8.260000000000000000e+02 6.427951819854815785e-01
8.270000000000000000e+02 6.423501109489390126e-01
8.280000000000000000e+02 6.430719751106173110e-01
8.290000000000000000e+02 6.418229561000906580e-01
8.300000000000000000e+02 6.411841211451217992e-01
8.310000000000000000e+02 6.422895350349318022e-01
8.320000000000000000e+02 6.436109628130493032e-01
8.330000000000000000e+02 6.427723862288404755e-01
8.340000000000000000e+02 6.425012285085990316e-01
8.350000000000000000e+02 6.436380650117862201e-01
8.360000000000000000e+02 6.423642067017333313e-01
8.370000000000000000e+02 6.434298376716965917e-01
8.380000000000000000e+02 6.443852249588133407e-01
8.390000000000000000e+02 6.433666764181061870e-01
8.400000000000000000e+02 6.417955636054190061e-01
8.410000000000000000e+02 6.419968678250892458e-01
8.420000000000000000e+02 6.415473397639022135e-01
8.430000000000000000e+02 6.421012345506718066e-01
8.440000000000000000e+02 6.421026144605489483e-01
8.450000000000000000e+02 6.424920117980692513e-01
8.460000000000000000e+02 6.418419078473877049e-01
8.470000000000000000e+02 6.415120738756939778e-01
8.480000000000000000e+02 6.420487318284423539e-01
8.490000000000000000e+02 6.440792924123246443e-01
8.500000000000000000e+02 6.421365878759861534e-01
8.510000000000000000e+02 6.431178191457976867e-01
8.520000000000000000e+02 6.436236877047575300e-01
8.530000000000000000e+02 6.429837313872133198e-01
8.540000000000000000e+02 6.431055298505548024e-01
8.550000000000000000e+02 6.426745250603482784e-01
8.560000000000000000e+02 6.422733151771407023e-01
8.570000000000000000e+02 6.438215432691402063e-01
8.580000000000000000e+02 6.433770238009456355e-01
8.590000000000000000e+02 6.431924001275709513e-01
8.600000000000000000e+02 6.426341819274401512e-01
8.610000000000000000e+02 6.425439444718220594e-01
8.620000000000000000e+02 6.422907670076052344e-01
8.630000000000000000e+02 6.423062868259595826e-01
8.640000000000000000e+02 6.430388587638579123e-01
8.650000000000000000e+02 6.418016996186330925e-01
8.660000000000000000e+02 6.429081424449749615e-01
8.670000000000000000e+02 6.421126456689918438e-01
8.680000000000000000e+02 6.421197807384613210e-01
8.690000000000000000e+02 6.419654463054065285e-01
8.700000000000000000e+02 6.415250409180270896e-01
8.710000000000000000e+02 6.392637777290648415e-01
8.720000000000000000e+02 6.402477984364722818e-01
8.730000000000000000e+02 6.415496935714118942e-01
8.740000000000000000e+02 6.410157138048415693e-01
8.750000000000000000e+02 6.418032880126907092e-01
8.760000000000000000e+02 6.422725735030903049e-01
8.770000000000000000e+02 6.412331664388056796e-01
8.780000000000000000e+02 6.427098502030790250e-01
8.790000000000000000e+02 6.416739646898036442e-01
8.800000000000000000e+02 6.420926183159669787e-01
8.810000000000000000e+02 6.421539445794316459e-01
8.820000000000000000e+02 6.418965539840562062e-01
8.830000000000000000e+02 6.417271741787844430e-01
8.840000000000000000e+02 6.421008862578022613e-01
8.850000000000000000e+02 6.412720048509437110e-01
8.860000000000000000e+02 6.419589401292398190e-01
8.870000000000000000e+02 6.410231497088557662e-01
8.880000000000000000e+02 6.414393945732826952e-01
8.890000000000000000e+02 6.399358530426983993e-01
8.900000000000000000e+02 6.412633604695531231e-01
8.910000000000000000e+02 6.419951045390195343e-01
8.920000000000000000e+02 6.412610116481920475e-01
8.930000000000000000e+02 6.417402163944112559e-01
8.940000000000000000e+02 6.412258229065327386e-01
8.950000000000000000e+02 6.405554122807195494e-01
8.960000000000000000e+02 6.415235826306868727e-01
8.970000000000000000e+02 6.406096400819926151e-01
8.980000000000000000e+02 6.404294645532184749e-01
8.990000000000000000e+02 6.405200481445374461e-01
9.000000000000000000e+02 6.406386817093265851e-01
9.010000000000000000e+02 6.412147065364101062e-01
9.020000000000000000e+02 6.411103630902067474e-01
9.030000000000000000e+02 6.403050381749095799e-01
9.040000000000000000e+02 6.410317734833096415e-01
9.050000000000000000e+02 6.415446420885233536e-01
9.060000000000000000e+02 6.410046848421883103e-01
9.070000000000000000e+02 6.425060092989739458e-01
9.080000000000000000e+02 6.408056421023433646e-01
9.090000000000000000e+02 6.396620305732362288e-01
9.100000000000000000e+02 6.420026833473355676e-01
9.110000000000000000e+02 6.421202575211648611e-01
9.120000000000000000e+02 6.414303476455931463e-01
9.130000000000000000e+02 6.414023651871120224e-01
9.140000000000000000e+02 6.398841070992651314e-01
9.150000000000000000e+02 6.400400074221979096e-01
9.160000000000000000e+02 6.399441747374676748e-01
9.170000000000000000e+02 6.417100773331124719e-01
9.180000000000000000e+02 6.404354009687680538e-01
9.190000000000000000e+02 6.414540420636583029e-01
9.200000000000000000e+02 6.422922070886883938e-01
9.210000000000000000e+02 6.440655084407962416e-01
9.220000000000000000e+02 6.422211120098083592e-01
9.230000000000000000e+02 6.423557172610195876e-01
9.240000000000000000e+02 6.413193236947025699e-01
9.250000000000000000e+02 6.413288336221747432e-01
9.260000000000000000e+02 6.409399837662077548e-01
9.270000000000000000e+02 6.417777931904018462e-01
9.280000000000000000e+02 6.412876701255688650e-01
9.290000000000000000e+02 6.410900642242888248e-01
9.300000000000000000e+02 6.401867828801381943e-01
9.310000000000000000e+02 6.413452126311565138e-01
9.320000000000000000e+02 6.403878492770882502e-01
9.330000000000000000e+02 6.420575948701301439e-01
9.340000000000000000e+02 6.419160045706353568e-01
9.350000000000000000e+02 6.423469488473688704e-01
9.360000000000000000e+02 6.410585747393782174e-01
9.370000000000000000e+02 6.407339501503397372e-01
9.380000000000000000e+02 6.417600698420522498e-01
9.390000000000000000e+02 6.409372655561551557e-01
9.400000000000000000e+02 6.390004157325412937e-01
9.410000000000000000e+02 6.395939728079508280e-01
9.420000000000000000e+02 6.396565849071179644e-01
9.430000000000000000e+02 6.402839691312253168e-01
9.440000000000000000e+02 6.415534038808016204e-01
9.450000000000000000e+02 6.409227193652571319e-01
9.460000000000000000e+02 6.401795105256553597e-01
9.470000000000000000e+02 6.404648703832571677e-01
9.480000000000000000e+02 6.415668338201179211e-01
9.490000000000000000e+02 6.412945311383491109e-01
9.500000000000000000e+02 6.406667036932747195e-01
9.510000000000000000e+02 6.418186603539649537e-01
9.520000000000000000e+02 6.412443297084875482e-01
9.530000000000000000e+02 6.413307494529963959e-01
9.540000000000000000e+02 6.403453428298712113e-01
9.550000000000000000e+02 6.411498751397559648e-01
9.560000000000000000e+02 6.405755638896849513e-01
9.570000000000000000e+02 6.407994277740216571e-01
9.580000000000000000e+02 6.414361613141142948e-01
9.590000000000000000e+02 6.412098704177691122e-01
9.600000000000000000e+02 6.403189998865576049e-01
9.610000000000000000e+02 6.399446988551393822e-01
9.620000000000000000e+02 6.401759377076936541e-01
9.630000000000000000e+02 6.404480475777737380e-01
9.640000000000000000e+02 6.412988158706720565e-01
9.650000000000000000e+02 6.414748125539299073e-01
9.660000000000000000e+02 6.403406743399396861e-01
9.670000000000000000e+02 6.409809739436233000e-01
9.680000000000000000e+02 6.414954461259844143e-01
9.690000000000000000e+02 6.400453815055717754e-01
9.700000000000000000e+02 6.405777801798400173e-01
9.710000000000000000e+02 6.403256404632033938e-01
9.720000000000000000e+02 6.392433324368647085e-01
9.730000000000000000e+02 6.407100272947703345e-01
9.740000000000000000e+02 6.403406024206607094e-01
9.750000000000000000e+02 6.419228852970275678e-01
9.760000000000000000e+02 6.409715146833849797e-01
9.770000000000000000e+02 6.413939985369461194e-01
9.780000000000000000e+02 6.406472448213235138e-01
9.790000000000000000e+02 6.410834460380475663e-01
9.800000000000000000e+02 6.401861983140201273e-01
9.810000000000000000e+02 6.400253554155941327e-01
9.820000000000000000e+02 6.400202923266427035e-01
9.830000000000000000e+02 6.404049262378366247e-01
9.840000000000000000e+02 6.415937140872491895e-01
9.850000000000000000e+02 6.396107787949295576e-01
9.860000000000000000e+02 6.400207514843370138e-01
9.870000000000000000e+02 6.404238975007928714e-01
9.880000000000000000e+02 6.415449635463824629e-01
9.890000000000000000e+02 6.416875742819770911e-01
9.900000000000000000e+02 6.416762079897146975e-01
9.910000000000000000e+02 6.407175296579137314e-01
9.920000000000000000e+02 6.391732890310992676e-01
9.930000000000000000e+02 6.399399571536562581e-01
9.940000000000000000e+02 6.408074788474016348e-01
9.950000000000000000e+02 6.407441391584087764e-01
9.960000000000000000e+02 6.404578339912216922e-01
9.970000000000000000e+02 6.410042945283856985e-01
9.980000000000000000e+02 6.427278900792791072e-01
9.990000000000000000e+02 6.402734709053333750e-01
1.000000000000000000e+03 6.400212408570942202e-01
1.001000000000000000e+03 6.403199490308126851e-01
1.002000000000000000e+03 6.407262872481434002e-01
1.003000000000000000e+03 6.413113679593128724e-01
1.004000000000000000e+03 6.413712041669181740e-01
1.005000000000000000e+03 6.421960850427594902e-01
1.006000000000000000e+03 6.383107773778164962e-01
1.007000000000000000e+03 6.401033861845086825e-01
1.008000000000000000e+03 6.391266777715229885e-01
1.009000000000000000e+03 6.388541800712254082e-01
1.010000000000000000e+03 6.396282353011822908e-01
1.011000000000000000e+03 6.395386693931061073e-01
1.012000000000000000e+03 6.397752006545037728e-01
1.013000000000000000e+03 6.399221892944995105e-01
1.014000000000000000e+03 6.406152941090439423e-01
1.015000000000000000e+03 6.412827999714567628e-01
1.016000000000000000e+03 6.407589770886759073e-01
1.017000000000000000e+03 6.403686224788318615e-01
1.018000000000000000e+03 6.392084650670291079e-01
1.019000000000000000e+03 6.388501936525313729e-01
1.020000000000000000e+03 6.391232485573633548e-01
1.021000000000000000e+03 6.397959395269767757e-01
1.022000000000000000e+03 6.383702979483605322e-01
1.023000000000000000e+03 6.393796066480869067e-01


==> figures/recover/data/n_score_knn.csv <==
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+00
1.800000000000000000e+01 1.000000000000000000e+00
1.900000000000000000e+01 1.000000000000000000e+00
2.000000000000000000e+01 1.000000000000000000e+00
2.100000000000000000e+01 1.000000000000000000e+00
2.200000000000000000e+01 1.000000000000000000e+00
2.300000000000000000e+01 1.000000000000000000e+00
2.400000000000000000e+01 1.000000000000000000e+00
2.500000000000000000e+01 1.000000000000000000e+00
2.600000000000000000e+01 1.000000000000000000e+00
2.700000000000000000e+01 1.000000000000000000e+00
2.800000000000000000e+01 1.000000000000000000e+00
2.900000000000000000e+01 1.000000000000000000e+00
3.000000000000000000e+01 1.000000000000000000e+00
3.100000000000000000e+01 1.000000000000000000e+00
3.200000000000000000e+01 1.000000000000000000e+00
3.300000000000000000e+01 9.964349376114081114e-01
3.400000000000000000e+01 9.899159663865546577e-01
3.500000000000000000e+01 9.809523809523807980e-01
3.600000000000000000e+01 9.699699699699699806e-01
3.700000000000000000e+01 9.573257467994309433e-01
3.800000000000000000e+01 9.433198380566801822e-01
3.900000000000000000e+01 9.282051282051282382e-01
4.000000000000000000e+01 9.121951219512196563e-01
4.100000000000000000e+01 8.954703832752615167e-01
4.200000000000000000e+01 8.781838316722037074e-01
4.300000000000000000e+01 8.610557401255075627e-01
4.400000000000000000e+01 8.433572101657208497e-01
4.500000000000000000e+01 8.264504088203464827e-01
4.600000000000000000e+01 8.067395471069319646e-01
4.700000000000000000e+01 7.907304981997700377e-01
4.800000000000000000e+01 7.750546293122576591e-01
4.900000000000000000e+01 7.576757839019068186e-01
5.000000000000000000e+01 7.483748659037982032e-01
5.100000000000000000e+01 7.312238188375419501e-01
5.200000000000000000e+01 7.189438425370444641e-01
5.300000000000000000e+01 7.109018852023598622e-01
5.400000000000000000e+01 6.987444544181176109e-01
5.500000000000000000e+01 6.895355890457348647e-01
5.600000000000000000e+01 6.798550518582250346e-01
5.700000000000000000e+01 6.737989314395500529e-01
5.800000000000000000e+01 6.661299797167067327e-01
5.900000000000000000e+01 6.546225834206380600e-01
6.000000000000000000e+01 6.461770007786502568e-01
6.100000000000000000e+01 6.375541872925302167e-01
6.200000000000000000e+01 6.357509984736304798e-01
6.300000000000000000e+01 6.285642998854783503e-01
6.400000000000000000e+01 6.180800290343787529e-01
6.500000000000000000e+01 6.139888733327867332e-01
6.600000000000000000e+01 6.065349295687776365e-01
6.700000000000000000e+01 6.000232827196380070e-01
6.800000000000000000e+01 5.941122011285443483e-01
6.900000000000000000e+01 5.901629589276061738e-01
7.000000000000000000e+01 5.847230852162319525e-01
7.100000000000000000e+01 5.794069885318993141e-01
7.200000000000000000e+01 5.754807341548364708e-01
7.300000000000000000e+01 5.736141539065294781e-01
7.400000000000000000e+01 5.703034915910537572e-01
7.500000000000000000e+01 5.658029938892792376e-01
7.600000000000000000e+01 5.594250629666129848e-01
7.700000000000000000e+01 5.559014187394903939e-01
7.800000000000000000e+01 5.531187863807517369e-01
7.900000000000000000e+01 5.501115203727005021e-01
8.000000000000000000e+01 5.445880007230736730e-01
8.100000000000000000e+01 5.420531666991000863e-01
8.200000000000000000e+01 5.383817623820725817e-01
8.300000000000000000e+01 5.322923896725032522e-01
8.400000000000000000e+01 5.323439543545029906e-01
8.500000000000000000e+01 5.287545286156457580e-01
8.600000000000000000e+01 5.274089752603449144e-01
8.700000000000000000e+01 5.220660681534162739e-01
8.800000000000000000e+01 5.198364697238442300e-01
8.900000000000000000e+01 5.164629154788770160e-01
9.000000000000000000e+01 5.167647747785518719e-01
9.100000000000000000e+01 5.116856534270430856e-01
9.200000000000000000e+01 5.092286508842225334e-01
9.300000000000000000e+01 5.052366975887747635e-01
9.400000000000000000e+01 5.060616785719357358e-01
9.500000000000000000e+01 5.005245205165517186e-01
9.600000000000000000e+01 4.976949146511861488e-01
9.700000000000000000e+01 4.957866653992621941e-01
9.800000000000000000e+01 4.908502121451602807e-01
9.900000000000000000e+01 4.900131964041173904e-01
1.000000000000000000e+02 4.866612581094648116e-01
1.010000000000000000e+02 4.857199912479430171e-01
1.020000000000000000e+02 4.844606968773821909e-01
1.030000000000000000e+02 4.809547022977384012e-01
1.040000000000000000e+02 4.810446288508375967e-01
1.050000000000000000e+02 4.788292900519250384e-01
1.060000000000000000e+02 4.762517688973379459e-01
1.070000000000000000e+02 4.761977706208678773e-01
1.080000000000000000e+02 4.753228064775235073e-01
1.090000000000000000e+02 4.750679214583034549e-01
1.100000000000000000e+02 4.718622695665461997e-01
1.110000000000000000e+02 4.686140395270871339e-01
1.120000000000000000e+02 4.673460809870350618e-01
1.130000000000000000e+02 4.652415363891487798e-01
1.140000000000000000e+02 4.663125141364310444e-01
1.150000000000000000e+02 4.615598848792420439e-01
1.160000000000000000e+02 4.639124418589740673e-01
1.170000000000000000e+02 4.594048302617255719e-01
1.180000000000000000e+02 4.560091434482610451e-01
1.190000000000000000e+02 4.552575662417085445e-01
1.200000000000000000e+02 4.535164927897533116e-01
1.210000000000000000e+02 4.545327103364609767e-01
1.220000000000000000e+02 4.512927662137680151e-01
1.230000000000000000e+02 4.504538127817230841e-01
1.240000000000000000e+02 4.490546670541328278e-01
1.250000000000000000e+02 4.469457632915697087e-01
1.260000000000000000e+02 4.432244740084642087e-01
1.270000000000000000e+02 4.438157387522739805e-01
1.280000000000000000e+02 4.436826854392322828e-01
1.290000000000000000e+02 4.416566658829884640e-01
1.300000000000000000e+02 4.424978848817582855e-01
1.310000000000000000e+02 4.382415289738029740e-01
1.320000000000000000e+02 4.382396186462428345e-01
1.330000000000000000e+02 4.408490766355021018e-01
1.340000000000000000e+02 4.371597794368472512e-01
1.350000000000000000e+02 4.357007553129614297e-01
1.360000000000000000e+02 4.362057331734721655e-01
1.370000000000000000e+02 4.355930148718191175e-01
1.380000000000000000e+02 4.328454646789353655e-01
1.390000000000000000e+02 4.306242642477030036e-01
1.400000000000000000e+02 4.335321275606316971e-01
1.410000000000000000e+02 4.314235383565055426e-01
1.420000000000000000e+02 4.314895822625867683e-01
1.430000000000000000e+02 4.269649248759705418e-01
1.440000000000000000e+02 4.289848321185398272e-01
1.450000000000000000e+02 4.248336136582506195e-01
1.460000000000000000e+02 4.259556397011291518e-01
1.470000000000000000e+02 4.246424192341436976e-01
1.480000000000000000e+02 4.245596503949052303e-01
1.490000000000000000e+02 4.207185545896511281e-01
1.500000000000000000e+02 4.178081452117033967e-01
1.510000000000000000e+02 4.177313617554808123e-01
1.520000000000000000e+02 4.202606173122237498e-01
1.530000000000000000e+02 4.177867059179217746e-01
1.540000000000000000e+02 4.204678782984055951e-01
1.550000000000000000e+02 4.209469786252449941e-01
1.560000000000000000e+02 4.193653428479121037e-01
1.570000000000000000e+02 4.172684259176633326e-01
1.580000000000000000e+02 4.129493085589127088e-01
1.590000000000000000e+02 4.132861700520765735e-01
1.600000000000000000e+02 4.117906452593158018e-01
1.610000000000000000e+02 4.118048403864339457e-01
1.620000000000000000e+02 4.109316909413310848e-01
1.630000000000000000e+02 4.130899821951871109e-01
1.640000000000000000e+02 4.130558973593744243e-01
1.650000000000000000e+02 4.107907585078277579e-01
1.660000000000000000e+02 4.109659995108175257e-01
1.670000000000000000e+02 4.113836501883166297e-01
1.680000000000000000e+02 4.053860720852647259e-01
1.690000000000000000e+02 4.058067446263436406e-01
1.700000000000000000e+02 4.069778230395987850e-01
1.710000000000000000e+02 4.048070073732120133e-01
1.720000000000000000e+02 4.059748831863286833e-01
1.730000000000000000e+02 4.049319809392554204e-01
1.740000000000000000e+02 4.013048879400153979e-01
1.750000000000000000e+02 4.008772996227396024e-01
1.760000000000000000e+02 4.002900435261063095e-01
1.770000000000000000e+02 4.002999510370361946e-01
1.780000000000000000e+02 3.997111986759687707e-01
1.790000000000000000e+02 3.979563999068824187e-01
1.800000000000000000e+02 3.987440996143503669e-01
1.810000000000000000e+02 3.982059215757192128e-01
1.820000000000000000e+02 3.974483790862742838e-01
1.830000000000000000e+02 3.970354671134730951e-01
1.840000000000000000e+02 3.935543598795301912e-01
1.850000000000000000e+02 3.943433373222428595e-01
1.860000000000000000e+02 3.962123269148509763e-01
1.870000000000000000e+02 3.980172624225744027e-01
1.880000000000000000e+02 3.975422189005554663e-01
1.890000000000000000e+02 3.958211072036605938e-01
1.900000000000000000e+02 3.922353936532868013e-01
1.910000000000000000e+02 3.940844571253053208e-01
1.920000000000000000e+02 3.936545654957651630e-01
1.930000000000000000e+02 3.930391348461778067e-01
1.940000000000000000e+02 3.923391616973766483e-01
1.950000000000000000e+02 3.922554543717654552e-01
1.960000000000000000e+02 3.934966047443025916e-01
1.970000000000000000e+02 3.935670467133793871e-01
1.980000000000000000e+02 3.908715612485015867e-01
1.990000000000000000e+02 3.908829771792581842e-01
2.000000000000000000e+02 3.911558425710539022e-01
2.010000000000000000e+02 3.889551231740349668e-01
2.020000000000000000e+02 3.886895818884693043e-01
2.030000000000000000e+02 3.868252510785842868e-01
2.040000000000000000e+02 3.889939420670872616e-01
2.050000000000000000e+02 3.897236274680320745e-01
2.060000000000000000e+02 3.889017668874285016e-01
2.070000000000000000e+02 3.869030139453338291e-01
2.080000000000000000e+02 3.869444750376013209e-01
2.090000000000000000e+02 3.855722243406861649e-01
2.100000000000000000e+02 3.845185434077728059e-01
2.110000000000000000e+02 3.840647109367718581e-01
2.120000000000000000e+02 3.828703719846740516e-01
2.130000000000000000e+02 3.822851699731381614e-01
2.140000000000000000e+02 3.826835504562725587e-01
2.150000000000000000e+02 3.833420775156365923e-01
2.160000000000000000e+02 3.818133349868838566e-01
2.170000000000000000e+02 3.816607129665182119e-01
2.180000000000000000e+02 3.818399447180081951e-01
2.190000000000000000e+02 3.795978046623914581e-01
2.200000000000000000e+02 3.777568948870340115e-01
2.210000000000000000e+02 3.806970295296162599e-01
2.220000000000000000e+02 3.792912923417132154e-01
2.230000000000000000e+02 3.760346883514274485e-01
2.240000000000000000e+02 3.753544133115510606e-01
2.250000000000000000e+02 3.747350397633869012e-01
2.260000000000000000e+02 3.746158694304435044e-01
2.270000000000000000e+02 3.781332549143559540e-01
2.280000000000000000e+02 3.781736403339540642e-01
2.290000000000000000e+02 3.775820256815251019e-01
2.300000000000000000e+02 3.765504342720863429e-01
2.310000000000000000e+02 3.760564615736954885e-01
2.320000000000000000e+02 3.751560710901198914e-01
2.330000000000000000e+02 3.750332270692012804e-01
2.340000000000000000e+02 3.735171408530987835e-01
2.350000000000000000e+02 3.730427603323760999e-01
2.360000000000000000e+02 3.731184057041004865e-01
2.370000000000000000e+02 3.752406207246049563e-01
2.380000000000000000e+02 3.729757406289074817e-01
2.390000000000000000e+02 3.710022665055233704e-01
2.400000000000000000e+02 3.710901592588266018e-01
2.410000000000000000e+02 3.696352153944444385e-01
2.420000000000000000e+02 3.698478255420248884e-01
2.430000000000000000e+02 3.691620420396103386e-01
2.440000000000000000e+02 3.683313240152478740e-01
2.450000000000000000e+02 3.699775267021345737e-01
2.460000000000000000e+02 3.686889978572446824e-01
2.470000000000000000e+02 3.713179609941648085e-01
2.480000000000000000e+02 3.706012586142707343e-01
2.490000000000000000e+02 3.691570112361655109e-01
2.500000000000000000e+02 3.682797783922460710e-01
2.510000000000000000e+02 3.680532207617056017e-01
2.520000000000000000e+02 3.677926355270200176e-01
2.530000000000000000e+02 3.663520264027738116e-01
2.540000000000000000e+02 3.671324665074200411e-01
2.550000000000000000e+02 3.677538100522874664e-01
2.560000000000000000e+02 3.681598855234742840e-01
2.570000000000000000e+02 3.670499648511695856e-01
2.580000000000000000e+02 3.669514243530451192e-01
2.590000000000000000e+02 3.671166425317818893e-01
2.600000000000000000e+02 3.669560730351708600e-01
2.610000000000000000e+02 3.667178980867839000e-01
2.620000000000000000e+02 3.664758602206156235e-01
2.630000000000000000e+02 3.639886762656288632e-01
2.640000000000000000e+02 3.641318073550812717e-01
2.650000000000000000e+02 3.619444093366822046e-01
2.660000000000000000e+02 3.624336275677271790e-01
2.670000000000000000e+02 3.613634203030657299e-01
2.680000000000000000e+02 3.630326857875481039e-01
2.690000000000000000e+02 3.640545960909254419e-01
2.700000000000000000e+02 3.650153937174143159e-01
2.710000000000000000e+02 3.627553661365157667e-01
2.720000000000000000e+02 3.626378547261276952e-01
2.730000000000000000e+02 3.619295385393636599e-01
2.740000000000000000e+02 3.627968961560826822e-01
2.750000000000000000e+02 3.611111980949749389e-01
2.760000000000000000e+02 3.607501334995985021e-01
2.770000000000000000e+02 3.613162806291128626e-01
2.780000000000000000e+02 3.600283495611424911e-01
2.790000000000000000e+02 3.608241131603630025e-01
2.800000000000000000e+02 3.615439466334048335e-01
2.810000000000000000e+02 3.592493269342528217e-01
2.820000000000000000e+02 3.599718366965011240e-01
2.830000000000000000e+02 3.599135158868249085e-01
2.840000000000000000e+02 3.589718261770546981e-01
2.850000000000000000e+02 3.580472862026155556e-01
2.860000000000000000e+02 3.589099206342616366e-01
2.870000000000000000e+02 3.587742933554998181e-01
2.880000000000000000e+02 3.595882294830670123e-01
2.890000000000000000e+02 3.596805968759916317e-01
2.900000000000000000e+02 3.579210225341308282e-01
2.910000000000000000e+02 3.601665842324152100e-01
2.920000000000000000e+02 3.591089684398872106e-01
2.930000000000000000e+02 3.576936802762858969e-01
2.940000000000000000e+02 3.581062453006010893e-01
2.950000000000000000e+02 3.568617984203620863e-01
2.960000000000000000e+02 3.564630548454593706e-01
2.970000000000000000e+02 3.561074415914170510e-01
2.980000000000000000e+02 3.554691031559753522e-01
2.990000000000000000e+02 3.546288965485037137e-01
3.000000000000000000e+02 3.558962626376855898e-01
3.010000000000000000e+02 3.533502420556062229e-01
3.020000000000000000e+02 3.549395778424073167e-01
3.030000000000000000e+02 3.557275794449193951e-01
3.040000000000000000e+02 3.543526012971621730e-01
3.050000000000000000e+02 3.544990572676012808e-01
3.060000000000000000e+02 3.538359513872760265e-01
3.070000000000000000e+02 3.551093047341981057e-01
3.080000000000000000e+02 3.540941945761848508e-01
3.090000000000000000e+02 3.537787637087529413e-01
3.100000000000000000e+02 3.529711788838078568e-01
3.110000000000000000e+02 3.530323964615263432e-01
3.120000000000000000e+02 3.526933303665086283e-01
3.130000000000000000e+02 3.544537061779698961e-01
3.140000000000000000e+02 3.523320741640001419e-01
3.150000000000000000e+02 3.520181191882054694e-01
3.160000000000000000e+02 3.520025162161731780e-01
3.170000000000000000e+02 3.522924021028483454e-01
3.180000000000000000e+02 3.519893804036889895e-01
3.190000000000000000e+02 3.520564807070069024e-01
3.200000000000000000e+02 3.526872571252900324e-01
3.210000000000000000e+02 3.516355476206707853e-01
3.220000000000000000e+02 3.497792753339467597e-01
3.230000000000000000e+02 3.507108215062909595e-01
3.240000000000000000e+02 3.508145741991114397e-01
3.250000000000000000e+02 3.493244063093609020e-01
3.260000000000000000e+02 3.494179507070205859e-01
3.270000000000000000e+02 3.498704510148936131e-01
3.280000000000000000e+02 3.504184396323878903e-01
3.290000000000000000e+02 3.496092107442089758e-01
3.300000000000000000e+02 3.501163325529456083e-01
3.310000000000000000e+02 3.489020267219440363e-01
3.320000000000000000e+02 3.477986555347921671e-01
3.330000000000000000e+02 3.489687654335223987e-01
3.340000000000000000e+02 3.481517879396224258e-01
3.350000000000000000e+02 3.476827001946879436e-01
3.360000000000000000e+02 3.480711862980997995e-01
3.370000000000000000e+02 3.472017208114720477e-01
3.380000000000000000e+02 3.478716920735636653e-01
3.390000000000000000e+02 3.484301609914418618e-01
3.400000000000000000e+02 3.490585943273425418e-01
3.410000000000000000e+02 3.483437090049115170e-01
3.420000000000000000e+02 3.470612559113536721e-01
3.430000000000000000e+02 3.481721097353250860e-01
3.440000000000000000e+02 3.475878439701591271e-01
3.450000000000000000e+02 3.481267092800712226e-01
3.460000000000000000e+02 3.485557904076125313e-01
3.470000000000000000e+02 3.461554755501807801e-01
3.480000000000000000e+02 3.461449627732032797e-01
3.490000000000000000e+02 3.470151076854094407e-01
3.500000000000000000e+02 3.464966803718331767e-01
3.510000000000000000e+02 3.468516245098676176e-01
3.520000000000000000e+02 3.471508000025037566e-01
3.530000000000000000e+02 3.467994922432816041e-01
3.540000000000000000e+02 3.466485398037667531e-01
3.550000000000000000e+02 3.469520724670040468e-01
3.560000000000000000e+02 3.469692942052016171e-01
3.570000000000000000e+02 3.468962442906423638e-01
3.580000000000000000e+02 3.456914594391890527e-01
3.590000000000000000e+02 3.461617169326764443e-01
3.600000000000000000e+02 3.441432507084158932e-01
3.610000000000000000e+02 3.445533781691347275e-01
3.620000000000000000e+02 3.458888680209341038e-01
3.630000000000000000e+02 3.461002320599939619e-01
3.640000000000000000e+02 3.445746452175444952e-01
3.650000000000000000e+02 3.450371721822212967e-01
3.660000000000000000e+02 3.434910227456322573e-01
3.670000000000000000e+02 3.429801271152576048e-01
3.680000000000000000e+02 3.437474042242535388e-01
3.690000000000000000e+02 3.434042034919282949e-01
3.700000000000000000e+02 3.439518965155032859e-01
3.710000000000000000e+02 3.438719280065698491e-01
3.720000000000000000e+02 3.429663356388749085e-01
3.730000000000000000e+02 3.436884110036621531e-01
3.740000000000000000e+02 3.444285779797266467e-01
3.750000000000000000e+02 3.443950294428047565e-01
3.760000000000000000e+02 3.432290537057148816e-01
3.770000000000000000e+02 3.433316265611949247e-01
3.780000000000000000e+02 3.433209018111379462e-01
3.790000000000000000e+02 3.431823853980992545e-01
3.800000000000000000e+02 3.421937427296983247e-01
3.810000000000000000e+02 3.442590408824288128e-01
3.820000000000000000e+02 3.434451321466088225e-01
3.830000000000000000e+02 3.437937052914281089e-01
3.840000000000000000e+02 3.424122033982660573e-01
3.850000000000000000e+02 3.440146542455311818e-01
3.860000000000000000e+02 3.425043181996005326e-01
3.870000000000000000e+02 3.420534202501466781e-01
3.880000000000000000e+02 3.414367419635339074e-01
3.890000000000000000e+02 3.405108775409690369e-01
3.900000000000000000e+02 3.407582289552087973e-01
3.910000000000000000e+02 3.401900931359574942e-01
3.920000000000000000e+02 3.412333397882040265e-01
3.930000000000000000e+02 3.403875813345924040e-01
3.940000000000000000e+02 3.407876000481046552e-01
3.950000000000000000e+02 3.399739051099840981e-01
3.960000000000000000e+02 3.399209304782081498e-01
3.970000000000000000e+02 3.408082858469338450e-01
3.980000000000000000e+02 3.396185321990665140e-01
3.990000000000000000e+02 3.408116757981148881e-01
4.000000000000000000e+02 3.406771114244200316e-01
4.010000000000000000e+02 3.404606566697022663e-01
4.020000000000000000e+02 3.407669945336115891e-01
4.030000000000000000e+02 3.398707244920171067e-01
4.040000000000000000e+02 3.404581546077654064e-01
4.050000000000000000e+02 3.403576679908455471e-01
4.060000000000000000e+02 3.391820521206608263e-01
4.070000000000000000e+02 3.393804886452923553e-01
4.080000000000000000e+02 3.382066202960608559e-01
4.090000000000000000e+02 3.369843814249826597e-01
4.100000000000000000e+02 3.384075868733354975e-01
4.110000000000000000e+02 3.385675275368756343e-01
4.120000000000000000e+02 3.388457385872133965e-01
4.130000000000000000e+02 3.377686910703900369e-01
4.140000000000000000e+02 3.378819873231832527e-01
4.150000000000000000e+02 3.364747340365115136e-01
4.160000000000000000e+02 3.370462330800193529e-01
4.170000000000000000e+02 3.386573170970002544e-01
4.180000000000000000e+02 3.365978270877562073e-01
4.190000000000000000e+02 3.363580201972912187e-01
4.200000000000000000e+02 3.361452250106441997e-01
4.210000000000000000e+02 3.354382399953329541e-01
4.220000000000000000e+02 3.365360539440946375e-01
4.230000000000000000e+02 3.370910374237157114e-01
4.240000000000000000e+02 3.374204126906896195e-01
4.250000000000000000e+02 3.385770644943730256e-01
4.260000000000000000e+02 3.390512148294194672e-01
4.270000000000000000e+02 3.383124237398859591e-01
4.280000000000000000e+02 3.369706609154033972e-01
4.290000000000000000e+02 3.363823421119010448e-01
4.300000000000000000e+02 3.356055017078018454e-01
4.310000000000000000e+02 3.370891185651035404e-01
4.320000000000000000e+02 3.364128725627609784e-01
4.330000000000000000e+02 3.364542559924030840e-01
4.340000000000000000e+02 3.348210386588038046e-01
4.350000000000000000e+02 3.364456340007432322e-01
4.360000000000000000e+02 3.359392017834881283e-01
4.370000000000000000e+02 3.355590843318712047e-01
4.380000000000000000e+02 3.351720340806189635e-01
4.390000000000000000e+02 3.352988435146094792e-01
4.400000000000000000e+02 3.348477655324704760e-01
4.410000000000000000e+02 3.343797141869543910e-01
4.420000000000000000e+02 3.339426992515066583e-01
4.430000000000000000e+02 3.341443215641543008e-01
4.440000000000000000e+02 3.342640921661604869e-01
4.450000000000000000e+02 3.357556561954629371e-01
4.460000000000000000e+02 3.349220828088868562e-01
4.470000000000000000e+02 3.348457567904970511e-01
4.480000000000000000e+02 3.339665154981735773e-01
4.490000000000000000e+02 3.336522955298077409e-01
4.500000000000000000e+02 3.331948838407352009e-01
4.510000000000000000e+02 3.336530181792295990e-01
4.520000000000000000e+02 3.339067078648375597e-01
4.530000000000000000e+02 3.348964727430743804e-01
4.540000000000000000e+02 3.365172946320190706e-01
4.550000000000000000e+02 3.346724901725167123e-01
4.560000000000000000e+02 3.360225603976629838e-01
4.570000000000000000e+02 3.347680495473656093e-01
4.580000000000000000e+02 3.333780822456947068e-01
4.590000000000000000e+02 3.349947105058256325e-01
4.600000000000000000e+02 3.340480640186950234e-01
4.610000000000000000e+02 3.337123507113272103e-01
4.620000000000000000e+02 3.332085503072656496e-01
4.630000000000000000e+02 3.330569932100601593e-01
4.640000000000000000e+02 3.332557915635935841e-01
4.650000000000000000e+02 3.327682980147533276e-01
4.660000000000000000e+02 3.339782115403250318e-01
4.670000000000000000e+02 3.332899123682407927e-01
4.680000000000000000e+02 3.341403935246644585e-01
4.690000000000000000e+02 3.335535961725376586e-01
4.700000000000000000e+02 3.339786048636473326e-01
4.710000000000000000e+02 3.339179423184158724e-01
4.720000000000000000e+02 3.330414282934878178e-01
4.730000000000000000e+02 3.316965168816791154e-01
4.740000000000000000e+02 3.312650542753147187e-01
4.750000000000000000e+02 3.306853366735956756e-01
4.760000000000000000e+02 3.313399203051933806e-01
4.770000000000000000e+02 3.324523842644778182e-01
4.780000000000000000e+02 3.324474272924499707e-01
4.790000000000000000e+02 3.329828915782399035e-01
4.800000000000000000e+02 3.328803466065904937e-01
4.810000000000000000e+02 3.323358879004347788e-01
4.820000000000000000e+02 3.309652020287421337e-01
4.830000000000000000e+02 3.311697399399101682e-01
4.840000000000000000e+02 3.314725441975491793e-01
4.850000000000000000e+02 3.314089316829186282e-01
4.860000000000000000e+02 3.308992903641163053e-01
4.870000000000000000e+02 3.317139963803075742e-01
4.880000000000000000e+02 3.325210345312603066e-01
4.890000000000000000e+02 3.307819206088157271e-01
4.900000000000000000e+02 3.298200872886528079e-01
4.910000000000000000e+02 3.291564875106048893e-01
4.920000000000000000e+02 3.295013958303276702e-01
4.930000000000000000e+02 3.304858097653755600e-01
4.940000000000000000e+02 3.301784554253520132e-01
4.950000000000000000e+02 3.312665509889774484e-01
4.960000000000000000e+02 3.318978817350913824e-01
4.970000000000000000e+02 3.301085808415382128e-01
4.980000000000000000e+02 3.305300366573498683e-01
4.990000000000000000e+02 3.307429355426819706e-01
5.000000000000000000e+02 3.305038533460314953e-01
5.010000000000000000e+02 3.292115735075600846e-01
5.020000000000000000e+02 3.305228193115822832e-01
5.030000000000000000e+02 3.287757472085666155e-01
5.040000000000000000e+02 3.296738842438678430e-01
5.050000000000000000e+02 3.289804434966456248e-01
5.060000000000000000e+02 3.279017450016411539e-01
5.070000000000000000e+02 3.279724843707901849e-01
5.080000000000000000e+02 3.286222032677604821e-01
5.090000000000000000e+02 3.300196259736914439e-01
5.100000000000000000e+02 3.304366903181766846e-01
5.110000000000000000e+02 3.300025926889055272e-01
5.120000000000000000e+02 3.306908016821453744e-01
5.130000000000000000e+02 3.294956692111439267e-01
5.140000000000000000e+02 3.290953742878878208e-01
5.150000000000000000e+02 3.293221797567629228e-01
5.160000000000000000e+02 3.291396757729901923e-01
5.170000000000000000e+02 3.291007865962730650e-01
5.180000000000000000e+02 3.297982734626085932e-01
5.190000000000000000e+02 3.292088962283907239e-01
5.200000000000000000e+02 3.300549787316509609e-01
5.210000000000000000e+02 3.300844844912187992e-01
5.220000000000000000e+02 3.285678882562331760e-01
5.230000000000000000e+02 3.276704686623039264e-01
5.240000000000000000e+02 3.273139309963624122e-01
5.250000000000000000e+02 3.269072664919763227e-01
5.260000000000000000e+02 3.274460413314235208e-01
5.270000000000000000e+02 3.281101169145375640e-01
5.280000000000000000e+02 3.280567907753692003e-01
5.290000000000000000e+02 3.282771369138102191e-01
5.300000000000000000e+02 3.277348250544087627e-01
5.310000000000000000e+02 3.280440335671447327e-01
5.320000000000000000e+02 3.275459317532196657e-01
5.330000000000000000e+02 3.288980189362054607e-01
5.340000000000000000e+02 3.281162457162549173e-01
5.350000000000000000e+02 3.275000923793613405e-01
5.360000000000000000e+02 3.274785296458119221e-01
5.370000000000000000e+02 3.279514591261288858e-01
5.380000000000000000e+02 3.283496682263928323e-01
5.390000000000000000e+02 3.286218398204643898e-01
5.400000000000000000e+02 3.286816472568787062e-01
5.410000000000000000e+02 3.267863334628403615e-01
5.420000000000000000e+02 3.268154991693765776e-01
5.430000000000000000e+02 3.274773472227557325e-01
5.440000000000000000e+02 3.278802939029366037e-01
5.450000000000000000e+02 3.270779813787882961e-01
5.460000000000000000e+02 3.277177056378008935e-01
5.470000000000000000e+02 3.276169992490747807e-01
5.480000000000000000e+02 3.270244924982517176e-01
5.490000000000000000e+02 3.277133532714893716e-01
5.500000000000000000e+02 3.279401507262929005e-01
5.510000000000000000e+02 3.289353913043856492e-01
5.520000000000000000e+02 3.287968100360965096e-01
5.530000000000000000e+02 3.286438350647806206e-01
5.540000000000000000e+02 3.271145018203491794e-01
5.550000000000000000e+02 3.273338283265041504e-01
5.560000000000000000e+02 3.269206856058033961e-01
5.570000000000000000e+02 3.271459393737654042e-01
5.580000000000000000e+02 3.263540141340714462e-01
5.590000000000000000e+02 3.257756024907451087e-01
5.600000000000000000e+02 3.255675918628020971e-01
5.610000000000000000e+02 3.256104693443104270e-01
5.620000000000000000e+02 3.263442941167913336e-01
5.630000000000000000e+02 3.261756249755431991e-01
5.640000000000000000e+02 3.258996738248089997e-01
5.650000000000000000e+02 3.249879973195647920e-01
5.660000000000000000e+02 3.256127266955339827e-01
5.670000000000000000e+02 3.258330900096493843e-01
5.680000000000000000e+02 3.254915181179146577e-01
5.690000000000000000e+02 3.255909386865601940e-01
5.700000000000000000e+02 3.251377573061393078e-01
5.710000000000000000e+02 3.245929901971454368e-01
5.720000000000000000e+02 3.244813561644973032e-01
5.730000000000000000e+02 3.248512588077141494e-01
5.740000000000000000e+02 3.250467586468371861e-01
5.750000000000000000e+02 3.247168391748851968e-01
5.760000000000000000e+02 3.244196835889555097e-01
5.770000000000000000e+02 3.242789324234504056e-01
5.780000000000000000e+02 3.250632993374614754e-01
5.790000000000000000e+02 3.252500613115576478e-01
5.800000000000000000e+02 3.252788183642951192e-01
5.810000000000000000e+02 3.252784249169961561e-01
5.820000000000000000e+02 3.248311886488240985e-01
5.830000000000000000e+02 3.246582475609776086e-01
5.840000000000000000e+02 3.258955071148642579e-01
5.850000000000000000e+02 3.250223821946599534e-01
5.860000000000000000e+02 3.253464662185604483e-01
5.870000000000000000e+02 3.256532297592005798e-01
5.880000000000000000e+02 3.258025064711653762e-01
5.890000000000000000e+02 3.252515493168888217e-01
5.900000000000000000e+02 3.245959044997002163e-01
5.910000000000000000e+02 3.239800014113689564e-01
5.920000000000000000e+02 3.245423863402689402e-01
5.930000000000000000e+02 3.244956225110235404e-01
5.940000000000000000e+02 3.237366270572524241e-01
5.950000000000000000e+02 3.244430492661901644e-01
5.960000000000000000e+02 3.242110197677278149e-01
5.970000000000000000e+02 3.231499628916184585e-01
5.980000000000000000e+02 3.226744319138200034e-01
5.990000000000000000e+02 3.239968075016784743e-01
6.000000000000000000e+02 3.242651675929241195e-01
6.010000000000000000e+02 3.242514640317888386e-01
6.020000000000000000e+02 3.226596195482761553e-01
6.030000000000000000e+02 3.229273523885166641e-01
6.040000000000000000e+02 3.229975729848143517e-01
6.050000000000000000e+02 3.235937726852834428e-01
6.060000000000000000e+02 3.234346470124122019e-01
6.070000000000000000e+02 3.216411957637158592e-01
6.080000000000000000e+02 3.214938178595441176e-01
6.090000000000000000e+02 3.224352708123713884e-01
6.100000000000000000e+02 3.226414943224452658e-01
6.110000000000000000e+02 3.233546827489641728e-01
6.120000000000000000e+02 3.219977229205074343e-01
6.130000000000000000e+02 3.224460604556286802e-01
6.140000000000000000e+02 3.219996181572654104e-01
6.150000000000000000e+02 3.230075105377275824e-01
6.160000000000000000e+02 3.228708317603021793e-01
6.170000000000000000e+02 3.234162475444264939e-01
6.180000000000000000e+02 3.244776087861959146e-01
6.190000000000000000e+02 3.240452879688499599e-01
6.200000000000000000e+02 3.231821180556121442e-01
6.210000000000000000e+02 3.235766286152411131e-01
6.220000000000000000e+02 3.229822191319614566e-01
6.230000000000000000e+02 3.229011079436095999e-01
6.240000000000000000e+02 3.223861085478932909e-01
6.250000000000000000e+02 3.227309265366937185e-01
6.260000000000000000e+02 3.225493662191764033e-01
6.270000000000000000e+02 3.220918856529203511e-01
6.280000000000000000e+02 3.217566855492793865e-01
6.290000000000000000e+02 3.236675079936267574e-01
6.300000000000000000e+02 3.231684293013611931e-01
6.310000000000000000e+02 3.228298242659602413e-01
6.320000000000000000e+02 3.229986305636211030e-01
6.330000000000000000e+02 3.229331832804760438e-01
6.340000000000000000e+02 3.233548602249109449e-01
6.350000000000000000e+02 3.219486181259242352e-01
6.360000000000000000e+02 3.237140606109835672e-01
6.370000000000000000e+02 3.235800480942262469e-01
6.380000000000000000e+02 3.237158655716388944e-01
6.390000000000000000e+02 3.246941819583630262e-01
6.400000000000000000e+02 3.233196158913417273e-01
6.410000000000000000e+02 3.222268486969127599e-01
6.420000000000000000e+02 3.209198795711755148e-01
6.430000000000000000e+02 3.218165689967656951e-01
6.440000000000000000e+02 3.223012559873649763e-01
6.450000000000000000e+02 3.220061832672563851e-01
6.460000000000000000e+02 3.220055608179470119e-01
6.470000000000000000e+02 3.220962966041992503e-01
6.480000000000000000e+02 3.225484761811389101e-01
6.490000000000000000e+02 3.213206491648967211e-01
6.500000000000000000e+02 3.217580478720231674e-01
6.510000000000000000e+02 3.210834337054914722e-01
6.520000000000000000e+02 3.199341205999317039e-01
6.530000000000000000e+02 3.195519678775252670e-01
6.540000000000000000e+02 3.195901018954963591e-01
6.550000000000000000e+02 3.208308687444451079e-01
6.560000000000000000e+02 3.207212739162251247e-01
6.570000000000000000e+02 3.218926843417811989e-01
6.580000000000000000e+02 3.214332210504664000e-01
6.590000000000000000e+02 3.216394423558809335e-01
6.600000000000000000e+02 3.221168144646074927e-01
6.610000000000000000e+02 3.216302531717550317e-01
6.620000000000000000e+02 3.213476832360459001e-01
6.630000000000000000e+02 3.215887226013910416e-01
6.640000000000000000e+02 3.222394918925395313e-01
6.650000000000000000e+02 3.222793451803511733e-01
6.660000000000000000e+02 3.208586046336848185e-01
6.670000000000000000e+02 3.205011815920276175e-01
6.680000000000000000e+02 3.205614477914263127e-01
6.690000000000000000e+02 3.205039245244419854e-01
6.700000000000000000e+02 3.201183094564207798e-01
6.710000000000000000e+02 3.208461181499725479e-01
6.720000000000000000e+02 3.196953792602123534e-01
6.730000000000000000e+02 3.200216185554636827e-01
6.740000000000000000e+02 3.195845777729838799e-01
6.750000000000000000e+02 3.214654530214646755e-01
6.760000000000000000e+02 3.224351010880386892e-01
6.770000000000000000e+02 3.221143995600117549e-01
6.780000000000000000e+02 3.216549053406673186e-01
6.790000000000000000e+02 3.212893497552958277e-01
6.800000000000000000e+02 3.210406671413689739e-01
6.810000000000000000e+02 3.204813889873353583e-01
6.820000000000000000e+02 3.200408763587413996e-01
6.830000000000000000e+02 3.204182649114527548e-01
6.840000000000000000e+02 3.207714903215360680e-01
6.850000000000000000e+02 3.199550047698390687e-01
6.860000000000000000e+02 3.207706083371105743e-01
6.870000000000000000e+02 3.198808803133115219e-01
6.880000000000000000e+02 3.199699042298344009e-01
6.890000000000000000e+02 3.200411652602261348e-01
6.900000000000000000e+02 3.197747348053329719e-01
6.910000000000000000e+02 3.204349436494863257e-01
6.920000000000000000e+02 3.199743745906544201e-01
6.930000000000000000e+02 3.207764650373482462e-01
6.940000000000000000e+02 3.197202853599020456e-01
6.950000000000000000e+02 3.188604650933304363e-01
6.960000000000000000e+02 3.188073987932031339e-01
6.970000000000000000e+02 3.178710420381557489e-01
6.980000000000000000e+02 3.179842207842535906e-01
6.990000000000000000e+02 3.191527107946431352e-01
7.000000000000000000e+02 3.187663640173974966e-01
7.010000000000000000e+02 3.193462173047757480e-01
7.020000000000000000e+02 3.199817952167701707e-01
7.030000000000000000e+02 3.201729835342203012e-01
7.040000000000000000e+02 3.195271223236754166e-01
7.050000000000000000e+02 3.195265088210729743e-01
7.060000000000000000e+02 3.196400985004821949e-01
7.070000000000000000e+02 3.188723082990984614e-01
7.080000000000000000e+02 3.194024601553627773e-01
7.090000000000000000e+02 3.184713102582957811e-01
7.100000000000000000e+02 3.183838252837944971e-01
7.110000000000000000e+02 3.188297393235420829e-01
7.120000000000000000e+02 3.186278987990890932e-01
7.130000000000000000e+02 3.190354143884984173e-01
7.140000000000000000e+02 3.193111584268873426e-01
7.150000000000000000e+02 3.180500508504159884e-01
7.160000000000000000e+02 3.174384064114586512e-01
7.170000000000000000e+02 3.172719399371045079e-01
7.180000000000000000e+02 3.179247340788433629e-01
7.190000000000000000e+02 3.177336265163706597e-01
7.200000000000000000e+02 3.173606362906196687e-01
7.210000000000000000e+02 3.183588933293157175e-01
7.220000000000000000e+02 3.185732552615955782e-01
7.230000000000000000e+02 3.193568542809057664e-01
7.240000000000000000e+02 3.183637235134216814e-01
7.250000000000000000e+02 3.189034886923363676e-01
7.260000000000000000e+02 3.184389889037225752e-01
7.270000000000000000e+02 3.177477937837346333e-01
7.280000000000000000e+02 3.170935608902446523e-01
7.290000000000000000e+02 3.181939847328450477e-01
7.300000000000000000e+02 3.187991074775713418e-01
7.310000000000000000e+02 3.181010768577900438e-01
7.320000000000000000e+02 3.178065295567907844e-01
7.330000000000000000e+02 3.181189094831917141e-01
7.340000000000000000e+02 3.184171290583117098e-01
7.350000000000000000e+02 3.181975370843047601e-01
7.360000000000000000e+02 3.182302362946580199e-01
7.370000000000000000e+02 3.183344630428448507e-01
7.380000000000000000e+02 3.182763719371573541e-01
7.390000000000000000e+02 3.184700233087870425e-01
7.400000000000000000e+02 3.170382473665860346e-01
7.410000000000000000e+02 3.180752116649753214e-01
7.420000000000000000e+02 3.187410095905631735e-01
7.430000000000000000e+02 3.191502232939852912e-01
7.440000000000000000e+02 3.200984763524462040e-01
7.450000000000000000e+02 3.200917858280575290e-01
7.460000000000000000e+02 3.191689151304902272e-01
7.470000000000000000e+02 3.186974330937515365e-01
7.480000000000000000e+02 3.186012631909132531e-01
7.490000000000000000e+02 3.178758739097076735e-01
7.500000000000000000e+02 3.188528168746250779e-01
7.510000000000000000e+02 3.175353391953154025e-01
7.520000000000000000e+02 3.174268639291611960e-01
7.530000000000000000e+02 3.171773029261462651e-01
7.540000000000000000e+02 3.178384039899930791e-01
7.550000000000000000e+02 3.180177278970719446e-01
7.560000000000000000e+02 3.172046526600177940e-01
7.570000000000000000e+02 3.174896438398436826e-01
7.580000000000000000e+02 3.171230564095157134e-01
7.590000000000000000e+02 3.167662513535856594e-01
7.600000000000000000e+02 3.159222556373156854e-01
7.610000000000000000e+02 3.165756978942219635e-01
7.620000000000000000e+02 3.174646843542398011e-01
7.630000000000000000e+02 3.167343389901623452e-01
7.640000000000000000e+02 3.174364152486338631e-01
7.650000000000000000e+02 3.172846268340607234e-01
7.660000000000000000e+02 3.168101749698008507e-01
7.670000000000000000e+02 3.158850258124042965e-01
7.680000000000000000e+02 3.154787933743690709e-01
7.690000000000000000e+02 3.163520278411119380e-01
7.700000000000000000e+02 3.166197820629291226e-01
7.710000000000000000e+02 3.164589523112256719e-01
7.720000000000000000e+02 3.164892123766036569e-01
7.730000000000000000e+02 3.167362445426499251e-01
7.740000000000000000e+02 3.168423291114640938e-01
7.750000000000000000e+02 3.168040631493003190e-01
7.760000000000000000e+02 3.173280265644377596e-01
7.770000000000000000e+02 3.172524956540362373e-01
7.780000000000000000e+02 3.168954159648028623e-01
7.790000000000000000e+02 3.167394328523351343e-01
7.800000000000000000e+02 3.166290161839930839e-01
7.810000000000000000e+02 3.163415764867180680e-01
7.820000000000000000e+02 3.165196696495587991e-01
7.830000000000000000e+02 3.160248958219452620e-01
7.840000000000000000e+02 3.162506224586855152e-01
7.850000000000000000e+02 3.158642398673348062e-01
7.860000000000000000e+02 3.160421678289135339e-01
7.870000000000000000e+02 3.165231751113224412e-01
7.880000000000000000e+02 3.159412095124317643e-01
7.890000000000000000e+02 3.167203149910517990e-01
7.900000000000000000e+02 3.160452746411431812e-01
7.910000000000000000e+02 3.164771390144969221e-01
7.920000000000000000e+02 3.165208112793303497e-01
7.930000000000000000e+02 3.168409109312213534e-01
7.940000000000000000e+02 3.170777914195036518e-01
7.950000000000000000e+02 3.159016695227147009e-01
7.960000000000000000e+02 3.152518612280575394e-01
7.970000000000000000e+02 3.163179962468857243e-01
7.980000000000000000e+02 3.158156593330030959e-01
7.990000000000000000e+02 3.158103787543702357e-01
8.000000000000000000e+02 3.161860496468568149e-01
8.010000000000000000e+02 3.155735681212800126e-01
8.020000000000000000e+02 3.164191800791228970e-01
8.030000000000000000e+02 3.162222590336171146e-01
8.040000000000000000e+02 3.163701295021090210e-01
8.050000000000000000e+02 3.161452303524894814e-01
8.060000000000000000e+02 3.161584739615911355e-01
8.070000000000000000e+02 3.160052239861182999e-01
8.080000000000000000e+02 3.165665350294638580e-01
8.090000000000000000e+02 3.156898815710154071e-01
8.100000000000000000e+02 3.161015324400128779e-01
8.110000000000000000e+02 3.153951017972623228e-01
8.120000000000000000e+02 3.144154545812407053e-01
8.130000000000000000e+02 3.144506564847888708e-01
8.140000000000000000e+02 3.146186009177912024e-01
8.150000000000000000e+02 3.151939748505879213e-01
8.160000000000000000e+02 3.146830930917527969e-01
8.170000000000000000e+02 3.151563675015956467e-01
8.180000000000000000e+02 3.151924586483360047e-01
8.190000000000000000e+02 3.148774674951452246e-01
8.200000000000000000e+02 3.156331256052012924e-01
8.210000000000000000e+02 3.149603388224895828e-01
8.220000000000000000e+02 3.151345973680811374e-01
8.230000000000000000e+02 3.151029647542917811e-01
8.240000000000000000e+02 3.147116608048347586e-01
8.250000000000000000e+02 3.152686525157734065e-01
8.260000000000000000e+02 3.154387056099172137e-01
8.270000000000000000e+02 3.162106562998342474e-01
8.280000000000000000e+02 3.169607192807374352e-01
8.290000000000000000e+02 3.152463729836955109e-01
8.300000000000000000e+02 3.152074732518163058e-01
8.310000000000000000e+02 3.149591015254802895e-01
8.320000000000000000e+02 3.161565353762260111e-01
8.330000000000000000e+02 3.146469660779283584e-01
8.340000000000000000e+02 3.146528240912202512e-01
8.350000000000000000e+02 3.153308509205897114e-01
8.360000000000000000e+02 3.157493234214544531e-01
8.370000000000000000e+02 3.150607498075784219e-01
8.380000000000000000e+02 3.160069672708900046e-01
8.390000000000000000e+02 3.168056909929504728e-01
8.400000000000000000e+02 3.160877188013963557e-01
8.410000000000000000e+02 3.158560784719564585e-01
8.420000000000000000e+02 3.150920173341087982e-01
8.430000000000000000e+02 3.147762925403475576e-01
8.440000000000000000e+02 3.148002598681124975e-01
8.450000000000000000e+02 3.146127537569272659e-01
8.460000000000000000e+02 3.143537914063453953e-01
8.470000000000000000e+02 3.148891140771744590e-01
8.480000000000000000e+02 3.149205329641663331e-01
8.490000000000000000e+02 3.150903055089950833e-01
8.500000000000000000e+02 3.151535299567627679e-01
8.510000000000000000e+02 3.157183258859090902e-01
8.520000000000000000e+02 3.160569230119553152e-01
8.530000000000000000e+02 3.156343279965957427e-01
8.540000000000000000e+02 3.157172837632580276e-01
8.550000000000000000e+02 3.148152966514933260e-01
8.560000000000000000e+02 3.148253767174097884e-01
8.570000000000000000e+02 3.152347874178921261e-01
8.580000000000000000e+02 3.147522325325774473e-01
8.590000000000000000e+02 3.142807846799843263e-01
8.600000000000000000e+02 3.149066536894371549e-01
8.610000000000000000e+02 3.139804415225450063e-01
8.620000000000000000e+02 3.148555353556165559e-01
8.630000000000000000e+02 3.147129780262931109e-01
8.640000000000000000e+02 3.140956992217729948e-01
8.650000000000000000e+02 3.144041683057169356e-01
8.660000000000000000e+02 3.144287937657457843e-01
8.670000000000000000e+02 3.141074860625232557e-01
8.680000000000000000e+02 3.134575586324773178e-01
8.690000000000000000e+02 3.140321893047016699e-01
8.700000000000000000e+02 3.136912377316453115e-01
8.710000000000000000e+02 3.133012827876286988e-01
8.720000000000000000e+02 3.139662847174011229e-01
8.730000000000000000e+02 3.141651924759379932e-01
8.740000000000000000e+02 3.141663929150991796e-01
8.750000000000000000e+02 3.137051659190100428e-01
8.760000000000000000e+02 3.129993070631068575e-01
8.770000000000000000e+02 3.133289679515978143e-01
8.780000000000000000e+02 3.128050502761524632e-01
8.790000000000000000e+02 3.122590622151928952e-01
8.800000000000000000e+02 3.125634216548967559e-01
8.810000000000000000e+02 3.122342158925547895e-01
8.820000000000000000e+02 3.124536143167867541e-01
8.830000000000000000e+02 3.118017274051916310e-01
8.840000000000000000e+02 3.118249918432831613e-01
8.850000000000000000e+02 3.129646545123573320e-01
8.860000000000000000e+02 3.123650979412989637e-01
8.870000000000000000e+02 3.130695482466642199e-01
8.880000000000000000e+02 3.127454592959278412e-01
8.890000000000000000e+02 3.125846037003247591e-01
8.900000000000000000e+02 3.133306060373275970e-01
8.910000000000000000e+02 3.132160491361466459e-01
8.920000000000000000e+02 3.130195638901977495e-01
8.930000000000000000e+02 3.137486115054246016e-01
8.940000000000000000e+02 3.140703443570503905e-01
8.950000000000000000e+02 3.144409753100927407e-01
8.960000000000000000e+02 3.137029478606107591e-01
8.970000000000000000e+02 3.138326835965658534e-01
8.980000000000000000e+02 3.126758314865691890e-01
8.990000000000000000e+02 3.138627733062842595e-01
9.000000000000000000e+02 3.130857444662698552e-01
9.010000000000000000e+02 3.134564064845572484e-01
9.020000000000000000e+02 3.143061474092498364e-01
9.030000000000000000e+02 3.133588434978883952e-01
9.040000000000000000e+02 3.134404874999986990e-01
9.050000000000000000e+02 3.137762195270245580e-01
9.060000000000000000e+02 3.134984515393427484e-01
9.070000000000000000e+02 3.135473635184281571e-01
9.080000000000000000e+02 3.130692180070840380e-01
9.090000000000000000e+02 3.134584191366390771e-01
9.100000000000000000e+02 3.138338984958412570e-01
9.110000000000000000e+02 3.132934616051680221e-01
9.120000000000000000e+02 3.131936558468256804e-01
9.130000000000000000e+02 3.136968652442430061e-01
9.140000000000000000e+02 3.136800830603699852e-01
9.150000000000000000e+02 3.138557713012027350e-01
9.160000000000000000e+02 3.138352248713123238e-01
9.170000000000000000e+02 3.136147244200505613e-01
9.180000000000000000e+02 3.135946941440133084e-01
9.190000000000000000e+02 3.125581833204632565e-01
9.200000000000000000e+02 3.136072303427052677e-01
9.210000000000000000e+02 3.139369030814007644e-01
9.220000000000000000e+02 3.132992918097340374e-01
9.230000000000000000e+02 3.135877879747809849e-01
9.240000000000000000e+02 3.134681805427306789e-01
9.250000000000000000e+02 3.137612588791420243e-01
9.260000000000000000e+02 3.127467047363421959e-01
9.270000000000000000e+02 3.138281560926908798e-01
9.280000000000000000e+02 3.129910041143745270e-01
9.290000000000000000e+02 3.131872671228208560e-01
9.300000000000000000e+02 3.125365110698440363e-01
9.310000000000000000e+02 3.128678472824186763e-01
9.320000000000000000e+02 3.119383635898185236e-01
9.330000000000000000e+02 3.122585378518001886e-01
9.340000000000000000e+02 3.116165848574049546e-01
9.350000000000000000e+02 3.121578921695230546e-01
9.360000000000000000e+02 3.116591711523005181e-01
9.370000000000000000e+02 3.117994424849681034e-01
9.380000000000000000e+02 3.114126215648264639e-01
9.390000000000000000e+02 3.117596387992028206e-01
9.400000000000000000e+02 3.117124991232432807e-01
9.410000000000000000e+02 3.105761192931508208e-01
9.420000000000000000e+02 3.105065987591836274e-01
9.430000000000000000e+02 3.122666601904157124e-01
9.440000000000000000e+02 3.127249605468835902e-01
9.450000000000000000e+02 3.125077010770562769e-01
9.460000000000000000e+02 3.125671358167408931e-01
9.470000000000000000e+02 3.131043115665191334e-01
9.480000000000000000e+02 3.133978700809385565e-01
9.490000000000000000e+02 3.132025340668495028e-01
9.500000000000000000e+02 3.124475462149850502e-01
9.510000000000000000e+02 3.125160017859975325e-01
9.520000000000000000e+02 3.126069714056782245e-01
9.530000000000000000e+02 3.121838193306686327e-01
9.540000000000000000e+02 3.112404651145473933e-01
9.550000000000000000e+02 3.122011629560800250e-01
9.560000000000000000e+02 3.123150216707966109e-01
9.570000000000000000e+02 3.113924301888373880e-01
9.580000000000000000e+02 3.124599544288979014e-01
9.590000000000000000e+02 3.124555768608870965e-01
9.600000000000000000e+02 3.126983185880948257e-01
9.610000000000000000e+02 3.118356548602286837e-01
9.620000000000000000e+02 3.120507534161847119e-01
9.630000000000000000e+02 3.121261978241819390e-01
9.640000000000000000e+02 3.118704040468186500e-01
9.650000000000000000e+02 3.124796763582914916e-01
9.660000000000000000e+02 3.114929242577478830e-01
9.670000000000000000e+02 3.113660995798305242e-01
9.680000000000000000e+02 3.113042898295544925e-01
9.690000000000000000e+02 3.111224347155104875e-01
9.700000000000000000e+02 3.111947720508249082e-01
9.710000000000000000e+02 3.112603899188696732e-01
9.720000000000000000e+02 3.115819033183019338e-01
9.730000000000000000e+02 3.125661139752758388e-01
9.740000000000000000e+02 3.127745878069280172e-01
9.750000000000000000e+02 3.125962440939816789e-01
9.760000000000000000e+02 3.114932132473372528e-01
9.770000000000000000e+02 3.109247512576270300e-01
9.780000000000000000e+02 3.114162557629235883e-01
9.790000000000000000e+02 3.112791626229878816e-01
9.800000000000000000e+02 3.112461559018005475e-01
9.810000000000000000e+02 3.113151827657697490e-01
9.820000000000000000e+02 3.115971101708021052e-01
9.830000000000000000e+02 3.112255680313268935e-01
9.840000000000000000e+02 3.113371840619309494e-01
9.850000000000000000e+02 3.110546713573720812e-01
9.860000000000000000e+02 3.116045675173458318e-01
9.870000000000000000e+02 3.112741914320933945e-01
9.880000000000000000e+02 3.113724264852327228e-01
9.890000000000000000e+02 3.119773363757520346e-01
9.900000000000000000e+02 3.117633181433437373e-01
9.910000000000000000e+02 3.116400484820224248e-01
9.920000000000000000e+02 3.118023157757694452e-01
9.930000000000000000e+02 3.123558530314904935e-01
9.940000000000000000e+02 3.118355092752200797e-01
9.950000000000000000e+02 3.109886614806333105e-01
9.960000000000000000e+02 3.112134614364846508e-01
9.970000000000000000e+02 3.117789944997894080e-01
9.980000000000000000e+02 3.124964827867027228e-01
9.990000000000000000e+02 3.120189266643383919e-01
1.000000000000000000e+03 3.118108287704319248e-01
1.001000000000000000e+03 3.111475319417099650e-01
1.002000000000000000e+03 3.112257397673026116e-01
1.003000000000000000e+03 3.112060856403515707e-01
1.004000000000000000e+03 3.109727939618506243e-01
1.005000000000000000e+03 3.112462894217051246e-01
1.006000000000000000e+03 3.103982603475461954e-01
1.007000000000000000e+03 3.099550138096160423e-01
1.008000000000000000e+03 3.097408487928215437e-01
1.009000000000000000e+03 3.095474880424579078e-01
1.010000000000000000e+03 3.100198637556129677e-01
1.011000000000000000e+03 3.097655245084038333e-01
1.012000000000000000e+03 3.100815650535902468e-01
1.013000000000000000e+03 3.109465746930567542e-01
1.014000000000000000e+03 3.107782450716456979e-01
1.015000000000000000e+03 3.105421239717248150e-01
1.016000000000000000e+03 3.112752770374734856e-01
1.017000000000000000e+03 3.106428729577853654e-01
1.018000000000000000e+03 3.102927501360828733e-01
1.019000000000000000e+03 3.105437854520580743e-01
1.020000000000000000e+03 3.108814717424877583e-01
1.021000000000000000e+03 3.106819645090552751e-01
1.022000000000000000e+03 3.116468164806193153e-01
1.023000000000000000e+03 3.108171985921712177e-01


==> figures/recover/data/n_score_random.csv <==
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+00
1.800000000000000000e+01 1.000000000000000000e+00
1.900000000000000000e+01 1.000000000000000000e+00
2.000000000000000000e+01 1.000000000000000000e+00
2.100000000000000000e+01 1.000000000000000000e+00
2.200000000000000000e+01 1.000000000000000000e+00
2.300000000000000000e+01 1.000000000000000000e+00
2.400000000000000000e+01 1.000000000000000000e+00
2.500000000000000000e+01 1.000000000000000000e+00
2.600000000000000000e+01 1.000000000000000000e+00
2.700000000000000000e+01 1.000000000000000000e+00
2.800000000000000000e+01 1.000000000000000000e+00
2.900000000000000000e+01 1.000000000000000000e+00
3.000000000000000000e+01 1.000000000000000000e+00
3.100000000000000000e+01 1.000000000000000000e+00
3.200000000000000000e+01 1.000000000000000000e+00
3.300000000000000000e+01 9.971479500891264891e-01
3.400000000000000000e+01 9.905871016197373979e-01
3.500000000000000000e+01 9.819002050580998286e-01
3.600000000000000000e+01 9.741325250012631276e-01
3.700000000000000000e+01 9.634789832916469399e-01
3.800000000000000000e+01 9.522921999094167145e-01
3.900000000000000000e+01 9.376609029124034489e-01
4.000000000000000000e+01 9.272587190138834590e-01
4.100000000000000000e+01 9.132924300413742813e-01
4.200000000000000000e+01 9.032754574714647600e-01
4.300000000000000000e+01 8.862152756208809823e-01
4.400000000000000000e+01 8.707845954731621152e-01
4.500000000000000000e+01 8.614172833454963873e-01
4.600000000000000000e+01 8.506335083813725273e-01
4.700000000000000000e+01 8.377778441970873402e-01
4.800000000000000000e+01 8.244323475947336055e-01
4.900000000000000000e+01 8.083897811643285802e-01
5.000000000000000000e+01 8.001223455994930234e-01
5.100000000000000000e+01 7.852011835838588194e-01
5.200000000000000000e+01 7.795885849167795145e-01
5.300000000000000000e+01 7.694274902374738101e-01
5.400000000000000000e+01 7.558078402525453265e-01
5.500000000000000000e+01 7.467519275429918002e-01
5.600000000000000000e+01 7.370784772361758108e-01
5.700000000000000000e+01 7.272269799664814460e-01
5.800000000000000000e+01 7.139889508280706787e-01
5.900000000000000000e+01 7.119123776772871004e-01
6.000000000000000000e+01 6.956000794124572728e-01
6.100000000000000000e+01 6.878649061112306340e-01
6.200000000000000000e+01 6.782042922083232339e-01
6.300000000000000000e+01 6.707453911850661532e-01
6.400000000000000000e+01 6.628034414366605898e-01
6.500000000000000000e+01 6.552944903939619259e-01
6.600000000000000000e+01 6.468153308620867570e-01
6.700000000000000000e+01 6.336664335382321545e-01
6.800000000000000000e+01 6.282397736375299191e-01
6.900000000000000000e+01 6.232746107540326763e-01
7.000000000000000000e+01 6.148443008796514730e-01
7.100000000000000000e+01 6.061592800046474716e-01
7.200000000000000000e+01 6.003635193715501917e-01
7.300000000000000000e+01 5.973765498436860444e-01
7.400000000000000000e+01 5.879026250152384891e-01
7.500000000000000000e+01 5.820569317374557627e-01
7.600000000000000000e+01 5.721546907709624818e-01
7.700000000000000000e+01 5.669565350089926792e-01
7.800000000000000000e+01 5.601923565955313489e-01
7.900000000000000000e+01 5.561187112206055216e-01
8.000000000000000000e+01 5.476449444053220761e-01
8.100000000000000000e+01 5.445141917095287498e-01
8.200000000000000000e+01 5.406580956587216935e-01
8.300000000000000000e+01 5.347222334813348521e-01
8.400000000000000000e+01 5.310041381195668153e-01
8.500000000000000000e+01 5.221044635158743619e-01
8.600000000000000000e+01 5.172156991002732074e-01
8.700000000000000000e+01 5.137036168961078841e-01
8.800000000000000000e+01 5.094959345608406354e-01
8.900000000000000000e+01 5.078593714457992903e-01
9.000000000000000000e+01 4.993011584655172586e-01
9.100000000000000000e+01 4.968750355243251038e-01
9.200000000000000000e+01 4.906117712227180405e-01
9.300000000000000000e+01 4.879456620796272515e-01
9.400000000000000000e+01 4.849085059859888913e-01
9.500000000000000000e+01 4.758883360272180285e-01
9.600000000000000000e+01 4.753445354258243327e-01
9.700000000000000000e+01 4.725996999364704965e-01
9.800000000000000000e+01 4.657887174966360289e-01
9.900000000000000000e+01 4.616290734399504103e-01
1.000000000000000000e+02 4.601438262631883380e-01
1.010000000000000000e+02 4.568382645951779009e-01
1.020000000000000000e+02 4.537846352517390658e-01
1.030000000000000000e+02 4.499471592258167396e-01
1.040000000000000000e+02 4.451041177104174129e-01
1.050000000000000000e+02 4.445374797693918967e-01
1.060000000000000000e+02 4.368248920737280439e-01
1.070000000000000000e+02 4.348273021784743730e-01
1.080000000000000000e+02 4.329802545865789054e-01
1.090000000000000000e+02 4.272193321139985400e-01
1.100000000000000000e+02 4.252875387413982966e-01
1.110000000000000000e+02 4.237919965320696147e-01
1.120000000000000000e+02 4.183845869913609405e-01
1.130000000000000000e+02 4.151048799005134238e-01
1.140000000000000000e+02 4.155955241219378427e-01
1.150000000000000000e+02 4.092079724434535271e-01
1.160000000000000000e+02 4.067551237533620356e-01
1.170000000000000000e+02 4.070382071007399571e-01
1.180000000000000000e+02 4.024804647082952935e-01
1.190000000000000000e+02 3.960079383330364911e-01
1.200000000000000000e+02 3.948064623605878620e-01
1.210000000000000000e+02 3.943989471430436322e-01
1.220000000000000000e+02 3.934813271708181293e-01
1.230000000000000000e+02 3.881179091987229102e-01
1.240000000000000000e+02 3.870243758368105413e-01
1.250000000000000000e+02 3.845887868014211675e-01
1.260000000000000000e+02 3.802300522162380125e-01
1.270000000000000000e+02 3.784077044470370299e-01
1.280000000000000000e+02 3.773886097971510534e-01
1.290000000000000000e+02 3.738328475038257825e-01
1.300000000000000000e+02 3.726914142690120335e-01
1.310000000000000000e+02 3.688330271384549497e-01
1.320000000000000000e+02 3.681699444811554200e-01
1.330000000000000000e+02 3.646413672909826764e-01
1.340000000000000000e+02 3.631389868368101737e-01
1.350000000000000000e+02 3.616351605883153519e-01
1.360000000000000000e+02 3.598123625489025867e-01
1.370000000000000000e+02 3.546227826347803092e-01
1.380000000000000000e+02 3.517709979480050375e-01
1.390000000000000000e+02 3.527449889496796498e-01
1.400000000000000000e+02 3.526552835577114742e-01
1.410000000000000000e+02 3.483157853011870086e-01
1.420000000000000000e+02 3.454628995378006273e-01
1.430000000000000000e+02 3.451352315831234252e-01
1.440000000000000000e+02 3.423730579275833241e-01
1.450000000000000000e+02 3.396822509191937955e-01
1.460000000000000000e+02 3.365494020190916702e-01
1.470000000000000000e+02 3.356388741361255312e-01
1.480000000000000000e+02 3.349364448542831996e-01
1.490000000000000000e+02 3.321628645382502798e-01
1.500000000000000000e+02 3.330199604932985169e-01
1.510000000000000000e+02 3.295360430266637275e-01
1.520000000000000000e+02 3.260869506904232606e-01
1.530000000000000000e+02 3.264572962212252127e-01
1.540000000000000000e+02 3.253125938245879367e-01
1.550000000000000000e+02 3.200591563491738123e-01
1.560000000000000000e+02 3.231173995443804570e-01
1.570000000000000000e+02 3.216571178701480571e-01
1.580000000000000000e+02 3.172666416219760421e-01
1.590000000000000000e+02 3.182602001672870662e-01
1.600000000000000000e+02 3.141733245519115481e-01
1.610000000000000000e+02 3.128718147867370347e-01
1.620000000000000000e+02 3.125929026288723489e-01
1.630000000000000000e+02 3.093072861921837835e-01
1.640000000000000000e+02 3.076964722205042801e-01
1.650000000000000000e+02 3.074434350349289913e-01
1.660000000000000000e+02 3.031537936994747051e-01
1.670000000000000000e+02 3.043577548454918236e-01
1.680000000000000000e+02 3.046121815949250911e-01
1.690000000000000000e+02 3.019391609093827755e-01
1.700000000000000000e+02 3.007474848468766337e-01
1.710000000000000000e+02 2.995288653499696419e-01
1.720000000000000000e+02 2.986917692916803424e-01
1.730000000000000000e+02 2.986737611544583726e-01
1.740000000000000000e+02 2.952543086298454744e-01
1.750000000000000000e+02 2.941546348536845934e-01
1.760000000000000000e+02 2.902558977737259016e-01
1.770000000000000000e+02 2.912640505270279734e-01
1.780000000000000000e+02 2.899570144132183058e-01
1.790000000000000000e+02 2.865689192115493111e-01
1.800000000000000000e+02 2.847553557445467454e-01
1.810000000000000000e+02 2.840580548664702332e-01
1.820000000000000000e+02 2.853967940801956926e-01
1.830000000000000000e+02 2.842437787304730734e-01
1.840000000000000000e+02 2.834118983623120647e-01
1.850000000000000000e+02 2.841000375375618003e-01
1.860000000000000000e+02 2.796510546567390065e-01
1.870000000000000000e+02 2.780646218313732043e-01
1.880000000000000000e+02 2.774620310168919857e-01
1.890000000000000000e+02 2.770666363382746633e-01
1.900000000000000000e+02 2.750181485592511632e-01
1.910000000000000000e+02 2.748426033451134010e-01
1.920000000000000000e+02 2.713823238469424415e-01
1.930000000000000000e+02 2.712869760798858332e-01
1.940000000000000000e+02 2.721766010992731077e-01
1.950000000000000000e+02 2.687178175390426693e-01
1.960000000000000000e+02 2.729228319229665689e-01
1.970000000000000000e+02 2.690104057528593384e-01
1.980000000000000000e+02 2.674529517866970352e-01
1.990000000000000000e+02 2.657112116960892445e-01
2.000000000000000000e+02 2.646516967770218831e-01
2.010000000000000000e+02 2.652043752132706711e-01
2.020000000000000000e+02 2.622989074095901096e-01
2.030000000000000000e+02 2.602590406155910752e-01
2.040000000000000000e+02 2.614024860565403174e-01
2.050000000000000000e+02 2.613850725579272005e-01
2.060000000000000000e+02 2.592081771963284931e-01
2.070000000000000000e+02 2.563380642332071524e-01
2.080000000000000000e+02 2.551615977532222801e-01
2.090000000000000000e+02 2.562556634250740539e-01
2.100000000000000000e+02 2.543597391977795441e-01
2.110000000000000000e+02 2.544769255017850784e-01
2.120000000000000000e+02 2.516667801137226768e-01
2.130000000000000000e+02 2.522690075287668532e-01
2.140000000000000000e+02 2.500410426817402665e-01
2.150000000000000000e+02 2.493060107480669918e-01
2.160000000000000000e+02 2.496894436980137133e-01
2.170000000000000000e+02 2.485190043441894425e-01
2.180000000000000000e+02 2.487244329891057093e-01
2.190000000000000000e+02 2.453566943800361833e-01
2.200000000000000000e+02 2.453782356055099478e-01
2.210000000000000000e+02 2.438854475922831999e-01
2.220000000000000000e+02 2.451206856793303746e-01
2.230000000000000000e+02 2.422241358938489741e-01
2.240000000000000000e+02 2.432858063473903321e-01
2.250000000000000000e+02 2.428026830031903283e-01
2.260000000000000000e+02 2.413001769788592765e-01
2.270000000000000000e+02 2.393400600885261797e-01
2.280000000000000000e+02 2.410577596616250706e-01
2.290000000000000000e+02 2.367097804044124010e-01
2.300000000000000000e+02 2.384686294825983932e-01
2.310000000000000000e+02 2.374816845983566405e-01
2.320000000000000000e+02 2.349133416128297847e-01
2.330000000000000000e+02 2.361326206030615327e-01
2.340000000000000000e+02 2.343105625007337878e-01
2.350000000000000000e+02 2.338212272351856968e-01
2.360000000000000000e+02 2.332909890237932493e-01
2.370000000000000000e+02 2.314145332621408424e-01
2.380000000000000000e+02 2.329091099193148495e-01
2.390000000000000000e+02 2.292401426645287454e-01
2.400000000000000000e+02 2.296775871057489538e-01
2.410000000000000000e+02 2.296736695052579158e-01
2.420000000000000000e+02 2.291060497188806555e-01
2.430000000000000000e+02 2.273481087676534340e-01
2.440000000000000000e+02 2.273619415880466232e-01
2.450000000000000000e+02 2.259068779214986333e-01
2.460000000000000000e+02 2.261675832505594952e-01
2.470000000000000000e+02 2.256299541933981523e-01
2.480000000000000000e+02 2.230677230068152939e-01
2.490000000000000000e+02 2.242079021352276214e-01
2.500000000000000000e+02 2.230087822474668136e-01
2.510000000000000000e+02 2.218037450237716757e-01
2.520000000000000000e+02 2.212262485605288320e-01
2.530000000000000000e+02 2.197044774342131190e-01
2.540000000000000000e+02 2.211729268955583971e-01
2.550000000000000000e+02 2.188888604730470644e-01
2.560000000000000000e+02 2.204976873328724774e-01
2.570000000000000000e+02 2.182488434168684821e-01
2.580000000000000000e+02 2.183193318068388789e-01
2.590000000000000000e+02 2.176726683154421027e-01
2.600000000000000000e+02 2.159786512783979373e-01
2.610000000000000000e+02 2.155451552204605270e-01
2.620000000000000000e+02 2.160021456048673849e-01
2.630000000000000000e+02 2.139109679558394428e-01
2.640000000000000000e+02 2.129037872086391725e-01
2.650000000000000000e+02 2.123034705819421553e-01
2.660000000000000000e+02 2.110554660279467254e-01
2.670000000000000000e+02 2.105583731917305690e-01
2.680000000000000000e+02 2.110141147723213761e-01
2.690000000000000000e+02 2.102817069415404139e-01
2.700000000000000000e+02 2.102897197033647136e-01
2.710000000000000000e+02 2.096739497787608875e-01
2.720000000000000000e+02 2.085297363686826055e-01
2.730000000000000000e+02 2.091650826808938712e-01
2.740000000000000000e+02 2.058001715469208737e-01
2.750000000000000000e+02 2.074575580843583400e-01
2.760000000000000000e+02 2.056853386890780122e-01
2.770000000000000000e+02 2.063046044976615812e-01
2.780000000000000000e+02 2.070047837606677488e-01
2.790000000000000000e+02 2.041637803677989749e-01
2.800000000000000000e+02 2.060393688080538188e-01
2.810000000000000000e+02 2.043018203822786205e-01
2.820000000000000000e+02 2.029972680184148892e-01
2.830000000000000000e+02 2.024616631522196397e-01
2.840000000000000000e+02 2.031825552125958723e-01
2.850000000000000000e+02 2.014040382248786787e-01
2.860000000000000000e+02 2.029101328297661377e-01
2.870000000000000000e+02 2.002344510924327081e-01
2.880000000000000000e+02 1.991754463992080615e-01
2.890000000000000000e+02 1.986312877256765363e-01
2.900000000000000000e+02 1.983104791561699221e-01
2.910000000000000000e+02 1.995172777610518255e-01
2.920000000000000000e+02 1.982106243353997099e-01
2.930000000000000000e+02 1.972793066904688364e-01
2.940000000000000000e+02 1.980683234853168884e-01
2.950000000000000000e+02 1.982943721688082139e-01
2.960000000000000000e+02 1.947668257155661109e-01
2.970000000000000000e+02 1.975494447397507236e-01
2.980000000000000000e+02 1.950741868047424499e-01
2.990000000000000000e+02 1.949856597006229542e-01
3.000000000000000000e+02 1.939538700891585976e-01
3.010000000000000000e+02 1.941497692444401069e-01
3.020000000000000000e+02 1.932874293667966037e-01
3.030000000000000000e+02 1.927311737404830416e-01
3.040000000000000000e+02 1.925732733083294623e-01
3.050000000000000000e+02 1.910782316524969604e-01
3.060000000000000000e+02 1.910920735787067781e-01
3.070000000000000000e+02 1.898369136615415120e-01
3.080000000000000000e+02 1.904899472303474839e-01
3.090000000000000000e+02 1.900686508809309727e-01
3.100000000000000000e+02 1.906228095022686753e-01
3.110000000000000000e+02 1.878383248185871990e-01
3.120000000000000000e+02 1.884765456642993608e-01
3.130000000000000000e+02 1.873688281743245698e-01
3.140000000000000000e+02 1.870832653812802837e-01
3.150000000000000000e+02 1.871690832675529381e-01
3.160000000000000000e+02 1.857074552067314310e-01
3.170000000000000000e+02 1.858140303349094524e-01
3.180000000000000000e+02 1.857945458202620859e-01
3.190000000000000000e+02 1.840112731309671290e-01
3.200000000000000000e+02 1.841888902051198873e-01
3.210000000000000000e+02 1.847664227142150895e-01
3.220000000000000000e+02 1.845742497068676991e-01
3.230000000000000000e+02 1.840692841103173105e-01
3.240000000000000000e+02 1.833752315210533390e-01
3.250000000000000000e+02 1.819705342844061269e-01
3.260000000000000000e+02 1.824418532939678372e-01
3.270000000000000000e+02 1.818874730878290713e-01
3.280000000000000000e+02 1.813454870354136994e-01
3.290000000000000000e+02 1.816808926827375992e-01
3.300000000000000000e+02 1.812038002262319758e-01
3.310000000000000000e+02 1.794354721390717944e-01
3.320000000000000000e+02 1.808452699489371818e-01
3.330000000000000000e+02 1.786033439581250215e-01
3.340000000000000000e+02 1.791905569282355448e-01
3.350000000000000000e+02 1.795223617222861945e-01
3.360000000000000000e+02 1.770536732088988374e-01
3.370000000000000000e+02 1.787787425981729184e-01
3.380000000000000000e+02 1.779089985595524726e-01
3.390000000000000000e+02 1.769195193985617365e-01
3.400000000000000000e+02 1.780478319844935875e-01
3.410000000000000000e+02 1.770162907317523737e-01
3.420000000000000000e+02 1.750911509922386533e-01
3.430000000000000000e+02 1.753249292292552441e-01
3.440000000000000000e+02 1.764330363045996664e-01
3.450000000000000000e+02 1.757719653182558683e-01
3.460000000000000000e+02 1.757679521654458565e-01
3.470000000000000000e+02 1.741761009821351236e-01
3.480000000000000000e+02 1.742333781733901299e-01
3.490000000000000000e+02 1.744065299847215866e-01
3.500000000000000000e+02 1.745099811640990484e-01
3.510000000000000000e+02 1.732293827123997099e-01
3.520000000000000000e+02 1.729936817751971945e-01
3.530000000000000000e+02 1.714385738707449036e-01
3.540000000000000000e+02 1.724510357388431003e-01
3.550000000000000000e+02 1.702654354047975216e-01
3.560000000000000000e+02 1.716860689775652760e-01
3.570000000000000000e+02 1.708700238408747962e-01
3.580000000000000000e+02 1.699921667566818562e-01
3.590000000000000000e+02 1.700199680333266683e-01
3.600000000000000000e+02 1.702731764944911963e-01
3.610000000000000000e+02 1.682923506291280624e-01
3.620000000000000000e+02 1.691859706755797776e-01
3.630000000000000000e+02 1.694329161928331828e-01
3.640000000000000000e+02 1.678666775433901304e-01
3.650000000000000000e+02 1.682451142380248232e-01
3.660000000000000000e+02 1.666223761782203439e-01
3.670000000000000000e+02 1.672012004830108478e-01
3.680000000000000000e+02 1.676319227866491790e-01
3.690000000000000000e+02 1.656981293561747837e-01
3.700000000000000000e+02 1.662067632513159199e-01
3.710000000000000000e+02 1.658646872410428075e-01
3.720000000000000000e+02 1.654516428214946877e-01
3.730000000000000000e+02 1.652849395447773817e-01
3.740000000000000000e+02 1.657561494264750412e-01
3.750000000000000000e+02 1.643167215699797290e-01
3.760000000000000000e+02 1.645832907446811155e-01
3.770000000000000000e+02 1.638502769623638722e-01
3.780000000000000000e+02 1.643256087479126881e-01
3.790000000000000000e+02 1.630679720946532907e-01
3.800000000000000000e+02 1.631916256170426738e-01
3.810000000000000000e+02 1.621886187339366125e-01
3.820000000000000000e+02 1.620908524147383623e-01
3.830000000000000000e+02 1.621769337166965030e-01
3.840000000000000000e+02 1.606490524495982342e-01
3.850000000000000000e+02 1.609420821269236523e-01
3.860000000000000000e+02 1.612960134680917756e-01
3.870000000000000000e+02 1.605688892108714794e-01
3.880000000000000000e+02 1.603835924566910931e-01
3.890000000000000000e+02 1.597037840760600347e-01
3.900000000000000000e+02 1.590533710620669061e-01
3.910000000000000000e+02 1.602237397290939280e-01
3.920000000000000000e+02 1.581290368094233345e-01
3.930000000000000000e+02 1.589549749900761033e-01
3.940000000000000000e+02 1.582131535036782610e-01
3.950000000000000000e+02 1.588862908001261731e-01
3.960000000000000000e+02 1.578793819947113541e-01
3.970000000000000000e+02 1.586461707187818426e-01
3.980000000000000000e+02 1.576834840068328525e-01
3.990000000000000000e+02 1.572476596691072537e-01
4.000000000000000000e+02 1.568183703246031624e-01
4.010000000000000000e+02 1.561354528124492269e-01
4.020000000000000000e+02 1.569974511046643428e-01
4.030000000000000000e+02 1.558950931811423912e-01
4.040000000000000000e+02 1.550161006022566790e-01
4.050000000000000000e+02 1.555638183252007478e-01
4.060000000000000000e+02 1.552529344424504187e-01
4.070000000000000000e+02 1.548321899492215437e-01
4.080000000000000000e+02 1.543313531710914788e-01
4.090000000000000000e+02 1.545799264394331352e-01
4.100000000000000000e+02 1.552389562133577594e-01
4.110000000000000000e+02 1.562191100358880369e-01
4.120000000000000000e+02 1.528274657786189705e-01
4.130000000000000000e+02 1.536489587517345934e-01
4.140000000000000000e+02 1.534809835104008202e-01
4.150000000000000000e+02 1.532149571747865868e-01
4.160000000000000000e+02 1.520653808631060033e-01
4.170000000000000000e+02 1.514174994798782869e-01
4.180000000000000000e+02 1.524816105376908537e-01
4.190000000000000000e+02 1.511293057890077673e-01
4.200000000000000000e+02 1.517416260697647679e-01
4.210000000000000000e+02 1.522349910907556114e-01
4.220000000000000000e+02 1.516571012602209723e-01
4.230000000000000000e+02 1.516675658339129984e-01
4.240000000000000000e+02 1.516345197740292527e-01
4.250000000000000000e+02 1.497825279506500018e-01
4.260000000000000000e+02 1.503755715607708043e-01
4.270000000000000000e+02 1.495105675417725544e-01
4.280000000000000000e+02 1.499138770289218381e-01
4.290000000000000000e+02 1.483810001984202098e-01
4.300000000000000000e+02 1.501872922166081481e-01
4.310000000000000000e+02 1.489625828853828327e-01
4.320000000000000000e+02 1.488846100100159053e-01
4.330000000000000000e+02 1.486702915992333673e-01
4.340000000000000000e+02 1.481179794127747695e-01
4.350000000000000000e+02 1.494317835882856549e-01
4.360000000000000000e+02 1.491905046619836084e-01
4.370000000000000000e+02 1.469666005259123165e-01
4.380000000000000000e+02 1.466879180020463913e-01
4.390000000000000000e+02 1.468013497212356799e-01
4.400000000000000000e+02 1.460367466236010547e-01
4.410000000000000000e+02 1.459651030989282672e-01
4.420000000000000000e+02 1.461563531667656457e-01
4.430000000000000000e+02 1.460859676359507753e-01
4.440000000000000000e+02 1.458636097018024547e-01
4.450000000000000000e+02 1.466394545354103296e-01
4.460000000000000000e+02 1.435021770382396977e-01
4.470000000000000000e+02 1.447846721170376327e-01
4.480000000000000000e+02 1.450100224328233212e-01
4.490000000000000000e+02 1.441376317434477083e-01
4.500000000000000000e+02 1.448160734179116393e-01
4.510000000000000000e+02 1.436057726420653102e-01
4.520000000000000000e+02 1.432711855282361169e-01
4.530000000000000000e+02 1.432364438682579288e-01
4.540000000000000000e+02 1.432917201154794706e-01
4.550000000000000000e+02 1.430814580967965932e-01
4.560000000000000000e+02 1.426924940429810662e-01
4.570000000000000000e+02 1.428928408566648156e-01
4.580000000000000000e+02 1.420024670295121638e-01
4.590000000000000000e+02 1.428918256488281302e-01
4.600000000000000000e+02 1.413968688123339867e-01
4.610000000000000000e+02 1.416416077924860517e-01
4.620000000000000000e+02 1.418822430763747033e-01
4.630000000000000000e+02 1.411486371049328892e-01
4.640000000000000000e+02 1.419461144389313478e-01
4.650000000000000000e+02 1.407921486688859525e-01
4.660000000000000000e+02 1.404586873829028471e-01
4.670000000000000000e+02 1.403918123626645142e-01
4.680000000000000000e+02 1.399573671305678058e-01
4.690000000000000000e+02 1.396110639545680432e-01
4.700000000000000000e+02 1.404024670742107794e-01
4.710000000000000000e+02 1.398065146344134591e-01
4.720000000000000000e+02 1.404628474971394980e-01
4.730000000000000000e+02 1.393988942239545170e-01
4.740000000000000000e+02 1.389516641689403087e-01
4.750000000000000000e+02 1.383431881544830433e-01
4.760000000000000000e+02 1.385946746291011888e-01
4.770000000000000000e+02 1.384708738132316430e-01
4.780000000000000000e+02 1.386846428476810333e-01
4.790000000000000000e+02 1.378060649993121944e-01
4.800000000000000000e+02 1.376630962823965354e-01
4.810000000000000000e+02 1.368846464839194588e-01
4.820000000000000000e+02 1.371161297386326583e-01
4.830000000000000000e+02 1.371772742963858760e-01
4.840000000000000000e+02 1.372019335551346586e-01
4.850000000000000000e+02 1.375882676972589869e-01
4.860000000000000000e+02 1.362912214181732085e-01
4.870000000000000000e+02 1.356291752003670192e-01
4.880000000000000000e+02 1.361128771267310911e-01
4.890000000000000000e+02 1.366213142652778489e-01
4.900000000000000000e+02 1.350120086816317955e-01
4.910000000000000000e+02 1.358324738676117693e-01
4.920000000000000000e+02 1.343515832967183687e-01
4.930000000000000000e+02 1.345812918142375858e-01
4.940000000000000000e+02 1.346943638446976566e-01
4.950000000000000000e+02 1.346575946340051733e-01
4.960000000000000000e+02 1.352927123482585148e-01
4.970000000000000000e+02 1.345532509006072408e-01
4.980000000000000000e+02 1.340743185052086228e-01
4.990000000000000000e+02 1.345762404270655632e-01
5.000000000000000000e+02 1.334888707092897475e-01
5.010000000000000000e+02 1.329700390433931623e-01
5.020000000000000000e+02 1.326348207535030244e-01
5.030000000000000000e+02 1.342421675500357070e-01
5.040000000000000000e+02 1.334285622485869016e-01
5.050000000000000000e+02 1.326651317492139603e-01
5.060000000000000000e+02 1.330877749336307758e-01
5.070000000000000000e+02 1.326971569525764449e-01
5.080000000000000000e+02 1.329393442489589239e-01
5.090000000000000000e+02 1.323470532466727856e-01
5.100000000000000000e+02 1.321605087745948148e-01
5.110000000000000000e+02 1.314548029441052202e-01
5.120000000000000000e+02 1.322436312267986636e-01
5.130000000000000000e+02 1.318048930982511358e-01
5.140000000000000000e+02 1.307676204578511192e-01
5.150000000000000000e+02 1.309521671728679781e-01
5.160000000000000000e+02 1.305005966487962077e-01
5.170000000000000000e+02 1.312017065965899731e-01
5.180000000000000000e+02 1.299773929960597318e-01
5.190000000000000000e+02 1.302568864981072938e-01
5.200000000000000000e+02 1.302993932177808900e-01
5.210000000000000000e+02 1.300942303247268339e-01
5.220000000000000000e+02 1.306728616652907404e-01
5.230000000000000000e+02 1.303044839065448657e-01
5.240000000000000000e+02 1.298283007555709467e-01
5.250000000000000000e+02 1.294591247260949429e-01
5.260000000000000000e+02 1.296401796336034695e-01
5.270000000000000000e+02 1.292815683069787613e-01
5.280000000000000000e+02 1.282517910106165115e-01
5.290000000000000000e+02 1.280370639768080021e-01
5.300000000000000000e+02 1.283803679209035709e-01
5.310000000000000000e+02 1.281075455449383060e-01
5.320000000000000000e+02 1.276533937339973668e-01
5.330000000000000000e+02 1.277869552408408549e-01
5.340000000000000000e+02 1.279954354786582427e-01
5.350000000000000000e+02 1.275771110885507154e-01
5.360000000000000000e+02 1.269976413734630327e-01
5.370000000000000000e+02 1.276982474624419606e-01
5.380000000000000000e+02 1.264910841806309583e-01
5.390000000000000000e+02 1.263687283904293135e-01
5.400000000000000000e+02 1.266603993351737845e-01
5.410000000000000000e+02 1.256343169492608325e-01
5.420000000000000000e+02 1.259936262469819046e-01
5.430000000000000000e+02 1.255483224644410867e-01
5.440000000000000000e+02 1.259073969612231059e-01
5.450000000000000000e+02 1.248226067252404120e-01
5.460000000000000000e+02 1.252324859470197171e-01
5.470000000000000000e+02 1.253713564891296983e-01
5.480000000000000000e+02 1.251034203546878276e-01
5.490000000000000000e+02 1.251013044589733836e-01
5.500000000000000000e+02 1.257833448293303458e-01
5.510000000000000000e+02 1.253300942640684368e-01
5.520000000000000000e+02 1.252002884378327630e-01
5.530000000000000000e+02 1.249784562923198089e-01
5.540000000000000000e+02 1.242605265699892464e-01
5.550000000000000000e+02 1.238940438432715868e-01
5.560000000000000000e+02 1.244962217333114018e-01
5.570000000000000000e+02 1.242402525794596146e-01
5.580000000000000000e+02 1.234845405316436218e-01
5.590000000000000000e+02 1.237735232444275579e-01
5.600000000000000000e+02 1.235597192447917408e-01
5.610000000000000000e+02 1.233604193076384831e-01
5.620000000000000000e+02 1.232561126944280855e-01
5.630000000000000000e+02 1.231399607855936107e-01
5.640000000000000000e+02 1.229558267144031242e-01
5.650000000000000000e+02 1.233140665205558345e-01
5.660000000000000000e+02 1.219728959857761252e-01
5.670000000000000000e+02 1.228791715206928037e-01
5.680000000000000000e+02 1.214296949519267504e-01
5.690000000000000000e+02 1.217316044475815762e-01
5.700000000000000000e+02 1.214174425504993132e-01
5.710000000000000000e+02 1.214877675082810249e-01
5.720000000000000000e+02 1.208750799059740977e-01
5.730000000000000000e+02 1.211600898136711846e-01
5.740000000000000000e+02 1.211040569271494283e-01
5.750000000000000000e+02 1.204756609782171584e-01
5.760000000000000000e+02 1.208896168019535783e-01
5.770000000000000000e+02 1.202394588803484543e-01
5.780000000000000000e+02 1.204770855766805759e-01
5.790000000000000000e+02 1.201654945932354862e-01
5.800000000000000000e+02 1.210624090196190661e-01
5.810000000000000000e+02 1.203888136473939829e-01
5.820000000000000000e+02 1.205849196105042570e-01
5.830000000000000000e+02 1.200864668389380052e-01
5.840000000000000000e+02 1.199566713264590412e-01
5.850000000000000000e+02 1.192639216429575155e-01
5.860000000000000000e+02 1.194287757669093286e-01
5.870000000000000000e+02 1.191931525223271227e-01
5.880000000000000000e+02 1.184853129432009988e-01
5.890000000000000000e+02 1.189233168598265722e-01
5.900000000000000000e+02 1.192814939554622533e-01
5.910000000000000000e+02 1.189257794571156879e-01
5.920000000000000000e+02 1.186896637921118491e-01
5.930000000000000000e+02 1.179957260589274276e-01
5.940000000000000000e+02 1.181721451058128369e-01
5.950000000000000000e+02 1.182966447455216230e-01
5.960000000000000000e+02 1.177172112234725898e-01
5.970000000000000000e+02 1.175560715070473189e-01
5.980000000000000000e+02 1.178727599217622296e-01
5.990000000000000000e+02 1.178082063715100991e-01
6.000000000000000000e+02 1.176115179606790073e-01
6.010000000000000000e+02 1.176952735237986325e-01
6.020000000000000000e+02 1.175727431811163515e-01
6.030000000000000000e+02 1.172836399079618952e-01
6.040000000000000000e+02 1.166132883133032816e-01
6.050000000000000000e+02 1.161554733952402108e-01
6.060000000000000000e+02 1.173477768151667683e-01
6.070000000000000000e+02 1.164040721828932534e-01
6.080000000000000000e+02 1.156075676858281803e-01
6.090000000000000000e+02 1.157059629383774685e-01
6.100000000000000000e+02 1.163408166120014908e-01
6.110000000000000000e+02 1.164634865955610082e-01
6.120000000000000000e+02 1.157230718418097715e-01
6.130000000000000000e+02 1.160479646141035215e-01
6.140000000000000000e+02 1.155133086072879511e-01
6.150000000000000000e+02 1.155001009073123308e-01
6.160000000000000000e+02 1.146632429485259647e-01
6.170000000000000000e+02 1.153256026928125844e-01
6.180000000000000000e+02 1.151027543264036695e-01
6.190000000000000000e+02 1.148705370108323576e-01
6.200000000000000000e+02 1.139207207209020078e-01
6.210000000000000000e+02 1.150761085089553604e-01
6.220000000000000000e+02 1.145865303901137250e-01
6.230000000000000000e+02 1.151109978589490018e-01
6.240000000000000000e+02 1.137850132998017294e-01
6.250000000000000000e+02 1.143459675356007094e-01
6.260000000000000000e+02 1.146113085077129917e-01
6.270000000000000000e+02 1.133284692226287638e-01
6.280000000000000000e+02 1.139028830445569518e-01
6.290000000000000000e+02 1.136830587880296728e-01
6.300000000000000000e+02 1.143142396124024324e-01
6.310000000000000000e+02 1.132665285309957248e-01
6.320000000000000000e+02 1.131811526078622815e-01
6.330000000000000000e+02 1.135047457015225525e-01
6.340000000000000000e+02 1.125815274419824236e-01
6.350000000000000000e+02 1.127536427801151958e-01
6.360000000000000000e+02 1.130486879980110437e-01
6.370000000000000000e+02 1.128162227110747207e-01
6.380000000000000000e+02 1.120933047770350105e-01
6.390000000000000000e+02 1.123487954053295212e-01
6.400000000000000000e+02 1.126430211085594213e-01
6.410000000000000000e+02 1.110253116375883309e-01
6.420000000000000000e+02 1.117695129580868613e-01
6.430000000000000000e+02 1.112397287281358532e-01
6.440000000000000000e+02 1.115884048669352618e-01
6.450000000000000000e+02 1.114738902213324029e-01
6.460000000000000000e+02 1.109325803394218546e-01
6.470000000000000000e+02 1.108196625684723102e-01
6.480000000000000000e+02 1.111122456215704740e-01
6.490000000000000000e+02 1.115415040807846009e-01
6.500000000000000000e+02 1.108145255185765954e-01
6.510000000000000000e+02 1.113309879463403734e-01
6.520000000000000000e+02 1.114330199278854294e-01
6.530000000000000000e+02 1.102865816200470916e-01
6.540000000000000000e+02 1.106201414478426015e-01
6.550000000000000000e+02 1.100398351789458051e-01
6.560000000000000000e+02 1.098035858887216054e-01
6.570000000000000000e+02 1.095174252842268103e-01
6.580000000000000000e+02 1.097379843416664558e-01
6.590000000000000000e+02 1.100223573010199879e-01
6.600000000000000000e+02 1.092863586973775725e-01
6.610000000000000000e+02 1.098431279148025935e-01
6.620000000000000000e+02 1.092089048008540730e-01
6.630000000000000000e+02 1.093513917021671500e-01
6.640000000000000000e+02 1.089499580895506858e-01
6.650000000000000000e+02 1.090403685990375821e-01
6.660000000000000000e+02 1.097527226773152148e-01
6.670000000000000000e+02 1.084427061881678006e-01
6.680000000000000000e+02 1.091962389175340081e-01
6.690000000000000000e+02 1.091706038549973973e-01
6.700000000000000000e+02 1.094112109913531333e-01
6.710000000000000000e+02 1.083203546501840808e-01
6.720000000000000000e+02 1.086233514518054194e-01
6.730000000000000000e+02 1.082002911321635896e-01
6.740000000000000000e+02 1.084232433713464283e-01
6.750000000000000000e+02 1.082939938606236607e-01
6.760000000000000000e+02 1.085189228686596896e-01
6.770000000000000000e+02 1.082438061797599271e-01
6.780000000000000000e+02 1.083524476545440346e-01
6.790000000000000000e+02 1.078680508397672488e-01
6.800000000000000000e+02 1.084072495656324547e-01
6.810000000000000000e+02 1.071522438783738262e-01
6.820000000000000000e+02 1.076781132072045788e-01
6.830000000000000000e+02 1.071270850161825383e-01
6.840000000000000000e+02 1.064748683229127524e-01
6.850000000000000000e+02 1.071327048758153183e-01
6.860000000000000000e+02 1.061508640788504654e-01
6.870000000000000000e+02 1.072018683955215518e-01
6.880000000000000000e+02 1.067041971045924187e-01
6.890000000000000000e+02 1.070085235767110482e-01
6.900000000000000000e+02 1.061450328160355588e-01
6.910000000000000000e+02 1.063093952838794209e-01
6.920000000000000000e+02 1.057173889592174232e-01
6.930000000000000000e+02 1.062649188249963628e-01
6.940000000000000000e+02 1.060035838025269184e-01
6.950000000000000000e+02 1.064450494818322684e-01
6.960000000000000000e+02 1.061507366851374562e-01
6.970000000000000000e+02 1.058158657009561354e-01
6.980000000000000000e+02 1.045461234338126849e-01
6.990000000000000000e+02 1.058983381027796405e-01
7.000000000000000000e+02 1.047568100020143389e-01
7.010000000000000000e+02 1.050007111610906374e-01
7.020000000000000000e+02 1.048399470611856843e-01
7.030000000000000000e+02 1.050989882303560441e-01
7.040000000000000000e+02 1.045168218213477773e-01
7.050000000000000000e+02 1.049101895526148576e-01
7.060000000000000000e+02 1.053259740733351740e-01
7.070000000000000000e+02 1.043251505994239742e-01
7.080000000000000000e+02 1.045912054208696096e-01
7.090000000000000000e+02 1.039566749606056495e-01
7.100000000000000000e+02 1.041321846280560681e-01
7.110000000000000000e+02 1.045251657696509573e-01
7.120000000000000000e+02 1.042909600300611361e-01
7.130000000000000000e+02 1.048720523733061710e-01
7.140000000000000000e+02 1.040031940498945262e-01
7.150000000000000000e+02 1.039183193269778843e-01
7.160000000000000000e+02 1.039764794281721888e-01
7.170000000000000000e+02 1.035526084687829751e-01
7.180000000000000000e+02 1.035275912177433116e-01
7.190000000000000000e+02 1.034308225340960369e-01
7.200000000000000000e+02 1.038571114716647231e-01
7.210000000000000000e+02 1.038351399052734880e-01
7.220000000000000000e+02 1.039097684710374586e-01
7.230000000000000000e+02 1.031321383185817703e-01
7.240000000000000000e+02 1.029689465572291851e-01
7.250000000000000000e+02 1.029204867866388151e-01
7.260000000000000000e+02 1.033310633852040777e-01
7.270000000000000000e+02 1.028507231227048929e-01
7.280000000000000000e+02 1.023927080307948101e-01
7.290000000000000000e+02 1.026890804076824731e-01
7.300000000000000000e+02 1.024441850727395159e-01
7.310000000000000000e+02 1.022150419722736847e-01
7.320000000000000000e+02 1.015065552779513824e-01
7.330000000000000000e+02 1.020164381897704226e-01
7.340000000000000000e+02 1.015544297836480647e-01
7.350000000000000000e+02 1.025635670008525346e-01
7.360000000000000000e+02 1.016164390224186115e-01
7.370000000000000000e+02 1.019530376130229204e-01
7.380000000000000000e+02 1.012729471377516177e-01
7.390000000000000000e+02 1.009632668637799463e-01
7.400000000000000000e+02 1.022918013999816189e-01
7.410000000000000000e+02 1.009925855286742530e-01
7.420000000000000000e+02 1.011180438261999742e-01
7.430000000000000000e+02 1.011267929319007858e-01
7.440000000000000000e+02 1.011013417201159781e-01
7.450000000000000000e+02 1.010240966718338740e-01
7.460000000000000000e+02 1.009611846641649685e-01
7.470000000000000000e+02 1.011051195786393520e-01
7.480000000000000000e+02 1.007002303159684614e-01
7.490000000000000000e+02 1.010501199985278931e-01
7.500000000000000000e+02 1.010555803222870086e-01
7.510000000000000000e+02 1.007450993854612509e-01
7.520000000000000000e+02 1.006298016290320396e-01
7.530000000000000000e+02 1.003332229033873924e-01
7.540000000000000000e+02 1.000790824368414100e-01
7.550000000000000000e+02 9.981818359777930305e-02
7.560000000000000000e+02 9.995071288037918333e-02
7.570000000000000000e+02 9.972585247166902700e-02
7.580000000000000000e+02 9.979151253195167603e-02
7.590000000000000000e+02 9.974073843844381837e-02
7.600000000000000000e+02 9.962670543471531526e-02
7.610000000000000000e+02 9.902711421464321928e-02
7.620000000000000000e+02 9.950260725005492801e-02
7.630000000000000000e+02 9.941433591397791369e-02
7.640000000000000000e+02 9.951299384389959701e-02
7.650000000000000000e+02 9.879042835454728000e-02
7.660000000000000000e+02 9.938287863270532652e-02
7.670000000000000000e+02 9.893332964210960201e-02
7.680000000000000000e+02 9.910326242347980430e-02
7.690000000000000000e+02 9.795212649749947265e-02
7.700000000000000000e+02 9.851659078376150125e-02
7.710000000000000000e+02 9.824409868688500913e-02
7.720000000000000000e+02 9.816510782404606894e-02
7.730000000000000000e+02 9.872032861786045332e-02
7.740000000000000000e+02 9.930914771329406310e-02
7.750000000000000000e+02 9.790364592543686351e-02
7.760000000000000000e+02 9.870834964838848258e-02
7.770000000000000000e+02 9.757652351455645134e-02
7.780000000000000000e+02 9.814505481518279173e-02
7.790000000000000000e+02 9.735564869160369394e-02
7.800000000000000000e+02 9.778775840857796553e-02
7.810000000000000000e+02 9.742037257196763111e-02
7.820000000000000000e+02 9.800571288935236436e-02
7.830000000000000000e+02 9.724951531357683976e-02
7.840000000000000000e+02 9.739253254957104533e-02
7.850000000000000000e+02 9.830084097731885129e-02
7.860000000000000000e+02 9.803836553799527564e-02
7.870000000000000000e+02 9.783289958218897853e-02
7.880000000000000000e+02 9.714588928539574786e-02
7.890000000000000000e+02 9.718084125622090952e-02
7.900000000000000000e+02 9.684440560465838732e-02
7.910000000000000000e+02 9.706096587286099087e-02
7.920000000000000000e+02 9.686090207522507489e-02
7.930000000000000000e+02 9.610386645915876269e-02
7.940000000000000000e+02 9.690929681925342098e-02
7.950000000000000000e+02 9.665248481890902077e-02
7.960000000000000000e+02 9.637705217310058026e-02
7.970000000000000000e+02 9.654445128152654154e-02
7.980000000000000000e+02 9.657002988067578397e-02
7.990000000000000000e+02 9.671073698177225231e-02
8.000000000000000000e+02 9.658488843225981890e-02
8.010000000000000000e+02 9.667309733576701092e-02
8.020000000000000000e+02 9.681271636715363393e-02
8.030000000000000000e+02 9.590042807522426715e-02
8.040000000000000000e+02 9.603665734342090032e-02
8.050000000000000000e+02 9.552809365411762954e-02
8.060000000000000000e+02 9.555473346459315842e-02
8.070000000000000000e+02 9.573435702417978921e-02
8.080000000000000000e+02 9.592476486890715026e-02
8.090000000000000000e+02 9.579447254927012101e-02
8.100000000000000000e+02 9.570801124673765370e-02
8.110000000000000000e+02 9.506623387877156939e-02
8.120000000000000000e+02 9.561516771543999982e-02
8.130000000000000000e+02 9.513858721115955874e-02
8.140000000000000000e+02 9.497534140738413122e-02
8.150000000000000000e+02 9.467238820305695635e-02
8.160000000000000000e+02 9.490721599788180807e-02
8.170000000000000000e+02 9.538298784771168104e-02
8.180000000000000000e+02 9.449037973052827610e-02
8.190000000000000000e+02 9.455211659195471297e-02
8.200000000000000000e+02 9.453780618089666077e-02
8.210000000000000000e+02 9.510887562512365667e-02
8.220000000000000000e+02 9.412120363702514148e-02
8.230000000000000000e+02 9.405857380756857400e-02
8.240000000000000000e+02 9.449767683061392753e-02
8.250000000000000000e+02 9.431198806687923764e-02
8.260000000000000000e+02 9.460539306495167888e-02
8.270000000000000000e+02 9.379552841774758953e-02
8.280000000000000000e+02 9.421454215997886183e-02
8.290000000000000000e+02 9.396822771587062806e-02
8.300000000000000000e+02 9.406821261797815303e-02
8.310000000000000000e+02 9.389034273214322268e-02
8.320000000000000000e+02 9.380156322678342984e-02
8.330000000000000000e+02 9.387488906918314835e-02
8.340000000000000000e+02 9.350980471803878313e-02
8.350000000000000000e+02 9.343011760740158045e-02
8.360000000000000000e+02 9.358124762713190825e-02
8.370000000000000000e+02 9.325434305280963510e-02
8.380000000000000000e+02 9.350966807442168127e-02
8.390000000000000000e+02 9.273799188387310544e-02
8.400000000000000000e+02 9.275711904660530194e-02
8.410000000000000000e+02 9.257760888638724706e-02
8.420000000000000000e+02 9.316169292527623491e-02
8.430000000000000000e+02 9.304761691059465489e-02
8.440000000000000000e+02 9.258769863093045671e-02
8.450000000000000000e+02 9.288132964394946178e-02
8.460000000000000000e+02 9.229468882438192356e-02
8.470000000000000000e+02 9.238598028953863561e-02
8.480000000000000000e+02 9.205881949600687453e-02
8.490000000000000000e+02 9.262979435905746572e-02
8.500000000000000000e+02 9.230922353840656513e-02
8.510000000000000000e+02 9.283379998826894741e-02
8.520000000000000000e+02 9.217743139576345390e-02
8.530000000000000000e+02 9.238913448052230026e-02
8.540000000000000000e+02 9.229988644701539457e-02
8.550000000000000000e+02 9.213752194492730307e-02
8.560000000000000000e+02 9.218138423180240182e-02
8.570000000000000000e+02 9.177664391791602594e-02
8.580000000000000000e+02 9.106133070538120766e-02
8.590000000000000000e+02 9.167935838973435836e-02
8.600000000000000000e+02 9.134579905444407955e-02
8.610000000000000000e+02 9.131586603303265548e-02
8.620000000000000000e+02 9.115622124510477930e-02
8.630000000000000000e+02 9.152844028404900911e-02
8.640000000000000000e+02 9.166552423630328073e-02
8.650000000000000000e+02 9.138985673725133485e-02
8.660000000000000000e+02 9.112858650597399635e-02
8.670000000000000000e+02 9.091743531582897886e-02
8.680000000000000000e+02 9.117464431444080586e-02
8.690000000000000000e+02 9.106468371574198695e-02
8.700000000000000000e+02 9.108761880551900780e-02
8.710000000000000000e+02 9.144766442272743434e-02
8.720000000000000000e+02 9.097049269474467847e-02
8.730000000000000000e+02 9.075705220248311833e-02
8.740000000000000000e+02 9.090811988148221612e-02
8.750000000000000000e+02 8.991364572114153575e-02
8.760000000000000000e+02 9.078778170071127862e-02
8.770000000000000000e+02 9.025053006124685029e-02
8.780000000000000000e+02 9.066866140272400454e-02
8.790000000000000000e+02 9.065706121546537877e-02
8.800000000000000000e+02 9.050203516651345037e-02
8.810000000000000000e+02 9.007887827105018341e-02
8.820000000000000000e+02 9.002528909872367646e-02
8.830000000000000000e+02 9.059974155335782930e-02
8.840000000000000000e+02 8.953987262360769972e-02
8.850000000000000000e+02 8.993053160448379046e-02
8.860000000000000000e+02 8.991604123481744537e-02
8.870000000000000000e+02 9.005513334795960112e-02
8.880000000000000000e+02 8.926191892443910425e-02
8.890000000000000000e+02 8.947780491566792449e-02
8.900000000000000000e+02 8.937251007075409925e-02
8.910000000000000000e+02 8.978058489891940774e-02
8.920000000000000000e+02 8.895604435423781764e-02
8.930000000000000000e+02 8.973671173169668613e-02
8.940000000000000000e+02 8.899902535568410267e-02
8.950000000000000000e+02 8.928476677717872567e-02
8.960000000000000000e+02 8.860615007524234865e-02
8.970000000000000000e+02 8.887904525695171365e-02
8.980000000000000000e+02 8.909728108754398634e-02
8.990000000000000000e+02 8.899548899096312859e-02
9.000000000000000000e+02 8.879986740091891373e-02
9.010000000000000000e+02 8.808897656752287531e-02
9.020000000000000000e+02 8.898744564456718964e-02
9.030000000000000000e+02 8.869249865036107905e-02
9.040000000000000000e+02 8.903859714391006153e-02
9.050000000000000000e+02 8.826550209213565590e-02
9.060000000000000000e+02 8.789783814735055434e-02
9.070000000000000000e+02 8.881170518252004542e-02
9.080000000000000000e+02 8.827889387943596566e-02
9.090000000000000000e+02 8.825966903137970332e-02
9.100000000000000000e+02 8.864289525076471388e-02
9.110000000000000000e+02 8.871946978574699050e-02
9.120000000000000000e+02 8.829397387170874467e-02
9.130000000000000000e+02 8.829748262427854211e-02
9.140000000000000000e+02 8.773228294266435801e-02
9.150000000000000000e+02 8.774868628799339931e-02
9.160000000000000000e+02 8.746670252735555540e-02
9.170000000000000000e+02 8.792280615726791315e-02
9.180000000000000000e+02 8.820056890160880847e-02
9.190000000000000000e+02 8.744587170683457145e-02
9.200000000000000000e+02 8.740747411919316812e-02
9.210000000000000000e+02 8.737194522857286150e-02
9.220000000000000000e+02 8.732011675684209218e-02
9.230000000000000000e+02 8.755825671629663409e-02
9.240000000000000000e+02 8.740989557658813969e-02
9.250000000000000000e+02 8.705951536648146027e-02
9.260000000000000000e+02 8.721430384350800646e-02
9.270000000000000000e+02 8.712337395228333947e-02
9.280000000000000000e+02 8.709522471205857763e-02
9.290000000000000000e+02 8.737531372708387534e-02
9.300000000000000000e+02 8.687138604229566186e-02
9.310000000000000000e+02 8.646831598186995038e-02
9.320000000000000000e+02 8.698575143144385291e-02
9.330000000000000000e+02 8.671606918397570252e-02
9.340000000000000000e+02 8.683825993606207605e-02
9.350000000000000000e+02 8.673528359103523100e-02
9.360000000000000000e+02 8.656667101765373740e-02
9.370000000000000000e+02 8.645490581292847310e-02
9.380000000000000000e+02 8.673501879261073799e-02
9.390000000000000000e+02 8.585234045985910833e-02
9.400000000000000000e+02 8.640341595281007814e-02
9.410000000000000000e+02 8.628567931220723630e-02
9.420000000000000000e+02 8.684678842119945841e-02
9.430000000000000000e+02 8.615154019408706454e-02
9.440000000000000000e+02 8.580833535283990954e-02
9.450000000000000000e+02 8.535987314722343067e-02
9.460000000000000000e+02 8.612534819291799149e-02
9.470000000000000000e+02 8.572016828508192965e-02
9.480000000000000000e+02 8.602329318463360075e-02
9.490000000000000000e+02 8.579929690244773866e-02
9.500000000000000000e+02 8.620025273065028137e-02
9.510000000000000000e+02 8.521812989113339287e-02
9.520000000000000000e+02 8.511369402082316626e-02
9.530000000000000000e+02 8.504855278003992103e-02
9.540000000000000000e+02 8.542881588809515814e-02
9.550000000000000000e+02 8.493980781434939953e-02
9.560000000000000000e+02 8.547773816233980582e-02
9.570000000000000000e+02 8.549247115888802817e-02
9.580000000000000000e+02 8.542562700490960448e-02
9.590000000000000000e+02 8.543057704728676538e-02
9.600000000000000000e+02 8.504204900321192528e-02
9.610000000000000000e+02 8.475608180766899813e-02
9.620000000000000000e+02 8.501273600476581815e-02
9.630000000000000000e+02 8.479073714299431574e-02
9.640000000000000000e+02 8.518447111423088636e-02
9.650000000000000000e+02 8.479068274996605370e-02
9.660000000000000000e+02 8.522796841694017800e-02
9.670000000000000000e+02 8.466153818137855946e-02
9.680000000000000000e+02 8.483686888623166722e-02
9.690000000000000000e+02 8.481179186831985795e-02
9.700000000000000000e+02 8.464384695332187458e-02
9.710000000000000000e+02 8.419694724305422373e-02
9.720000000000000000e+02 8.435072769012443017e-02
9.730000000000000000e+02 8.475179160999321559e-02
9.740000000000000000e+02 8.452017558492705418e-02
9.750000000000000000e+02 8.426139226876527832e-02
9.760000000000000000e+02 8.401272609758636545e-02
9.770000000000000000e+02 8.427213081456065569e-02
9.780000000000000000e+02 8.406848162236212063e-02
9.790000000000000000e+02 8.395513324808097366e-02
9.800000000000000000e+02 8.408489795830408065e-02
9.810000000000000000e+02 8.361602235410833805e-02
9.820000000000000000e+02 8.379449125637621065e-02
9.830000000000000000e+02 8.342730818193253017e-02
9.840000000000000000e+02 8.353826027764518769e-02
9.850000000000000000e+02 8.353616475241065764e-02
9.860000000000000000e+02 8.344992247764591864e-02
9.870000000000000000e+02 8.343111723646165490e-02
9.880000000000000000e+02 8.368736363218978735e-02
9.890000000000000000e+02 8.360665095651434453e-02
9.900000000000000000e+02 8.328034172420908932e-02
9.910000000000000000e+02 8.321621622900465809e-02
9.920000000000000000e+02 8.328159909057158972e-02
9.930000000000000000e+02 8.344413738722256113e-02
9.940000000000000000e+02 8.336535722888720190e-02
9.950000000000000000e+02 8.342447429521374080e-02
9.960000000000000000e+02 8.289926264578896531e-02
9.970000000000000000e+02 8.290065850397029812e-02
9.980000000000000000e+02 8.293655253269603678e-02
9.990000000000000000e+02 8.245540223892580678e-02
1.000000000000000000e+03 8.265870844149084129e-02
1.001000000000000000e+03 8.294304694142014267e-02
1.002000000000000000e+03 8.239547433598343185e-02
1.003000000000000000e+03 8.259666307258395346e-02
1.004000000000000000e+03 8.255633562068635800e-02
1.005000000000000000e+03 8.216972136791275694e-02
1.006000000000000000e+03 8.310263255188979348e-02
1.007000000000000000e+03 8.239057912044608911e-02
1.008000000000000000e+03 8.310001496153422706e-02
1.009000000000000000e+03 8.244190550997024247e-02
1.010000000000000000e+03 8.200788214950885391e-02
1.011000000000000000e+03 8.227318971382389934e-02
1.012000000000000000e+03 8.286212776239756939e-02
1.013000000000000000e+03 8.224717769432661474e-02
1.014000000000000000e+03 8.201127889389432657e-02
1.015000000000000000e+03 8.199748164709150244e-02
1.016000000000000000e+03 8.186738949961028244e-02
1.017000000000000000e+03 8.167274978812945341e-02
1.018000000000000000e+03 8.202237311009177856e-02
1.019000000000000000e+03 8.158385572715273759e-02
1.020000000000000000e+03 8.162522522118488555e-02
1.021000000000000000e+03 8.186833991190661797e-02
1.022000000000000000e+03 8.159026340722136394e-02
1.023000000000000000e+03 8.183072803597547795e-02


==> figures/recover/data/noise-s_score_cknn-0.00.csv <==
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+00
2.000000000000000000e+01 1.000000000000000000e+00
3.000000000000000000e+01 1.000000000000000000e+00
3.200000000000000000e+01 1.000000000000000000e+00
4.000000000000000000e+01 9.997886058556177957e-01
5.000000000000000000e+01 9.991364421416234487e-01
6.000000000000000000e+01 9.975012861027412470e-01
6.400000000000000000e+01 9.950013885031935290e-01
7.000000000000000000e+01 9.933149064729703825e-01
8.000000000000000000e+01 9.886331017854067538e-01
9.000000000000000000e+01 9.820898630707554089e-01
1.000000000000000000e+02 9.824317189075024714e-01
1.280000000000000000e+02 9.768934531450578218e-01
1.500000000000000000e+02 9.784891537371461778e-01
2.000000000000000000e+02 9.912208155735097170e-01
2.500000000000000000e+02 9.998175071476367304e-01


==> figures/recover/data/noise-s_score_cknn-0.01.csv <==
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 9.729729729729730270e-01
4.000000000000000000e+00 9.690522243713732831e-01
8.000000000000000000e+00 9.564164648910411515e-01
1.000000000000000000e+01 9.610136452241715421e-01
1.600000000000000000e+01 9.542885229786188805e-01
2.000000000000000000e+01 9.509299564701226837e-01
3.000000000000000000e+01 9.520409537922672749e-01
3.200000000000000000e+01 9.498353179630099064e-01
4.000000000000000000e+01 9.507165687184245817e-01
5.000000000000000000e+01 9.465231648869082415e-01
6.000000000000000000e+01 9.509043927648578309e-01
6.400000000000000000e+01 9.482033898305084474e-01
7.000000000000000000e+01 9.511734725979991145e-01
8.000000000000000000e+01 9.528695456082986182e-01
9.000000000000000000e+01 9.505072241008299949e-01
1.000000000000000000e+02 9.551221359590986726e-01
1.280000000000000000e+02 9.603787095234306292e-01
1.500000000000000000e+02 9.662718474649718559e-01
2.000000000000000000e+02 9.865448083269865442e-01
2.500000000000000000e+02 9.993310223195280839e-01


==> figures/recover/data/noise-s_score_cknn-0.10.csv <==
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 9.541108986615678411e-01
4.000000000000000000e+00 9.464627151051625553e-01
8.000000000000000000e+00 9.395103216514641975e-01
1.000000000000000000e+01 9.413353917406406257e-01
1.600000000000000000e+01 9.390392587173860273e-01
2.000000000000000000e+01 9.386551317341722545e-01
3.000000000000000000e+01 9.384615384615384581e-01
3.200000000000000000e+01 9.343973859494784096e-01
4.000000000000000000e+01 9.329791581528401601e-01
5.000000000000000000e+01 9.307756463719766282e-01
6.000000000000000000e+01 9.352082591669633738e-01
6.400000000000000000e+01 9.337819650067294974e-01
7.000000000000000000e+01 9.348599238784550680e-01
8.000000000000000000e+01 9.396382776191276598e-01
9.000000000000000000e+01 9.386871721749757702e-01
1.000000000000000000e+02 9.423411559986831776e-01
1.280000000000000000e+02 9.514513127153209071e-01
1.500000000000000000e+02 9.607490097227223691e-01
2.000000000000000000e+02 9.839006148190403422e-01
2.500000000000000000e+02 9.993310223195280839e-01


==> figures/recover/data/noise-s_score_cknn-0.20.csv <==
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 9.466666666666666563e-01
4.000000000000000000e+00 9.335232668566001424e-01
8.000000000000000000e+00 9.165085388994307358e-01
1.000000000000000000e+01 9.132750095093191689e-01
1.600000000000000000e+01 9.133782483156881460e-01
2.000000000000000000e+01 9.182879377431906187e-01
3.000000000000000000e+01 9.176813128639491612e-01
3.200000000000000000e+01 9.156191661481020150e-01
4.000000000000000000e+01 9.118835893290218042e-01
5.000000000000000000e+01 9.078622053733311770e-01
6.000000000000000000e+01 9.158384436455910826e-01
6.400000000000000000e+01 9.154779362751632732e-01
7.000000000000000000e+01 9.165636588380716709e-01
8.000000000000000000e+01 9.217753120665741484e-01
9.000000000000000000e+01 9.223389214300141692e-01
1.000000000000000000e+02 9.289150436691420154e-01
1.280000000000000000e+02 9.413803971005357818e-01
1.500000000000000000e+02 9.532230871327618260e-01
2.000000000000000000e+02 9.806365879896222770e-01
2.500000000000000000e+02 9.991486515248259037e-01


==> figures/recover/data/noise_score_cknn.csv <==
0.000000000000000000e+00 9.999938028692714198e-01
3.333333333333333287e-02 8.762639953988626829e-01
6.666666666666666574e-02 8.348321535558375084e-01
1.000000000000000056e-01 8.035470939981401717e-01
1.333333333333333315e-01 7.776868069679572226e-01
1.666666666666666574e-01 7.552603272184218453e-01
2.000000000000000111e-01 7.340819023085070061e-01
2.333333333333333370e-01 7.145090197900468842e-01
2.666666666666666630e-01 6.948882796168737164e-01
2.999999999999999889e-01 6.757898165734562701e-01


==> figures/recover/data/noise_score_corr.csv <==
0.000000000000000000e+00 6.394566026446808493e-01
3.333333333333333287e-02 6.359830464962422658e-01
6.666666666666666574e-02 6.335651544880110952e-01
1.000000000000000056e-01 6.312405802005643940e-01
1.333333333333333315e-01 6.291621904712760838e-01
1.666666666666666574e-01 6.271249553677465949e-01
2.000000000000000111e-01 6.253473294468347987e-01
2.333333333333333370e-01 6.233650150076804897e-01
2.666666666666666630e-01 6.212846091093411349e-01
2.999999999999999889e-01 6.195351683743817173e-01


==> figures/recover/data/noise_score_knn.csv <==
0.000000000000000000e+00 3.108784253118980212e-01
3.333333333333333287e-02 3.092559680535750810e-01
6.666666666666666574e-02 3.082764538248169428e-01
1.000000000000000056e-01 3.073145147208609651e-01
1.333333333333333315e-01 3.063542162273619196e-01
1.666666666666666574e-01 3.054083239441673370e-01
2.000000000000000111e-01 3.044927269186141761e-01
2.333333333333333370e-01 3.035469041438631499e-01
2.666666666666666630e-01 3.026996852991458709e-01
2.999999999999999889e-01 3.018325200472932734e-01


==> figures/recover/data/noise_score_random.csv <==
0.000000000000000000e+00 8.168286243272794567e-02
3.333333333333333287e-02 8.168286243272794567e-02
6.666666666666666574e-02 8.168286243272794567e-02
1.000000000000000056e-01 8.168286243272794567e-02
1.333333333333333315e-01 8.168286243272794567e-02
1.666666666666666574e-01 8.168286243272794567e-02
2.000000000000000111e-01 8.168286243272794567e-02
2.333333333333333370e-01 8.168286243272794567e-02
2.666666666666666630e-01 8.168286243272794567e-02
2.999999999999999889e-01 8.168286243272794567e-02


==> figures/recover/data/s_score_cknn.csv <==
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+00
9.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+01 1.000000000000000000e+00
1.100000000000000000e+01 1.000000000000000000e+00
1.200000000000000000e+01 1.000000000000000000e+00
1.300000000000000000e+01 1.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000000e+00
1.500000000000000000e+01 1.000000000000000000e+00
1.600000000000000000e+01 1.000000000000000000e+00
1.700000000000000000e+01 1.000000000000000000e+00
1.800000000000000000e+01 1.000000000000000000e+00
1.900000000000000000e+01 1.000000000000000000e+00
2.000000000000000000e+01 1.000000000000000000e+00
2.100000000000000000e+01 1.000000000000000000e+00
2.200000000000000000e+01 1.000000000000000000e+00
2.300000000000000000e+01 1.000000000000000000e+00
2.400000000000000000e+01 1.000000000000000000e+00
2.500000000000000000e+01 9.999672184887723470e-01
2.600000000000000000e+01 1.000000000000000000e+00
2.700000000000000000e+01 1.000000000000000000e+00
2.800000000000000000e+01 1.000000000000000000e+00
2.900000000000000000e+01 1.000000000000000000e+00
3.000000000000000000e+01 9.999723985647254176e-01
3.100000000000000000e+01 1.000000000000000000e+00
3.200000000000000000e+01 9.999740158503312992e-01
3.300000000000000000e+01 9.998990090256659746e-01
3.400000000000000000e+01 9.998526643197159780e-01
3.500000000000000000e+01 9.998326674173704243e-01
3.600000000000000000e+01 9.998369736989911605e-01
3.700000000000000000e+01 9.998637550614875025e-01
3.800000000000000000e+01 9.998448974420020008e-01
3.900000000000000000e+01 9.996754932481335398e-01
4.000000000000000000e+01 9.996195709520871997e-01
4.100000000000000000e+01 9.996487411056094174e-01
4.200000000000000000e+01 9.997573960491565881e-01
4.300000000000000000e+01 9.994460068639583472e-01
4.400000000000000000e+01 9.993025358241695022e-01
4.500000000000000000e+01 9.990888022084437603e-01
4.600000000000000000e+01 9.992182860695993929e-01
4.700000000000000000e+01 9.990872947647998492e-01
4.800000000000000000e+01 9.990149066144597967e-01
4.900000000000000000e+01 9.985586155908917627e-01
5.000000000000000000e+01 9.983254431148953500e-01
5.100000000000000000e+01 9.982192062891449558e-01
5.200000000000000000e+01 9.981830151018836750e-01
5.300000000000000000e+01 9.978043631972773886e-01
5.400000000000000000e+01 9.978560268123264354e-01
5.500000000000000000e+01 9.973993096685752624e-01
5.600000000000000000e+01 9.970661911523437393e-01
5.700000000000000000e+01 9.965747202726251697e-01
5.800000000000000000e+01 9.963539240459169388e-01
5.900000000000000000e+01 9.959022313444624297e-01
6.000000000000000000e+01 9.965332109805131733e-01
6.100000000000000000e+01 9.953833490465726630e-01
6.200000000000000000e+01 9.943229148990024857e-01
6.300000000000000000e+01 9.947802373906144968e-01
6.400000000000000000e+01 9.944202873092621298e-01
6.500000000000000000e+01 9.940839369084475408e-01
6.600000000000000000e+01 9.938233458377455642e-01
6.700000000000000000e+01 9.934893295592923668e-01
6.800000000000000000e+01 9.930191041396284612e-01
6.900000000000000000e+01 9.925338365260987228e-01
7.000000000000000000e+01 9.920223248733421872e-01
7.100000000000000000e+01 9.912187635983908951e-01
7.200000000000000000e+01 9.910711929736069070e-01
7.300000000000000000e+01 9.903709419987652973e-01
7.400000000000000000e+01 9.900284698413607254e-01
7.500000000000000000e+01 9.899208397373037149e-01
7.600000000000000000e+01 9.889334126816698989e-01
7.700000000000000000e+01 9.875680457996226513e-01
7.800000000000000000e+01 9.882106430721833146e-01
7.900000000000000000e+01 9.881488435045199248e-01
8.000000000000000000e+01 9.871737662749856534e-01
8.100000000000000000e+01 9.882387543715556166e-01
8.200000000000000000e+01 9.858412989583376085e-01
8.300000000000000000e+01 9.855690706520701116e-01
8.400000000000000000e+01 9.850622315093374715e-01
8.500000000000000000e+01 9.849971916118696047e-01
8.600000000000000000e+01 9.843950387933698698e-01
8.700000000000000000e+01 9.841438805036046844e-01
8.800000000000000000e+01 9.838960747009718455e-01
8.900000000000000000e+01 9.835905371444251255e-01
9.000000000000000000e+01 9.820181438544913766e-01
9.100000000000000000e+01 9.823875663480293730e-01
9.200000000000000000e+01 9.815729680125830914e-01
9.300000000000000000e+01 9.813236695072712346e-01
9.400000000000000000e+01 9.813970696754659162e-01
9.500000000000000000e+01 9.806688772034384272e-01
9.600000000000000000e+01 9.813807695509995099e-01
9.700000000000000000e+01 9.806031117356912574e-01
9.800000000000000000e+01 9.807925142975719712e-01
9.900000000000000000e+01 9.803557916642204884e-01
1.000000000000000000e+02 9.789755851183784552e-01
1.010000000000000000e+02 9.794224229115581215e-01
1.020000000000000000e+02 9.795273857035846632e-01
1.030000000000000000e+02 9.799256070462580848e-01
1.040000000000000000e+02 9.782442294379656289e-01
1.050000000000000000e+02 9.778769136985218102e-01
1.060000000000000000e+02 9.777489648683370671e-01
1.070000000000000000e+02 9.783696044394908364e-01
1.080000000000000000e+02 9.774688275358893730e-01
1.090000000000000000e+02 9.777242109861841168e-01
1.100000000000000000e+02 9.774909656078030196e-01
1.110000000000000000e+02 9.770410837830491024e-01
1.120000000000000000e+02 9.770657866312231210e-01
1.130000000000000000e+02 9.774194502578185118e-01
1.140000000000000000e+02 9.767332979469817156e-01
1.150000000000000000e+02 9.774145106732630151e-01
1.160000000000000000e+02 9.765072071410608734e-01
1.170000000000000000e+02 9.764029303685910488e-01
1.180000000000000000e+02 9.764411050912846779e-01
1.190000000000000000e+02 9.762870319211275350e-01
1.200000000000000000e+02 9.766380513501292659e-01
1.210000000000000000e+02 9.764493723086596910e-01
1.220000000000000000e+02 9.763925104642379171e-01
1.230000000000000000e+02 9.758969225958720184e-01
1.240000000000000000e+02 9.763514915526421145e-01
1.250000000000000000e+02 9.754964418885687660e-01
1.260000000000000000e+02 9.764111560027848302e-01
1.270000000000000000e+02 9.758654708309240089e-01
1.280000000000000000e+02 9.762049162374358824e-01
1.290000000000000000e+02 9.761529848748791149e-01
1.300000000000000000e+02 9.755435048539166099e-01
1.310000000000000000e+02 9.757975221198929017e-01
1.320000000000000000e+02 9.769576574326952478e-01
1.330000000000000000e+02 9.763891139793798857e-01
1.340000000000000000e+02 9.768941362331531320e-01
1.350000000000000000e+02 9.766669614259713139e-01
1.360000000000000000e+02 9.767227150630599652e-01
1.370000000000000000e+02 9.773225297623036045e-01
1.380000000000000000e+02 9.765339567931518028e-01
1.390000000000000000e+02 9.777071607230848338e-01
1.400000000000000000e+02 9.773273057067234371e-01
1.410000000000000000e+02 9.761372632183841214e-01
1.420000000000000000e+02 9.785631040920652612e-01
1.430000000000000000e+02 9.774417385093769894e-01
1.440000000000000000e+02 9.783764287752976241e-01
1.450000000000000000e+02 9.782312034825425551e-01
1.460000000000000000e+02 9.788319414723612999e-01
1.470000000000000000e+02 9.785613193745369420e-01
1.480000000000000000e+02 9.787193505827220807e-01
1.490000000000000000e+02 9.779511525952129247e-01
1.500000000000000000e+02 9.793387836732165841e-01
1.510000000000000000e+02 9.795394957676348824e-01
1.520000000000000000e+02 9.791673401878637772e-01
1.530000000000000000e+02 9.797287860114523017e-01
1.540000000000000000e+02 9.804347508385374832e-01
1.550000000000000000e+02 9.796442208954992958e-01
1.560000000000000000e+02 9.798575806014675482e-01
1.570000000000000000e+02 9.813963148347484289e-01
1.580000000000000000e+02 9.807617480025421219e-01
1.590000000000000000e+02 9.812673139686062251e-01
1.600000000000000000e+02 9.806292928002335874e-01
1.610000000000000000e+02 9.816703035803413524e-01
1.620000000000000000e+02 9.818012676618863566e-01
1.630000000000000000e+02 9.811027227504824921e-01
1.640000000000000000e+02 9.813006908409838136e-01
1.650000000000000000e+02 9.825502916311986690e-01
1.660000000000000000e+02 9.824754783787554846e-01
1.670000000000000000e+02 9.829989531140199688e-01
1.680000000000000000e+02 9.830301736849484939e-01
1.690000000000000000e+02 9.830878866565750940e-01
1.700000000000000000e+02 9.836036705967921012e-01
1.710000000000000000e+02 9.835643034604938384e-01
1.720000000000000000e+02 9.843560224756873200e-01
1.730000000000000000e+02 9.840191722548953246e-01
1.740000000000000000e+02 9.846509755923362750e-01
1.750000000000000000e+02 9.844603106230712664e-01
1.760000000000000000e+02 9.855320150593949169e-01
1.770000000000000000e+02 9.853324021448228720e-01
1.780000000000000000e+02 9.848815044859129397e-01
1.790000000000000000e+02 9.857315714133347839e-01
1.800000000000000000e+02 9.859460157467777597e-01
1.810000000000000000e+02 9.862835078624389018e-01
1.820000000000000000e+02 9.863494153938002773e-01
1.830000000000000000e+02 9.866506956255760574e-01
1.840000000000000000e+02 9.874326233299803857e-01
1.850000000000000000e+02 9.867009677679620117e-01
1.860000000000000000e+02 9.877903369455747207e-01
1.870000000000000000e+02 9.872997544115895696e-01
1.880000000000000000e+02 9.883370969413416418e-01
1.890000000000000000e+02 9.882854566878984670e-01
1.900000000000000000e+02 9.888843913977043432e-01
1.910000000000000000e+02 9.888179689377022408e-01
1.920000000000000000e+02 9.896245409895492173e-01
1.930000000000000000e+02 9.893833038820012415e-01
1.940000000000000000e+02 9.898525582849323490e-01
1.950000000000000000e+02 9.899684380232208758e-01
1.960000000000000000e+02 9.901793836957335504e-01
1.970000000000000000e+02 9.908537532540714343e-01
1.980000000000000000e+02 9.910615576112611347e-01
1.990000000000000000e+02 9.914083624372340697e-01
2.000000000000000000e+02 9.913919973081892767e-01
2.010000000000000000e+02 9.914199712661881936e-01
2.020000000000000000e+02 9.919526419692454855e-01
2.030000000000000000e+02 9.922881001659062949e-01
2.040000000000000000e+02 9.923010261965586887e-01
2.050000000000000000e+02 9.928797388357251119e-01
2.060000000000000000e+02 9.930291181691757174e-01
2.070000000000000000e+02 9.931404424338111658e-01
2.080000000000000000e+02 9.933138022069044615e-01
2.090000000000000000e+02 9.937055721084726567e-01
2.100000000000000000e+02 9.939084737610718312e-01
2.110000000000000000e+02 9.942667498968443818e-01
2.120000000000000000e+02 9.945177303075040109e-01
2.130000000000000000e+02 9.946311314201381482e-01
2.140000000000000000e+02 9.950053371129212731e-01
2.150000000000000000e+02 9.951795936533256448e-01
2.160000000000000000e+02 9.949871287347618054e-01
2.170000000000000000e+02 9.952908955600976437e-01
2.180000000000000000e+02 9.953522543147912405e-01
2.190000000000000000e+02 9.960258236935046749e-01
2.200000000000000000e+02 9.960180419437929533e-01
2.210000000000000000e+02 9.962818679489473528e-01
2.220000000000000000e+02 9.963474476427969240e-01
2.230000000000000000e+02 9.966655981689844790e-01
2.240000000000000000e+02 9.971063117758310890e-01
2.250000000000000000e+02 9.969799295874690603e-01
2.260000000000000000e+02 9.970934829987093684e-01
2.270000000000000000e+02 9.973787950717538653e-01
2.280000000000000000e+02 9.973872712809821461e-01
2.290000000000000000e+02 9.977821931597657956e-01
2.300000000000000000e+02 9.976001002814192109e-01
2.310000000000000000e+02 9.979083336770948609e-01
2.320000000000000000e+02 9.980079231915682803e-01
2.330000000000000000e+02 9.983154124238131644e-01
2.340000000000000000e+02 9.983349270808924425e-01
2.350000000000000000e+02 9.985988906645824059e-01
2.360000000000000000e+02 9.987220339484028653e-01
2.370000000000000000e+02 9.987777339775727459e-01
2.380000000000000000e+02 9.989066747540269464e-01
2.390000000000000000e+02 9.989987771271803263e-01
2.400000000000000000e+02 9.990053967701634230e-01
2.410000000000000000e+02 9.992375536357920307e-01
2.420000000000000000e+02 9.992501059383493978e-01
2.430000000000000000e+02 9.994331873390747134e-01
2.440000000000000000e+02 9.993177020472649996e-01
2.450000000000000000e+02 9.995432152827159467e-01
2.460000000000000000e+02 9.995798979230743342e-01
2.470000000000000000e+02 9.997930314619321024e-01
2.480000000000000000e+02 9.997687465063196388e-01
2.490000000000000000e+02 9.997809715662400176e-01
2.500000000000000000e+02 9.998479233628863039e-01
2.510000000000000000e+02 9.999026860179182075e-01
2.520000000000000000e+02 9.999452689759280588e-01
2.530000000000000000e+02 9.999574359041083493e-01
2.540000000000000000e+02 9.999695996886940330e-01
2.550000000000000000e+02 1.000000000000000000e+00


==> figures/recover/data/s_score_corr.csv <==
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 9.555407297319739035e-01
4.000000000000000000e+00 9.074843147433309110e-01
5.000000000000000000e+00 8.726233513426173705e-01
6.000000000000000000e+00 8.451398151070332876e-01
7.000000000000000000e+00 8.207488185863824892e-01
8.000000000000000000e+00 8.140552451771609910e-01
9.000000000000000000e+00 7.927830493573884141e-01
1.000000000000000000e+01 7.822302105630791758e-01
1.100000000000000000e+01 7.702404481430678018e-01
1.200000000000000000e+01 7.609426864775929999e-01
1.300000000000000000e+01 7.488461204733474208e-01
1.400000000000000000e+01 7.396126356947745339e-01
1.500000000000000000e+01 7.360527745452336568e-01
1.600000000000000000e+01 7.284477757366085715e-01
1.700000000000000000e+01 7.264145164230964014e-01
1.800000000000000000e+01 7.229216466362913263e-01
1.900000000000000000e+01 7.142037771528118029e-01
2.000000000000000000e+01 7.176190779187096025e-01
2.100000000000000000e+01 7.090119463233088837e-01
2.200000000000000000e+01 7.043949924155195053e-01
2.300000000000000000e+01 7.002037134607963509e-01
2.400000000000000000e+01 6.992866227619665143e-01
2.500000000000000000e+01 6.980905928415447326e-01
2.600000000000000000e+01 6.937788629077756841e-01
2.700000000000000000e+01 6.884676936346987297e-01
2.800000000000000000e+01 6.887430282926053637e-01
2.900000000000000000e+01 6.841390246274648979e-01
3.000000000000000000e+01 6.823482048104125841e-01
3.100000000000000000e+01 6.794617088733835297e-01
3.200000000000000000e+01 6.806524534028255413e-01
3.300000000000000000e+01 6.791125601344043528e-01
3.400000000000000000e+01 6.803260789944569620e-01
3.500000000000000000e+01 6.772030855874099364e-01
3.600000000000000000e+01 6.755871877125205760e-01
3.700000000000000000e+01 6.749958073186383967e-01
3.800000000000000000e+01 6.726471630561141613e-01
3.900000000000000000e+01 6.737062796265297360e-01
4.000000000000000000e+01 6.717621000453166680e-01
4.100000000000000000e+01 6.725810930829501100e-01
4.200000000000000000e+01 6.720728707010945602e-01
4.300000000000000000e+01 6.705130519244451026e-01
4.400000000000000000e+01 6.687983314270192770e-01
4.500000000000000000e+01 6.700070181097601552e-01
4.600000000000000000e+01 6.698747519281902374e-01
4.700000000000000000e+01 6.698832601637699780e-01
4.800000000000000000e+01 6.685978493989699345e-01
4.900000000000000000e+01 6.717014636219162949e-01
5.000000000000000000e+01 6.712223420491747472e-01
5.100000000000000000e+01 6.703351461348385776e-01
5.200000000000000000e+01 6.705419441875198894e-01
5.300000000000000000e+01 6.698964996473149025e-01
5.400000000000000000e+01 6.703253946149060338e-01
5.500000000000000000e+01 6.734685805243685319e-01
5.600000000000000000e+01 6.716095114053607373e-01
5.700000000000000000e+01 6.720391517062813680e-01
5.800000000000000000e+01 6.734608587746661046e-01
5.900000000000000000e+01 6.749023225469641396e-01
6.000000000000000000e+01 6.739579878619335052e-01
6.100000000000000000e+01 6.756175635248582445e-01
6.200000000000000000e+01 6.780162472778450411e-01
6.300000000000000000e+01 6.799978514891725778e-01
6.400000000000000000e+01 6.781780153782974718e-01
6.500000000000000000e+01 6.777930793238796658e-01
6.600000000000000000e+01 6.785077883717043346e-01
6.700000000000000000e+01 6.833599212418474123e-01
6.800000000000000000e+01 6.824443899673351410e-01
6.900000000000000000e+01 6.825343620488224516e-01
7.000000000000000000e+01 6.857292129730365726e-01
7.100000000000000000e+01 6.860520707777191252e-01
7.200000000000000000e+01 6.872778605479763492e-01
7.300000000000000000e+01 6.903796429459629902e-01
7.400000000000000000e+01 6.895220284531325960e-01
7.500000000000000000e+01 6.917660815333022128e-01
7.600000000000000000e+01 6.930996280614437621e-01
7.700000000000000000e+01 6.942449191229733696e-01
7.800000000000000000e+01 6.950635077587175026e-01
7.900000000000000000e+01 6.953455888833692811e-01
8.000000000000000000e+01 6.981470580212534305e-01
8.100000000000000000e+01 6.985603838470944016e-01
8.200000000000000000e+01 7.002872316486705717e-01
8.300000000000000000e+01 7.041515656148823465e-01
8.400000000000000000e+01 7.061407284868626011e-01
8.500000000000000000e+01 7.068753009771527873e-01
8.600000000000000000e+01 7.075201383003030253e-01
8.700000000000000000e+01 7.077242576246384198e-01
8.800000000000000000e+01 7.103525493448568096e-01
8.900000000000000000e+01 7.138409954704199034e-01
9.000000000000000000e+01 7.144227484429807040e-01
9.100000000000000000e+01 7.146919066579464630e-01
9.200000000000000000e+01 7.183865732436791607e-01
9.300000000000000000e+01 7.191172487553467718e-01
9.400000000000000000e+01 7.225901117769700788e-01
9.500000000000000000e+01 7.234535972329561027e-01
9.600000000000000000e+01 7.264510843284759378e-01
9.700000000000000000e+01 7.272671275967228510e-01
9.800000000000000000e+01 7.266012235517659290e-01
9.900000000000000000e+01 7.309649904116872765e-01
1.000000000000000000e+02 7.335778987931000916e-01
1.010000000000000000e+02 7.351288825834187968e-01
1.020000000000000000e+02 7.387305470326734902e-01
1.030000000000000000e+02 7.373490650822847048e-01
1.040000000000000000e+02 7.402299551328018756e-01
1.050000000000000000e+02 7.434663166815874691e-01
1.060000000000000000e+02 7.456403544886264223e-01
1.070000000000000000e+02 7.456294266657598202e-01
1.080000000000000000e+02 7.486409433431820970e-01
1.090000000000000000e+02 7.498424685493174646e-01
1.100000000000000000e+02 7.507304761802510162e-01
1.110000000000000000e+02 7.545714858108709677e-01
1.120000000000000000e+02 7.552743243499581149e-01
1.130000000000000000e+02 7.591958226781596597e-01
1.140000000000000000e+02 7.623531992279469760e-01
1.150000000000000000e+02 7.631043235599700436e-01
1.160000000000000000e+02 7.648806834275567734e-01
1.170000000000000000e+02 7.675701987100516099e-01
1.180000000000000000e+02 7.698653880500444524e-01
1.190000000000000000e+02 7.727309464491278757e-01
1.200000000000000000e+02 7.726342807120399891e-01
1.210000000000000000e+02 7.747623486378458768e-01
1.220000000000000000e+02 7.780698692486257562e-01
1.230000000000000000e+02 7.802495799746247407e-01
1.240000000000000000e+02 7.816373143162167469e-01
1.250000000000000000e+02 7.847181452064291296e-01
1.260000000000000000e+02 7.870809471705974003e-01
1.270000000000000000e+02 7.895978829589710424e-01
1.280000000000000000e+02 7.918719363386386156e-01
1.290000000000000000e+02 7.941343206977484748e-01
1.300000000000000000e+02 7.945915112092913901e-01
1.310000000000000000e+02 7.968294398639603759e-01
1.320000000000000000e+02 7.992705669838036098e-01
1.330000000000000000e+02 7.999814118321304512e-01
1.340000000000000000e+02 8.043817802641314296e-01
1.350000000000000000e+02 8.061553718605155572e-01
1.360000000000000000e+02 8.091389368338033350e-01
1.370000000000000000e+02 8.090157600187843911e-01
1.380000000000000000e+02 8.134008947419376634e-01
1.390000000000000000e+02 8.151644611441269950e-01
1.400000000000000000e+02 8.178863791563379948e-01
1.410000000000000000e+02 8.194253452551688577e-01
1.420000000000000000e+02 8.204681743097490543e-01
1.430000000000000000e+02 8.242985299160725532e-01
1.440000000000000000e+02 8.269948684550850748e-01
1.450000000000000000e+02 8.276820263339242922e-01
1.460000000000000000e+02 8.312034899307076952e-01
1.470000000000000000e+02 8.335970795104120645e-01
1.480000000000000000e+02 8.352698830982401290e-01
1.490000000000000000e+02 8.388677720134649629e-01
1.500000000000000000e+02 8.403957596029275612e-01
1.510000000000000000e+02 8.421988572343526158e-01
1.520000000000000000e+02 8.449295702804111574e-01
1.530000000000000000e+02 8.459705369230006156e-01
1.540000000000000000e+02 8.492062946756115949e-01
1.550000000000000000e+02 8.519170863953313688e-01
1.560000000000000000e+02 8.558339072456192520e-01
1.570000000000000000e+02 8.563492687910974066e-01
1.580000000000000000e+02 8.577997129845706947e-01
1.590000000000000000e+02 8.596587247749155614e-01
1.600000000000000000e+02 8.635126322658897013e-01
1.610000000000000000e+02 8.657237214067594611e-01
1.620000000000000000e+02 8.668331069537147382e-01
1.630000000000000000e+02 8.678609054990500393e-01
1.640000000000000000e+02 8.703616041015533877e-01
1.650000000000000000e+02 8.727460548178701538e-01
1.660000000000000000e+02 8.754445085086782763e-01
1.670000000000000000e+02 8.774309221419678284e-01
1.680000000000000000e+02 8.801220745734488204e-01
1.690000000000000000e+02 8.808644530972674636e-01
1.700000000000000000e+02 8.848422932388906315e-01
1.710000000000000000e+02 8.854288874321394331e-01
1.720000000000000000e+02 8.882920152352269394e-01
1.730000000000000000e+02 8.908350370363420367e-01
1.740000000000000000e+02 8.934855529796621454e-01
1.750000000000000000e+02 8.949375421160239430e-01
1.760000000000000000e+02 8.968265264585330021e-01
1.770000000000000000e+02 8.997015289329428622e-01
1.780000000000000000e+02 9.008193603783544168e-01
1.790000000000000000e+02 9.030012020816657881e-01
1.800000000000000000e+02 9.042727185980201643e-01
1.810000000000000000e+02 9.065284058151767965e-01
1.820000000000000000e+02 9.092584059719432954e-01
1.830000000000000000e+02 9.114046395109512977e-01
1.840000000000000000e+02 9.123696236810431293e-01
1.850000000000000000e+02 9.156472102257126044e-01
1.860000000000000000e+02 9.171641613582732777e-01
1.870000000000000000e+02 9.201966198489388571e-01
1.880000000000000000e+02 9.208119248169447379e-01
1.890000000000000000e+02 9.233576872385406142e-01
1.900000000000000000e+02 9.251774198691155027e-01
1.910000000000000000e+02 9.267127219714994535e-01
1.920000000000000000e+02 9.287493953314911455e-01
1.930000000000000000e+02 9.306398706369389817e-01
1.940000000000000000e+02 9.328749326269176745e-01
1.950000000000000000e+02 9.344939217572644230e-01
1.960000000000000000e+02 9.359690787960947000e-01
1.970000000000000000e+02 9.380175303901168160e-01
1.980000000000000000e+02 9.399755231654973731e-01
1.990000000000000000e+02 9.417238242178506136e-01
2.000000000000000000e+02 9.435402448761252003e-01
2.010000000000000000e+02 9.449023512051744067e-01
2.020000000000000000e+02 9.469737872457706374e-01
2.030000000000000000e+02 9.491789948741133909e-01
2.040000000000000000e+02 9.500582823408100230e-01
2.050000000000000000e+02 9.514224219843689934e-01
2.060000000000000000e+02 9.536443982214283244e-01
2.070000000000000000e+02 9.555801443785613136e-01
2.080000000000000000e+02 9.564249197371129663e-01
2.090000000000000000e+02 9.588538476789214560e-01
2.100000000000000000e+02 9.597336733578000212e-01
2.110000000000000000e+02 9.612081628098051445e-01
2.120000000000000000e+02 9.634050069800975669e-01
2.130000000000000000e+02 9.642205720789338574e-01
2.140000000000000000e+02 9.663323913493158113e-01
2.150000000000000000e+02 9.673413453801243955e-01
2.160000000000000000e+02 9.693634853792547634e-01
2.170000000000000000e+02 9.699986754222272856e-01
2.180000000000000000e+02 9.713030457436661047e-01
2.190000000000000000e+02 9.731848390011392791e-01
2.200000000000000000e+02 9.747568702919415795e-01
2.210000000000000000e+02 9.754373559393307858e-01
2.220000000000000000e+02 9.762193551079334508e-01
2.230000000000000000e+02 9.778756903630864139e-01
2.240000000000000000e+02 9.792222132136018109e-01
2.250000000000000000e+02 9.805916602645753377e-01
2.260000000000000000e+02 9.816750231991276943e-01
2.270000000000000000e+02 9.826539364520379127e-01
2.280000000000000000e+02 9.837951804579875281e-01
2.290000000000000000e+02 9.850926637845081046e-01
2.300000000000000000e+02 9.862560233383742547e-01
2.310000000000000000e+02 9.871210996158243933e-01
2.320000000000000000e+02 9.881491206994503784e-01
2.330000000000000000e+02 9.890063623306361018e-01
2.340000000000000000e+02 9.900143092635287356e-01
2.350000000000000000e+02 9.907367348106932425e-01
2.360000000000000000e+02 9.913246325587771191e-01
2.370000000000000000e+02 9.923063890277026289e-01
2.380000000000000000e+02 9.930085123661187563e-01
2.390000000000000000e+02 9.938315929228664913e-01
2.400000000000000000e+02 9.945084435551738711e-01
2.410000000000000000e+02 9.951424599946733229e-01
2.420000000000000000e+02 9.956242891181037447e-01
2.430000000000000000e+02 9.962636943375582366e-01
2.440000000000000000e+02 9.968846561463415856e-01
2.450000000000000000e+02 9.972866871654604282e-01
2.460000000000000000e+02 9.978708116006351769e-01
2.470000000000000000e+02 9.982785824943425368e-01
2.480000000000000000e+02 9.986193425688405512e-01
2.490000000000000000e+02 9.989478640950526511e-01
2.500000000000000000e+02 9.992155200767882661e-01
2.510000000000000000e+02 9.994770417354850167e-01
2.520000000000000000e+02 9.996959669404773541e-01
2.530000000000000000e+02 9.998419101740783077e-01
2.540000000000000000e+02 9.999391986380494757e-01
2.550000000000000000e+02 1.000000000000000000e+00


==> figures/recover/data/s_score_knn.csv <==
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 6.046008868852391638e-01
3.000000000000000000e+00 5.086531197078359989e-01
4.000000000000000000e+00 4.495056977578906765e-01
5.000000000000000000e+00 4.272028398311321640e-01
6.000000000000000000e+00 4.083436536860913790e-01
7.000000000000000000e+00 3.892322478444307232e-01
8.000000000000000000e+00 3.884987456089433744e-01
9.000000000000000000e+00 3.770911036897898194e-01
1.000000000000000000e+01 3.749271791321532321e-01
1.100000000000000000e+01 3.721341851408149215e-01
1.200000000000000000e+01 3.650962725024540778e-01
1.300000000000000000e+01 3.598552699632383001e-01
1.400000000000000000e+01 3.608036306742083421e-01
1.500000000000000000e+01 3.598808088412400741e-01
1.600000000000000000e+01 3.572983712905405396e-01
1.700000000000000000e+01 3.598853621554004012e-01
1.800000000000000000e+01 3.583300804547825957e-01
1.900000000000000000e+01 3.567828892598786661e-01
2.000000000000000000e+01 3.587528776555263255e-01
2.100000000000000000e+01 3.561858471508437263e-01
2.200000000000000000e+01 3.562824203152963887e-01
2.300000000000000000e+01 3.572402032012489959e-01
2.400000000000000000e+01 3.580255310855343653e-01
2.500000000000000000e+01 3.594070637002624302e-01
2.600000000000000000e+01 3.606602755999847032e-01
2.700000000000000000e+01 3.630754698552841053e-01
2.800000000000000000e+01 3.629814352444948877e-01
2.900000000000000000e+01 3.623038083240677221e-01
3.000000000000000000e+01 3.638073218875677028e-01
3.100000000000000000e+01 3.643240947426572562e-01
3.200000000000000000e+01 3.681598855234742840e-01
3.300000000000000000e+01 3.683581571669338195e-01
3.400000000000000000e+01 3.690619510302811102e-01
3.500000000000000000e+01 3.718082920365149979e-01
3.600000000000000000e+01 3.726868948480240862e-01
3.700000000000000000e+01 3.727495058681037921e-01
3.800000000000000000e+01 3.748708549537051460e-01
3.900000000000000000e+01 3.768128404089209349e-01
4.000000000000000000e+01 3.790741297052164782e-01
4.100000000000000000e+01 3.832354833508154202e-01
4.200000000000000000e+01 3.840439745280522232e-01
4.300000000000000000e+01 3.871223804126296963e-01
4.400000000000000000e+01 3.884203621946569207e-01
4.500000000000000000e+01 3.921392592724214921e-01
4.600000000000000000e+01 3.922589467685805298e-01
4.700000000000000000e+01 3.944121812276307204e-01
4.800000000000000000e+01 3.965027514602058045e-01
4.900000000000000000e+01 3.977073220222639982e-01
5.000000000000000000e+01 4.025656394668054583e-01
5.100000000000000000e+01 4.030097148643705940e-01
5.200000000000000000e+01 4.048473466343948113e-01
5.300000000000000000e+01 4.080927377089015318e-01
5.400000000000000000e+01 4.103891367759427422e-01
5.500000000000000000e+01 4.135888900702627824e-01
5.600000000000000000e+01 4.163323206081895878e-01
5.700000000000000000e+01 4.177292310779886497e-01
5.800000000000000000e+01 4.203255721885810203e-01
5.900000000000000000e+01 4.218986010445091028e-01
6.000000000000000000e+01 4.243532017560826541e-01
6.100000000000000000e+01 4.269370239311706117e-01
6.200000000000000000e+01 4.294439780659947692e-01
6.300000000000000000e+01 4.325511237674619092e-01
6.400000000000000000e+01 4.349170106266474489e-01
6.500000000000000000e+01 4.376953128622084188e-01
6.600000000000000000e+01 4.398905179116250896e-01
6.700000000000000000e+01 4.423368586495640686e-01
6.800000000000000000e+01 4.459725831389704243e-01
6.900000000000000000e+01 4.473468940312727571e-01
7.000000000000000000e+01 4.513144994101684349e-01
7.100000000000000000e+01 4.537312676224377062e-01
7.200000000000000000e+01 4.545367007781776492e-01
7.300000000000000000e+01 4.593192572923038841e-01
7.400000000000000000e+01 4.621849265521005279e-01
7.500000000000000000e+01 4.643360666253421032e-01
7.600000000000000000e+01 4.671991713597979934e-01
7.700000000000000000e+01 4.703270361129311405e-01
7.800000000000000000e+01 4.736206455398363491e-01
7.900000000000000000e+01 4.765117429391881321e-01
8.000000000000000000e+01 4.782856025864810623e-01
8.100000000000000000e+01 4.803164957802013579e-01
8.200000000000000000e+01 4.839681102599295848e-01
8.300000000000000000e+01 4.877623152784821836e-01
8.400000000000000000e+01 4.904047152257670628e-01
8.500000000000000000e+01 4.940311698550076680e-01
8.600000000000000000e+01 4.961991094869590002e-01
8.700000000000000000e+01 4.999656249137126585e-01
8.800000000000000000e+01 5.032562463733557534e-01
8.900000000000000000e+01 5.054223189607019995e-01
9.000000000000000000e+01 5.092896321568080031e-01
9.100000000000000000e+01 5.118734262701227777e-01
9.200000000000000000e+01 5.152446623180937380e-01
9.300000000000000000e+01 5.181006829526115798e-01
9.400000000000000000e+01 5.217253122716487557e-01
9.500000000000000000e+01 5.242686148519852818e-01
9.600000000000000000e+01 5.264743543483153543e-01
9.700000000000000000e+01 5.299889990026981357e-01
9.800000000000000000e+01 5.335694510705899507e-01
9.900000000000000000e+01 5.362511343627226479e-01
1.000000000000000000e+02 5.397441390193676858e-01
1.010000000000000000e+02 5.421428575614245515e-01
1.020000000000000000e+02 5.457081736432758401e-01
1.030000000000000000e+02 5.493455537665461463e-01
1.040000000000000000e+02 5.541942090118887609e-01
1.050000000000000000e+02 5.545798512216315590e-01
1.060000000000000000e+02 5.594356050783381162e-01
1.070000000000000000e+02 5.616424267091987277e-01
1.080000000000000000e+02 5.654825426369743946e-01
1.090000000000000000e+02 5.679403525893877980e-01
1.100000000000000000e+02 5.714919091296276621e-01
1.110000000000000000e+02 5.750210756757689889e-01
1.120000000000000000e+02 5.774446403359758673e-01
1.130000000000000000e+02 5.813054252383756948e-01
1.140000000000000000e+02 5.850124309408061274e-01
1.150000000000000000e+02 5.876527333475927151e-01
1.160000000000000000e+02 5.910525950399903028e-01
1.170000000000000000e+02 5.952807269301827464e-01
1.180000000000000000e+02 5.981066923446113348e-01
1.190000000000000000e+02 6.011755997315101352e-01
1.200000000000000000e+02 6.043123168008457391e-01
1.210000000000000000e+02 6.081992643362662543e-01
1.220000000000000000e+02 6.115712836002635822e-01
1.230000000000000000e+02 6.146370032398298378e-01
1.240000000000000000e+02 6.185032406280756012e-01
1.250000000000000000e+02 6.226992912999500529e-01
1.260000000000000000e+02 6.255218111431125605e-01
1.270000000000000000e+02 6.297122117096443095e-01
1.280000000000000000e+02 6.328008366498187875e-01
1.290000000000000000e+02 6.376539485876728808e-01
1.300000000000000000e+02 6.404821656959235332e-01
1.310000000000000000e+02 6.433413330884101278e-01
1.320000000000000000e+02 6.473592068137208333e-01
1.330000000000000000e+02 6.517010825925161344e-01
1.340000000000000000e+02 6.532781603143974491e-01
1.350000000000000000e+02 6.576588015334815518e-01
1.360000000000000000e+02 6.614305992915623378e-01
1.370000000000000000e+02 6.648482261426108542e-01
1.380000000000000000e+02 6.681247596235441177e-01
1.390000000000000000e+02 6.718403658616134422e-01
1.400000000000000000e+02 6.736550360446710295e-01
1.410000000000000000e+02 6.786212335045193056e-01
1.420000000000000000e+02 6.824718011421142538e-01
1.430000000000000000e+02 6.866450207076926215e-01
1.440000000000000000e+02 6.887783969313130417e-01
1.450000000000000000e+02 6.939966952729716976e-01
1.460000000000000000e+02 6.967080620669969804e-01
1.470000000000000000e+02 7.008159100518502882e-01
1.480000000000000000e+02 7.040272799469138310e-01
1.490000000000000000e+02 7.069965128291310075e-01
1.500000000000000000e+02 7.115124152830303306e-01
1.510000000000000000e+02 7.143653994970490251e-01
1.520000000000000000e+02 7.172139169418014770e-01
1.530000000000000000e+02 7.220478225085755764e-01
1.540000000000000000e+02 7.258777915781562395e-01
1.550000000000000000e+02 7.293944943122191438e-01
1.560000000000000000e+02 7.332214454522566482e-01
1.570000000000000000e+02 7.370668327345657467e-01
1.580000000000000000e+02 7.415059680096137695e-01
1.590000000000000000e+02 7.443625675378255924e-01
1.600000000000000000e+02 7.485817775812771968e-01
1.610000000000000000e+02 7.524205119039455436e-01
1.620000000000000000e+02 7.567194908520026297e-01
1.630000000000000000e+02 7.610482404991397720e-01
1.640000000000000000e+02 7.639858514123372135e-01
1.650000000000000000e+02 7.680054913791019011e-01
1.660000000000000000e+02 7.714436411029531593e-01
1.670000000000000000e+02 7.752165612857144783e-01
1.680000000000000000e+02 7.790608304888805291e-01
1.690000000000000000e+02 7.836857366972986849e-01
1.700000000000000000e+02 7.868150171942243087e-01
1.710000000000000000e+02 7.912568093529113167e-01
1.720000000000000000e+02 7.951274079510682880e-01
1.730000000000000000e+02 7.996419269947925290e-01
1.740000000000000000e+02 8.027016127530723910e-01
1.750000000000000000e+02 8.073603319719445670e-01
1.760000000000000000e+02 8.109320396401648035e-01
1.770000000000000000e+02 8.149250744058311735e-01
1.780000000000000000e+02 8.194414014216798714e-01
1.790000000000000000e+02 8.233222619206104209e-01
1.800000000000000000e+02 8.273389408319614668e-01
1.810000000000000000e+02 8.318890241726991652e-01
1.820000000000000000e+02 8.353597935854291112e-01
1.830000000000000000e+02 8.392296574660296216e-01
1.840000000000000000e+02 8.435135009439352904e-01
1.850000000000000000e+02 8.473362255155356682e-01
1.860000000000000000e+02 8.514449355126902930e-01
1.870000000000000000e+02 8.551983369958824355e-01
1.880000000000000000e+02 8.593696348819543918e-01
1.890000000000000000e+02 8.631568213906621878e-01
1.900000000000000000e+02 8.669952714386059967e-01
1.910000000000000000e+02 8.709313130499827249e-01
1.920000000000000000e+02 8.746578429652505093e-01
1.930000000000000000e+02 8.784712202015894089e-01
1.940000000000000000e+02 8.820803318458706466e-01
1.950000000000000000e+02 8.857023336591869356e-01
1.960000000000000000e+02 8.893605801172531633e-01
1.970000000000000000e+02 8.928369507879088118e-01
1.980000000000000000e+02 8.963902814843984768e-01
1.990000000000000000e+02 8.998653214436294068e-01
2.000000000000000000e+02 9.033198713494939858e-01
2.010000000000000000e+02 9.066092367126387108e-01
2.020000000000000000e+02 9.099999817617380193e-01
2.030000000000000000e+02 9.132253742075929770e-01
2.040000000000000000e+02 9.163781109558829518e-01
2.050000000000000000e+02 9.195398476471122740e-01
2.060000000000000000e+02 9.225648007837016218e-01
2.070000000000000000e+02 9.256165212317380986e-01
2.080000000000000000e+02 9.285898905708641626e-01
2.090000000000000000e+02 9.314789506674987507e-01
2.100000000000000000e+02 9.343482874099157121e-01
2.110000000000000000e+02 9.371333047238016301e-01
2.120000000000000000e+02 9.398574878104991592e-01
2.130000000000000000e+02 9.424913136687124160e-01
2.140000000000000000e+02 9.451411006404633053e-01
2.150000000000000000e+02 9.476532101167316480e-01
2.160000000000000000e+02 9.501459143968873367e-01
2.170000000000000000e+02 9.525956287398458233e-01
2.180000000000000000e+02 9.549608159554956455e-01
2.190000000000000000e+02 9.572592412451361721e-01
2.200000000000000000e+02 9.595147117227733613e-01
2.210000000000000000e+02 9.617034343297238275e-01
2.220000000000000000e+02 9.638313590864813207e-01
2.230000000000000000e+02 9.658984859930457301e-01
2.240000000000000000e+02 9.678988326848247947e-01
2.250000000000000000e+02 9.698443579766535816e-01
2.260000000000000000e+02 9.717290856031126633e-01
2.270000000000000000e+02 9.735530155642024841e-01
2.280000000000000000e+02 9.753161478599221557e-01
2.290000000000000000e+02 9.770184824902725662e-01
2.300000000000000000e+02 9.786600194552528276e-01
2.310000000000000000e+02 9.802407587548638279e-01
2.320000000000000000e+02 9.817607003891050121e-01
2.330000000000000000e+02 9.832198443579767133e-01
2.340000000000000000e+02 9.846181906614785984e-01
2.350000000000000000e+02 9.859557392996107783e-01
2.360000000000000000e+02 9.872324902723736972e-01
2.370000000000000000e+02 9.884484435797664670e-01
2.380000000000000000e+02 9.896035992217898647e-01
2.390000000000000000e+02 9.906979571984437793e-01
2.400000000000000000e+02 9.917315175097274338e-01
2.410000000000000000e+02 9.927042801556422713e-01
2.420000000000000000e+02 9.936162451361865156e-01
2.430000000000000000e+02 9.944674124513619429e-01
2.440000000000000000e+02 9.952577821011672210e-01
2.450000000000000000e+02 9.959873540856032381e-01
2.460000000000000000e+02 9.966561284046692171e-01
2.470000000000000000e+02 9.972641050583657130e-01
2.480000000000000000e+02 9.978112840466926148e-01
2.490000000000000000e+02 9.982976653696498115e-01
2.500000000000000000e+02 9.987232490272373031e-01
2.510000000000000000e+02 9.990880350194550896e-01
2.520000000000000000e+02 9.993920233463035041e-01
2.530000000000000000e+02 9.996352140077819914e-01
2.540000000000000000e+02 9.998176070038911067e-01
2.550000000000000000e+02 9.999392023346302949e-01


==> figures/recover/data/s_score_random.csv <==
1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 3.449256570010116874e-01
3.000000000000000000e+00 2.210773660886685144e-01
4.000000000000000000e+00 1.739655991244727917e-01
5.000000000000000000e+00 1.492222839379380162e-01
6.000000000000000000e+00 1.364381490748726722e-01
7.000000000000000000e+00 1.306241521602471145e-01
8.000000000000000000e+00 1.274600632874376971e-01
9.000000000000000000e+00 1.269120591099711093e-01
1.000000000000000000e+01 1.277341565585781713e-01
1.100000000000000000e+01 1.297802431772381859e-01
1.200000000000000000e+01 1.318927029783164007e-01
1.300000000000000000e+01 1.346220218816256697e-01
1.400000000000000000e+01 1.361525376782126429e-01
1.500000000000000000e+01 1.392148804089722025e-01
1.600000000000000000e+01 1.453363213124862219e-01
1.700000000000000000e+01 1.497650178553929234e-01
1.800000000000000000e+01 1.544329147434476135e-01
1.900000000000000000e+01 1.576834725499602075e-01
2.000000000000000000e+01 1.629079107517523162e-01
2.100000000000000000e+01 1.667250190357841833e-01
2.200000000000000000e+01 1.701425684717814968e-01
2.300000000000000000e+01 1.762807765269243376e-01
2.400000000000000000e+01 1.813045190033244214e-01
2.500000000000000000e+01 1.846212857000132657e-01
2.600000000000000000e+01 1.901216852672059088e-01
2.700000000000000000e+01 1.955426030875834775e-01
2.800000000000000000e+01 2.005346422224626723e-01
2.900000000000000000e+01 2.045641240718699405e-01
3.000000000000000000e+01 2.094826430575498777e-01
3.100000000000000000e+01 2.133010726154686565e-01
3.200000000000000000e+01 2.204976873328724774e-01
3.300000000000000000e+01 2.222219198979842325e-01
3.400000000000000000e+01 2.286062122791174267e-01
3.500000000000000000e+01 2.345636429951495627e-01
3.600000000000000000e+01 2.393858795956133600e-01
3.700000000000000000e+01 2.423785242045367327e-01
3.800000000000000000e+01 2.479435747124110190e-01
3.900000000000000000e+01 2.538022026678278253e-01
4.000000000000000000e+01 2.583454723202686654e-01
4.100000000000000000e+01 2.625792219565090679e-01
4.200000000000000000e+01 2.678488337490071425e-01
4.300000000000000000e+01 2.724746280208059646e-01
4.400000000000000000e+01 2.774585337963794140e-01
4.500000000000000000e+01 2.809700403260911306e-01
4.600000000000000000e+01 2.877088406052796810e-01
4.700000000000000000e+01 2.909937341185966364e-01
4.800000000000000000e+01 2.974905891135628533e-01
4.900000000000000000e+01 3.002009275539366806e-01
5.000000000000000000e+01 3.072564181396668093e-01
5.100000000000000000e+01 3.103347100163559302e-01
5.200000000000000000e+01 3.152173106514959411e-01
5.300000000000000000e+01 3.207679884999848907e-01
5.400000000000000000e+01 3.256711683983242733e-01
5.500000000000000000e+01 3.318227448843168448e-01
5.600000000000000000e+01 3.334959465792384781e-01
5.700000000000000000e+01 3.391239970909240009e-01
5.800000000000000000e+01 3.453967911644318933e-01
5.900000000000000000e+01 3.499403368392796088e-01
6.000000000000000000e+01 3.524096284754382191e-01
6.100000000000000000e+01 3.568070301428075131e-01
6.200000000000000000e+01 3.623556474845802122e-01
6.300000000000000000e+01 3.677272706200315211e-01
6.400000000000000000e+01 3.733475889539846770e-01
6.500000000000000000e+01 3.768355353971070132e-01
6.600000000000000000e+01 3.833407624387007440e-01
6.700000000000000000e+01 3.863812966603751287e-01
6.800000000000000000e+01 3.906049227773410459e-01
6.900000000000000000e+01 3.956120481490934537e-01
7.000000000000000000e+01 3.997222117942682562e-01
7.100000000000000000e+01 4.068796607673422772e-01
7.200000000000000000e+01 4.115432736547618431e-01
7.300000000000000000e+01 4.139896765321328109e-01
7.400000000000000000e+01 4.196488726374097422e-01
7.500000000000000000e+01 4.249437320853565181e-01
7.600000000000000000e+01 4.296517876639199263e-01
7.700000000000000000e+01 4.334056274024843392e-01
7.800000000000000000e+01 4.370746728320575869e-01
7.900000000000000000e+01 4.437020089839759374e-01
8.000000000000000000e+01 4.472841247907720641e-01
8.100000000000000000e+01 4.520345969078872761e-01
8.200000000000000000e+01 4.567844245962803251e-01
8.300000000000000000e+01 4.610012901474536129e-01
8.400000000000000000e+01 4.648137170629976778e-01
8.500000000000000000e+01 4.700506070104469858e-01
8.600000000000000000e+01 4.750123091721053514e-01
8.700000000000000000e+01 4.792958163151662676e-01
8.800000000000000000e+01 4.840909081927948776e-01
8.900000000000000000e+01 4.892491548682554314e-01
9.000000000000000000e+01 4.928526631337382113e-01
9.100000000000000000e+01 4.978003092869923707e-01
9.200000000000000000e+01 5.023966106995044756e-01
9.300000000000000000e+01 5.053997944066221937e-01
9.400000000000000000e+01 5.116048903585556085e-01
9.500000000000000000e+01 5.166845361084249078e-01
9.600000000000000000e+01 5.211495112852436717e-01
9.700000000000000000e+01 5.247864257805111565e-01
9.800000000000000000e+01 5.297081985166091078e-01
9.900000000000000000e+01 5.344350914544074849e-01
1.000000000000000000e+02 5.396240115763089040e-01
1.010000000000000000e+02 5.428224244927118969e-01
1.020000000000000000e+02 5.460050379017229449e-01
1.030000000000000000e+02 5.512073897964201441e-01
1.040000000000000000e+02 5.560924409288626746e-01
1.050000000000000000e+02 5.616017953048977329e-01
1.060000000000000000e+02 5.651317642122167806e-01
1.070000000000000000e+02 5.704969222315428024e-01
1.080000000000000000e+02 5.734110792222013586e-01
1.090000000000000000e+02 5.790327896725743217e-01
1.100000000000000000e+02 5.829143252294322064e-01
1.110000000000000000e+02 5.871035829450386156e-01
1.120000000000000000e+02 5.895021361757999401e-01
1.130000000000000000e+02 5.963693647025860578e-01
1.140000000000000000e+02 6.007089162977913288e-01
1.150000000000000000e+02 6.048357932373829016e-01
1.160000000000000000e+02 6.104489349382038466e-01
1.170000000000000000e+02 6.123461416161808391e-01
1.180000000000000000e+02 6.187984746609067610e-01
1.190000000000000000e+02 6.229151757399216116e-01
1.200000000000000000e+02 6.275011584973797518e-01
1.210000000000000000e+02 6.310347406371507040e-01
1.220000000000000000e+02 6.357225372645642913e-01
1.230000000000000000e+02 6.382444391408094164e-01
1.240000000000000000e+02 6.431135169326139822e-01
1.250000000000000000e+02 6.475343553354262482e-01
1.260000000000000000e+02 6.524256040535683088e-01
1.270000000000000000e+02 6.564193558968873798e-01
1.280000000000000000e+02 6.603201319665478186e-01
1.290000000000000000e+02 6.651562685858140034e-01
1.300000000000000000e+02 6.688480041681117427e-01
1.310000000000000000e+02 6.731809079752263392e-01
1.320000000000000000e+02 6.780735574753612438e-01
1.330000000000000000e+02 6.804286350294721508e-01
1.340000000000000000e+02 6.854478116507494168e-01
1.350000000000000000e+02 6.895910797868504138e-01
1.360000000000000000e+02 6.938797593149732545e-01
1.370000000000000000e+02 6.980693647709449445e-01
1.380000000000000000e+02 7.026174655514758616e-01
1.390000000000000000e+02 7.058821259714342933e-01
1.400000000000000000e+02 7.105968882872574222e-01
1.410000000000000000e+02 7.140871087333173772e-01
1.420000000000000000e+02 7.181033731627320948e-01
1.430000000000000000e+02 7.229996501478370696e-01
1.440000000000000000e+02 7.248768695658744932e-01
1.450000000000000000e+02 7.298800623698243895e-01
1.460000000000000000e+02 7.346449694231488303e-01
1.470000000000000000e+02 7.375340991296874815e-01
1.480000000000000000e+02 7.425101001306477766e-01
1.490000000000000000e+02 7.457781586324075951e-01
1.500000000000000000e+02 7.490125712976138939e-01
1.510000000000000000e+02 7.535569647216031619e-01
1.520000000000000000e+02 7.565566836895778469e-01
1.530000000000000000e+02 7.618956824140504791e-01
1.540000000000000000e+02 7.658831351540152932e-01
1.550000000000000000e+02 7.691362464844481162e-01
1.560000000000000000e+02 7.723727044186345925e-01
1.570000000000000000e+02 7.760756081023763020e-01
1.580000000000000000e+02 7.808851549421010896e-01
1.590000000000000000e+02 7.844690998349815869e-01
1.600000000000000000e+02 7.875688797809786701e-01
1.610000000000000000e+02 7.924321556110751619e-01
1.620000000000000000e+02 7.953018555143847035e-01
1.630000000000000000e+02 7.991462609896637925e-01
1.640000000000000000e+02 8.031807917060588276e-01
1.650000000000000000e+02 8.064971572285767332e-01
1.660000000000000000e+02 8.103606081274895567e-01
1.670000000000000000e+02 8.137606114792799161e-01
1.680000000000000000e+02 8.171799648566475671e-01
1.690000000000000000e+02 8.210029620483340063e-01
1.700000000000000000e+02 8.243039471584964195e-01
1.710000000000000000e+02 8.277632792926420402e-01
1.720000000000000000e+02 8.314620658951541454e-01
1.730000000000000000e+02 8.347254666996954953e-01
1.740000000000000000e+02 8.380814858348525354e-01
1.750000000000000000e+02 8.411829614188489623e-01
1.760000000000000000e+02 8.451983877728033168e-01
1.770000000000000000e+02 8.486629872946378494e-01
1.780000000000000000e+02 8.516579793868246373e-01
1.790000000000000000e+02 8.550563808462087190e-01
1.800000000000000000e+02 8.583527395410625038e-01
1.810000000000000000e+02 8.612932491747183894e-01
1.820000000000000000e+02 8.646802360865303294e-01
1.830000000000000000e+02 8.687690726672663288e-01
1.840000000000000000e+02 8.706534968313139888e-01
1.850000000000000000e+02 8.737542158999023201e-01
1.860000000000000000e+02 8.776806946215607308e-01
1.870000000000000000e+02 8.805164161984511129e-01
1.880000000000000000e+02 8.837857575341334648e-01
1.890000000000000000e+02 8.865776210649123357e-01
1.900000000000000000e+02 8.895996797654888155e-01
1.910000000000000000e+02 8.923293791778352801e-01
1.920000000000000000e+02 8.957459687222175670e-01
1.930000000000000000e+02 8.984860015344136031e-01
1.940000000000000000e+02 9.015408606789911961e-01
1.950000000000000000e+02 9.035722553287369729e-01
1.960000000000000000e+02 9.065746246386530149e-01
1.970000000000000000e+02 9.100463148069859454e-01
1.980000000000000000e+02 9.122111630653849668e-01
1.990000000000000000e+02 9.147517876728905595e-01
2.000000000000000000e+02 9.175458366954825085e-01
2.010000000000000000e+02 9.204647838669297588e-01
2.020000000000000000e+02 9.232683266341732420e-01
2.030000000000000000e+02 9.252482838513003127e-01
2.040000000000000000e+02 9.280726149295770444e-01
2.050000000000000000e+02 9.306511996934133668e-01
2.060000000000000000e+02 9.331732100145805342e-01
2.070000000000000000e+02 9.357742369922158465e-01
2.080000000000000000e+02 9.377683283889053367e-01
2.090000000000000000e+02 9.401020743645149835e-01
2.100000000000000000e+02 9.427351549716693757e-01
2.110000000000000000e+02 9.446830014640941187e-01
2.120000000000000000e+02 9.469661013627469481e-01
2.130000000000000000e+02 9.492526814581194738e-01
2.140000000000000000e+02 9.515072465871243779e-01
2.150000000000000000e+02 9.536697514119355512e-01
2.160000000000000000e+02 9.558720391312196529e-01
2.170000000000000000e+02 9.577497762268292192e-01
2.180000000000000000e+02 9.596195218081863265e-01
2.190000000000000000e+02 9.619472624317004783e-01
2.200000000000000000e+02 9.637714205752712093e-01
2.210000000000000000e+02 9.653004634612949442e-01
2.220000000000000000e+02 9.670305781262413802e-01
2.230000000000000000e+02 9.689873167493938677e-01
2.240000000000000000e+02 9.708646212406281117e-01
2.250000000000000000e+02 9.725068822345870334e-01
2.260000000000000000e+02 9.740937035098597985e-01
2.270000000000000000e+02 9.756611927761607017e-01
2.280000000000000000e+02 9.773961103567747610e-01
2.290000000000000000e+02 9.786787196337979333e-01
2.300000000000000000e+02 9.803338006057081833e-01
2.310000000000000000e+02 9.816745984951247284e-01
2.320000000000000000e+02 9.830869879312228443e-01
2.330000000000000000e+02 9.844385256035016463e-01
2.340000000000000000e+02 9.857168642240405898e-01
2.350000000000000000e+02 9.868436553663855193e-01
2.360000000000000000e+02 9.880181697389920359e-01
2.370000000000000000e+02 9.891136298741848298e-01
2.380000000000000000e+02 9.903720681541307025e-01
2.390000000000000000e+02 9.912669992741719449e-01
2.400000000000000000e+02 9.922826876477215396e-01
2.410000000000000000e+02 9.931102618245482017e-01
2.420000000000000000e+02 9.939921002962135432e-01
2.430000000000000000e+02 9.947099834737551660e-01
2.440000000000000000e+02 9.955004503565423324e-01
2.450000000000000000e+02 9.961997619736274734e-01
2.460000000000000000e+02 9.967957604325429211e-01
2.470000000000000000e+02 9.973855525138658473e-01
2.480000000000000000e+02 9.978902472583150995e-01
2.490000000000000000e+02 9.983705708122860845e-01
2.500000000000000000e+02 9.987840152700961927e-01
2.510000000000000000e+02 9.991366565163726232e-01
2.520000000000000000e+02 9.994163379762845967e-01
2.530000000000000000e+02 9.996595304863007403e-01
2.540000000000000000e+02 9.998297661673067882e-01
2.550000000000000000e+02 9.999452821011672876e-01


==> figures/screening/data/matern_cond.csv <==
-1.0 -1.0 -0.02421028647689145
-0.9 -1.0 -0.025606437879456212
-0.8 -1.0 -0.026900737440438235
-0.7 -1.0 -0.028014537372820173
-0.6 -1.0 -0.02885503080059651
-0.5 -1.0 -0.02933473611286154
-0.3999999999999999 -1.0 -0.02940915077458167
-0.29999999999999993 -1.0 -0.029123427837140142
-0.19999999999999996 -1.0 -0.02863782319343805
-0.09999999999999998 -1.0 -0.02819400100831548
0.0 -1.0 -0.028015586309588225
0.10000000000000009 -1.0 -0.0281940010083156
0.20000000000000018 -1.0 -0.028637823193438175
0.30000000000000004 -1.0 -0.029123427837140267
0.40000000000000013 -1.0 -0.029409150774581914
0.5 -1.0 -0.02933473611286154
0.6000000000000001 -1.0 -0.028855030800596627
0.7000000000000002 -1.0 -0.028014537372820173
0.8 -1.0 -0.026900737440438235
0.9000000000000001 -1.0 -0.025606437879456212
1.0 -1.0 -0.02421028647689145

-1.0 -0.9 -0.025606437879456212
-0.9 -0.9 -0.02718013532564887
-0.8 -0.9 -0.028659463294362163
-0.7 -0.9 -0.029939906753742227
-0.6 -0.9 -0.030878762687044536
-0.5 -0.9 -0.031314413873955664
-0.3999999999999999 -0.9 -0.03112754542902837
-0.29999999999999993 -0.9 -0.03034475330588438
-0.19999999999999996 -0.9 -0.029227720673536694
-0.09999999999999998 -0.9 -0.02824090206463786
0.0 -0.9 -0.02784693813720173
0.10000000000000009 -0.9 -0.02824090206463786
0.20000000000000018 -0.9 -0.029227720673536565
0.30000000000000004 -0.9 -0.03034475330588438
0.40000000000000013 -0.9 -0.031127545429028246
0.5 -0.9 -0.031314413873955664
0.6000000000000001 -0.9 -0.03087876268704478
0.7000000000000002 -0.9 -0.029939906753742224
0.8 -0.9 -0.02865946329436228
0.9000000000000001 -0.9 -0.027180135325648985
1.0 -0.9 -0.025606437879456212

-1.0 -0.8 -0.026900737440438235
-0.9 -0.8 -0.028659463294362163
-0.8 -0.8 -0.030350095669572585
-0.7 -0.8 -0.031845962025461506
-0.6 -0.8 -0.03294056713716106
-0.5 -0.8 -0.033345329063873
-0.3999999999999999 -0.8 -0.0327667070186269
-0.29999999999999993 -0.8 -0.03111861205330094
-0.19999999999999996 -0.8 -0.028795524006605355
-0.09999999999999998 -0.8 -0.026711833869433047
0.0 -0.8 -0.025871056424877192
0.10000000000000009 -0.8 -0.026711833869433182
0.20000000000000018 -0.8 -0.02879552400660522
0.30000000000000004 -0.8 -0.031118612053301072
0.40000000000000013 -0.8 -0.03276670701862729
0.5 -0.8 -0.033345329063873
0.6000000000000001 -0.8 -0.03294056713716106
0.7000000000000002 -0.8 -0.03184596202546126
0.8 -0.8 -0.030350095669572707
0.9000000000000001 -0.8 -0.02865946329436216
1.0 -0.8 -0.026900737440438235

-1.0 -0.7 -0.028014537372820173
-0.9 -0.7 -0.029939906753742227
-0.8 -0.7 -0.031845962025461506
-0.7 -0.7 -0.033604566085360985
-0.6 -0.7 -0.034953595390264075
-0.5 -0.7 -0.035420432879069715
-0.3999999999999999 -0.7 -0.034342802852687676
-0.29999999999999993 -0.7 -0.03123283661730869
-0.19999999999999996 -0.7 -0.026556565488374775
-0.09999999999999998 -0.7 -0.02216315171814556
0.0 -0.7 -0.02035189677836224
0.10000000000000009 -0.7 -0.02216315171814527
0.20000000000000018 -0.7 -0.026556565488374918
0.30000000000000004 -0.7 -0.03123283661730869
0.40000000000000013 -0.7 -0.034342802852687676
0.5 -0.7 -0.035420432879069715
0.6000000000000001 -0.7 -0.034953595390264075
0.7000000000000002 -0.7 -0.03360456608536098
0.8 -0.7 -0.0318459620254615
0.9000000000000001 -0.7 -0.029939906753742227
1.0 -0.7 -0.028014537372820173

-1.0 -0.6 -0.02885503080059651
-0.9 -0.6 -0.030878762687044536
-0.8 -0.6 -0.03294056713716106
-0.7 -0.6 -0.034953595390264075
-0.6 -0.6 -0.03666734883103526
-0.5 -0.6 -0.03744084944414754
-0.3999999999999999 -0.6 -0.03595671236709802
-0.29999999999999993 -0.6 -0.030520830049301187
-0.19999999999999996 -0.6 -0.021111792529046356
-0.09999999999999998 -0.6 -0.011597176820818898
0.0 -0.6 -0.007574383654710662
0.10000000000000009 -0.6 -0.011597176820818584
0.20000000000000018 -0.6 -0.021111792529046356
0.30000000000000004 -0.6 -0.030520830049301194
0.40000000000000013 -0.6 -0.03595671236709802
0.5 -0.6 -0.03744084944414754
0.6000000000000001 -0.6 -0.03666734883103526
0.7000000000000002 -0.6 -0.03495359539026421
0.8 -0.6 -0.03294056713716118
0.9000000000000001 -0.6 -0.03087876268704478
1.0 -0.6 -0.02885503080059651

-1.0 -0.5 -0.02933473611286154
-0.9 -0.5 -0.03131441387395554
-0.8 -0.5 -0.03334532906387313
-0.7 -0.5 -0.035420432879069715
-0.6 -0.5 -0.03744084944414754
-0.5 -0.5 -0.03886983636553132
-0.3999999999999999 -0.5 -0.037705152608265936
-0.29999999999999993 -0.5 -0.0291616253443177
-0.19999999999999996 -0.5 -0.009816319180318904
-0.09999999999999998 -0.5 0.011685511163162108
0.0 -0.5 0.020837034467325818
0.10000000000000009 -0.5 0.011685511163162108
0.20000000000000018 -0.5 -0.009816319180319256
0.30000000000000004 -0.5 -0.0291616253443177
0.40000000000000013 -0.5 -0.037705152608266256
0.5 -0.5 -0.038869836365531325
0.6000000000000001 -0.5 -0.03744084944414769
0.7000000000000002 -0.5 -0.035420432879069846
0.8 -0.5 -0.033345329063873
0.9000000000000001 -0.5 -0.031314413873955914
1.0 -0.5 -0.02933473611286142

-1.0 -0.3999999999999999 -0.029409150774581793
-0.9 -0.3999999999999999 -0.031127545429028125
-0.8 -0.3999999999999999 -0.03276670701862716
-0.7 -0.3999999999999999 -0.034342802852687676
-0.6 -0.3999999999999999 -0.03595671236709802
-0.5 -0.3999999999999999 -0.037705152608265936
-0.3999999999999999 -0.3999999999999999 -0.03842552303615476
-0.29999999999999993 -0.3999999999999999 -0.02852454631636758
-0.19999999999999996 -0.3999999999999999 0.013373792993326316
-0.09999999999999998 -0.3999999999999999 0.06365127088282078
0.0 -0.3999999999999999 0.08337507717026538
0.10000000000000009 -0.3999999999999999 0.0636512708828204
0.20000000000000018 -0.3999999999999999 0.013373792993325898
0.30000000000000004 -0.3999999999999999 -0.028524546316367996
0.40000000000000013 -0.3999999999999999 -0.038425523036155124
0.5 -0.3999999999999999 -0.03770515260826627
0.6000000000000001 -0.3999999999999999 -0.03595671236709818
0.7000000000000002 -0.3999999999999999 -0.03434280285268753
0.8 -0.3999999999999999 -0.03276670701862717
0.9000000000000001 -0.3999999999999999 -0.031127545429028246
1.0 -0.3999999999999999 -0.02940915077458167

-1.0 -0.29999999999999993 -0.029123427837140024
-0.9 -0.29999999999999993 -0.03034475330588438
-0.8 -0.29999999999999993 -0.031118612053300933
-0.7 -0.29999999999999993 -0.031232836617308832
-0.6 -0.29999999999999993 -0.030520830049301194
-0.5 -0.29999999999999993 -0.0291616253443177
-0.3999999999999999 -0.29999999999999993 -0.02852454631636758
-0.29999999999999993 -0.29999999999999993 -0.02891457394693372
-0.19999999999999996 -0.29999999999999993 0.07455756011124144
-0.09999999999999998 -0.29999999999999993 0.1781630945508608
0.0 -0.29999999999999993 0.21055440316439206
0.10000000000000009 -0.29999999999999993 0.17816309455085988
0.20000000000000018 -0.29999999999999993 0.07455756011124033
0.30000000000000004 -0.29999999999999993 -0.028914573946934297
0.40000000000000013 -0.29999999999999993 -0.02852454631636798
0.5 -0.29999999999999993 -0.029161625344317706
0.6000000000000001 -0.29999999999999993 -0.030520830049301187
0.7000000000000002 -0.29999999999999993 -0.031232836617308822
0.8 -0.29999999999999993 -0.03111861205330107
0.9000000000000001 -0.29999999999999993 -0.03034475330588438
1.0 -0.29999999999999993 -0.02912342783714002

-1.0 -0.19999999999999996 -0.02863782319343805
-0.9 -0.19999999999999996 -0.029227720673536694
-0.8 -0.19999999999999996 -0.028795524006605355
-0.7 -0.19999999999999996 -0.026556565488374775
-0.6 -0.19999999999999996 -0.021111792529046356
-0.5 -0.19999999999999996 -0.009816319180319253
-0.3999999999999999 -0.19999999999999996 0.013373792993326316
-0.29999999999999993 -0.19999999999999996 0.07455756011124147
-0.19999999999999996 -0.19999999999999996 0.24875695852707266
-0.09999999999999998 -0.19999999999999996 0.3689808690599211
0.0 -0.19999999999999996 0.4155753671452655
0.10000000000000009 -0.19999999999999996 0.3689808690599211
0.20000000000000018 -0.19999999999999996 0.24875695852707239
0.30000000000000004 -0.19999999999999996 0.0745575601112402
0.40000000000000013 -0.19999999999999996 0.01337379299332631
0.5 -0.19999999999999996 -0.009816319180319255
0.6000000000000001 -0.19999999999999996 -0.021111792529046356
0.7000000000000002 -0.19999999999999996 -0.02655656548837506
0.8 -0.19999999999999996 -0.02879552400660522
0.9000000000000001 -0.19999999999999996 -0.029227720673536694
1.0 -0.19999999999999996 -0.02863782319343805

-1.0 -0.09999999999999998 -0.0281940010083156
-0.9 -0.09999999999999998 -0.028240902064637856
-0.8 -0.09999999999999998 -0.026711833869433047
-0.7 -0.09999999999999998 -0.02216315171814556
-0.6 -0.09999999999999998 -0.011597176820818898
-0.5 -0.09999999999999998 0.01168551116316211
-0.3999999999999999 -0.09999999999999998 0.06365127088282078
-0.29999999999999993 -0.09999999999999998 0.17816309455086077
-0.19999999999999996 -0.09999999999999998 0.368980869059921
-0.09999999999999998 -0.09999999999999998 0.5679362716279004
0.0 -0.09999999999999998 0.6764835489373338
0.10000000000000009 -0.09999999999999998 0.5679362716279005
0.20000000000000018 -0.09999999999999998 0.3689808690599206
0.30000000000000004 -0.09999999999999998 0.17816309455086035
0.40000000000000013 -0.09999999999999998 0.06365127088281995
0.5 -0.09999999999999998 0.011685511163162108
0.6000000000000001 -0.09999999999999998 -0.011597176820818898
0.7000000000000002 -0.09999999999999998 -0.022163151718145556
0.8 -0.09999999999999998 -0.026711833869433314
0.9000000000000001 -0.09999999999999998 -0.028240902064637856
1.0 -0.09999999999999998 -0.0281940010083156

-1.0 0.0 -0.028015586309588225
-0.9 0.0 -0.02784693813720173
-0.8 0.0 -0.025871056424877328
-0.7 0.0 -0.02035189677836224
-0.6 0.0 -0.007574383654710662
-0.5 0.0 0.020837034467325818
-0.3999999999999999 0.0 0.08337507717026538
-0.29999999999999993 0.0 0.21055440316439158
-0.19999999999999996 0.0 0.41557536714526594
-0.09999999999999998 0.0 0.6764835489373348
0.0 0.0 1.0
0.10000000000000009 0.0 0.6764835489373339
0.20000000000000018 0.0 0.41557536714526483
0.30000000000000004 0.0 0.21055440316439195
0.40000000000000013 0.0 0.08337507717026535
0.5 0.0 0.02083703446732547
0.6000000000000001 0.0 -0.00757438365471066
0.7000000000000002 0.0 -0.02035189677836253
0.8 0.0 -0.025871056424877328
0.9000000000000001 0.0 -0.02784693813720186
1.0 0.0 -0.028015586309588347

-1.0 0.10000000000000009 -0.0281940010083156
-0.9 0.10000000000000009 -0.02824090206463786
-0.8 0.10000000000000009 -0.026711833869433182
-0.7 0.10000000000000009 -0.02216315171814527
-0.6 0.10000000000000009 -0.011597176820818584
-0.5 0.10000000000000009 0.011685511163162108
-0.3999999999999999 0.10000000000000009 0.0636512708828204
-0.29999999999999993 0.10000000000000009 0.17816309455086038
-0.19999999999999996 0.10000000000000009 0.3689808690599212
-0.09999999999999998 0.10000000000000009 0.5679362716279008
0.0 0.10000000000000009 0.6764835489373342
0.10000000000000009 0.10000000000000009 0.5679362716279005
0.20000000000000018 0.10000000000000009 0.3689808690599206
0.30000000000000004 0.10000000000000009 0.17816309455085988
0.40000000000000013 0.10000000000000009 0.06365127088282035
0.5 0.10000000000000009 0.011685511163162108
0.6000000000000001 0.10000000000000009 -0.011597176820819208
0.7000000000000002 0.10000000000000009 -0.022163151718145698
0.8 0.10000000000000009 -0.026711833869433182
0.9000000000000001 0.10000000000000009 -0.028240902064637856
1.0 0.10000000000000009 -0.028194001008315726

-1.0 0.20000000000000018 -0.028637823193438175
-0.9 0.20000000000000018 -0.029227720673536694
-0.8 0.20000000000000018 -0.028795524006605355
-0.7 0.20000000000000018 -0.026556565488374918
-0.6 0.20000000000000018 -0.021111792529046356
-0.5 0.20000000000000018 -0.009816319180319256
-0.3999999999999999 0.20000000000000018 0.013373792993325898
-0.29999999999999993 0.20000000000000018 0.07455756011124033
-0.19999999999999996 0.20000000000000018 0.24875695852707191
-0.09999999999999998 0.20000000000000018 0.3689808690599208
0.0 0.20000000000000018 0.41557536714526494
0.10000000000000009 0.20000000000000018 0.36898086905992017
0.20000000000000018 0.20000000000000018 0.24875695852707141
0.30000000000000004 0.20000000000000018 0.0745575601112403
0.40000000000000013 0.20000000000000018 0.013373792993325887
0.5 0.20000000000000018 -0.009816319180319256
0.6000000000000001 0.20000000000000018 -0.02111179252904666
0.7000000000000002 0.20000000000000018 -0.0265565654883752
0.8 0.20000000000000018 -0.028795524006605216
0.9000000000000001 0.20000000000000018 -0.029227720673536694
1.0 0.20000000000000018 -0.02863782319343805

-1.0 0.30000000000000004 -0.029123427837140267
-0.9 0.30000000000000004 -0.030344753305884632
-0.8 0.30000000000000004 -0.031118612053301204
-0.7 0.30000000000000004 -0.03123283661730869
-0.6 0.30000000000000004 -0.030520830049301194
-0.5 0.30000000000000004 -0.029161625344317692
-0.3999999999999999 0.30000000000000004 -0.0285245463163684
-0.29999999999999993 0.30000000000000004 -0.028914573946934898
-0.19999999999999996 0.30000000000000004 0.0745575601112402
-0.09999999999999998 0.30000000000000004 0.17816309455086035
0.0 0.30000000000000004 0.21055440316439186
0.10000000000000009 0.30000000000000004 0.17816309455085985
0.20000000000000018 0.30000000000000004 0.07455756011124033
0.30000000000000004 0.30000000000000004 -0.028914573946934263
0.40000000000000013 0.30000000000000004 -0.028524546316368384
0.5 0.30000000000000004 -0.029161625344317692
0.6000000000000001 0.30000000000000004 -0.03052083004930149
0.7000000000000002 0.30000000000000004 -0.03123283661730883
0.8 0.30000000000000004 -0.0311186120533012
0.9000000000000001 0.30000000000000004 -0.03034475330588438
1.0 0.30000000000000004 -0.029123427837140392

-1.0 0.40000000000000013 -0.029409150774581914
-0.9 0.40000000000000013 -0.03112754542902837
-0.8 0.40000000000000013 -0.03276670701862729
-0.7 0.40000000000000013 -0.034342802852687676
-0.6 0.40000000000000013 -0.035956712367098166
-0.5 0.40000000000000013 -0.037705152608266256
-0.3999999999999999 0.40000000000000013 -0.038425523036155124
-0.29999999999999993 0.40000000000000013 -0.02852454631636798
-0.19999999999999996 0.40000000000000013 0.01337379299332631
-0.09999999999999998 0.40000000000000013 0.06365127088281997
0.0 0.40000000000000013 0.08337507717026496
0.10000000000000009 0.40000000000000013 0.06365127088282037
0.20000000000000018 0.40000000000000013 0.013373792993325887
0.30000000000000004 0.40000000000000013 -0.028524546316368384
0.40000000000000013 0.40000000000000013 -0.03842552303615475
0.5 0.40000000000000013 -0.037705152608266575
0.6000000000000001 0.40000000000000013 -0.035956712367098013
0.7000000000000002 0.40000000000000013 -0.03434280285268753
0.8 0.40000000000000013 -0.03276670701862729
0.9000000000000001 0.40000000000000013 -0.03112754542902837
1.0 0.40000000000000013 -0.029409150774581793

-1.0 0.5 -0.02933473611286154
-0.9 0.5 -0.031314413873955664
-0.8 0.5 -0.033345329063873254
-0.7 0.5 -0.035420432879069715
-0.6 0.5 -0.03744084944414769
-0.5 0.5 -0.038869836365531624
-0.3999999999999999 0.5 -0.03770515260826626
-0.29999999999999993 0.5 -0.029161625344317703
-0.19999999999999996 0.5 -0.009816319180319255
-0.09999999999999998 0.5 0.011685511163162108
0.0 0.5 0.020837034467325474
0.10000000000000009 0.5 0.011685511163162106
0.20000000000000018 0.5 -0.009816319180319256
0.30000000000000004 0.5 -0.029161625344317692
0.40000000000000013 0.5 -0.037705152608266575
0.5 0.5 -0.03886983636553163
0.6000000000000001 0.5 -0.03744084944414768
0.7000000000000002 0.5 -0.035420432879069846
0.8 0.5 -0.03334532906387313
0.9000000000000001 0.5 -0.031314413873955914
1.0 0.5 -0.02933473611286142

-1.0 0.6000000000000001 -0.028855030800596627
-0.9 0.6000000000000001 -0.03087876268704478
-0.8 0.6000000000000001 -0.03294056713716106
-0.7 0.6000000000000001 -0.03495359539026421
-0.6 0.6000000000000001 -0.036667348831035396
-0.5 0.6000000000000001 -0.03744084944414769
-0.3999999999999999 0.6000000000000001 -0.03595671236709817
-0.29999999999999993 0.6000000000000001 -0.030520830049301194
-0.19999999999999996 0.6000000000000001 -0.021111792529046356
-0.09999999999999998 0.6000000000000001 -0.011597176820819208
0.0 0.6000000000000001 -0.00757438365471066
0.10000000000000009 0.6000000000000001 -0.011597176820819208
0.20000000000000018 0.6000000000000001 -0.02111179252904666
0.30000000000000004 0.6000000000000001 -0.030520830049301492
0.40000000000000013 0.6000000000000001 -0.035956712367098013
0.5 0.6000000000000001 -0.03744084944414754
0.6000000000000001 0.6000000000000001 -0.036667348831035396
0.7000000000000002 0.6000000000000001 -0.03495359539026433
0.8 0.6000000000000001 -0.03294056713716106
0.9000000000000001 0.6000000000000001 -0.030878762687044536
1.0 0.6000000000000001 -0.028855030800596627

-1.0 0.7000000000000002 -0.028014537372820173
-0.9 0.7000000000000002 -0.029939906753742227
-0.8 0.7000000000000002 -0.03184596202546126
-0.7 0.7000000000000002 -0.0336045660853611
-0.6 0.7000000000000002 -0.03495359539026433
-0.5 0.7000000000000002 -0.03542043287906985
-0.3999999999999999 0.7000000000000002 -0.03434280285268753
-0.29999999999999993 0.7000000000000002 -0.031232836617308964
-0.19999999999999996 0.7000000000000002 -0.026556565488375056
-0.09999999999999998 0.7000000000000002 -0.02216315171814584
0.0 0.7000000000000002 -0.02035189677836253
0.10000000000000009 0.7000000000000002 -0.022163151718145698
0.20000000000000018 0.7000000000000002 -0.026556565488375195
0.30000000000000004 0.7000000000000002 -0.031232836617308968
0.40000000000000013 0.7000000000000002 -0.03434280285268753
0.5 0.7000000000000002 -0.035420432879069846
0.6000000000000001 0.7000000000000002 -0.03495359539026433
0.7000000000000002 0.7000000000000002 -0.03360456608536097
0.8 0.7000000000000002 -0.03184596202546126
0.9000000000000001 0.7000000000000002 -0.02993990675374235
1.0 0.7000000000000002 -0.02801453737282029

-1.0 0.8 -0.026900737440438235
-0.9 0.8 -0.02865946329436228
-0.8 0.8 -0.03035009566957271
-0.7 0.8 -0.031845962025461506
-0.6 0.8 -0.03294056713716118
-0.5 0.8 -0.033345329063873254
-0.3999999999999999 0.8 -0.03276670701862717
-0.29999999999999993 0.8 -0.031118612053301204
-0.19999999999999996 0.8 -0.028795524006605486
-0.09999999999999998 0.8 -0.026711833869433314
0.0 0.8 -0.025871056424877328
0.10000000000000009 0.8 -0.026711833869433314
0.20000000000000018 0.8 -0.028795524006605216
0.30000000000000004 0.8 -0.0311186120533012
0.40000000000000013 0.8 -0.03276670701862729
0.5 0.8 -0.033345329063873254
0.6000000000000001 0.8 -0.03294056713716106
0.7000000000000002 0.8 -0.03184596202546126
0.8 0.8 -0.030350095669572585
0.9000000000000001 0.8 -0.028659463294362277
1.0 0.8 -0.026900737440438235

-1.0 0.9000000000000001 -0.025606437879456212
-0.9 0.9000000000000001 -0.027180135325649103
-0.8 0.9000000000000001 -0.02865946329436216
-0.7 0.9000000000000001 -0.02993990675374235
-0.6 0.9000000000000001 -0.03087876268704478
-0.5 0.9000000000000001 -0.031314413873955914
-0.3999999999999999 0.9000000000000001 -0.031127545429028246
-0.29999999999999993 0.9000000000000001 -0.03034475330588438
-0.19999999999999996 0.9000000000000001 -0.029227720673536694
-0.09999999999999998 0.9000000000000001 -0.02824090206463786
0.0 0.9000000000000001 -0.02784693813720186
0.10000000000000009 0.9000000000000001 -0.028240902064637856
0.20000000000000018 0.9000000000000001 -0.029227720673536694
0.30000000000000004 0.9000000000000001 -0.03034475330588438
0.40000000000000013 0.9000000000000001 -0.03112754542902837
0.5 0.9000000000000001 -0.031314413873955914
0.6000000000000001 0.9000000000000001 -0.030878762687044658
0.7000000000000002 0.9000000000000001 -0.029939906753742345
0.8 0.9000000000000001 -0.028659463294362277
0.9000000000000001 0.9000000000000001 -0.027180135325648985
1.0 0.9000000000000001 -0.025606437879456212

-1.0 1.0 -0.02421028647689145
-0.9 1.0 -0.025606437879456212
-0.8 1.0 -0.026900737440438235
-0.7 1.0 -0.02801453737282029
-0.6 1.0 -0.02885503080059651
-0.5 1.0 -0.02933473611286154
-0.3999999999999999 1.0 -0.029409150774581793
-0.29999999999999993 1.0 -0.029123427837140146
-0.19999999999999996 1.0 -0.028637823193438175
-0.09999999999999998 1.0 -0.0281940010083156
0.0 1.0 -0.028015586309588347
0.10000000000000009 1.0 -0.028194001008315726
0.20000000000000018 1.0 -0.028637823193438175
0.30000000000000004 1.0 -0.02912342783714039
0.40000000000000013 1.0 -0.029409150774581793
0.5 1.0 -0.02933473611286142
0.6000000000000001 1.0 -0.028855030800596627
0.7000000000000002 1.0 -0.02801453737282029
0.8 1.0 -0.026900737440438235
0.9000000000000001 1.0 -0.025606437879456212
1.0 1.0 -0.024210286476891336


==> figures/screening/data/matern_cond_points.csv <==
0.25 0.25 0.0

0.25 -0.25 0.0

-0.25 0.25 0.0

-0.25 -0.25 0.0


==> figures/screening/data/matern_uncond.csv <==
-1.0 -1.0 0.2431167344342142
-0.9 -1.0 0.26044530415059763
-0.8 -1.0 0.2778636238111907
-0.7 -1.0 0.29503668879662104
-0.6 -1.0 0.3115515767656577
-0.5 -1.0 0.3269218953517579
-0.3999999999999999 -1.0 0.34060461493192096
-0.29999999999999993 -1.0 0.3520328968146515
-0.19999999999999996 -1.0 0.3606656587941864
-0.09999999999999998 -1.0 0.36604918765446737
0.0 -1.0 0.36787944117144233
0.10000000000000009 -1.0 0.36604918765446737
0.20000000000000018 -1.0 0.3606656587941864
0.30000000000000004 -1.0 0.3520328968146514
0.40000000000000013 -1.0 0.3406046149319209
0.5 -1.0 0.3269218953517579
0.6000000000000001 -1.0 0.31155157676565765
0.7000000000000002 -1.0 0.29503668879662104
0.8 -1.0 0.2778636238111907
0.9000000000000001 -1.0 0.26044530415059763
1.0 -1.0 0.2431167344342142

-1.0 -0.9 0.26044530415059763
-0.9 -0.9 0.2800485757226742
-0.8 -0.9 0.2999440091596191
-0.7 -0.9 0.31976292245345755
-0.6 -0.9 0.3390304398248439
-0.5 -0.9 0.3571630016689793
-0.3999999999999999 -0.9 0.3734818835341561
-0.29999999999999993 -0.9 0.387250581508453
-0.19999999999999996 -0.9 0.3977409178940928
-0.09999999999999998 -0.9 0.4043240923571181
0.0 -0.9 0.4065696597405991
0.10000000000000009 -0.9 0.4043240923571181
0.20000000000000018 -0.9 0.3977409178940928
0.30000000000000004 -0.9 0.38725058150845293
0.40000000000000013 -0.9 0.37348188353415607
0.5 -0.9 0.3571630016689793
0.6000000000000001 -0.9 0.33903043982484377
0.7000000000000002 -0.9 0.31976292245345755
0.8 -0.9 0.2999440091596191
0.9000000000000001 -0.9 0.28004857572267416
1.0 -0.9 0.26044530415059763

-1.0 -0.8 0.2778636238111907
-0.9 -0.8 0.2999440091596191
-0.8 -0.8 0.32259072970363645
-0.7 -0.8 0.3454129637947278
-0.6 -0.8 0.36787944117144233
-0.5 -0.8 0.3893026905239112
-0.3999999999999999 -0.8 0.40884171979780415
-0.29999999999999993 -0.8 0.42553827818558315
-0.19999999999999996 -0.8 0.43840106015103375
-0.09999999999999998 -0.8 0.4465402331752072
0.0 -0.8 0.44932896411722156
0.10000000000000009 -0.8 0.4465402331752072
0.20000000000000018 -0.8 0.43840106015103375
0.30000000000000004 -0.8 0.42553827818558315
0.40000000000000013 -0.8 0.40884171979780404
0.5 -0.8 0.3893026905239112
0.6000000000000001 -0.8 0.36787944117144233
0.7000000000000002 -0.8 0.3454129637947278
0.8 -0.8 0.32259072970363645
0.9000000000000001 -0.8 0.2999440091596191
1.0 -0.8 0.2778636238111907

-1.0 -0.7 0.29503668879662104
-0.9 -0.7 0.31976292245345755
-0.8 -0.7 0.3454129637947278
-0.7 -0.7 0.37159545847423875
-0.6 -0.7 0.3977409178940929
-0.5 -0.7 0.423063697272397
-0.3999999999999999 -0.7 0.4465402331752072
-0.29999999999999993 -0.7 0.46692935325362067
-0.19999999999999996 -0.7 0.48286846629524033
-0.09999999999999998 -0.7 0.49306869139523984
0.0 -0.7 0.4965853037914095
0.10000000000000009 -0.7 0.49306869139523984
0.20000000000000018 -0.7 0.4828684662952403
0.30000000000000004 -0.7 0.46692935325362067
0.40000000000000013 -0.7 0.4465402331752072
0.5 -0.7 0.423063697272397
0.6000000000000001 -0.7 0.3977409178940928
0.7000000000000002 -0.7 0.3715954584742387
0.8 -0.7 0.3454129637947278
0.9000000000000001 -0.7 0.31976292245345755
1.0 -0.7 0.29503668879662104

-1.0 -0.6 0.3115515767656577
-0.9 -0.6 0.3390304398248439
-0.8 -0.6 0.36787944117144233
-0.7 -0.6 0.3977409178940929
-0.6 -0.6 0.42804449119023485
-0.5 -0.6 0.45793640070920283
-0.3999999999999999 -0.6 0.48621213667943447
-0.29999999999999993 -0.6 0.5112889476777818
-0.19999999999999996 -0.6 0.5312856091329679
-0.09999999999999998 -0.6 0.5442882761830321
0.0 -0.6 0.5488116360940264
0.10000000000000009 -0.6 0.5442882761830321
0.20000000000000018 -0.6 0.5312856091329679
0.30000000000000004 -0.6 0.5112889476777818
0.40000000000000013 -0.6 0.4862121366794344
0.5 -0.6 0.45793640070920283
0.6000000000000001 -0.6 0.4280444911902348
0.7000000000000002 -0.6 0.39774091789409277
0.8 -0.6 0.36787944117144233
0.9000000000000001 -0.6 0.33903043982484377
1.0 -0.6 0.3115515767656577

-1.0 -0.5 0.3269218953517579
-0.9 -0.5 0.3571630016689793
-0.8 -0.5 0.3893026905239112
-0.7 -0.5 0.423063697272397
-0.6 -0.5 0.45793640070920283
-0.5 -0.5 0.4930686913952398
-0.3999999999999999 -0.5 0.52712771110158
-0.29999999999999993 -0.5 0.5581680542324665
-0.19999999999999996 -0.5 0.5836134122275815
-0.09999999999999998 -0.5 0.600554459474065
0.0 -0.5 0.6065306597126334
0.10000000000000009 -0.5 0.600554459474065
0.20000000000000018 -0.5 0.5836134122275815
0.30000000000000004 -0.5 0.5581680542324665
0.40000000000000013 -0.5 0.5271277111015799
0.5 -0.5 0.4930686913952398
0.6000000000000001 -0.5 0.4579364007092028
0.7000000000000002 -0.5 0.42306369727239695
0.8 -0.5 0.3893026905239112
0.9000000000000001 -0.5 0.3571630016689792
1.0 -0.5 0.3269218953517579

-1.0 -0.3999999999999999 0.34060461493192096
-0.9 -0.3999999999999999 0.3734818835341561
-0.8 -0.3999999999999999 0.40884171979780415
-0.7 -0.3999999999999999 0.4465402331752072
-0.6 -0.3999999999999999 0.48621213667943447
-0.5 -0.3999999999999999 0.52712771110158
-0.3999999999999999 -0.3999999999999999 0.5679707120121922
-0.29999999999999993 -0.3999999999999999 0.6065306597126335
-0.19999999999999996 -0.3999999999999999 0.6394073191618972
-0.09999999999999998 -0.3999999999999999 0.6621186148652173
0.0 -0.3999999999999999 0.6703200460356393
0.10000000000000009 -0.3999999999999999 0.6621186148652173
0.20000000000000018 -0.3999999999999999 0.6394073191618971
0.30000000000000004 -0.3999999999999999 0.6065306597126334
0.40000000000000013 -0.3999999999999999 0.5679707120121921
0.5 -0.3999999999999999 0.52712771110158
0.6000000000000001 -0.3999999999999999 0.4862121366794344
0.7000000000000002 -0.3999999999999999 0.4465402331752072
0.8 -0.3999999999999999 0.40884171979780415
0.9000000000000001 -0.3999999999999999 0.37348188353415607
1.0 -0.3999999999999999 0.34060461493192096

-1.0 -0.29999999999999993 0.3520328968146515
-0.9 -0.29999999999999993 0.387250581508453
-0.8 -0.29999999999999993 0.42553827818558315
-0.7 -0.29999999999999993 0.46692935325362067
-0.6 -0.29999999999999993 0.5112889476777818
-0.5 -0.29999999999999993 0.5581680542324665
-0.3999999999999999 -0.29999999999999993 0.6065306597126335
-0.29999999999999993 -0.29999999999999993 0.6542510918525356
-0.19999999999999996 -0.29999999999999993 0.6972891342043375
-0.09999999999999998 -0.29999999999999993 0.7288934141100247
0.0 -0.29999999999999993 0.7408182206817179
0.10000000000000009 -0.29999999999999993 0.7288934141100246
0.20000000000000018 -0.29999999999999993 0.6972891342043374
0.30000000000000004 -0.29999999999999993 0.6542510918525355
0.40000000000000013 -0.29999999999999993 0.6065306597126334
0.5 -0.29999999999999993 0.5581680542324665
0.6000000000000001 -0.29999999999999993 0.5112889476777818
0.7000000000000002 -0.29999999999999993 0.46692935325362056
0.8 -0.29999999999999993 0.42553827818558315
0.9000000000000001 -0.29999999999999993 0.38725058150845293
1.0 -0.29999999999999993 0.3520328968146515

-1.0 -0.19999999999999996 0.3606656587941864
-0.9 -0.19999999999999996 0.3977409178940928
-0.8 -0.19999999999999996 0.43840106015103375
-0.7 -0.19999999999999996 0.48286846629524033
-0.6 -0.19999999999999996 0.5312856091329679
-0.5 -0.19999999999999996 0.5836134122275815
-0.3999999999999999 -0.19999999999999996 0.6394073191618972
-0.29999999999999993 -0.19999999999999996 0.6972891342043375
-0.19999999999999996 -0.19999999999999996 0.7536383164437649
-0.09999999999999998 -0.19999999999999996 0.7996294886770354
0.0 -0.19999999999999996 0.8187307530779819
0.10000000000000009 -0.19999999999999996 0.7996294886770354
0.20000000000000018 -0.19999999999999996 0.7536383164437648
0.30000000000000004 -0.19999999999999996 0.6972891342043374
0.40000000000000013 -0.19999999999999996 0.6394073191618971
0.5 -0.19999999999999996 0.5836134122275815
0.6000000000000001 -0.19999999999999996 0.5312856091329679
0.7000000000000002 -0.19999999999999996 0.48286846629524016
0.8 -0.19999999999999996 0.43840106015103375
0.9000000000000001 -0.19999999999999996 0.39774091789409277
1.0 -0.19999999999999996 0.3606656587941864

-1.0 -0.09999999999999998 0.36604918765446737
-0.9 -0.09999999999999998 0.4043240923571181
-0.8 -0.09999999999999998 0.4465402331752072
-0.7 -0.09999999999999998 0.49306869139523984
-0.6 -0.09999999999999998 0.5442882761830321
-0.5 -0.09999999999999998 0.600554459474065
-0.3999999999999999 -0.09999999999999998 0.6621186148652173
-0.29999999999999993 -0.09999999999999998 0.7288934141100247
-0.19999999999999996 -0.09999999999999998 0.7996294886770354
-0.09999999999999998 -0.09999999999999998 0.8681234453945849
0.0 -0.09999999999999998 0.9048374180359596
0.10000000000000009 -0.09999999999999998 0.8681234453945849
0.20000000000000018 -0.09999999999999998 0.7996294886770353
0.30000000000000004 -0.09999999999999998 0.7288934141100246
0.40000000000000013 -0.09999999999999998 0.6621186148652171
0.5 -0.09999999999999998 0.600554459474065
0.6000000000000001 -0.09999999999999998 0.544288276183032
0.7000000000000002 -0.09999999999999998 0.49306869139523973
0.8 -0.09999999999999998 0.4465402331752072
0.9000000000000001 -0.09999999999999998 0.404324092357118
1.0 -0.09999999999999998 0.36604918765446737

-1.0 0.0 0.36787944117144233
-0.9 0.0 0.4065696597405991
-0.8 0.0 0.44932896411722156
-0.7 0.0 0.4965853037914095
-0.6 0.0 0.5488116360940264
-0.5 0.0 0.6065306597126334
-0.3999999999999999 0.0 0.6703200460356393
-0.29999999999999993 0.0 0.7408182206817179
-0.19999999999999996 0.0 0.8187307530779819
-0.09999999999999998 0.0 0.9048374180359596
0.0 0.0 1.0
0.10000000000000009 0.0 0.9048374180359595
0.20000000000000018 0.0 0.8187307530779817
0.30000000000000004 0.0 0.7408182206817179
0.40000000000000013 0.0 0.6703200460356392
0.5 0.0 0.6065306597126334
0.6000000000000001 0.0 0.5488116360940264
0.7000000000000002 0.0 0.4965853037914094
0.8 0.0 0.44932896411722156
0.9000000000000001 0.0 0.40656965974059905
1.0 0.0 0.36787944117144233

-1.0 0.10000000000000009 0.36604918765446737
-0.9 0.10000000000000009 0.4043240923571181
-0.8 0.10000000000000009 0.4465402331752072
-0.7 0.10000000000000009 0.49306869139523984
-0.6 0.10000000000000009 0.5442882761830321
-0.5 0.10000000000000009 0.600554459474065
-0.3999999999999999 0.10000000000000009 0.6621186148652173
-0.29999999999999993 0.10000000000000009 0.7288934141100246
-0.19999999999999996 0.10000000000000009 0.7996294886770354
-0.09999999999999998 0.10000000000000009 0.8681234453945849
0.0 0.10000000000000009 0.9048374180359595
0.10000000000000009 0.10000000000000009 0.8681234453945847
0.20000000000000018 0.10000000000000009 0.7996294886770352
0.30000000000000004 0.10000000000000009 0.7288934141100245
0.40000000000000013 0.10000000000000009 0.6621186148652171
0.5 0.10000000000000009 0.600554459474065
0.6000000000000001 0.10000000000000009 0.544288276183032
0.7000000000000002 0.10000000000000009 0.4930686913952397
0.8 0.10000000000000009 0.4465402331752072
0.9000000000000001 0.10000000000000009 0.404324092357118
1.0 0.10000000000000009 0.36604918765446737

-1.0 0.20000000000000018 0.3606656587941864
-0.9 0.20000000000000018 0.3977409178940928
-0.8 0.20000000000000018 0.43840106015103375
-0.7 0.20000000000000018 0.4828684662952403
-0.6 0.20000000000000018 0.5312856091329679
-0.5 0.20000000000000018 0.5836134122275815
-0.3999999999999999 0.20000000000000018 0.6394073191618971
-0.29999999999999993 0.20000000000000018 0.6972891342043374
-0.19999999999999996 0.20000000000000018 0.7536383164437648
-0.09999999999999998 0.20000000000000018 0.7996294886770353
0.0 0.20000000000000018 0.8187307530779817
0.10000000000000009 0.20000000000000018 0.7996294886770352
0.20000000000000018 0.20000000000000018 0.7536383164437646
0.30000000000000004 0.20000000000000018 0.6972891342043372
0.40000000000000013 0.20000000000000018 0.639407319161897
0.5 0.20000000000000018 0.5836134122275815
0.6000000000000001 0.20000000000000018 0.5312856091329677
0.7000000000000002 0.20000000000000018 0.48286846629524016
0.8 0.20000000000000018 0.43840106015103375
0.9000000000000001 0.20000000000000018 0.39774091789409277
1.0 0.20000000000000018 0.3606656587941864

-1.0 0.30000000000000004 0.3520328968146514
-0.9 0.30000000000000004 0.38725058150845293
-0.8 0.30000000000000004 0.42553827818558315
-0.7 0.30000000000000004 0.46692935325362067
-0.6 0.30000000000000004 0.5112889476777818
-0.5 0.30000000000000004 0.5581680542324665
-0.3999999999999999 0.30000000000000004 0.6065306597126334
-0.29999999999999993 0.30000000000000004 0.6542510918525355
-0.19999999999999996 0.30000000000000004 0.6972891342043374
-0.09999999999999998 0.30000000000000004 0.7288934141100246
0.0 0.30000000000000004 0.7408182206817179
0.10000000000000009 0.30000000000000004 0.7288934141100245
0.20000000000000018 0.30000000000000004 0.6972891342043372
0.30000000000000004 0.30000000000000004 0.6542510918525355
0.40000000000000013 0.30000000000000004 0.6065306597126333
0.5 0.30000000000000004 0.5581680542324665
0.6000000000000001 0.30000000000000004 0.5112889476777817
0.7000000000000002 0.30000000000000004 0.46692935325362056
0.8 0.30000000000000004 0.42553827818558315
0.9000000000000001 0.30000000000000004 0.38725058150845293
1.0 0.30000000000000004 0.3520328968146514

-1.0 0.40000000000000013 0.3406046149319209
-0.9 0.40000000000000013 0.37348188353415607
-0.8 0.40000000000000013 0.40884171979780404
-0.7 0.40000000000000013 0.4465402331752072
-0.6 0.40000000000000013 0.4862121366794344
-0.5 0.40000000000000013 0.5271277111015799
-0.3999999999999999 0.40000000000000013 0.5679707120121921
-0.29999999999999993 0.40000000000000013 0.6065306597126334
-0.19999999999999996 0.40000000000000013 0.6394073191618971
-0.09999999999999998 0.40000000000000013 0.6621186148652171
0.0 0.40000000000000013 0.6703200460356392
0.10000000000000009 0.40000000000000013 0.6621186148652171
0.20000000000000018 0.40000000000000013 0.639407319161897
0.30000000000000004 0.40000000000000013 0.6065306597126333
0.40000000000000013 0.40000000000000013 0.5679707120121921
0.5 0.40000000000000013 0.5271277111015799
0.6000000000000001 0.40000000000000013 0.48621213667943436
0.7000000000000002 0.40000000000000013 0.44654023317520714
0.8 0.40000000000000013 0.40884171979780404
0.9000000000000001 0.40000000000000013 0.373481883534156
1.0 0.40000000000000013 0.3406046149319209

-1.0 0.5 0.3269218953517579
-0.9 0.5 0.3571630016689793
-0.8 0.5 0.3893026905239112
-0.7 0.5 0.423063697272397
-0.6 0.5 0.45793640070920283
-0.5 0.5 0.4930686913952398
-0.3999999999999999 0.5 0.52712771110158
-0.29999999999999993 0.5 0.5581680542324665
-0.19999999999999996 0.5 0.5836134122275815
-0.09999999999999998 0.5 0.600554459474065
0.0 0.5 0.6065306597126334
0.10000000000000009 0.5 0.600554459474065
0.20000000000000018 0.5 0.5836134122275815
0.30000000000000004 0.5 0.5581680542324665
0.40000000000000013 0.5 0.5271277111015799
0.5 0.5 0.4930686913952398
0.6000000000000001 0.5 0.4579364007092028
0.7000000000000002 0.5 0.42306369727239695
0.8 0.5 0.3893026905239112
0.9000000000000001 0.5 0.3571630016689792
1.0 0.5 0.3269218953517579

-1.0 0.6000000000000001 0.31155157676565765
-0.9 0.6000000000000001 0.33903043982484377
-0.8 0.6000000000000001 0.36787944117144233
-0.7 0.6000000000000001 0.3977409178940928
-0.6 0.6000000000000001 0.4280444911902348
-0.5 0.6000000000000001 0.4579364007092028
-0.3999999999999999 0.6000000000000001 0.4862121366794344
-0.29999999999999993 0.6000000000000001 0.5112889476777818
-0.19999999999999996 0.6000000000000001 0.5312856091329679
-0.09999999999999998 0.6000000000000001 0.544288276183032
0.0 0.6000000000000001 0.5488116360940264
0.10000000000000009 0.6000000000000001 0.544288276183032
0.20000000000000018 0.6000000000000001 0.5312856091329677
0.30000000000000004 0.6000000000000001 0.5112889476777817
0.40000000000000013 0.6000000000000001 0.48621213667943436
0.5 0.6000000000000001 0.4579364007092028
0.6000000000000001 0.6000000000000001 0.4280444911902348
0.7000000000000002 0.6000000000000001 0.39774091789409277
0.8 0.6000000000000001 0.36787944117144233
0.9000000000000001 0.6000000000000001 0.33903043982484377
1.0 0.6000000000000001 0.31155157676565765

-1.0 0.7000000000000002 0.29503668879662104
-0.9 0.7000000000000002 0.31976292245345755
-0.8 0.7000000000000002 0.3454129637947278
-0.7 0.7000000000000002 0.3715954584742387
-0.6 0.7000000000000002 0.39774091789409277
-0.5 0.7000000000000002 0.42306369727239695
-0.3999999999999999 0.7000000000000002 0.4465402331752072
-0.29999999999999993 0.7000000000000002 0.46692935325362056
-0.19999999999999996 0.7000000000000002 0.48286846629524016
-0.09999999999999998 0.7000000000000002 0.49306869139523973
0.0 0.7000000000000002 0.4965853037914094
0.10000000000000009 0.7000000000000002 0.4930686913952397
0.20000000000000018 0.7000000000000002 0.48286846629524016
0.30000000000000004 0.7000000000000002 0.46692935325362056
0.40000000000000013 0.7000000000000002 0.44654023317520714
0.5 0.7000000000000002 0.42306369727239695
0.6000000000000001 0.7000000000000002 0.39774091789409277
0.7000000000000002 0.7000000000000002 0.37159545847423864
0.8 0.7000000000000002 0.3454129637947278
0.9000000000000001 0.7000000000000002 0.3197629224534575
1.0 0.7000000000000002 0.29503668879662104

-1.0 0.8 0.2778636238111907
-0.9 0.8 0.2999440091596191
-0.8 0.8 0.32259072970363645
-0.7 0.8 0.3454129637947278
-0.6 0.8 0.36787944117144233
-0.5 0.8 0.3893026905239112
-0.3999999999999999 0.8 0.40884171979780415
-0.29999999999999993 0.8 0.42553827818558315
-0.19999999999999996 0.8 0.43840106015103375
-0.09999999999999998 0.8 0.4465402331752072
0.0 0.8 0.44932896411722156
0.10000000000000009 0.8 0.4465402331752072
0.20000000000000018 0.8 0.43840106015103375
0.30000000000000004 0.8 0.42553827818558315
0.40000000000000013 0.8 0.40884171979780404
0.5 0.8 0.3893026905239112
0.6000000000000001 0.8 0.36787944117144233
0.7000000000000002 0.8 0.3454129637947278
0.8 0.8 0.32259072970363645
0.9000000000000001 0.8 0.2999440091596191
1.0 0.8 0.2778636238111907

-1.0 0.9000000000000001 0.26044530415059763
-0.9 0.9000000000000001 0.28004857572267416
-0.8 0.9000000000000001 0.2999440091596191
-0.7 0.9000000000000001 0.31976292245345755
-0.6 0.9000000000000001 0.33903043982484377
-0.5 0.9000000000000001 0.3571630016689792
-0.3999999999999999 0.9000000000000001 0.37348188353415607
-0.29999999999999993 0.9000000000000001 0.38725058150845293
-0.19999999999999996 0.9000000000000001 0.39774091789409277
-0.09999999999999998 0.9000000000000001 0.404324092357118
0.0 0.9000000000000001 0.40656965974059905
0.10000000000000009 0.9000000000000001 0.404324092357118
0.20000000000000018 0.9000000000000001 0.39774091789409277
0.30000000000000004 0.9000000000000001 0.38725058150845293
0.40000000000000013 0.9000000000000001 0.373481883534156
0.5 0.9000000000000001 0.3571630016689792
0.6000000000000001 0.9000000000000001 0.33903043982484377
0.7000000000000002 0.9000000000000001 0.3197629224534575
0.8 0.9000000000000001 0.2999440091596191
0.9000000000000001 0.9000000000000001 0.28004857572267416
1.0 0.9000000000000001 0.26044530415059763

-1.0 1.0 0.2431167344342142
-0.9 1.0 0.26044530415059763
-0.8 1.0 0.2778636238111907
-0.7 1.0 0.29503668879662104
-0.6 1.0 0.3115515767656577
-0.5 1.0 0.3269218953517579
-0.3999999999999999 1.0 0.34060461493192096
-0.29999999999999993 1.0 0.3520328968146515
-0.19999999999999996 1.0 0.3606656587941864
-0.09999999999999998 1.0 0.36604918765446737
0.0 1.0 0.36787944117144233
0.10000000000000009 1.0 0.36604918765446737
0.20000000000000018 1.0 0.3606656587941864
0.30000000000000004 1.0 0.3520328968146514
0.40000000000000013 1.0 0.3406046149319209
0.5 1.0 0.3269218953517579
0.6000000000000001 1.0 0.31155157676565765
0.7000000000000002 1.0 0.29503668879662104
0.8 1.0 0.2778636238111907
0.9000000000000001 1.0 0.26044530415059763
1.0 1.0 0.2431167344342142


==> figures/screening/data/matern_uncond_points.csv <==
0.25 0.25 0.7021885013265596

0.25 -0.25 0.7021885013265596

-0.25 0.25 0.7021885013265596

-0.25 -0.25 0.7021885013265596


==> figures/selection/data/cknn_mean.csv <==
-1.000000000000000000e+00 -6.724016487960671196e-01
-9.797979797979797789e-01 -6.761368620317647071e-01
-9.595959595959595578e-01 -6.793660768684525175e-01
-9.393939393939394478e-01 -6.820615661065031476e-01
-9.191919191919192267e-01 -6.841953686834068016e-01
-8.989898989898990056e-01 -6.857393849428837784e-01
-8.787878787878787845e-01 -6.866654838731307553e-01
-8.585858585858585634e-01 -6.869456233400935696e-01
-8.383838383838383423e-01 -6.865519844166042551e-01
-8.181818181818181213e-01 -6.854571209881634708e-01
-7.979797979797980112e-01 -6.836341259014051541e-01
-7.777777777777777901e-01 -6.810568150121801834e-01
-7.575757575757575690e-01 -6.776999305871020951e-01
-7.373737373737373479e-01 -6.735393656156598574e-01
-7.171717171717171269e-01 -6.685524107000583305e-01
-6.969696969696970168e-01 -6.627180253071741634e-01
-6.767676767676766847e-01 -6.560171352918739984e-01
-6.565656565656565746e-01 -6.484329587339384693e-01
-6.363636363636363535e-01 -6.399513622723983497e-01
-6.161616161616161325e-01 -6.305612502718163093e-01
-5.959595959595959114e-01 -6.202549893154718497e-01
-5.757575757575756903e-01 -6.090288706911096694e-01
-5.555555555555555802e-01 -5.968836114861506559e-01
-5.353535353535352481e-01 -5.838247587587392928e-01
-5.151515151515151381e-01 -5.698625544046324043e-01
-4.949494949494949170e-01 -5.550114757607861327e-01
-4.747474747474746959e-01 -5.392897898313662175e-01
-4.545454545454544748e-01 -5.227191466608086534e-01
-4.343434343434342537e-01 -5.053242090188038160e-01
-4.141414141414141437e-01 -4.871323157255991743e-01
-3.939393939393939226e-01 -4.681731761071425968e-01
-3.737373737373737015e-01 -4.484785932197173364e-01
-3.535353535353534804e-01 -4.280822136235037378e-01
-3.333333333333332593e-01 -4.070193016143409115e-01
-3.131313131313130382e-01 -3.853265359434530080e-01
-2.929292929292928171e-01 -3.630418271663913288e-01
-2.727272727272727071e-01 -3.402041538654229647e-01
-2.525252525252524860e-01 -3.168534160844097558e-01
-2.323232323232322649e-01 -2.930303044022205539e-01
-2.121212121212120438e-01 -2.687761831502716303e-01
-1.919191919191918227e-01 -2.441329863521354282e-01
-1.717171717171716017e-01 -2.191431250286337562e-01
-1.515151515151514916e-01 -1.938494045706272151e-01
-1.313131313131312705e-01 -1.682949509340867511e-01
-1.111111111111110494e-01 -1.425231444581862850e-01
-9.090909090909082835e-02 -1.165775601472247569e-01
-7.070707070707060726e-02 -9.050191329138290719e-02
-5.050505050505038618e-02 -6.434000932971933873e-02
-3.030303030303027612e-02 -3.813569688155360460e-02
-1.010101010101005503e-02 -1.193282288956226678e-02
1.010101010101016605e-02 1.422481117044216425e-02
3.030303030303049816e-02 4.029349305188517638e-02
5.050505050505060822e-02 6.622964451002660846e-02
7.070707070707071829e-02 9.198986812756626552e-02
9.090909090909105039e-02 1.175309972461484886e-01
1.111111111111111605e-01 1.428101500723145678e-01
1.313131313131314926e-01 1.677847890476188153e-01
1.515151515151516026e-01 1.924127865994320896e-01
1.717171717171717127e-01 2.166524984215057736e-01
1.919191919191920448e-01 2.404628454717498975e-01
2.121212121212121549e-01 2.638034059190729197e-01
2.323232323232324870e-01 2.866345183216826298e-01
2.525252525252525970e-01 3.089173973761492054e-01
2.727272727272729291e-01 3.306142636400127843e-01
2.929292929292930392e-01 3.516884887009825156e-01
3.131313131313131493e-01 3.721047573431398026e-01
3.333333333333334814e-01 3.918292483452384678e-01
3.535353535353535914e-01 4.108298356386027028e-01
3.737373737373739235e-01 4.290763116524869414e-01
3.939393939393940336e-01 4.465406347835774725e-01
4.141414141414143657e-01 4.631972030438721299e-01
4.343434343434344758e-01 4.790231560680002776e-01
4.545454545454545858e-01 4.939987077975381280e-01
4.747474747474749179e-01 5.081075123065847965e-01
4.949494949494950280e-01 5.213370653903013352e-01
5.151515151515153601e-01 5.336791431455448764e-01
5.353535353535354702e-01 5.451301625394007200e-01
5.555555555555555802e-01 5.556910410256167276e-01
5.757575757575759123e-01 5.653667258971712961e-01
5.959595959595960224e-01 5.741657317412034445e-01
6.161616161616163545e-01 5.820997155023317493e-01
6.363636363636364646e-01 5.891830865481381130e-01
6.565656565656567967e-01 5.954326492784344227e-01
6.767676767676769067e-01 6.008672759774391636e-01
6.969696969696970168e-01 6.055076077560084258e-01
7.171717171717173489e-01 6.093757815701255076e-01
7.373737373737374590e-01 6.124951814324772759e-01
7.575757575757577911e-01 6.148902120566409613e-01
7.777777777777779011e-01 6.165860932885949275e-01
7.979797979797982332e-01 6.176086737884438627e-01
8.181818181818183433e-01 6.179842625267419898e-01
8.383838383838384534e-01 6.177394767551059873e-01
8.585858585858587855e-01 6.169011052001740492e-01
8.787878787878788955e-01 6.154959853138415315e-01
8.989898989898992276e-01 6.135508934913461720e-01
9.191919191919193377e-01 6.110924472425230958e-01
9.393939393939394478e-01 6.081470183706750854e-01
9.595959595959597799e-01 6.047406562783094186e-01
9.797979797979798899e-01 6.008990205796918005e-01
1.000000000000000000e+00 5.966473222570464197e-01


==> figures/selection/data/cknn_selected.csv <==
5.008972988942744786e-01 5.250632049620409525e-01
-5.707116807745606923e-01 -6.060813118329007043e-01


==> figures/selection/data/cknn_std_lower.csv <==
-1.000000000000000000e+00 -1.614512458710491760e+00
-9.797979797979797789e-01 -1.579684253554246798e+00
-9.595959595959595578e-01 -1.543512217514868334e+00
-9.393939393939394478e-01 -1.505989665140079481e+00
-9.191919191919192267e-01 -1.467113361941290162e+00
-8.989898989898990056e-01 -1.426883850253120256e+00
-8.787878787878787845e-01 -1.385305793773940586e+00
-8.585858585858585634e-01 -1.342388341483935932e+00
-8.383838383838383423e-01 -1.298145511660944162e+00
-8.181818181818181213e-01 -1.252596596747256541e+00
-7.979797979797980112e-01 -1.205766589866905880e+00
-7.777777777777777901e-01 -1.157686633858183489e+00
-7.575757575757575690e-01 -1.108394493777867362e+00
-7.373737373737373479e-01 -1.057935053962120175e+00
-7.171717171717171269e-01 -1.006360840907764675e+00
-6.969696969696970168e-01 -9.537325734853798753e-01
-6.767676767676766847e-01 -9.001197423370580486e-01
-6.565656565656565746e-01 -8.456012207804848302e-01
-6.363636363636363535e-01 -7.902659101827018695e-01
-6.161616161616161325e-01 -7.342134236437258821e-01
-5.959595959595959114e-01 -6.775548130263717717e-01
-5.757575757575756903e-01 -6.204133460009928491e-01
-5.555555555555555802e-01 -6.308421159612650486e-01
-5.353535353535352481e-01 -6.624154878518346834e-01
-5.151515151515151381e-01 -6.922428559165466622e-01
-4.949494949494949170e-01 -7.202147031645195208e-01
-4.747474747474746959e-01 -7.462328728196282457e-01
-4.545454545454544748e-01 -7.702098512608397396e-01
-4.343434343434342537e-01 -7.920681068278363490e-01
-4.141414141414141437e-01 -8.117394783101196110e-01
-3.939393939393939226e-01 -8.291646082339760859e-01
-3.737373737373737015e-01 -8.442924170545704765e-01
-3.535353535353534804e-01 -8.570796151205781754e-01
-3.333333333333332593e-01 -8.674902498603660472e-01
-3.131313131313130382e-01 -8.754952860828221217e-01
-2.929292929292928171e-01 -8.810722176240888270e-01
-2.727272727272727071e-01 -8.842047088278779388e-01
-2.525252525252524860e-01 -8.848822645402876219e-01
-2.323232323232322649e-01 -8.830999274443640523e-01
-2.121212121212120438e-01 -8.788580016660160199e-01
-1.919191919191918227e-01 -8.721618016596209833e-01
-1.717171717171716017e-01 -8.630214254353297809e-01
-1.515151515151514916e-01 -8.514515512253386653e-01
-1.313131313131312705e-01 -8.374712567071574965e-01
-1.111111111111110494e-01 -8.211038599107995939e-01
-9.090909090909082835e-02 -8.023767809359145797e-01
-7.070707070707060726e-02 -7.813214235957153253e-01
-5.050505050505038618e-02 -7.579730760881748797e-01
-3.030303030303027612e-02 -7.323708297720128435e-01
-1.010101010101005503e-02 -7.045575150961105315e-01
1.010101010101016605e-02 -6.745796536963489798e-01
3.030303030303049816e-02 -6.424874256336245981e-01
5.050505050505060822e-02 -6.083346507012390436e-01
7.070707070707071829e-02 -5.721787826787160247e-01
9.090909090909105039e-02 -5.340809153528334186e-01
1.111111111111111605e-01 -4.941057990650196130e-01
1.313131313131314926e-01 -4.523218664778100306e-01
1.515151515151516026e-01 -4.088012661819790949e-01
1.717171717171717127e-01 -3.636199026910234000e-01
1.919191919191920448e-01 -3.168574812918256711e-01
2.121212121212121549e-01 -2.685975561409470469e-01
2.323232323232324870e-01 -2.189275799171863657e-01
2.525252525252525970e-01 -1.679389532654432804e-01
2.727272727272729291e-01 -1.157270721983197914e-01
2.929292929292930392e-01 -6.239137156545959684e-02
3.131313131313131493e-01 -8.035362662749678808e-03
3.333333333333334814e-01 4.723333695654874376e-02
3.535353535353535914e-01 1.033029833775854778e-01
3.737373737373739235e-01 1.600576977514796551e-01
3.939393939393940336e-01 2.173774709209451705e-01
4.141414141414143657e-01 2.751381826500178818e-01
4.343434343434344758e-01 3.332116364680648424e-01
4.545454545454545858e-01 3.914656105604227831e-01
4.747474747474749179e-01 4.497639243186095648e-01
4.949494949494950280e-01 5.079665190228482841e-01
5.151515151515153601e-01 5.014285560836252431e-01
5.353535353535354702e-01 4.667487460873759320e-01
5.555555555555555802e-01 4.308007202891651066e-01
5.757575757575759123e-01 3.937125831843608648e-01
5.959595959595960224e-01 3.556078606606184467e-01
6.161616161616163545e-01 3.166053835289230900e-01
6.363636363636364646e-01 2.768191960734835422e-01
6.565656565656567967e-01 2.363584904369492867e-01
6.767676767676769067e-01 1.953275665645047843e-01
6.969696969696970168e-01 1.538258166958276218e-01
7.171717171717173489e-01 1.119477329189024206e-01
7.373737373737374590e-01 6.978293601148555236e-02
7.575757575757577911e-01 2.741622364208351481e-02
7.777777777777779011e-01 -1.507236405633294307e-02
7.979797979797982332e-01 -5.760746351812551236e-02
8.181818181818183433e-01 -1.001182933061480762e-01
8.383838383838384534e-01 -1.425385480406277106e-01
8.585858585858587855e-01 -1.848062824292612261e-01
8.787878787878788955e-01 -2.268637870156858805e-01
8.989898989898992276e-01 -2.686574571416383561e-01
9.191919191919193377e-01 -3.101376564950677484e-01
9.393939393939394478e-01 -3.512585764952018685e-01
9.595959595959597799e-01 -3.919780926480486150e-01
9.797979797979798899e-01 -4.322576188935887131e-01
1.000000000000000000e+00 -4.720619608597257377e-01


==> figures/selection/data/cknn_std_upper.csv <==
-1.000000000000000000e+00 2.697091611183574100e-01
-9.797979797979797789e-01 2.274105294907173835e-01
-9.595959595959595578e-01 1.847800637779632993e-01
-9.393939393939394478e-01 1.418665329270731856e-01
-9.191919191919192267e-01 9.872262457447644746e-02
-8.989898989898990056e-01 5.540508036735269926e-02
-8.787878787878787845e-01 1.197482602767918625e-02
-8.585858585858585634e-01 -3.150290519625109642e-02
-8.383838383838383423e-01 -7.495845717226434779e-02
-8.181818181818181213e-01 -1.183176452290702896e-01
-7.979797979797980112e-01 -1.615016619359044281e-01
-7.777777777777777901e-01 -2.044269961661768220e-01
-7.575757575757575690e-01 -2.470053673963368834e-01
-7.373737373737373479e-01 -2.891436772691995394e-01
-7.171717171717171269e-01 -3.307439804923518745e-01
-6.969696969696970168e-01 -3.717034771289685069e-01
-6.767676767676766847e-01 -4.119145282466899483e-01
-6.565656565656565746e-01 -4.512646966873921084e-01
-6.363636363636363535e-01 -4.896368143620948854e-01
-6.161616161616161325e-01 -5.269090768999067365e-01
-5.959595959595959114e-01 -5.629551656045719277e-01
-5.757575757575756903e-01 -5.976443953812264898e-01
-5.555555555555555802e-01 -5.629251070110362631e-01
-5.353535353535352481e-01 -5.052340296656439023e-01
-5.151515151515151381e-01 -4.474822528927181464e-01
-4.949494949494949170e-01 -3.898082483570527446e-01
-4.747474747474746959e-01 -3.323467068431041893e-01
-4.545454545454544748e-01 -2.752284420607776227e-01
-4.343434343434342537e-01 -2.185803112097712830e-01
-4.141414141414141437e-01 -1.625251531410787376e-01
-3.939393939393939226e-01 -1.071817439803090521e-01
-3.737373737373737015e-01 -5.266476938486414072e-02
-3.535353535353534804e-01 9.151878735706997503e-04
-3.333333333333332593e-01 5.345164663168416874e-02
-3.131313131313130382e-01 1.048422141959161058e-01
-2.929292929292928171e-01 1.549885632913061695e-01
-2.727272727272727071e-01 2.037964010970320650e-01
-2.525252525252524860e-01 2.511754323714681103e-01
-2.323232323232322649e-01 2.970393186399229446e-01
-2.121212121212120438e-01 3.413056353654727593e-01
-1.919191919191918227e-01 3.838958289553501269e-01
-1.717171717171716017e-01 4.247351753780622685e-01
-1.515151515151514916e-01 4.637527420840841796e-01
-1.313131313131312705e-01 5.008813548389839942e-01
-1.111111111111110494e-01 5.360575709944270795e-01
-9.090909090909082835e-02 5.692216606414650659e-01
-7.070707070707060726e-02 6.003175970129495109e-01
-5.050505050505038618e-02 6.292930574287360912e-01
-3.030303030303027612e-02 6.560994360089056343e-01
-1.010101010101005503e-02 6.806918693169861090e-01
1.010101010101016605e-02 7.030292760372333083e-01
3.030303030303049816e-02 7.230744117373950619e-01
5.050505050505060822e-02 7.407939397212921495e-01
7.070707070707071829e-02 7.561585189338485558e-01
9.090909090909105039e-02 7.691429098451303403e-01
1.111111111111111605e-01 7.797260992096487486e-01
1.313131313131314926e-01 7.878914445730477167e-01
1.515151515151516026e-01 7.936268393808432187e-01
1.717171717171717127e-01 7.969248995340350028e-01
1.919191919191920448e-01 7.977831722353254662e-01
2.121212121212121549e-01 7.962043679790928863e-01
2.323232323232324870e-01 7.921966165605516252e-01
2.525252525252525970e-01 7.857737480177416911e-01
2.727272727272729291e-01 7.769555994783453601e-01
2.929292929292930392e-01 7.657683489674246280e-01
3.131313131313131493e-01 7.522448773490293394e-01
3.333333333333334814e-01 7.364251597339281918e-01
3.535353535353535914e-01 7.183566878996199279e-01
3.737373737373739235e-01 6.980949255534942832e-01
3.939393939393940336e-01 6.757037986462097745e-01
4.141414141414143657e-01 6.512562234377263781e-01
4.343434343434344758e-01 6.248346756679357128e-01
4.545454545454545858e-01 5.965318050346535284e-01
4.747474747474749179e-01 5.664511002945600282e-01
4.949494949494950280e-01 5.347076117577543863e-01
5.151515151515153601e-01 5.659297302074645097e-01
5.353535353535354702e-01 6.235115789914255080e-01
5.555555555555555802e-01 6.805813617620682932e-01
5.757575757575759123e-01 7.370208686099817275e-01
5.959595959595960224e-01 7.927236028217884423e-01
6.161616161616163545e-01 8.475940474757404086e-01
6.363636363636364646e-01 9.015469770227926283e-01
6.565656565656567967e-01 9.545068081199195031e-01
6.767676767676769067e-01 1.006406985390373432e+00
6.969696969696970168e-01 1.057189398816189119e+00
7.171717171717173489e-01 1.106803830221348539e+00
7.373737373737374590e-01 1.155207426853468888e+00
7.575757575757577911e-01 1.202364200471198519e+00
7.777777777777779011e-01 1.248244550633522909e+00
7.979797979797982332e-01 1.292824811095013349e+00
8.181818181818183433e-01 1.336086818359631945e+00
8.383838383838384534e-01 1.378017501550839796e+00
8.585858585858587855e-01 1.418608492829609435e+00
8.787878787878788955e-01 1.457855757643368833e+00
8.989898989898992276e-01 1.495759244124330589e+00
9.191919191919193377e-01 1.532322550980113940e+00
9.393939393939394478e-01 1.567552613236552039e+00
9.595959595959597799e-01 1.601459405204667341e+00
9.797979797979798899e-01 1.634055660052972314e+00
1.000000000000000000e+00 1.665356605373818688e+00


==> figures/selection/data/knn_mean.csv <==
-1.000000000000000000e+00 4.446150946771059154e-01
-9.797979797979797789e-01 4.550925643987726588e-01
-9.595959595959595578e-01 4.657050023801057037e-01
-9.393939393939394478e-01 4.764478717336877445e-01
-9.191919191919192267e-01 4.873161758532562615e-01
-8.989898989898990056e-01 4.983044370638338716e-01
-8.787878787878787845e-01 5.094066748094063790e-01
-8.585858585858585634e-01 5.206163834054353678e-01
-8.383838383838383423e-01 5.319265093881555551e-01
-8.181818181818181213e-01 5.433294284976906141e-01
-7.979797979797980112e-01 5.548169223374115333e-01
-7.777777777777777901e-01 5.663801547581406304e-01
-7.575757575757575690e-01 5.780096480222169930e-01
-7.373737373737373479e-01 5.896952588095611958e-01
-7.171717171717171269e-01 6.014261541355772067e-01
-6.969696969696970168e-01 6.131907872590347530e-01
-6.767676767676766847e-01 6.249768736672263181e-01
-6.565656565656565746e-01 6.367713672352688370e-01
-6.363636363636363535e-01 6.485604366671862131e-01
-6.161616161616161325e-01 6.603294423377485955e-01
-5.959595959595959114e-01 6.720629136663562875e-01
-5.757575757575756903e-01 6.837445271676205749e-01
-5.555555555555555802e-01 6.953570853376316308e-01
-5.353535353535352481e-01 7.068824965504032498e-01
-5.151515151515151381e-01 7.183017561555544717e-01
-4.949494949494949170e-01 7.295949289863532528e-01
-4.747474747474746959e-01 7.407411335065123836e-01
-4.545454545454544748e-01 7.517185278448126340e-01
-4.343434343434342537e-01 7.625042979890404027e-01
-4.141414141414141437e-01 7.730746484346626701e-01
-3.939393939393939226e-01 7.834047956093885823e-01
-3.737373737373737015e-01 7.934689644224066640e-01
-3.535353535353534804e-01 8.032403883167682501e-01
-3.333333333333332593e-01 8.126913132351401003e-01
-3.131313131313130382e-01 8.217930059432680956e-01
-2.929292929292928171e-01 8.305157671919705109e-01
-2.727272727272727071e-01 8.388289502377688223e-01
-2.525252525252524860e-01 8.467009852839386674e-01
-2.323232323232322649e-01 8.540994104488914829e-01
-2.121212121212120438e-01 8.609909099165373725e-01
-1.919191919191918227e-01 8.673413599750188219e-01
-1.717171717171716017e-01 8.731158837046759658e-01
-1.515151515151514916e-01 8.782789151353380674e-01
-1.313131313131312705e-01 8.827942737554503871e-01
-1.111111111111110494e-01 8.866252503228237991e-01
-9.090909090909082835e-02 8.897347049984793976e-01
-7.070707070707060726e-02 8.920851789015258326e-01
-5.050505050505038618e-02 8.936390202647923608e-01
-3.030303030303027612e-02 8.943585264582458727e-01
-1.010101010101005503e-02 8.942061032402071064e-01
1.010101010101016605e-02 8.931444426958252691e-01
3.030303030303049816e-02 8.911367214283028027e-01
5.050505050505060822e-02 8.881468206810763100e-01
7.070707070707071829e-02 8.841395701901753057e-01
9.090909090909105039e-02 8.790810176938061993e-01
1.111111111111111605e-01 8.729387261636740725e-01
1.313131313131314926e-01 8.656821009679971368e-01
1.515151515151516026e-01 8.572827493318229131e-01
1.717171717171717127e-01 8.477148746256453204e-01
1.919191919191920448e-01 8.369557081896212836e-01
2.121212121212121549e-01 8.249859815883509029e-01
2.323232323232324870e-01 8.117904423909605427e-01
2.525252525252525970e-01 7.973584167838454473e-01
2.727272727272729291e-01 7.816844225497354692e-01
2.929292929292930392e-01 7.647688361874618312e-01
3.131313131313131493e-01 7.466186182029339591e-01
3.333333333333334814e-01 7.272481008741729092e-01
3.535353535353535914e-01 7.066798430831107147e-01
3.737373737373739235e-01 6.849455571146054744e-01
3.939393939393940336e-01 6.620871126509177973e-01
4.141414141414143657e-01 6.381576235376441586e-01
4.343434343434344758e-01 6.132226232673937405e-01
4.545454545454545858e-01 5.873613355203686215e-01
4.747474747474749179e-01 5.606680465187892093e-01
4.949494949494950280e-01 5.332535863960488065e-01
5.151515151515153601e-01 5.052469057472911418e-01
5.353535353535354702e-01 4.767951305768585724e-01
5.555555555555555802e-01 4.480562353101143480e-01
5.757575757575759123e-01 4.191866863537883625e-01
5.959595959595960224e-01 3.903306461504875702e-01
6.161616161616163545e-01 3.616166757167928458e-01
6.363636363636364646e-01 3.331587097011367016e-01
6.565656565656567967e-01 3.050572408423003479e-01
6.767676767676769067e-01 2.774004220394657994e-01
6.969696969696970168e-01 2.502650912444954745e-01
7.171717171717173489e-01 2.237177241112568993e-01
7.373737373737374590e-01 1.978153190395051109e-01
7.575757575757577911e-01 1.726062189710431127e-01
7.777777777777779011e-01 1.481308740318210138e-01
7.979797979797982332e-01 1.244225488652854761e-01
8.181818181818183433e-01 1.015079782680377019e-01
8.383838383838384534e-01 7.940797451839065602e-02
8.585858585858587855e-01 5.813798958081628498e-02
8.787878787878788955e-01 3.770863517364420048e-02
8.989898989898992276e-01 1.812616350336027082e-02
9.191919191919193377e-01 -6.070887044802297794e-04
9.393939393939394478e-01 -1.849229041075517443e-02
9.595959595959597799e-01 -3.553373839132056844e-02
9.797979797979798899e-01 -5.173850911953747911e-02
1.000000000000000000e+00 -6.711613836971652702e-02


==> figures/selection/data/knn_selected.csv <==
5.596236629040209909e-01 4.422483733899905678e-01
5.008972988942744786e-01 5.250632049620409525e-01


==> figures/selection/data/knn_std_lower.csv <==
-1.000000000000000000e+00 -1.392987888890309334e+00
-9.797979797979797789e-01 -1.374041477124492650e+00
-9.595959595959595578e-01 -1.354573956465931150e+00
-9.393939393939394478e-01 -1.334576090256024861e+00
-9.191919191919192267e-01 -1.314038877263427052e+00
-8.989898989898990056e-01 -1.292953590646412687e+00
-8.787878787878787845e-01 -1.271311819552630062e+00
-8.585858585858585634e-01 -1.249105513467353656e+00
-8.383838383838383423e-01 -1.226327029422307424e+00
-8.181818181818181213e-01 -1.202969182177706209e+00
-7.979797979797980112e-01 -1.179025297490598367e+00
-7.777777777777777901e-01 -1.154489268582049366e+00
-7.575757575757575690e-01 -1.129355615915126787e+00
-7.373737373737373479e-01 -1.103619550394233650e+00
-7.171717171717171269e-01 -1.077277040094302363e+00
-6.969696969696970168e-01 -1.050324880625652435e+00
-6.767676767676766847e-01 -1.022760769236501499e+00
-6.565656565656565746e-01 -9.945833827509455993e-01
-6.363636363636363535e-01 -9.657924594343012537e-01
-6.161616161616161325e-01 -9.363888848711110491e-01
-5.959595959595959114e-01 -9.063747819331482436e-01
-5.757575757575756903e-01 -8.757536049051708460e-01
-5.555555555555555802e-01 -8.445302378251837716e-01
-5.353535353535352481e-01 -8.127110970830377923e-01
-5.151515151515151381e-01 -7.803042383066314258e-01
-4.949494949494949170e-01 -7.473194675477063953e-01
-4.747474747474746959e-01 -7.137684567599651420e-01
-4.545454545454544748e-01 -6.796648635402773309e-01
-4.343434343434342537e-01 -6.450244550785320108e-01
-4.141414141414141437e-01 -6.098652362334866517e-01
-3.939393939393939226e-01 -5.742075816200342686e-01
-3.737373737373737015e-01 -5.380743715574274333e-01
-3.535353535353534804e-01 -5.014911316875236835e-01
-3.333333333333332593e-01 -4.644861760270027062e-01
-3.131313131313130382e-01 -4.270907531668077795e-01
-2.929292929292928171e-01 -3.893391952754818863e-01
-2.727272727272727071e-01 -3.512690694996170038e-01
-2.525252525252524860e-01 -3.129213312844814077e-01
-2.323232323232322649e-01 -2.743404790587671283e-01
-2.121212121212120438e-01 -2.355747096404043894e-01
-1.919191919191918227e-01 -1.966760736220507511e-01
-1.717171717171716017e-01 -1.577006298875067714e-01
-1.515151515151514916e-01 -1.187085982885170976e-01
-1.313131313131312705e-01 -7.976450937816847997e-02
-1.111111111111110494e-01 -4.093734994759423707e-02
-9.090909090909082835e-02 -2.300702946894883638e-03
-7.070707070707060726e-02 3.606711981288157620e-02
-5.050505050505038618e-02 7.408295398478137450e-02
-3.030303030303027612e-02 1.116586700742484561e-01
-1.010101010101005503e-02 1.487010741799384972e-01
1.010101010101016605e-02 1.851118246590539584e-01
3.030303030303049816e-02 2.207873676035730925e-01
5.050505050505060822e-02 2.556188943635205879e-01
7.070707070707071829e-02 2.894923247460280402e-01
9.090909090909105039e-02 3.222883199537857069e-01
1.111111111111111605e-01 3.538823298168785048e-01
1.313131313131314926e-01 3.841446794174050994e-01
1.515151515151516026e-01 4.129407008206839036e-01
1.717171717171717127e-01 4.401309163152146153e-01
1.919191919191920448e-01 4.655712803391842125e-01
2.121212121212121549e-01 4.891134881453083061e-01
2.323232323232324870e-01 5.106053602440865369e-01
2.525252525252525970e-01 5.298913127843036808e-01
2.727272727272729291e-01 5.468129253010987068e-01
2.929292929292930392e-01 5.612096187088069232e-01
3.131313131313131493e-01 5.729194580683445448e-01
3.333333333333334814e-01 5.817800965496091603e-01
3.535353535353535914e-01 5.876298791779358544e-01
3.737373737373739235e-01 5.903091274360302565e-01
3.939393939393940336e-01 5.896616286261548989e-01
4.141414141414143657e-01 5.855363570642848625e-01
4.343434343434344758e-01 5.777894575264798105e-01
4.545454545454545858e-01 5.662865241846515296e-01
4.747474747474749179e-01 5.509052076449769686e-01
4.949494949494950280e-01 5.315381649087841387e-01
5.151515151515153601e-01 5.023960314485236278e-01
5.353535353535354702e-01 4.730279991890052882e-01
5.555555555555555802e-01 4.470596470841086689e-01
5.757575757575759123e-01 4.138353101453992045e-01
5.959595959595960224e-01 3.752585204910455774e-01
6.161616161616163545e-01 3.336693437313553723e-01
6.363636363636364646e-01 2.893993092867291339e-01
6.565656565656567967e-01 2.427641989951425938e-01
6.767676767676769067e-01 1.940637966057225661e-01
6.969696969696970168e-01 1.435817949126856341e-01
7.171717171717173489e-01 9.158584451443585461e-02
7.373737373737374590e-01 3.832772163182038283e-02
7.575757575757577911e-01 -1.595640649335830497e-02
7.777777777777779011e-01 -7.104563750066800187e-02
7.979797979797982332e-01 -1.267339273084410745e-01
8.181818181818183433e-01 -1.828296347659343346e-01
8.383838383838384534e-01 -2.391550292050225179e-01
8.585858585858587855e-01 -2.955457707223108632e-01
8.787878787878788955e-01 -3.518503714762055701e-01
8.989898989898992276e-01 -4.079296449648733836e-01
9.191919191919193377e-01 -4.636561491280917768e-01
9.393939393939394478e-01 -5.189136281568738074e-01
9.595959595959597799e-01 -5.735964570762922543e-01
9.797979797979798899e-01 -6.276090924663344506e-01
1.000000000000000000e+00 -6.808655320869023697e-01


==> figures/selection/data/knn_std_upper.csv <==
-1.000000000000000000e+00 2.282218078244521386e+00
-9.797979797979797789e-01 2.284226605922038189e+00
-9.595959595959595578e-01 2.285983961226142558e+00
-9.393939393939394478e-01 2.287471833723400572e+00
-9.191919191919192267e-01 2.288671228969939797e+00
-8.989898989898990056e-01 2.289562464774080652e+00
-8.787878787878787845e-01 2.290125169171442820e+00
-8.585858585858585634e-01 2.290338280278224392e+00
-8.383838383838383423e-01 2.290180048198618756e+00
-8.181818181818181213e-01 2.289628039173087437e+00
-7.979797979797980112e-01 2.288659142165421656e+00
-7.777777777777777901e-01 2.287249578098330627e+00
-7.575757575757575690e-01 2.285374911959560773e+00
-7.373737373737373479e-01 2.283010068013355820e+00
-7.171717171717171269e-01 2.280129348365456998e+00
-6.969696969696970168e-01 2.276706455143721719e+00
-6.767676767676766847e-01 2.272714516570954135e+00
-6.565656565656565746e-01 2.268126117221483273e+00
-6.363636363636363535e-01 2.262913332768673680e+00
-6.161616161616161325e-01 2.257047769546608240e+00
-5.959595959595959114e-01 2.250500609265860597e+00
-5.757575757575756903e-01 2.243242659240411996e+00
-5.555555555555555802e-01 2.235244408500447033e+00
-5.353535353535352481e-01 2.226476090183844292e+00
-5.151515151515151381e-01 2.216907750617740369e+00
-4.949494949494949170e-01 2.206509325520412901e+00
-4.747474747474746959e-01 2.195250723772989687e+00
-4.545454545454544748e-01 2.183101919229902599e+00
-4.343434343434342537e-01 2.170033051056612816e+00
-4.141414141414141437e-01 2.156014533102811992e+00
-3.939393939393939226e-01 2.141017172838811433e+00
-3.737373737373737015e-01 2.125012300402240761e+00
-3.535353535353534804e-01 2.107971908321060184e+00
-3.333333333333332593e-01 2.089868802497282907e+00
-3.131313131313130382e-01 2.070676765053343971e+00
-2.929292929292928171e-01 2.050370729659422686e+00
-2.727272727272727071e-01 2.028926969975154648e+00
-2.525252525252524860e-01 2.006323301852358743e+00
-2.323232323232322649e-01 1.982539299956550094e+00
-2.121212121212120438e-01 1.957556529473479134e+00
-1.919191919191918227e-01 1.931358793572088395e+00
-1.717171717171716017e-01 1.903932397296858703e+00
-1.515151515151514916e-01 1.875266428559193344e+00
-1.313131313131312705e-01 1.845353056889069254e+00
-1.111111111111110494e-01 1.814187850593241835e+00
-9.090909090909082835e-02 1.781770112943853679e+00
-7.070707070707060726e-02 1.748103237990170200e+00
-5.050505050505038618e-02 1.713195086544803347e+00
-3.030303030303027612e-02 1.677058382842243400e+00
-1.010101010101005503e-02 1.639711132300475604e+00
1.010101010101016605e-02 1.601177060732596580e+00
3.030303030303049816e-02 1.561486075253032624e+00
5.050505050505060822e-02 1.520674746998631921e+00
7.070707070707071829e-02 1.478786815634322682e+00
9.090909090909105039e-02 1.435873715433826803e+00
1.111111111111111605e-01 1.391995122510469640e+00
1.313131313131314926e-01 1.347219522518589230e+00
1.515151515151516026e-01 1.301624797842961812e+00
1.717171717171717127e-01 1.255298832936075915e+00
1.919191919191920448e-01 1.208340136040058299e+00
2.121212121212121549e-01 1.160858475031393500e+00
2.323232323232324870e-01 1.112975524537834549e+00
2.525252525252525970e-01 1.064825520783387214e+00
2.727272727272729291e-01 1.016555919798372232e+00
2.929292929292930392e-01 9.683280536661167393e-01
3.131313131313131493e-01 9.203177783375233734e-01
3.333333333333334814e-01 8.727161051987366580e-01
3.535353535353535914e-01 8.257298069882855751e-01
3.737373737373739235e-01 7.795819867931806924e-01
3.939393939393940336e-01 7.345125966756806957e-01
4.141414141414143657e-01 6.907788900110034547e-01
4.343434343434344758e-01 6.486557890083076705e-01
4.545454545454545858e-01 6.084361468560857134e-01
4.747474747474749179e-01 5.704308853926014500e-01
4.949494949494950280e-01 5.349690078833134743e-01
5.151515151515153601e-01 5.080977800460586558e-01
5.353535353535354702e-01 4.805622619647118565e-01
5.555555555555555802e-01 4.490528235361200271e-01
5.757575757575759123e-01 4.245380625621775206e-01
5.959595959595960224e-01 4.054027718099295630e-01
6.161616161616163545e-01 3.895640077022303194e-01
6.363636363636364646e-01 3.769181101155442692e-01
6.565656565656567967e-01 3.673502826894581297e-01
6.767676767676769067e-01 3.607370474732090049e-01
6.969696969696970168e-01 3.569483875763053149e-01
7.171717171717173489e-01 3.558496037080779439e-01
7.373737373737374590e-01 3.573029164471898111e-01
7.575757575757577911e-01 3.611688444354445027e-01
7.777777777777779011e-01 3.673073855643100294e-01
7.979797979797982332e-01 3.755790250390120266e-01
8.181818181818183433e-01 3.858455913020097383e-01
8.383838383838384534e-01 3.979709782418038300e-01
8.585858585858587855e-01 4.118217498839434332e-01
8.787878787878788955e-01 4.272676418234939710e-01
8.989898989898992276e-01 4.441819719715939252e-01
9.191919191919193377e-01 4.624419717191313173e-01
9.393939393939394478e-01 4.819290473353634585e-01
9.595959595959597799e-01 5.025289802936511174e-01
9.797979797979798899e-01 5.241320742272594924e-01
1.000000000000000000e+00 5.466332553474693157e-01


==> figures/selection/data/test.csv <==
0.000000000000000000e+00 1.792843834473324960e-01


==> figures/selection/data/train.csv <==
-8.999763567505995043e-01 -7.580075704414752646e-01
-6.990990726073480488e-01 -7.999524767419491367e-01
-5.707116807745606923e-01 -6.060813118329007043e-01
5.008972988942744786e-01 5.250632049620409525e-01
5.596236629040209909e-01 4.422483733899905678e-01
7.098466528979451295e-01 2.562606121481583177e-01
8.006554051876408895e-01 2.152233862091179617e-01
8.998183982727383512e-01 2.439397603332326969e-01

